Knowledge representation and diagnostic inference using Bayesian networks in the medical discourse

For the diagnostic inference under uncertainty Bayesian networks are investigated. The method is based on an adequate uniform representation of the necessary knowledge. This includes both generic and experience-based specific knowledge, which is stored in a knowledge base. For knowledge processing, a combination of the problem-solving methods of concept-based and case-based reasoning is used. Concept-based reasoning is used for the diagnosis, therapy and medication recommendation and evaluation of generic knowledge. Exceptions in the form of specific patient cases are processed by case-based reasoning. In addition, the use of Bayesian networks allows to deal with uncertainty, fuzziness and incompleteness. Thus, the valid general concepts can be issued according to their probability. To this end, various inference mechanisms are introduced and subsequently evaluated within the context of a developed prototype. Tests are employed to assess the classification of diagnoses by the network.

==> chapters/JoinedResultProbsEPSamplesEPinferredWithInf_backup.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
1,0.8662942593437603,inf,inf,0.9999994135433161,inf,0.9999995334962031,inf,0.999703410792178,inf,0.9999999999999996
2,0.07855456247910395,inf,inf,0.9999994288173433,inf,0.9999995456461057,inf,0.9997034107907702,inf,0.9999999999999074
3,0.017631234300923854,inf,inf,0.9999996976154623,inf,0.9999999119354267,inf,0.9995347384250927,inf,0.9999999999999987
4,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
5,0.5224509864281535,inf,inf,0.9999994628969321,inf,0.9999995727551114,inf,0.9995611475093856,inf,0.9999999999999993
6,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
7,0.07855456073071032,inf,inf,0.9999998250141604,inf,0.9999998608054766,inf,0.999886011780057,inf,0.9999999999999989
8,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
9,0.06400047923959172,inf,inf,0.9999999039927497,inf,0.9999999720394516,inf,0.9998264691218611,inf,0.9999999999999967
10,0.24038985548091057,inf,inf,0.9999998988579836,inf,0.9999999705440344,inf,0.9998372586665196,inf,0.9999999999992962
11,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
12,0.5224509756077504,inf,inf,0.999999900262226,inf,0.9999999709529972,inf,0.9998372586663743,inf,0.9999999999999967
13,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
14,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
15,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
16,0.06400047923297807,inf,inf,0.9999999055999281,inf,0.999999972507516,inf,0.9998135849578174,inf,0.9999999999999967
17,0.5769923083094743,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999990614
18,0.07855456024143909,inf,inf,0.9999999108951128,inf,0.9999999740496524,inf,0.9996954297555837,inf,0.9999999999999958
19,0.07855456026305677,inf,inf,0.9999999040869386,inf,0.9999999720668825,inf,0.989964370594023,inf,0.9999999999999969
20,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
21,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
22,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
23,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
24,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
25,0.5769923105649969,inf,inf,0.9999996918617645,inf,0.9999999102597559,inf,0.9995347384257051,inf,0.9999999999999987
26,0.0785545607813056,inf,inf,0.9999998135489597,inf,0.9999998516853492,inf,0.9999133721864126,inf,0.999999999999999
27,0.014190799636876635,inf,inf,0.9999995315106164,inf,0.9999998635600948,inf,0.9987651560963879,inf,0.9999999999999986
28,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
29,0.07855456059586381,inf,inf,0.9999998555712192,inf,0.9999998851124448,inf,0.9997749480929067,inf,0.9999999999999994
30,0.06400047922502548,inf,inf,0.9999999075324879,inf,0.9999999730703426,inf,0.9997979272062903,inf,0.9999999999999966
31,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
32,0.06400047979834345,inf,inf,0.9999998332202149,inf,0.9999998673330782,inf,0.9998551467918171,inf,0.9999999999999984
33,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
34,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
35,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
36,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
37,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
38,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
39,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
40,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
41,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
42,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
43,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
44,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
45,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
46,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
47,0.07855456025672188,inf,inf,0.9999999060820066,inf,0.9999999726479135,inf,0.9998264691216312,inf,0.9999999999999968
48,0.014190799424374049,inf,inf,0.9999998215951468,inf,0.9999998580857824,inf,0.999886011780398,inf,0.9999999999999989
49,0.2403898574109752,inf,inf,0.9999998020073135,inf,0.9999998425044124,inf,0.9999133721872984,inf,0.9999999999999989
50,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
51,0.06400047921934485,inf,inf,0.9999999089129261,inf,0.9999999734723728,inf,0.9996954297559673,inf,0.9999999999999957
52,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
53,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
54,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
55,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
56,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
57,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
58,0.5769923210526081,inf,inf,0.9999990615505412,inf,0.9999992534994522,inf,0.9994015068948777,inf,0.9999999999999996
59,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
60,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
61,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
62,0.004146743151238112,inf,inf,0.9999998999810367,inf,0.9999999708711054,inf,0.9998372586664034,inf,0.9999999999999967
63,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
64,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
65,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
66,0.019395425536690464,inf,inf,0.9999999013042314,inf,0.9999999712564643,inf,0.999826469122157,inf,0.9999999999999967
67,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
68,0.0640004792451786,inf,inf,0.9999999026350849,inf,0.9999999716440537,inf,0.9998372586661287,inf,0.9999999999999968
69,0.01763123426758185,inf,inf,0.999999813934566,inf,0.9999998519920843,inf,0.9999133721863831,inf,0.999999999999999
70,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
71,0.5224509778931345,inf,inf,0.9999998299509459,inf,0.9999998647325001,inf,0.9905288633884435,inf,0.9999999999999984
72,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
73,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
74,0.2403898554942932,inf,inf,0.9999998976507873,inf,0.9999999701924582,inf,0.9998464271609961,inf,0.9999999999999967
75,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
76,0.8662942557630477,inf,inf,0.9999999085123537,inf,0.9999999733557126,inf,0.9996954297560449,inf,0.9999999999999957
77,0.014190799268317669,inf,inf,0.9999999140160559,inf,0.9999999749585763,inf,0.9997432173759532,inf,0.9999999999999953
78,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
79,0.2403898572233144,inf,inf,0.9999998141822308,inf,0.9999998521890922,inf,0.9998860117811376,inf,0.9999999999999988
80,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
81,0.5769923105267323,inf,inf,0.9999996954961169,inf,0.9999999113182019,inf,0.9995069708914424,inf,0.9999999999999987
82,0.0041467431515408975,inf,inf,0.9999998987872447,inf,0.9999999705234329,inf,0.9998464271608849,inf,0.9999999999999968
83,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
84,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
85,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
86,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
87,0.00414674319407265,inf,inf,0.9999998065147714,inf,0.9999998460899222,inf,0.9999082000290543,inf,0.9999999999999989
88,0.8386217737724886,inf,inf,0.9999998137556305,inf,0.9999998518497479,inf,0.9998860117811802,inf,0.9999999999999988
89,0.06400047885722589,inf,inf,0.9999999969112129,inf,0.999999999100441,inf,0.9996789805282474,inf,0.9999999999999982
90,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
91,0.5769923098857362,inf,inf,0.9999998247059826,inf,0.9999998605603331,inf,0.9998281858196466,inf,0.9999999999999986
92,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
93,0.07855456067848134,inf,inf,0.9999998368495834,inf,0.9999998702201016,inf,0.9998551467913458,inf,0.9999999999999984
94,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
95,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
96,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
97,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
98,0.866294256462403,inf,inf,0.9999998324867697,inf,0.9999998667496507,inf,0.9998551467919122,inf,0.9999999999999984
99,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
100,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
101,0.07855456077160335,inf,inf,0.9999998157477775,inf,0.9999998534344245,inf,0.9999082000283053,inf,0.9999999999995852
102,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
103,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
104,0.8662942565718015,inf,inf,0.999999816580458,inf,0.9999998540967899,inf,0.9998948449554254,inf,0.9999999999999989
105,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
106,0.017631234265260008,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.999999999999999
107,0.24038985535241547,inf,inf,0.9999999104433287,inf,0.9999999739180776,inf,0.9997432173765447,inf,0.9999999999999951
108,0.014190799408215327,inf,inf,0.9999998336618199,inf,0.9999998676843581,inf,0.9998551467917597,inf,0.9999999999999984
109,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
110,0.06400047992171126,inf,inf,0.9999998116489877,inf,0.9999998501739944,inf,0.9999082000286378,inf,0.9999999999999989
111,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
112,0.5224509789213351,inf,inf,0.9999997022128047,inf,0.9999999132743278,inf,0.9993878640804323,inf,0.9999999999999986
113,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
114,0.5224509755138026,inf,inf,0.9999999058773839,inf,0.9999999725883205,inf,0.9868360999279839,inf,0.9999999999999964
115,0.2403898574109752,inf,inf,0.9999998020073135,inf,0.9999998425044124,inf,0.9999133721872984,inf,0.9999999999999989
116,0.014190799277731087,inf,inf,0.999999904246961,inf,0.9999999721134865,inf,0.999826469121833,inf,0.9999999999993121
117,0.5224509755845388,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221185,inf,0.9999999999955828
118,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
119,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
120,0.007456336766681603,inf,inf,0.9999998989127302,inf,0.9999999705599786,inf,0.999837258666514,inf,0.9999999999999963
121,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
122,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
123,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
124,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
125,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
126,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
127,0.24038985548090455,inf,inf,0.9999998988579836,inf,0.9999999705440344,inf,0.9998372586665196,inf,0.9999999999999967
128,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
129,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
130,0.5769923098334218,inf,inf,0.9999997613466642,inf,0.9999999304961016,inf,0.9987920198083975,inf,0.9999999999999993
131,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
132,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
133,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
134,0.004146743194886562,inf,inf,0.9999998042057692,inf,0.9999998442531995,inf,0.9999133721871296,inf,0.9999999999999989
135,0.5224509752470017,inf,inf,0.9999999218237907,inf,0.9999999772324519,inf,0.99960107312768,inf,0.9999999999999982
136,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
137,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
138,0.06400047921704807,inf,inf,0.9999999094710611,inf,0.9999999736349205,inf,0.9872385425687801,inf,0.9999999999999957
139,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
140,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
141,0.06400047988891479,inf,inf,0.999999817383548,inf,0.9999998547356171,inf,0.9998948449553511,inf,0.9999999999999989
142,0.017631234138399662,inf,inf,0.9999999110793939,inf,0.9999999741033213,inf,0.999695429755548,inf,0.9999999999999958
143,0.522450987614157,inf,inf,0.9999994118920789,inf,0.9999995321827071,inf,0.9996813928155392,inf,0.9999999999999996
144,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
145,0.28822805562317144,inf,inf,0.9999999040759536,inf,0.9999999720636833,inf,0.9998372586659796,inf,0.9999999999999968
146,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
147,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
148,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
149,0.017631234138399662,inf,inf,0.9999999110793939,inf,0.9999999741033213,inf,0.999695429755548,inf,0.9999999999999958
150,0.10730037257073811,inf,inf,0.9999997278538972,inf,0.9999997835182142,inf,0.9999082000354366,inf,0.9999999999999987
151,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
152,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
153,0.0640004792499608,inf,inf,0.9999999014729708,inf,0.9999999713056069,inf,0.999846427160622,inf,0.9999999999999968
154,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
155,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
156,0.576992312343307,inf,inf,0.9999995229581281,inf,0.9999998610693218,inf,0.998860747651349,inf,0.9999999999999987
157,0.017631234264692063,inf,inf,0.9999998166655762,inf,0.9999998541644981,inf,0.9939771402591114,inf,0.999999999999999
158,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
159,0.5769923098718045,inf,inf,0.9999998256580903,inf,0.9999998613176982,inf,0.9887855066802347,inf,0.9999999999999986
160,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
161,0.5769923122405932,inf,inf,0.9999995327138721,inf,0.9999998639105234,inf,0.9987651560965897,inf,0.9999999999999986
162,0.01939542553244287,inf,inf,0.9999999049430939,inf,0.9999999723162238,inf,0.9997979272066199,inf,0.9999999999999964
163,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
164,0.07855456022629702,inf,inf,0.9999999156638829,inf,0.9999999754384791,inf,0.9997432173756803,inf,0.9999999999999954
165,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
166,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
167,0.5224509752470017,inf,inf,0.9999999218237907,inf,0.9999999772324519,inf,0.99960107312768,inf,0.9999999999999982
168,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
169,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
170,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
171,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
172,0.24038985535247068,inf,inf,0.9999999104433287,inf,0.9999999739180776,inf,0.9997432173765443,inf,0.9999999999935687
173,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
174,0.866294255325655,inf,inf,0.9999999968976299,inf,0.9999999990964852,inf,0.9996789805282502,inf,0.9999999999999982
175,0.019395425731221043,inf,inf,0.999999809074049,inf,0.9999998481257294,inf,0.9999021133466441,inf,0.9999999999999989
176,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
177,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
178,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
179,0.866294256623306,inf,inf,0.9999998090918025,inf,0.9999998481398517,inf,0.9943145778482185,inf,0.9999999999999989
180,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
181,0.014190799279035275,inf,inf,0.999999902892891,inf,0.9999999717191356,inf,0.9998372586661021,inf,0.9999999999999968
182,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
183,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
184,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
185,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
186,0.5769923082656601,inf,inf,0.9999999102524357,inf,0.9999999738624832,inf,0.9802885919316626,inf,0.9999999999999957
187,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
188,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
189,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
190,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
191,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
192,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
193,0.019395425538319636,inf,inf,0.9999998999085474,inf,0.9999999708499941,inf,0.9998372586664109,inf,0.9999999999999967
194,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
195,0.5224509774557679,inf,inf,0.999999848760183,inf,0.9999998796945267,inf,0.9997749480944084,inf,0.9999999999999994
196,0.5769923083371586,inf,inf,0.999999903461508,inf,0.999999971884736,inf,0.9931413596096567,inf,0.9999999999999968
197,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
198,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
199,0.017631234242977502,inf,inf,0.9999998371870008,inf,0.9999998704885042,inf,0.999855146791302,inf,0.9999999999999984
200,0.014190799277733784,inf,inf,0.999999904246961,inf,0.9999999721134865,inf,0.9998264691218329,inf,0.9999999999956993
201,inf,0.7510275847677433,0.9999893104843486,inf,inf,0.9642001125987488,inf,0.9997411809773777,inf,0.999999999999959
202,inf,0.7510275592540374,0.999798439202791,inf,inf,0.8664114732582867,inf,0.9997444167993197,inf,0.9999975470222029
203,inf,0.9850635618412037,0.00037809515725195387,inf,inf,2.053358922893267e-7,inf,0.999502988501927,inf,0.9999999999999873
204,inf,0.4148601038343024,0.9999998912588591,inf,inf,0.9998323028439942,inf,0.9998686326890301,inf,0.9999973151915105
205,inf,0.981779579418373,0.9999993499902571,inf,inf,0.9859315239599221,inf,0.9998552599394787,inf,0.9999999999998902
206,inf,0.9956569833379975,0.9999987306083358,inf,inf,0.9447433326833643,inf,0.9989170792462319,inf,0.9999999999999487
207,inf,0.9850635560011851,0.9999999362433457,inf,inf,0.977289053781889,inf,0.9972420043945874,inf,0.999993539629289
208,inf,0.9984209496825895,0.9996244648844979,inf,inf,0.6820658353375251,inf,0.9926574368934371,inf,0.9999999999999926
209,inf,0.9925436632333184,0.9999999997959466,inf,inf,0.998041135328242,inf,0.9968857679980796,inf,0.9999986036457355
210,inf,0.9850635586197635,0.9999999930907457,inf,inf,0.9896543322409569,inf,0.9936443627934312,inf,0.9999964920463
211,inf,0.9850635617310622,0.9999993298478541,inf,inf,0.9859326041657368,inf,0.996377811280135,inf,0.9999999999999787
212,inf,0.9328124974333413,0.001103623418991474,inf,inf,0.000014488908762655406,inf,0.9998570861872871,inf,0.9993118340461907
213,inf,0.9984209496825895,0.9999999788359724,inf,inf,0.9971661951725139,inf,0.9993001392697091,inf,0.9999988639835081
214,inf,0.9984209496825895,0.9999978854785353,inf,inf,0.9811039323958298,inf,0.9999291382610972,inf,0.9999999999999528
215,inf,0.981779579418373,0.9997986269321218,inf,inf,0.8664102507777954,inf,0.9997852973258291,inf,0.9999999999999629
216,inf,0.9925436632333184,0.9999999951397804,inf,inf,0.9896332866942871,inf,0.9991656870705101,inf,0.999992712836828
217,inf,0.9984209496825895,0.9997986232419344,inf,inf,0.8664135231478003,inf,0.9996874618822259,inf,0.9999999999999307
218,inf,0.4646015895892538,0.9999999977826914,inf,inf,0.9994912734488715,inf,0.9994476992163528,inf,0.9999999999999803
219,inf,0.46460155361345734,0.9999996104616674,inf,inf,0.9585953911217427,inf,0.9898563186479411,inf,0.9999975270779436
220,inf,0.9956569833380127,0.9999999998271198,inf,inf,0.9996642273852442,inf,0.9999326896662496,inf,0.9999999999999911
221,inf,0.7510275749243662,0.9999960151340256,inf,inf,0.9981971880711547,inf,0.9908369145694292,inf,0.9999990532612506
222,inf,0.9817791562735422,0.999920936195832,inf,inf,0.926065278504451,inf,0.9958849203742668,inf,0.999378950403142
223,inf,0.9817794348809816,0.9995694678570882,inf,inf,0.7952426157309695,inf,0.9200461895520982,inf,0.9997878176082949
224,inf,0.9850635617310621,0.9999999999993368,inf,inf,0.9992444268968742,inf,0.999189687545776,inf,0.999999999999941
225,inf,0.9850635596616947,0.9999534778880286,inf,inf,0.9260944593969046,inf,0.9940895704915823,inf,0.9999976668117894
226,inf,0.9850638416730764,0.773563960127235,inf,inf,0.7747120989252286,inf,0.9993587420713003,inf,0.9999999999999246
227,inf,0.414860128133166,0.9999299044157796,inf,inf,0.8049201102184048,inf,0.9992438927786411,inf,0.9999999999924224
228,inf,0.981779579418373,0.9999540173156415,inf,inf,0.9260860259102444,inf,0.999918462747182,inf,0.9999999999999626
229,inf,0.9956569822492423,0.001271021456470773,inf,inf,3.853226626659989e-10,inf,0.9983975669869679,inf,0.9999955351604443
230,inf,0.981779579418373,0.9999299564867573,inf,inf,0.804910807431175,inf,0.9993819815251748,inf,0.9999999999999668
231,inf,0.995656983063248,0.9999985412278584,inf,inf,0.9990625814464144,inf,0.9998612190107036,inf,0.9999988732902333
232,inf,0.9817795787016435,0.9999998998850523,inf,inf,0.9998323114535131,inf,0.9991901293152333,inf,0.9999989480558167
233,inf,0.9328150572831423,0.0004105900020812248,inf,inf,2.1090865942596793e-8,inf,0.9998578422866138,inf,0.9999999999999111
234,inf,0.9850635617310625,0.9999999782971916,inf,inf,0.9971662830069983,inf,0.9992173918991135,inf,0.9999999999999848
235,inf,0.9328150572831422,0.999954018379797,inf,inf,0.9260860040975618,inf,0.9999333621829879,inf,0.9999999999999639
236,inf,0.9817795776016705,0.9999999994316289,inf,inf,0.9994913171221497,inf,0.9992138869937944,inf,0.9999973336260002
237,inf,0.9797012624384143,0.9999540168030612,inf,inf,0.9260860364169369,inf,0.9999112860143531,inf,0.9999999999999597
238,inf,0.9817795770447183,0.9999999289337343,inf,inf,0.9965635919533166,inf,0.9996718510681954,inf,0.9999965161874806
239,inf,0.9925436632333184,0.0002443521669603516,inf,inf,0.00008647042997178556,inf,0.9998615987775981,inf,0.9999999999999725
240,inf,0.9189882513799555,0.9999987342136795,inf,inf,0.944736849750405,inf,0.9992199087491865,inf,0.9999978981864017
241,inf,0.9850635508268213,0.9970970059644018,inf,inf,0.6759212412490458,inf,0.9994132970271608,inf,0.9999877055935705
242,inf,0.4148601200938651,0.9999999785279612,inf,inf,0.9971662412836504,inf,0.999256712872163,inf,0.9999991117236311
243,inf,0.4148601189196073,0.9999889910557764,inf,inf,0.9642871776987592,inf,0.9907603407671441,inf,0.9999989757053374
244,inf,0.981779578867673,0.9998121587116829,inf,inf,0.7732200061126355,inf,0.995731006302718,inf,0.9999991917371557
245,inf,0.981779579418373,0.9999910490485572,inf,inf,0.9961267653626716,inf,0.9999031198287189,inf,0.9999999999999796
246,inf,0.9850635597611496,0.9999978084221641,inf,inf,0.9811038649716987,inf,0.9999205750994409,inf,0.9999977789460902
247,inf,0.9817795794183736,0.9999910490485521,inf,inf,0.9961267653626669,inf,0.99995376766387,inf,0.999999999999986
248,inf,0.9189882470578762,0.999999279090016,inf,inf,0.9859314992427695,inf,0.9997340557380897,inf,0.9999963703325019
249,inf,0.9984209496825895,0.9999978485950571,inf,inf,0.9811040042544847,inf,0.9996725804702079,inf,0.9999990653957537
250,inf,0.9984209496825895,0.9999996607166962,inf,inf,0.9585135052767222,inf,0.9953420860822575,inf,0.9999971780317979
251,inf,0.9984209496825895,0.9999978425022252,inf,inf,0.9811038726674767,inf,0.9998739471772411,inf,0.9999999999999739
252,inf,0.9925436632333184,0.9999962862627012,inf,inf,0.9338587721893665,inf,0.9995836810325659,inf,0.9999969595446065
253,inf,0.9984209496825895,0.9999538873613224,inf,inf,0.9260858914527154,inf,0.9999374223282707,inf,0.9999975124050403
254,inf,0.9956569833380189,0.9970507004628931,inf,inf,0.47455524551817085,inf,0.9701209418405361,inf,0.9999999999999138
255,inf,0.9925436632333184,0.9999992700863326,inf,inf,0.9859314912435638,inf,0.999734055643847,inf,0.9999959047872103
256,inf,0.7510275847678614,0.9998143809516667,inf,inf,0.7728268607579762,inf,0.999645906760807,inf,0.9999999999999829
257,inf,0.9850635617310622,0.9999993418052053,inf,inf,0.985931962869158,inf,0.9984422981815498,inf,0.9999999999999606
258,inf,0.9984209496825895,0.9999539436109015,inf,inf,0.92608631055937,inf,0.999692093324554,inf,0.9999989099865001
259,inf,0.9984209496825895,0.9999263462602109,inf,inf,0.8055566904817205,inf,0.9897940614324473,inf,0.9999991118765601
260,inf,0.9956569833379973,0.9999999054411713,inf,inf,0.9998323169988634,inf,0.9997933314827409,inf,0.9999999999999462
261,inf,0.9984209496825895,0.9999999939430988,inf,inf,0.9996642245189228,inf,0.9995561123497034,inf,0.999999413753909
262,inf,0.9817795790868913,0.9999985503848161,inf,inf,0.9990625905682126,inf,0.99986822901706,inf,0.9999995134714356
263,inf,0.9925436632333184,0.9999999666754342,inf,inf,0.9999291313288701,inf,0.9992506255933519,inf,0.9999964347421618
264,inf,0.981779578636774,0.9999999801611665,inf,inf,0.9986121297355157,inf,0.9999205439771451,inf,0.9999988528473426
265,inf,0.9817795779197233,0.9999539013683909,inf,inf,0.9260859283296207,inf,0.9999206717675161,inf,0.9999978004320957
266,inf,0.9797012624384143,0.9999994110765136,inf,inf,0.9993061557372767,inf,0.9998896470993426,inf,0.9999999999999557
267,inf,0.4148601281332345,0.9996241921406807,inf,inf,0.682127334527187,inf,0.9922696199989433,inf,0.9999999999999873
268,inf,0.4148601080386315,0.9999987307046871,inf,inf,0.9447391136874872,inf,0.999114299429584,inf,0.9999977797311796
269,inf,0.995656983337997,0.9999540168030612,inf,inf,0.9260860364169372,inf,0.9999112860143531,inf,0.9999999999999597
270,inf,0.9956569833380052,0.0013706902516784022,inf,inf,1.0900835789584562e-10,inf,0.9996688078226947,inf,0.999999999999966
271,inf,0.9797012616512435,0.9999999735567879,inf,inf,0.9999324371816636,inf,0.9999090225290141,inf,0.9999992974552488
272,inf,0.9984209496825895,0.9999893361602411,inf,inf,0.8987822384903652,inf,0.9978094940700886,inf,0.9999976341360365
273,inf,0.981779558567034,0.9998580453112252,inf,inf,0.9167208443650985,inf,0.9975692624366189,inf,0.9999693964365556
274,inf,0.9189882573256838,0.9999996994583054,inf,inf,0.9584550069924477,inf,0.9992593332000149,inf,0.9999999999998948
275,inf,0.9984209496825895,0.99999994997918,inf,inf,0.9994473795968327,inf,0.9990030869583962,inf,0.9999943427256315
276,inf,0.4148601077961299,0.9999538988613474,inf,inf,0.9260859262924079,inf,0.9999206717650043,inf,0.9999977529370699
277,inf,0.9956569827675553,0.9999538936404094,inf,inf,0.9260859295467647,inf,0.9999157461777254,inf,0.9999976606938452
278,inf,0.9984209496825895,0.9999978199793164,inf,inf,0.9811039533820793,inf,0.999585010705976,inf,0.9999999999999927
279,inf,0.9328150556369652,0.9999985511011237,inf,inf,0.9990625912817397,inf,0.9999118092123852,inf,0.9999995628771313
280,inf,0.9328150572831772,0.9999999995863256,inf,inf,0.9949150207724423,inf,0.9994605173160026,inf,0.999999999999977
281,inf,0.995656983337997,0.9999540183797968,inf,inf,0.9260860040975616,inf,0.9999333621829879,inf,0.9999999999999631
282,inf,0.981779579201086,0.9999999624356902,inf,inf,0.9971685362293647,inf,0.9970959647921147,inf,0.9999996810879002
283,inf,0.9850635617310705,0.9999968468329599,inf,inf,0.9620253859237835,inf,0.7589143150373935,inf,0.9999999999999785
284,inf,0.9956569833380706,0.9999181436415725,inf,inf,0.8230554022594709,inf,0.9963021211563432,inf,0.9999999999999627
285,inf,0.9956569831442351,0.9999999699505702,inf,inf,0.9973294905025835,inf,0.9996333951753199,inf,0.999999205408171
286,inf,0.918988237360389,0.9999992132470602,inf,inf,0.985931415964063,inf,0.999812533713637,inf,0.9999929422732783
287,inf,0.981779579418373,0.999999699887078,inf,inf,0.9584542925575648,inf,0.9993071802667521,inf,0.9999999999998971
288,inf,0.9925436632333184,0.9999999834215161,inf,inf,0.987855313961394,inf,0.9957121408126701,inf,0.9999999999997916
289,inf,0.9817795774439405,0.99999969741742,inf,inf,0.958453185256396,inf,0.9993822157919375,inf,0.9999971020570019
290,inf,0.995656983337997,0.9999539604285725,inf,inf,0.9260871920047742,inf,0.999121949030081,inf,0.9999999999999862
291,inf,0.9984209496825895,0.9999993501009221,inf,inf,0.9859315180260875,inf,0.9998743625247292,inf,0.999999999999881
292,inf,0.9850635617310622,0.9999952310223156,inf,inf,0.9128218583524056,inf,0.9877613288345898,inf,0.9999999999999603
293,inf,0.995656983337997,0.9999978854785244,inf,inf,0.9811039323958085,inf,0.9999291382610748,inf,0.9999999999999628
294,inf,0.9817795770409824,0.9999999277279344,inf,inf,0.9965636360631772,inf,0.9990967226884387,inf,0.9999965102039032
295,inf,0.9817795777856713,0.9999999415245661,inf,inf,0.996563693107969,inf,0.9985367229094434,inf,0.9999976034393641
296,inf,0.9956569831272121,0.9999978507359418,inf,inf,0.9811040436071797,inf,0.9995849683779464,inf,0.99999913559875
297,inf,0.9797012597013178,0.99995388726021,inf,inf,0.9260859438609369,inf,0.999902935166838,inf,0.9999975571599348
298,inf,0.995656983337997,0.9999999737394978,inf,inf,0.9965636307455871,inf,0.9997243355127436,inf,0.9999999999999415
299,inf,0.9850635617310632,0.9999540181409661,inf,inf,0.9260860089929841,inf,0.9999300182981642,inf,0.9999999999999608
300,inf,0.8926996274292619,0.9999539565382499,inf,inf,0.9260872717533251,inf,0.999067476068311,inf,0.9999999999999849
301,inf,0.9850635617310621,0.9999949174421375,inf,inf,0.9778093228749207,inf,0.9996023991183184,inf,0.9999999999999343
302,inf,0.918988257326131,0.9999928039459588,inf,inf,0.971244312982459,inf,0.8162528440865028,inf,0.9999999999999583
303,inf,0.4646015545964478,0.9999987255945736,inf,inf,0.9447423845371273,inf,0.9989617205056341,inf,0.9999975946909663
304,inf,0.9925436632333184,0.9997984806442208,inf,inf,0.8665403936548979,inf,0.99589412529483,inf,0.9999999999999741
305,inf,0.9925436632333184,0.9999985683444557,inf,inf,0.9448553895259207,inf,0.9936884115934168,inf,0.9999987123602961
306,inf,0.9189882573329022,0.9999985544278833,inf,inf,0.9990625945898903,inf,0.9950774087298637,inf,0.9999999999999826
307,inf,0.9328150572831423,0.007278230507098909,inf,inf,1.0111342763075015e-8,inf,0.9971897551919585,inf,0.9999999999999667
308,inf,0.9850635617310347,0.9999999965419115,inf,inf,0.9896331744193472,inf,0.9991925707626677,inf,0.9999999999690129
309,inf,0.9956569827276679,0.0030934286427231946,inf,inf,2.1375747327745387e-7,inf,0.9996819394318208,inf,0.999997497121022
310,inf,0.9817795750470967,0.9999996917096166,inf,inf,0.9584562901668774,inf,0.9991753364559045,inf,0.9999935842786388
311,inf,0.9817795794184422,0.9999996379522987,inf,inf,0.994599733376011,inf,0.9861438805230572,inf,0.9999999999999926
312,inf,0.9850635617310622,0.999929924930332,inf,inf,0.8049164450198911,inf,0.9992982982935872,inf,0.9999999999999649
313,inf,0.9984209496825895,0.9999749430431399,inf,inf,0.9680078828435561,inf,0.47155880375392656,inf,0.9999962651027596
314,inf,0.9797012624384143,0.9999994110765136,inf,inf,0.9993061557372767,inf,0.9998960983086476,inf,0.9999999999999565
315,inf,0.9189882564209092,0.9999937827912406,inf,inf,0.973382612620349,inf,0.9949082031435973,inf,0.9999996801622805
316,inf,0.9850635617310647,0.9999540176098094,inf,inf,0.9260860198804098,inf,0.9999225814983208,inf,0.9999999999999828
317,inf,0.9817795786238088,0.9999999798709267,inf,inf,0.9986121296060073,inf,0.9999156104596962,inf,0.9999988338182401
318,inf,0.1298761661217911,0.9999999975915128,inf,inf,0.9986121470471838,inf,0.9999183313408203,inf,0.9999999999999798
319,inf,0.8926996274292619,0.9999999738913339,inf,inf,0.9965636185429263,inf,0.9998816785463069,inf,0.9999999999998631
320,inf,0.9984209496825895,0.9999538723705113,inf,inf,0.9260859447647426,inf,0.9998943918576867,inf,0.9999972866417974
321,inf,0.4148601229076042,0.9999869011300523,inf,inf,0.9586474018771176,inf,0.9945045629487372,inf,0.9999994226157713
322,inf,0.9850635617311918,0.9999960269553239,inf,inf,0.9981950390423657,inf,0.995498125913512,inf,0.9999999999999933
323,inf,0.9817795773643407,0.9999950514473822,inf,inf,0.9693093997375123,inf,0.9951656821075735,inf,0.9999969852972563
324,inf,0.9850635617311889,0.9999724625437753,inf,inf,0.9570562741018579,inf,0.9972278374357743,inf,0.9999999999995224
325,inf,0.9850635568963668,0.0011274890483449031,inf,inf,2.4694489064724934e-7,inf,0.9998665026603674,inf,0.9999945489361012
326,inf,0.9956569833386709,0.9999999704610949,inf,inf,0.9965636118126161,inf,0.9998806763781686,inf,0.9999999999999504
327,inf,0.9189882573256899,0.9999910490485441,inf,inf,0.9961267653626587,inf,0.9999443526643511,inf,0.9999999999999937
328,inf,0.9925436632333184,0.9999999948971363,inf,inf,0.989633288399835,inf,0.9991656863536952,inf,0.9999914418308745
329,inf,0.9797012625272751,0.9999998977535556,inf,inf,0.9999835870089652,inf,0.9999079152302681,inf,0.9999999999999943
330,inf,0.9328150493156925,0.999628267755504,inf,inf,0.6811991567739784,inf,0.99811976396986,inf,0.9999978843639475
331,inf,0.464601597603274,0.99999742620028,inf,inf,0.99906147339098,inf,0.99994340033383,inf,0.9999995526297852
332,inf,0.9817795779552444,0.9999298439762822,inf,inf,0.804925442666735,inf,0.9991647677924319,inf,0.9999978525663683
333,inf,0.9850635617219045,0.9999886303469591,inf,inf,0.9642002634637719,inf,0.9995955026660265,inf,0.9999994450370303
334,inf,0.9817795783301931,0.9999999940252207,inf,inf,0.999939843447878,inf,0.9998481310063261,inf,0.9999984028775387
335,inf,0.9797012595661232,0.999999297888303,inf,inf,0.9859316152406723,inf,0.9994196036083006,inf,0.9999974364995244
336,inf,0.9850635617310803,0.9999999999994367,inf,inf,0.999244376131207,inf,0.9993711074195646,inf,0.9999999999999749
337,inf,0.9797012548493974,0.9999996634106305,inf,inf,0.9923967617470577,inf,0.9994998854880397,inf,0.9999932268538684
338,inf,0.9984209496825895,0.9970966521328952,inf,inf,0.6758793391465747,inf,0.9996450041150003,inf,0.9999906327062728
339,inf,0.9189882573256893,0.9999987306082332,inf,inf,0.9447433326830863,inf,0.9989170792460242,inf,0.9999999999999509
340,inf,0.9850635617310622,0.0025946114421754735,inf,inf,3.311591001420311e-10,inf,0.9982257864155322,inf,0.9999999999999448
341,inf,0.7510275847677359,0.9999993501009221,inf,inf,0.9859315180260876,inf,0.9998743625247292,inf,0.9999999999998883
342,inf,0.9984209496825895,0.9999864353803342,inf,inf,0.9534872639548845,inf,0.7492051467097021,inf,0.9999999999999685
343,inf,0.9189882387772813,0.999999691033961,inf,inf,0.9584571410600251,inf,0.9991183920496752,inf,0.9999934431443267
344,inf,0.9189882573256856,0.9999999054422296,inf,inf,0.9998323169999214,inf,0.9998728681647456,inf,0.9999999999999559
345,inf,0.9797012614135682,0.9999910294230808,inf,inf,0.9961267459434877,inf,0.9999302308378599,inf,0.9999990853317617
346,inf,0.918988238188154,0.9999950009138353,inf,inf,0.9692629491178825,inf,0.9994369067585626,inf,0.9999932348879661
347,inf,0.46460154773304074,0.999989160301978,inf,inf,0.9642009873058455,inf,0.9996368651245324,inf,0.9999971183053437
348,inf,0.9850635617310624,0.9999949039812451,inf,inf,0.9694868024551465,inf,0.978819765033501,inf,0.9999999999998848
349,inf,0.9850628642413092,0.9999504721395441,inf,inf,0.9641670577905559,inf,0.9995394340755426,inf,0.9992135882759726
350,inf,0.9850635617310621,0.0026614653606463513,inf,inf,1.9581509747013115e-9,inf,0.9988556997725166,inf,0.9999999999999002
351,inf,0.9817795788601068,0.999928516092513,inf,inf,0.8051665178426008,inf,0.9955861883762701,inf,0.9999991806326907
352,inf,0.9850635558160298,0.9999996909113417,inf,inf,0.9584571415677932,inf,0.9991183919820709,inf,0.9999933308687912
353,inf,0.8926996274292619,0.9999999248559762,inf,inf,0.9971739148798429,inf,0.9920322847427056,inf,0.9999997703440747
354,inf,0.9328150572831422,0.9999999999695319,inf,inf,0.999751164643437,inf,0.9998552143572226,inf,0.9999999999999405
355,inf,0.9189882573257973,0.9999996969221666,inf,inf,0.958459230372006,inf,0.9989764833929674,inf,0.9999999999999332
356,inf,0.9925436632333184,0.9999298944659136,inf,inf,0.8049191501160341,inf,0.9992581589719257,inf,0.999998923915893
357,inf,0.9328150313882952,0.9999999951487395,inf,inf,0.9896337694404483,inf,0.9990389376153137,inf,0.9999931240142039
358,inf,0.9925436632333184,0.9999998748482127,inf,inf,0.9965635279274211,inf,0.9998276561189977,inf,0.9999922942514623
359,inf,0.9984209496825895,0.9999977967554159,inf,inf,0.9811038587017807,inf,0.9999098139349786,inf,0.9999974464794998
360,inf,0.9189882495887327,0.9999999927373178,inf,inf,0.9978986318748215,inf,0.9991534086839382,inf,0.9999972649896525
361,inf,0.981779577089938,0.9999999807646026,inf,inf,0.999751145514007,inf,0.9998591365601626,inf,0.9999965825563668
362,inf,0.98177957945121,0.9999986887710861,inf,inf,0.9447333070782132,inf,0.9993776599733865,inf,0.9999999999939814
363,inf,0.932815048716353,0.9999987284817036,inf,inf,0.9447405854145444,inf,0.99904564147553,inf,0.9999977252182966
364,inf,0.9956569820131217,0.0004108039000290105,inf,inf,2.3496459367056133e-7,inf,0.9998531060122396,inf,0.9999945668611255
365,inf,0.41486012813712236,0.999508303057953,inf,inf,0.9441105585572248,inf,0.20145877841319015,inf,0.9999999999998223
366,inf,0.9817795794183728,0.9981910588330258,inf,inf,0.7237333816776406,inf,0.998713422613284,inf,0.9999999999996821
367,inf,0.9328150464221028,0.9999998902065578,inf,inf,0.9998323017937347,inf,0.9998353393351121,inf,0.9999971160147467
368,inf,0.9818066969428225,0.9539354609108762,inf,inf,0.9165267220108364,inf,0.9999403029451959,inf,0.9999999999972089
369,inf,0.9850635570065177,0.0011274861721583915,inf,inf,2.4392917929993985e-7,inf,0.999842955164202,inf,0.9999946731303188
370,inf,0.9328150572831422,0.9999999999696843,inf,inf,0.9997511645835637,inf,0.9998656382693742,inf,0.9999999999999419
371,inf,0.9797012624384144,0.9999978852280317,inf,inf,0.9811039396387672,inf,0.999911177910611,inf,0.99999999999996
372,inf,0.9817795794183778,0.9999950880258452,inf,inf,0.9693498091977109,inf,0.9914487860158518,inf,0.9999999999999516
373,inf,0.9797012612556988,0.999798546848633,inf,inf,0.866410155637761,inf,0.9997862778132529,inf,0.999998944434389
374,inf,0.9956569831118941,0.9999995657308106,inf,inf,0.9883774380657127,inf,0.9992080127211465,inf,0.9999990727816872
375,inf,0.9817795775754048,0.9999977905645934,inf,inf,0.981103881211717,inf,0.999842013804816,inf,0.999997295075934
376,inf,0.9984209496825895,0.9999891561134965,inf,inf,0.9641996268777789,inf,0.99977660570991,inf,0.9999968916123853
377,inf,0.8926996274292619,0.9999978853282488,inf,inf,0.9811039367410469,inf,0.9999183633880552,inf,0.999999999999958
378,inf,0.9189882573256871,0.9999540185453205,inf,inf,0.9260860007046765,inf,0.9999356797349813,inf,0.9999999999999625
379,inf,0.9850635608855842,0.9999753947484653,inf,inf,0.9925494019985616,inf,0.9997493198092593,inf,0.9999990467332659
380,inf,0.9850635597673325,0.9999987344157465,inf,inf,0.9447351024759768,inf,0.9993011990780526,inf,0.9999977842697584
381,inf,0.4646015352305639,0.9999999668836295,inf,inf,0.9994473109519134,inf,0.9994307102564229,inf,0.9999962626456549
382,inf,0.9817795791645958,0.9999881466258173,inf,inf,0.899412880918662,inf,0.987600358949345,inf,0.9999996267274247
383,inf,0.9797012594457405,0.9999949829449659,inf,inf,0.9130986729341795,inf,0.9829985018705353,inf,0.9999973290589331
384,inf,0.9925436632333184,0.9999998584185515,inf,inf,0.9945621621680313,inf,0.9971532368751748,inf,0.9999999999999774
385,inf,0.9956569815366987,0.9999998671871461,inf,inf,0.9965644666150015,inf,0.9877732529358444,inf,0.9999926130932317
386,inf,0.9984209496825895,0.999999966226572,inf,inf,0.9965636666990552,inf,0.9990867057847805,inf,0.9999999999999662
387,inf,0.9817795777274285,0.0005809284009241486,inf,inf,9.16427982389223e-8,inf,0.9995167302422877,inf,0.9999975181925495
388,inf,0.46460149148359087,0.9999996913490314,inf,inf,0.9584562916628477,inf,0.9991753362682049,inf,0.9999932535934896
389,inf,0.918988237456591,0.9999998835950552,inf,inf,0.9965635374947451,inf,0.9998124883734687,inf,0.9999929762806209
390,inf,0.46460158992406186,0.9999978579127475,inf,inf,0.9811038756167614,inf,0.9999366236087349,inf,0.9999999999999833
391,inf,0.9817795776230424,0.9999993901555193,inf,inf,0.9993061349239688,inf,0.9998686326936026,inf,0.9999973649935247
392,inf,0.9189882546985718,0.999991029122363,inf,inf,0.9961267456459306,inf,0.9999146313301618,inf,0.9999990713164454
393,inf,0.9984209496825895,0.9999995629166277,inf,inf,0.9883777023223639,inf,0.9991466130812348,inf,0.9999989742117982
394,inf,0.9655457837558199,0.99995400090407,inf,inf,0.9260863623125002,inf,0.999688679011101,inf,0.9999999999999932
395,inf,0.9850635602368156,0.9999999764821751,inf,inf,0.9847739646754412,inf,0.993299397967775,inf,0.9999983152540898
396,inf,0.9850635596893658,0.9999978054684244,inf,inf,0.9811038667285579,inf,0.9999098139498186,inf,0.9999976980106412
397,inf,0.9817795783664941,0.9999999912937753,inf,inf,0.9997511559484318,inf,0.9998662518673149,inf,0.9999984561575329
398,inf,0.9817795794364833,0.9999986305096941,inf,inf,0.9447924406389189,inf,0.9966218433362708,inf,0.9999999999999863
399,inf,0.9984209496825895,0.9999999892568997,inf,inf,0.9896345466660009,inf,0.9988299928383694,inf,0.9999959767297258
400,inf,0.46460158956592634,0.9999978852280315,inf,inf,0.9811039396387666,inf,0.9999111779106106,inf,0.9999999999999599
401,inf,0.9817795782878467,inf,0.9945737509335162,0.9999999955020458,inf,inf,0.9992736646536359,inf,0.9999983407266969
402,inf,0.9850635617310552,inf,0.9967661852847001,0.9999999983802186,inf,inf,0.9977380359746758,inf,0.9999999999920077
403,inf,0.9984209496825895,inf,0.9956651785687061,0.9999999951371172,inf,inf,0.9939556816904608,inf,0.9999999999999618
404,inf,0.9850635617310629,inf,0.9946310447405284,0.9999999256807983,inf,inf,0.9634448829470719,inf,0.9999999999999724
405,inf,0.9850635617310622,inf,0.9976982387733975,0.9999998454923581,inf,inf,0.9999255857520417,inf,0.999999999999972
406,inf,0.9984209496825895,inf,0.9945735155320724,0.9999999957523571,inf,inf,0.9994206039325988,inf,0.9999999999999863
407,inf,0.9984209496825895,inf,0.999382526570443,0.9999997365454764,inf,inf,0.9975892854505305,inf,0.9999991281202366
408,inf,0.4646015778373843,inf,0.9991610085195674,0.9999999535829366,inf,inf,0.9992367158132625,inf,0.9999991932745773
409,inf,0.981779579418373,inf,0.9945735648558608,0.9999999957176506,inf,inf,0.9993897957060786,inf,0.9999999999999734
410,inf,0.9817795775098185,inf,0.9905424610259591,0.9999999836767217,inf,inf,0.9890102616908567,inf,0.9999971981130915
411,inf,0.981779579418373,inf,0.9962432047557747,0.9999999992385256,inf,inf,0.9997759162896724,inf,0.9999999999999734
412,inf,0.9817795791935827,inf,0.9945850525708324,0.999999986385409,inf,inf,0.9922127164480248,inf,0.9999996700752604
413,inf,0.4148600975500557,inf,0.9989018002054831,0.9999999340877254,inf,inf,0.9906874554391796,inf,0.9999966208185389
414,inf,0.9817795782037995,inf,0.9911680984973398,0.9999999862830709,inf,inf,0.9970791938884302,inf,0.9999982173705941
415,inf,0.8926996274292619,inf,0.9991610241089461,0.9999999688540407,inf,inf,0.9999344648695995,inf,0.9999999999999699
416,inf,0.981779579418375,inf,0.99624317067392,0.9999999992550916,inf,inf,0.9998232273349591,inf,0.9999999999999734
417,inf,0.9817795782040899,inf,0.9973378489178758,0.9999999987707924,inf,inf,0.9977555379185745,inf,0.9999982177968014
418,inf,0.9984209496825895,inf,0.9976982384617439,0.9999998450050487,inf,inf,0.9998696410697744,inf,0.9999999999999564
419,inf,0.9817795780366931,inf,0.998018424246399,0.999999999310907,inf,inf,0.9986390631962663,inf,0.9999979721086353
420,inf,0.9817795777890228,inf,0.9881985109747863,0.9999999616999157,inf,inf,0.9911271489175277,inf,0.9999976086030762
421,inf,0.9328150050527206,inf,0.9950920436795065,0.999999994141455,inf,inf,0.9927913383864506,inf,0.9999861309998535
422,inf,0.9850635617310608,inf,0.9973434332287707,0.9999999968181998,inf,inf,0.9926352847482249,inf,0.9999999999978694
423,inf,0.4148600799914962,inf,0.9973381916714398,0.9999999979827447,inf,inf,0.9993387082128808,inf,0.9999946807800366
424,inf,0.918988257325684,inf,0.9962431953199185,0.999999999243117,inf,inf,0.9997890147773446,inf,0.9999999999999738
425,inf,0.9925436632333184,inf,0.9929045943966651,0.999999997134364,inf,inf,0.9979985899640033,inf,0.9999982790364129
426,inf,0.9984209496825895,inf,0.9959557450247873,0.9999998529739739,inf,inf,0.9985554494155859,inf,0.9999932741939104
427,inf,0.932815057371386,inf,0.9957940126756306,0.9999999669235538,inf,inf,0.989137474806967,inf,0.999999999999903
428,inf,0.9328150507670989,inf,0.9945738312439203,0.9999999954405316,inf,inf,0.9992235047441966,inf,0.9999982697630337
429,inf,0.9984209496825895,inf,0.9965199295943941,0.9999999987579524,inf,inf,0.9948096195123609,inf,0.9999961848982607
430,inf,0.9797012624383915,inf,0.9969891119013945,0.9999999217699157,inf,inf,0.9995662262512705,inf,0.9999999999796623
431,inf,0.9817795752626183,inf,0.9990296624860666,0.9999999991488584,inf,inf,0.9986374396315612,inf,0.9999939005996216
432,inf,0.9984209496825895,inf,0.9891591846296838,0.9999989627150035,inf,inf,0.8381887225729676,inf,0.9999999999999656
433,inf,0.464601589565925,inf,0.9973381310501935,0.9999999984456476,inf,inf,0.9994244396816233,inf,0.9999999999999172
434,inf,0.7510275661111726,inf,0.996243248935228,0.9999999991831456,inf,inf,0.9997148196650651,inf,0.9999982062915482
435,inf,0.41486012813323436,inf,0.9927178826403414,0.999999991809083,inf,inf,0.9984976169893497,inf,0.9999999999999728
436,inf,0.9797012624384144,inf,0.994577714610423,0.9999999926389362,inf,inf,0.9967975832751851,inf,0.9999999999999895
437,inf,0.9956569833379977,inf,0.9962431794732756,0.9999999992508193,inf,inf,0.9998110124421667,inf,0.9999999999999716
438,inf,0.9850635601659303,inf,0.9986293036278175,0.9999999999053399,inf,inf,0.9996925574952275,inf,0.9999982353317807
439,inf,0.981779579418373,inf,0.9969065334455964,0.9999998048337407,inf,inf,0.9998383522384424,inf,0.9999999999999737
440,inf,0.9817795782989138,inf,0.9969065330510636,0.9999997932161072,inf,inf,0.9998075718067887,inf,0.9999983569699313
441,inf,0.8926996274292619,inf,0.996243215909568,0.9999999992330935,inf,inf,0.9997604330130958,inf,0.9999999999999694
442,inf,0.9956569829216152,inf,0.9945736829983302,0.9999999955484784,inf,inf,0.9993161014217129,inf,0.9999982924730628
443,inf,0.9850635602409553,inf,0.9976982222659372,0.999999828869979,inf,inf,0.9999219847377,inf,0.9999983199215559
444,inf,0.9984209496825895,inf,0.9993350978450344,0.999999998836536,inf,inf,0.9985783760840125,inf,0.9999945107230143
445,inf,0.9984209496825895,inf,0.9945736323299732,0.9999999956701009,inf,inf,0.9993476504681664,inf,0.9999999999999694
446,inf,0.9328150524818101,inf,0.992974106534524,0.999999973040344,inf,inf,0.9729015648883834,inf,0.9999987250786746
447,inf,0.9956569824729178,inf,0.9989008472123018,0.9999999638109467,inf,inf,0.999759005145723,inf,0.9999964524244443
448,inf,0.9189882485632916,inf,0.9884731694678696,0.9999999913283816,inf,inf,0.9949306004657285,inf,0.9999969024964773
449,inf,0.918988257325684,inf,0.9980179632128094,0.999999999602319,inf,inf,0.9994248639033203,inf,0.9999999999999738
450,inf,0.9850635610467481,inf,0.9976982312705106,0.9999998379806749,inf,inf,0.9999379386278581,inf,0.9999992284365153
451,inf,0.9817795782656181,inf,0.998018081834978,0.9999999994909683,inf,inf,0.9992227110061187,inf,0.9999983081019034
452,inf,0.7510275651269591,inf,0.9980180475436992,0.9999999994768844,inf,inf,0.9992810713634345,inf,0.99999811164611
453,inf,0.9850635583860151,inf,0.9979138297545052,0.999999890510352,inf,inf,0.9958022797561995,inf,0.9999962284972493
454,inf,0.9956569831528115,inf,0.9989624241637443,0.9999998180579599,inf,inf,0.9993874648283894,inf,0.999999240578508
455,inf,0.9817795789111685,inf,0.9976982314699123,0.9999998381440305,inf,inf,0.9999259256429668,inf,0.9999992555760515
456,inf,0.9850635608325357,inf,0.00004603458045238096,0.0739140499287926,inf,inf,0.9999405834698468,inf,0.9999989869147644
457,inf,0.9984209496825895,inf,0.9851451323837613,0.9999999723303862,inf,inf,0.9782122961142585,inf,0.9999999999998057
458,inf,0.9984209496825895,inf,0.9991610103142157,0.9999999551958982,inf,inf,0.9996161559673367,inf,0.9999991792891794
459,inf,0.46460154215380656,inf,0.9969860275234149,0.9999999255077785,inf,inf,0.9998190037850353,inf,0.9999967388477027
460,inf,0.9984209496825895,inf,0.9927184216804985,0.9999999914482988,inf,inf,0.9983163556197641,inf,0.9999981529515573
461,inf,0.9850635617310622,inf,0.998605366411285,0.9999996743101073,inf,inf,0.9984482266095113,inf,0.9999999999999873
462,inf,0.4148601130463957,inf,0.996243224415025,0.9999999991979516,inf,inf,0.9997488420229058,inf,0.9999983330431294
463,inf,0.9797012587304198,inf,0.9989008436530636,0.9999999655576209,inf,inf,0.9998077298163014,inf,0.9999966906400604
464,inf,0.9984209496825895,inf,0.9974056240284795,0.9999999995875737,inf,inf,0.9979950453624348,inf,0.9999982781763789
465,inf,0.9984209496825895,inf,0.9929051393605931,0.9999999970890383,inf,inf,0.9978018068504316,inf,0.9999999999999184
466,inf,0.892699627429262,inf,0.9988719043948681,0.9999999594020458,inf,inf,0.9996233290118623,inf,0.9999999999999809
467,inf,0.41486012813323436,inf,0.9986292781905843,0.999999999934911,inf,inf,0.9997889178175113,inf,0.9999999999999732
468,inf,0.9984209496825895,inf,0.9945736830113014,0.9999999955415109,inf,inf,0.9993161013564115,inf,0.9999981540919939
469,inf,0.985063560230641,inf,0.9980179623082228,0.9999999995293891,inf,inf,0.9994263699452326,inf,0.9999983082776878
470,inf,0.981779579418373,inf,0.9962432456619587,0.9999999992185775,inf,inf,0.9997191317811813,inf,0.9999999999999715
471,inf,0.9328150572840743,inf,0.9982214557890485,0.999999993999569,inf,inf,0.9667815519144635,inf,0.9999999999999245
472,inf,0.9925436632333184,inf,0.9911763216310582,0.999999980985988,inf,inf,0.9948989836770636,inf,0.9999989958871542
473,inf,0.9984209496825895,inf,0.9976982327855631,0.9999998361295188,inf,inf,0.9988506981910416,inf,0.9999999999999878
474,inf,0.9817795786541134,inf,0.9930706213842391,0.9999998920485614,inf,inf,0.9506555470517596,inf,0.9999988782961673
475,inf,0.9850635617310554,inf,0.9976982388001182,0.9999998455341811,inf,inf,0.9999303959073025,inf,0.9999999999922798
476,inf,0.9850635617310693,inf,0.9962432071932924,0.999999999237339,inf,inf,0.9997725326205757,inf,0.9999999999999875
477,inf,0.9956569832653489,inf,0.9945880111913126,0.9999999836045723,inf,inf,0.9903637287759184,inf,0.9999997020795388
478,inf,0.9797012615460644,inf,0.9991610122819718,0.9999999570182773,inf,inf,0.9999213259679434,inf,0.9999992035835844
479,inf,0.9797012614966004,inf,0.9993036692657062,0.9999445827693677,inf,inf,0.9998338445076476,inf,0.9999991594373989
480,inf,0.9817795782051342,inf,0.9980181604047791,0.9999999994506121,inf,inf,0.9990887912169504,inf,0.9999982193295567
481,inf,0.9817795781937457,inf,0.9976982209707159,0.9999998274863746,inf,inf,0.9998961397694568,inf,0.9999982026148017
482,inf,0.9984209496825895,inf,0.9991610240874941,0.9999999688345323,inf,inf,0.9999303956569948,inf,0.9999999999999641
483,inf,0.9797012604049646,inf,0.9911672095656008,0.9999999868445093,inf,inf,0.9973148643010269,inf,0.9999981851599168
484,inf,0.4646015629243472,inf,0.9969065468843515,0.9999997915544995,inf,inf,0.9997645537143084,inf,0.9999981675097674
485,inf,0.918988257325684,inf,0.9929063769285528,0.9999999968438997,inf,inf,0.9973559306925605,inf,0.9999999999999383
486,inf,0.9984209496825895,inf,0.9945747647490759,0.9999999947026117,inf,inf,0.9986404514309039,inf,0.9999973068072903
487,inf,0.985063561731294,inf,0.9905369129914391,0.9999999854146873,inf,inf,0.990008399424328,inf,0.9999999999999564
488,inf,0.9817795794183759,inf,0.9969860577790485,0.999999939576751,inf,inf,0.9997614317218171,inf,0.9999999999999383
489,inf,0.9850635614675699,inf,0.9945891950933241,0.9999999824461022,inf,inf,0.9896237871656484,inf,0.9999997029153846
490,inf,0.9189882551797635,inf,0.9976982313053425,0.9999998379641462,inf,inf,0.9999213262532365,inf,0.9999992414176125
491,inf,0.9984209496825895,inf,0.9989195861044476,0.9999999906800808,inf,inf,0.9888210813040659,inf,0.9999981682126993
492,inf,0.8926996274292619,inf,0.9945785952732423,0.9999999919452766,inf,inf,0.9962474053280391,inf,0.9999999999999879
493,inf,0.995656983141741,inf,0.9969065440603228,0.999999798892359,inf,inf,0.9997925391510418,inf,0.9999991951799732
494,inf,0.981779579418373,inf,0.9969065522743378,0.9999998043971924,inf,inf,0.9997848073892535,inf,0.9999999999999712
495,inf,0.4148601281359533,inf,0.9912314781039434,0.9999999385689493,inf,inf,0.9802709504652303,inf,0.9999999999999976
496,inf,0.981779579418373,inf,0.9904912589698041,0.9999999943772653,inf,inf,0.9960002228412727,inf,0.9999999999999474
497,inf,0.9328150507625445,inf,0.9927190984084084,0.9999999911203689,inf,inf,0.9980886568732246,inf,0.9999982685536613
498,inf,0.9817795785644282,inf,0.9975951944425159,0.9999999992090518,inf,inf,0.9906627380031812,inf,0.999998746665293
499,inf,0.9984209496825895,inf,0.9969068296817126,0.9999997955474612,inf,inf,0.9989892819567846,inf,0.9999996584377696
500,inf,0.9853227693539428,inf,0.7018732804717662,0.949768966513401,inf,inf,0.9991221327450485,inf,0.9999999999881547
501,inf,0.7510275484821083,inf,0.996986024744658,0.9999999245406167,inf,inf,0.9998252978332227,inf,0.9999965113703704
502,inf,0.9925436632333184,inf,0.9976982289782288,0.9999998356739871,inf,inf,0.9999379386204736,inf,0.9999989948506787
503,inf,0.9850635610333707,inf,0.9976982309997147,0.9999998376397173,inf,inf,0.9999158893695665,inf,0.9999992133607883
504,inf,0.9984209496825895,inf,0.9986296558013921,0.9999999997973723,inf,inf,0.9983558990814503,inf,0.9999992491420227
505,inf,0.9984209496825895,inf,0.9945741079344722,0.9999999953325811,inf,inf,0.999050578146153,inf,0.9999999999999568
506,inf,0.9925436632333184,inf,0.9976982201340334,0.9999998267096375,inf,inf,0.9999171406605897,inf,0.9999981054299614
507,inf,0.9984209496825895,inf,0.9979122004938487,0.9999998565227591,inf,inf,0.9989153744249629,inf,0.9999887707106125
508,inf,0.932815057283121,inf,0.9976982388228066,0.9999998455696463,inf,inf,0.9999344651052798,inf,0.9999999999943122
509,inf,0.9817795780172767,inf,0.9991609932774445,0.9999999380263228,inf,inf,0.9998448169983681,inf,0.9999979436110998
510,inf,0.985063560832223,inf,0.9997670964184946,0.99995991947091,inf,inf,0.9998612189804916,inf,0.9999989865492197
511,inf,0.46460156691309773,inf,0.999790465483382,0.9999997911103032,inf,inf,0.9922584535351239,inf,0.9999984416343304
512,inf,0.4646015895659261,inf,0.9989625746590052,0.9999988275528549,inf,inf,0.9923495294132835,inf,0.9999999999999952
513,inf,0.9817795723296185,inf,0.9979391680716642,0.9980122262715933,inf,inf,0.9986950535508385,inf,0.9999895957093596
514,inf,0.9328150572831423,inf,0.9959517660571628,0.9999999150716993,inf,inf,0.9981575768165882,inf,0.999999999999981
515,inf,0.9817795782989138,inf,0.9969065330510636,0.9999997932161072,inf,inf,0.9998075718067887,inf,0.9999983569699313
516,inf,0.918988257326248,inf,0.9980179509023545,0.9999999993886255,inf,inf,0.9994448560670188,inf,0.9999999999999721
517,inf,0.9984209496825895,inf,0.9976982168911942,0.9999998234464192,inf,inf,0.9999171406420964,inf,0.9999977749824344
518,inf,0.8926996274292619,inf,0.9929032844165723,0.9999999973229239,inf,inf,0.9984710261098446,inf,0.9999962962790566
519,inf,0.9189882526987341,inf,0.9962432244120968,0.9999999991985355,inf,inf,0.9997488420283075,inf,0.9999983643743331
520,inf,0.9925436632333184,inf,0.9962447823984709,0.9999999984178898,inf,inf,0.9975857255234707,inf,0.999999999999994
521,inf,0.9817795729071357,inf,0.998523281038832,0.9999998440251961,inf,inf,0.9996591840369192,inf,0.9999904434583864
522,inf,0.4646015709338188,inf,0.9974132331462071,0.9999999980077445,inf,inf,0.9905197351095959,inf,0.9999987184259512
523,inf,0.985063559976531,inf,0.9973454799586,0.9999999874134157,inf,inf,0.9890587137958047,inf,0.9999980217861464
524,inf,0.995656983337997,inf,0.9881895226649713,0.9999999663805079,inf,inf,0.992536085710782,inf,0.9999999999999598
525,inf,0.9984209496825895,inf,0.9973381629455371,0.9999999984144199,inf,inf,0.9993794946171947,inf,0.999999999999951
526,inf,0.9189882524827225,inf,0.9976982218939096,0.999999828462795,inf,inf,0.9999114145630719,inf,0.9999982880143172
527,inf,0.9984209496825895,inf,0.9950884616598396,0.9999999942684856,inf,inf,0.9955193808336368,inf,0.9998199700978593
528,inf,0.995656983337997,inf,0.9980180749294187,0.99999999955657,inf,inf,0.9992344583942293,inf,0.9999999999999701
529,inf,0.9328150572834846,inf,0.9958170988872451,0.9999999860569924,inf,inf,0.9801352112655599,inf,0.9999999999998638
530,inf,0.9328150531083653,inf,0.9976982276270365,0.9999998341268226,inf,inf,0.999877554628733,inf,0.99999889145098
531,inf,0.9925436632333184,inf,0.9969860176648787,0.9999999243432336,inf,inf,0.9998483541654567,inf,0.9999964344211862
532,inf,0.9984209496825895,inf,0.9969065214437709,0.9999998051120034,inf,inf,0.9998724827942267,inf,0.9999999999999702
533,inf,0.9817795781973028,inf,0.9969065544456696,0.9999997916644688,inf,inf,0.9997438337214825,inf,0.9999982078353767
534,inf,0.9189882551079862,inf,0.9945738599179,0.9999999954686531,inf,inf,0.999205539998568,inf,0.9999992160443535
535,inf,0.6365620736698498,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999704
536,inf,0.981779579418401,inf,0.9986292752726351,0.9999999998965114,inf,inf,0.9997995790074827,inf,0.9999999999999881
537,inf,0.4646014054130204,inf,0.000045891137844145113,0.060207417790274366,inf,inf,0.9379842145789277,inf,0.9999873333917793
538,inf,0.9956569829142075,inf,0.9967662895992393,0.9999999982539671,inf,inf,0.9976628449339897,inf,0.9999982620949079
539,inf,0.9850635617310622,inf,0.9991610239944492,0.9999999687499345,inf,inf,0.9999127539735831,inf,0.9999999999999705
540,inf,0.995656983337997,inf,0.9976982387412348,0.9999998454420677,inf,inf,0.9999198122502048,inf,0.9999999999999707
541,inf,0.9817795789903914,inf,0.9991610130314169,0.9999999579281511,inf,inf,0.9995923303435289,inf,0.9999993718513942
542,inf,0.9817795791456161,inf,0.9962467692004815,0.9999999972119129,inf,inf,0.9948270657996574,inf,0.999999599674694
543,inf,0.9189882525515857,inf,0.9991609991029451,0.9999999438242504,inf,inf,0.9999171403741163,inf,0.999998312357393
544,inf,0.981779579418373,inf,0.9993037110084784,0.9999446200107108,inf,inf,0.9997609767260299,inf,0.9999999999999823
545,inf,0.9984209496825895,inf,0.9994626073752179,0.9999999839067499,inf,inf,0.9992308681797427,inf,0.9999999999996215
546,inf,0.8926996274292618,inf,0.9884734246262893,0.9999999913280567,inf,inf,0.9948880265899201,inf,0.9999981150308255
547,inf,0.9984209496825895,inf,0.9969078300387226,0.9999940538492004,inf,inf,0.32161002660309324,inf,0.9999922093954514
548,inf,0.9189882550934324,inf,0.9969065332295166,0.9999997992546891,inf,inf,0.9998236447521195,inf,0.999999210888425
549,inf,0.9850635617311772,inf,0.9997226972815138,0.99996676785245,inf,inf,0.9998357961462822,inf,0.9999999999999869
550,inf,0.9817795780337997,inf,0.9911735195856907,0.9999999827628178,inf,inf,0.9956419529701428,inf,0.9999979678619759
551,inf,0.9956569829118874,inf,0.9969065365392462,0.9999997923964843,inf,inf,0.9997956251373851,inf,0.9999982525808935
552,inf,0.7510275734417655,inf,0.9973496208423389,0.9999999790457761,inf,inf,0.9832106252679528,inf,0.999998911080718
553,inf,0.9817795772272433,inf,0.9985222718899567,0.99999996852712,inf,inf,0.9994930061390381,inf,0.99999678407937
554,inf,0.9984209496825895,inf,0.9950828535977955,0.9999999995220719,inf,inf,0.9994176777328421,inf,0.9999958992549967
555,inf,0.9817795790036278,inf,0.998629548128272,0.9999999998400426,inf,inf,0.9987645496654086,inf,0.9999993912784213
556,inf,0.918988257325684,inf,0.9995894098638324,0.9999999788288558,inf,inf,0.9998453306971228,inf,0.9999999999999104
557,inf,0.9984209496825895,inf,0.9969862369116205,0.9999999357978607,inf,inf,0.9991508954340684,inf,0.9999999999999782
558,inf,0.918988257325684,inf,0.9980179841545757,0.9999999995938167,inf,inf,0.9993891718348468,inf,0.9999999999999734
559,inf,0.41486012813324746,inf,0.9969065314688872,0.9999998048795707,inf,inf,0.9998439735635678,inf,0.9999999999999715
560,inf,0.9817795686734273,inf,0.9960596156158102,0.999999897049353,inf,inf,0.9980228075931583,inf,0.9999842296456115
561,inf,0.4148601281333063,inf,0.9962431966027057,0.999999999242493,inf,inf,0.9997872340628988,inf,0.9999999999999877
562,inf,0.981779578902312,inf,0.9974071504842735,0.9999999993850774,inf,inf,0.9964960613589416,inf,0.9999992425754144
563,inf,0.9984209496825895,inf,0.9976982204644095,0.9999998270571296,inf,inf,0.99992198472796,inf,0.999998136344535
564,inf,0.9328150507047789,inf,0.9976982215524056,0.9999998281191449,inf,inf,0.9999114145610062,inf,0.9999982532148615
565,inf,0.4148601281439376,inf,0.9980182596796403,0.9999999982119252,inf,inf,0.99891424285541,inf,0.999999999999985
566,inf,0.9797012624385123,inf,0.9974430186535781,0.9999999803606049,inf,inf,0.969934128347217,inf,0.9999999999999486
567,inf,0.9817795737679632,inf,0.9929308558368644,0.9999999903391629,inf,inf,0.992573822809725,inf,0.9999917068946934
568,inf,0.985063558685059,inf,0.9929048906047553,0.999999997014879,inf,inf,0.9978923270612501,inf,0.9999965656662956
569,inf,0.9850635589374516,inf,0.9974051984154244,0.9999999996100783,inf,inf,0.9984132120639291,inf,0.9999968502360735
570,inf,0.9817795789111785,inf,0.9976982315571348,0.9999998382803654,inf,inf,0.9999415668894841,inf,0.999999255583785
571,inf,0.9984209496825895,inf,0.9980179855736473,0.9999999995051101,inf,inf,0.999386749026867,inf,0.9999977530375502
572,inf,0.9817795784105386,inf,0.9950827833709258,0.9999999995606665,inf,inf,0.9994663001301287,inf,0.9999985207375491
573,inf,0.985063561753077,inf,0.9991609644149184,0.9999999354708196,inf,inf,0.999129150549541,inf,0.9999999999999953
574,inf,0.995656983337997,inf,0.9959505250407393,0.9999999234703588,inf,inf,0.9996018248408151,inf,0.9999999999999472
575,inf,0.9984209496825895,inf,0.9969065369747073,0.9999998047519177,inf,inf,0.9998283162172147,inf,0.9999999999999644
576,inf,0.9850635601994091,inf,0.9967665129589082,0.99999999816481,inf,inf,0.997501721853185,inf,0.9999982730786711
577,inf,0.7510275847677367,inf,0.9976982385844605,0.9999998451969316,inf,inf,0.9998916698492581,inf,0.9999999999999591
578,inf,0.9817795780340519,inf,0.9982047544058762,0.9999999999237339,inf,inf,0.9990854798002057,inf,0.999997968232136
579,inf,0.9817795782057483,inf,0.9962432335025888,0.9999999991912445,inf,inf,0.999736241356312,inf,0.9999982202306029
580,inf,0.9984209496825895,inf,0.9989624283193895,0.9999997894323359,inf,inf,0.9991846879794823,inf,0.9999991044298692
581,inf,0.9817795786866644,inf,0.9945743058911969,0.9999999951319096,inf,inf,0.9989269878318803,inf,0.9999989260714305
582,inf,0.8926996274292619,inf,0.998523268430109,0.9999998188706842,inf,inf,0.9995728310921108,inf,0.9999884034120188
583,inf,0.9850635617310622,inf,0.9969067561813488,0.9999997996693192,inf,inf,0.9992049370495834,inf,0.99999999999999
584,inf,0.9817795782345496,inf,0.988183901230094,0.999999969002148,inf,inf,0.993417204187048,inf,0.9999982625026124
585,inf,0.4646015895738741,inf,0.9980180162444028,0.9999999989939503,inf,inf,0.9993318723805573,inf,0.9999999999999868
586,inf,0.9189882484243491,inf,0.992903709289967,0.999999997258634,inf,inf,0.9983178246085886,inf,0.9999968533803337
587,inf,0.9925436632333184,inf,0.9958824728200443,0.9999997537169101,inf,inf,0.8486863469384764,inf,0.9999940116355385
588,inf,0.9984209496825895,inf,0.996243284402675,0.9999999991541162,inf,inf,0.9996656572252508,inf,0.9999976359645556
589,inf,0.985063559581086,inf,0.998018289465904,0.9999999993607513,inf,inf,0.998868806231921,inf,0.9999975759265566
590,inf,0.9850635602012865,inf,0.9945738312434166,0.9999999954408112,inf,inf,0.9992235047470649,inf,0.9999982751954067
591,inf,0.9817795767933308,inf,0.9985223285077812,0.9999999639216799,inf,inf,0.9992994926829578,inf,0.9999961463381366
592,inf,0.4646015895659257,inf,0.9969065411463766,0.999999804655197,inf,inf,0.9998164528987176,inf,0.9999999999999712
593,inf,0.4148600412159541,inf,0.9985232778251893,0.999999843628228,inf,inf,0.9996791037314771,inf,0.9999903964402614
594,inf,0.9956569829154969,inf,0.9991609984645398,0.9999999431826746,inf,inf,0.9999219844542795,inf,0.9999982673825157
595,inf,0.9956569833384663,inf,0.9835130343231094,0.9999986514080731,inf,inf,0.7551318713710348,inf,0.999999999999974
596,inf,0.9850635601216673,inf,0.9962432335058382,0.9999999991905923,inf,inf,0.9997362413502288,inf,0.9999981854253982
597,inf,0.41486011496486563,inf,0.9969860240662998,0.9999999337263834,inf,inf,0.9998560139464847,inf,0.9999985449988161
598,inf,0.9797012624384152,inf,0.9989020732935228,0.9999999798673591,inf,inf,0.9991371716718799,inf,0.9999999999998794
599,inf,0.9189882457027008,inf,0.9910246130902906,0.9999999030765953,inf,inf,0.9405999260558084,inf,0.9999958912783147
600,inf,0.985063558835487,inf,0.997405417074495,0.9999999995742452,inf,inf,0.9981985886599105,inf,0.9999967352721453
601,inf,0.8926996274292619,inf,0.999999519583315,inf,0.999999269178737,0.9999994088926861,inf,inf,0.999999999999981
602,inf,0.7595698818234178,inf,0.9983926873642801,inf,0.9962965261603416,0.994686514618053,inf,inf,0.9999999999967826
603,inf,0.7596101281631344,inf,0.9999990194582703,inf,0.9999989443314731,0.9999999999998941,inf,inf,0.9999999999999992
604,inf,0.985809199463512,inf,0.9999986785901923,inf,0.9999995094178735,0.9999978524488592,inf,inf,0.9999999999999944
605,inf,0.4775489860938268,inf,0.9999977504532465,inf,0.9999991623324438,0.9999962974663079,inf,inf,0.999999999999996
606,inf,0.9823687597347596,inf,0.9999932950976979,inf,0.9999961916374953,0.9999770479415,inf,inf,0.9999999999999946
607,inf,0.9214454396924187,inf,0.999999898498881,inf,0.9999999594864192,0.999999999999998,inf,inf,0.9999999999999937
608,inf,0.9806045743894495,inf,0.9999998701378607,inf,0.9999999206070139,0.9999999999994498,inf,inf,0.9999999999999925
609,inf,0.8926996274292619,inf,0.9999996482785592,inf,0.9999996069830358,0.9999999999936415,inf,inf,0.9999999999999986
610,inf,0.9806045745133648,inf,0.9999999483920999,inf,0.9999999795272725,0.9999999683375785,inf,inf,0.9999999999999866
611,inf,0.47754890625177737,inf,0.9999954098445044,inf,0.9999953322238814,0.9999903025949883,inf,inf,0.9999999999999987
612,inf,0.9858092006189078,inf,0.9999998250469986,inf,0.9999999126568491,1,inf,inf,0.9999999999999936
613,inf,0.8926996274292619,inf,0.9999956875946232,inf,0.9999961473389577,0.9999999995020439,inf,inf,0.9999999999999979
614,inf,0.9359995199933453,inf,0.9999998094874136,inf,0.9999998256078309,0.9999999277854922,inf,inf,0.9999999999999981
615,inf,0.7596101447326344,inf,0.9999999243944045,inf,0.9999999698224612,0.9999999999999607,inf,inf,0.9999999999999962
616,inf,0.9984209496825895,inf,0.9999650185742789,inf,0.9998558637394229,0.9999999775697702,inf,inf,0.9999999999999819
617,inf,0.985809200648816,inf,0.999999842896756,inf,0.9999999349171907,0.9999999999999996,inf,inf,0.9999999999999961
618,inf,0.9214454209941015,inf,0.9999959074011623,inf,0.9999963418809763,0.9999999705877443,inf,inf,0.9999999999999982
619,inf,0.9858082226432914,inf,0.9993425133170514,inf,0.9993458578057848,0.999884648267255,inf,inf,0.9999999999999665
620,inf,0.9925436632333184,inf,0.9999999192983564,inf,0.9999999727941423,0.9999999794713694,inf,inf,0.9999999999999976
621,inf,0.9823687657978624,inf,0.999999842303106,inf,0.9999999346712607,0.9999999999999998,inf,inf,0.9999999999999963
622,inf,0.9823687120396781,inf,0.9999686334093478,inf,0.9999398389489963,0.9999999999998079,inf,inf,0.9999999999999526
623,inf,0.8926996274292619,inf,0.9999721727218744,inf,0.9997828439307658,0.9999999999497937,inf,inf,0.9999999999999366
624,inf,0.9806045652879987,inf,0.9999950477699875,inf,0.9999946683419783,1,inf,inf,0.9999999999999978
625,inf,0.9984209496825895,inf,0.9999998024635438,inf,0.9999998428673261,0.0036623506515984852,inf,inf,0.9999999999999988
626,inf,0.4230076826226443,inf,0.99999951938477,inf,0.9999992463244193,0.9999999997658784,inf,inf,0.9999999999999987
627,inf,0.995853256558763,inf,0.9999990149278799,inf,0.999999378832176,0.9999989532297789,inf,inf,0.9999999999999891
628,inf,0.9858088196968283,inf,0.9999982979410684,inf,0.9999983684134385,0.999999834831828,inf,inf,0.9994922057710354
629,inf,0.47754863861321806,inf,0.9999853347674517,inf,0.999984695480412,0.9998747632743098,inf,inf,0.9999999999918169
630,inf,0.9958532568347741,inf,0.9999998755910018,inf,0.9999999239409395,0.9999999999997333,inf,inf,0.9999999999999921
631,inf,0.9823687626074297,inf,0.9999991130211577,inf,0.9999952489089499,0.9999960177320028,inf,inf,0.9999999999999875
632,inf,0.9214445316210245,inf,0.9999059283276105,inf,0.9997240181969982,0.9999999999999885,inf,inf,0.9999999999999658
633,inf,0.985809186204201,inf,0.9999916502827326,inf,0.9999887564203055,0.9999999999999982,inf,inf,0.9999999999999967
634,inf,0.4230075878342613,inf,0.9999903422065137,inf,0.9999967943936118,0.9999997798761462,inf,inf,0.9999999999998506
635,inf,0.9823687618910609,inf,0.9999974488309652,inf,0.9999956949208326,0.9999999999243883,inf,inf,0.999999999999955
636,inf,0.8926996274292619,inf,0.9999583292146845,inf,0.9999346633850359,0.999999999944144,inf,inf,0.9999995347680691
637,inf,0.4775490213934186,inf,0.9999998121270468,inf,0.9999998274062213,0.9999999178139999,inf,inf,0.999999999999998
638,inf,0.9359995199720678,inf,0.9999998059419972,inf,0.9999998224725526,0.9999999284837995,inf,inf,0.9999999999999987
639,inf,0.9958532568460586,inf,0.9999998978141611,inf,0.9999999592131055,0.9999999999999294,inf,inf,0.999999999999993
640,inf,0.9858091918982861,inf,0.9999910207600587,inf,0.9999970259812715,0.9999999997377835,inf,inf,0.9999999999999992
641,inf,0.9806045740527314,inf,0.9999997802811126,inf,0.9999996376835749,0.999999999998048,inf,inf,0.9999999999999973
642,inf,0.9359994989783138,inf,0.9999973705236913,inf,0.9999989106929814,1,inf,inf,0.9999967556133934
643,inf,0.9359995192565971,inf,0.9999997749075712,inf,0.999999628823567,0.9999999999999594,inf,inf,0.9999999999999976
644,inf,0.47754901304942887,inf,0.9999995059582114,inf,0.9999994892924731,0.999999910153773,inf,inf,0.9999999999999984
645,inf,0.9984209496825895,inf,0.9999997685376553,inf,0.9999996183195926,0.9999999999999372,inf,inf,0.9999999999999972
646,inf,0.9858091981545841,inf,0.9999974511966844,inf,0.9999989826601628,1,inf,inf,0.9999999999999907
647,inf,0.9823687658327538,inf,0.99999987794446,inf,0.9999999582403195,0.9999999460194355,inf,inf,0.9999999999949706
648,inf,0.9359986532905495,inf,0.9999165358082708,inf,0.999810271598423,0.9997296538301619,inf,inf,0.9999999999999996
649,inf,0.9925436632333184,inf,0.9999066390353666,inf,0.9999646798898227,0.9998399509614575,inf,inf,0.9999999999999956
650,inf,0.9823687658062488,inf,0.9999998523648328,inf,0.9999999388394836,0.9999999999996494,inf,inf,0.9999999999999946
651,inf,0.935999507719449,inf,0.9999970174895547,inf,0.9999987644045084,0.9999999989554669,inf,inf,0.9999999999999979
652,inf,0.8926996274292619,inf,0.9999999080018205,inf,0.9999999437557691,0.999999999999998,inf,inf,0.9999999999999954
653,inf,0.42300768933051347,inf,0.9999997859706589,inf,0.9999998030557947,0.99999990178531,inf,inf,0.9999999999999988
654,inf,0.47754902101341645,inf,0.9999997791147208,inf,0.9999998310952186,1,inf,inf,0.9999999999999926
655,inf,0.9359995124220305,inf,0.9999980011991197,inf,0.9999992560103254,0.999996694311977,inf,inf,0.999999999999996
656,inf,0.9214454397306708,inf,0.9999999050329684,inf,0.9999999685205382,0.999999998977652,inf,inf,0.9999999999999963
657,inf,0.4230076622259097,inf,0.9999976809372799,inf,0.9999985822124315,1,inf,inf,0.9999999999999959
658,inf,0.9823687653874369,inf,0.9999993867088994,inf,0.9999996938219146,1,inf,inf,0.9999999999999987
659,inf,0.9806045629459014,inf,0.9999944492574631,inf,0.9999937975653194,0.9999999999999996,inf,inf,0.9999988763370247
660,inf,0.9984209496825895,inf,0.9999902521486363,inf,0.9999813039748892,0.9999999999999998,inf,inf,0.9999999999998461
661,inf,0.9858091985720788,inf,0.9999988647549517,inf,0.9999981279702496,0.9999999999711371,inf,inf,0.9999999999999991
662,inf,0.9958532558807746,inf,0.9999973664247931,inf,0.9999975731354284,1,inf,inf,0.9999999999999952
663,inf,0.7596101158908861,inf,0.999997523369521,inf,0.9999990114675202,0.999999999999998,inf,inf,0.9999999999999895
664,inf,0.9823687635151895,inf,0.9999987248616143,inf,0.9999971780002991,0.9999999999998173,inf,inf,0.9999999999999978
665,inf,0.9858090671720449,inf,0.9999110693134792,inf,0.9999092215048275,0.9998170589833462,inf,inf,0.9999999999999998
666,inf,0.9858091808188446,inf,0.9999877178371013,inf,0.9999902300105247,0.9999767114927459,inf,inf,0.9999952411476687
667,inf,0.9925436632333184,inf,0.9999967446497927,inf,0.9999966965455337,0.9999932536871626,inf,inf,0.9999999999999986
668,inf,0.9858091996142865,inf,0.9999991037059968,inf,0.9999992870325001,0.042696740533717595,inf,inf,0.9999999999999994
669,inf,0.9823687658147897,inf,0.9999998925402163,inf,0.9999999131349421,0.99999918041096,inf,inf,0.9999999999999679
670,inf,0.9359994712111044,inf,0.9999944476328919,inf,0.9999925232813546,0.9999999999999996,inf,inf,0.9999973460429549
671,inf,0.7596101431445956,inf,0.9999998464445372,inf,0.9999998627431592,0.9999999987388062,inf,inf,0.9999999999999979
672,inf,0.9806045742700865,inf,0.9999998355939594,inf,0.9999998229975641,0.9999999999999949,inf,inf,0.9999999999999966
673,inf,0.9958532568256208,inf,0.9999998577221594,inf,0.9999998951757333,0.9999999999999349,inf,inf,0.9999999999999873
674,inf,0.9359995201141443,inf,0.9999998231316508,inf,0.999999849902032,0.9999988568279666,inf,inf,0.9999999999998953
675,inf,0.4775485219420983,inf,0.9999729551016372,inf,0.9999881278061389,0.999999999999998,inf,inf,0.9999999999999976
676,inf,0.9984209496825895,inf,0.9994028568665626,inf,0.9990152547602714,0.9999999999446174,inf,inf,0.999999999999893
677,inf,0.982368756577171,inf,0.9999952550661196,inf,0.99998886035628,0.9999999999882472,inf,inf,0.9999999999998677
678,inf,0.9858092000340111,inf,0.9999993505278055,inf,0.9999996029363655,0.9999999999979392,inf,inf,0.9999999999999973
679,inf,0.9858092006465167,inf,0.9999998407169418,inf,0.9999999340141641,0.9999999999999998,inf,inf,0.9999999999999961
680,inf,0.9823686889736944,inf,0.999898924295003,inf,0.9999705633465922,0.9998665499101244,inf,inf,0.9999999999999963
681,inf,0.9858091896474128,inf,0.9999933627893456,inf,0.9999916614388634,0.9999999426348554,inf,inf,0.9999999999999988
682,inf,0.9823687658115665,inf,0.9999998982912349,inf,0.9999999019257025,0.9999999977849143,inf,inf,0.9999999999999979
683,inf,0.9806045652857638,inf,0.9999962857465885,inf,0.9999934279069632,0.999999999985371,inf,inf,0.9999999999999958
684,inf,0.9823687617087676,inf,0.9999962171595148,inf,0.9999966204459269,0.9999999995448405,inf,inf,0.999999999999998
685,inf,0.9823687243792835,inf,0.999968709074487,inf,0.9999607737407734,0.9999999999264395,inf,inf,0.9999999999999996
686,inf,0.9958527948488183,inf,0.9993936771531733,inf,0.9982066238398646,0.9976728215259199,inf,inf,0.9999999999997476
687,inf,0.9984209496825895,inf,0.9999627422446721,inf,0.9999656666995228,0.9999999999999993,inf,inf,0.9999999999995972
688,inf,0.9823687655592455,inf,0.9999997334884343,inf,0.9999996384547248,0.999999913372045,inf,inf,0.9999999999999988
689,inf,0.9806045740280391,inf,0.9999997572902622,inf,0.9999996333310266,0.9999999999896079,inf,inf,0.9999999999999966
690,inf,0.9823687655378239,inf,0.9999998333283666,inf,0.9999995022650372,0.9999994509071923,inf,inf,0.9999999999998452
691,inf,0.9214431218893641,inf,0.999839698039907,inf,0.9992318341870616,0.999996834016109,inf,inf,0.9999833805627535
692,inf,0.42300768819785317,inf,0.9999997923730207,inf,0.9999996576240359,0.9999999999999993,inf,inf,0.9999999999999964
693,inf,0.9984209496825895,inf,0.9998890367266097,inf,0.9999182474530098,0.999999999910389,inf,inf,0.9999999999998462
694,inf,0.7596050543643648,inf,0.9998599288536626,inf,0.9995341953835187,0.9992371398994506,inf,inf,0.9999999999941245
695,inf,0.9823687658143164,inf,0.9999999263304231,inf,0.9999998785191783,0.9999999999999525,inf,inf,0.9999999999999996
696,inf,0.9214454397681314,inf,0.99999991390919,inf,0.9999999749274533,0.2166090056800604,inf,inf,0.9999999999999968
697,inf,0.9823687658585025,inf,0.9999999302117347,inf,0.9999999496713505,0.9999999927908221,inf,inf,0.9999999999999858
698,inf,0.9858092007479882,inf,0.9999999329917757,inf,0.9999999777992813,0.9999999996980722,inf,inf,0.9999999999999979
699,inf,0.4230076576626275,inf,0.9999986190592469,inf,0.9999970823019311,0.9999962533012078,inf,inf,0.9999999999999988
700,inf,0.980604565627854,inf,0.9999977706220772,inf,0.9999923166220239,0.9999875401724497,inf,inf,0.9999999999998823
701,inf,0.9214454291034704,inf,0.9999978077551818,inf,0.9999977415045962,0.9999993039599337,inf,inf,0.9999999999999993
702,inf,0.7548372249794795,inf,0.9999997892757311,inf,0.9999996525166054,0.9999999999999718,inf,inf,0.9999999999999964
703,inf,0.9214415326461394,inf,0.9996935313282895,inf,0.9988641493084617,0.9998514768227591,inf,inf,0.9998511282232107
704,inf,0.4230076908480793,inf,0.999999841126017,inf,0.9999999341836289,0.9999999999999751,inf,inf,0.9999999999999961
705,inf,0.9823687605419864,inf,0.9999955973095626,inf,0.999995259985972,0.9999999999999993,inf,inf,0.999999999996002
706,inf,0.985809200313485,inf,0.9999995332490567,inf,0.999999795105018,0.9999999999999816,inf,inf,0.9999999999999977
707,inf,0.4775490210739015,inf,0.9999998145404656,inf,0.9999998003202969,0.9999999999741442,inf,inf,0.9999999999999978
708,inf,0.9958532556008322,inf,0.9999967790529096,inf,0.9999967314570263,0.9999933194626551,inf,inf,0.9999999999999987
709,inf,0.9958532567319409,inf,0.9999997574898752,inf,0.9999995180883932,0.999999999999994,inf,inf,0.9999999999999957
710,inf,0.4230075534685287,inf,0.9999948928251298,inf,0.9999880084864669,0.9999999975467759,inf,inf,0.9999999999999059
711,inf,0.9858092005349032,inf,0.999999819432398,inf,0.9999998055875657,0.9999999999752389,inf,inf,0.9999999999999978
712,inf,0.9858091476726114,inf,0.9999716143624071,inf,0.9999571177880024,0.9999999999999956,inf,inf,0.999999999999923
713,inf,0.9823687657978618,inf,0.9999998423024443,inf,0.9999999346709318,0.9999999999992817,inf,inf,0.9999999999999963
714,inf,0.9359995200217378,inf,0.9999998285729924,inf,0.99999981543859,0.9999999999998035,inf,inf,0.9999999999999969
715,inf,0.9823687654702142,inf,0.9999997095389301,inf,0.9999995113191843,1,inf,inf,0.9999999999999979
716,inf,0.9823687330532954,inf,0.9999605098593954,inf,0.999986920511857,0.9999999999999258,inf,inf,0.9999967908973205
717,inf,0.9858091957074515,inf,0.9999967638749637,inf,0.9999963878249132,0.9999999999996414,inf,inf,0.999999999999998
718,inf,0.935999495065871,inf,0.9999964723267655,inf,0.9999964375426164,0.999999533232564,inf,inf,0.9999988985367907
719,inf,0.9823687613175038,inf,0.9999970902876443,inf,0.9999968673526395,0.9999999999990001,inf,inf,0.9999982155847194
720,inf,0.4230075070813427,inf,0.9999858664669816,inf,0.999991359298464,0.9999999999999976,inf,inf,0.999999999999819
721,inf,0.9984209496825895,inf,0.9999851109035308,inf,0.9999846075891421,0.9999508247225273,inf,inf,0.9999999999990355
722,inf,0.9823687592049329,inf,0.9999964574049379,inf,0.9999941582757111,0.9999999999962812,inf,inf,0.9999979718173613
723,inf,0.9214454320860074,inf,0.9999975688282013,inf,0.9999991947721901,0.9999999999999512,inf,inf,0.9999999999999962
724,inf,0.9823687657655948,inf,0.9999998452882823,inf,0.9999998769327629,0.29895207750470626,inf,inf,0.9999999999999989
725,inf,0.9823687078314943,inf,0.9999579573892743,inf,0.9999434467939886,0.9999999999992171,inf,inf,0.9999999999999992
726,inf,0.98580920074594,inf,0.9999999288132577,inf,0.9999999792680203,0.46820023419696777,inf,inf,0.9999999999999963
727,inf,0.47754902126815135,inf,0.9999997902621258,inf,0.9999998396193266,1,inf,inf,0.9999999999999921
728,inf,0.9925436632333184,inf,0.9999997221902391,inf,0.9999996314990162,0.999999936120764,inf,inf,0.9999999999999986
729,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
730,inf,0.9984209496825895,inf,0.9999982521291668,inf,0.9999993502629956,0.9999971877754771,inf,inf,0.9999999999999958
731,inf,0.9214440765615568,inf,0.9998549258036373,inf,0.999589714718099,0.9999999926902481,inf,inf,0.9999999999998449
732,inf,0.4230061762319888,inf,0.9999069486291455,inf,0.9999049858678742,0.9997948563855564,inf,inf,0.9999999999999982
733,inf,0.8926996274292619,inf,0.9999998991476591,inf,0.9999999597453634,0.9999999999999283,inf,inf,0.9999999999999895
734,inf,0.9984209496825895,inf,0.9999998098890436,inf,0.9999997953232018,1,inf,inf,0.9999999999999976
735,inf,0.9823687628452816,inf,0.9999984840307303,inf,0.9999994974886766,0.9999999867358984,inf,inf,0.9999967848833554
736,inf,0.9858092007068144,inf,0.9999998921157144,inf,0.9999999634670962,0.9999999674650293,inf,inf,0.9999999999999944
737,inf,0.9823684739511435,inf,0.999890932121859,inf,0.9996265434828081,0.9999999980693821,inf,inf,0.9999864147996247
738,inf,0.9359647999044608,inf,0.9989588783327357,inf,0.9901204833556921,0.9999995225560027,inf,inf,0.9999999999999712
739,inf,0.9858092007594492,inf,0.9999999468846614,inf,0.9999999792891164,0.999999973072866,inf,inf,0.9999999999999885
740,inf,0.9359995185481722,inf,0.9999995818444132,inf,0.999999599408789,0.9999968388221292,inf,inf,0.9999999999997956
741,inf,0.4230076828688275,inf,0.999999120951251,inf,0.9999996749376723,0.9999986222835816,inf,inf,0.9999999999999944
742,inf,0.9823687623192972,inf,0.9999973204900605,inf,0.9999976061701795,0.9999999999802438,inf,inf,0.9999989468994147
743,inf,0.9925436632333184,inf,0.9999973316817922,inf,0.9999976161404529,0.9999999995332185,inf,inf,0.9999982449682463
744,inf,0.921445402193306,inf,0.9999941982734574,inf,0.9999921874982323,0.9999999999999993,inf,inf,0.9999982118977754
745,inf,0.9823687650858197,inf,0.9999995892549245,inf,0.9999989791343334,1,inf,inf,0.9999999999999937
746,inf,0.47754892189282316,inf,0.9999962006092032,inf,0.9999957545359657,0.9999999999985201,inf,inf,0.9999999999999996
747,inf,0.9823687658121955,inf,0.9999998766803452,inf,0.9999999246069952,0.9999999999999951,inf,inf,0.9999999999999929
748,inf,0.9359995205007429,inf,0.9999998724367757,inf,0.9999999220059604,0.999999999975933,inf,inf,0.9999999999999928
749,inf,0.9984209496825895,inf,0.9999955079078423,inf,0.9999959867855118,0.9999999991175479,inf,inf,0.9999999999999986
750,inf,0.9823687570848197,inf,0.9999924765811792,inf,0.9999925146764463,0.9999943396270213,inf,inf,0.9999999999982965
751,inf,0.9958532567468911,inf,0.9999997295300703,inf,0.9999996222505692,0.9999999995739028,inf,inf,0.9999999999999981
752,inf,0.935999520831094,inf,0.9999999272178803,inf,0.9999999709494407,0.9999999999999993,inf,inf,0.9999999999999963
753,inf,0.42300768688405843,inf,0.9999997618963022,inf,0.9999995268447598,0.9999999999999902,inf,inf,0.9999999999999959
754,inf,0.7596101287609709,inf,0.9999990529984452,inf,0.9999989804414716,0.9999999999999991,inf,inf,0.9999999999997584
755,inf,0.9925436632333184,inf,0.9999976827206312,inf,0.9999974106497871,0.9999999999624583,inf,inf,0.9999999999999991
756,inf,0.9858091948517506,inf,0.9999970272882315,inf,0.99999679952644,0.9999999999999842,inf,inf,0.9999981769502818
757,inf,0.98580920066312,inf,0.9999998740102626,inf,0.9999999229746062,0.999999999999992,inf,inf,0.9999999999999927
758,inf,0.8926996274292619,inf,0.9999998500796969,inf,0.9999999401601548,0.9999999999998568,inf,inf,0.9999999999999917
759,inf,0.9984209496825895,inf,0.9999998562025275,inf,0.9999998940561831,0.9999999999999989,inf,inf,0.9999999999999862
760,inf,0.935999168999172,inf,0.9999467526707635,inf,0.9999426729746842,0.9999999999996645,inf,inf,0.9999999999999992
761,inf,0.42300766022315195,inf,0.999998715460894,inf,0.999997300280048,0.9999965601129867,inf,inf,0.9999999999999987
762,inf,0.7596101444287083,inf,0.9999998990930927,inf,0.9999999597235956,1,inf,inf,0.9999999999999902
763,inf,0.9984209496825895,inf,0.9999931351488486,inf,0.9999913942451751,0.9999999999996663,inf,inf,0.9999999999999986
764,inf,0.9214453969672493,inf,0.9999917216637014,inf,0.9999907497366838,0.9999999999996978,inf,inf,0.9999999999999987
765,inf,0.9823687302993214,inf,0.999961681595364,inf,0.9999831789635466,0.9999999987531756,inf,inf,0.9999946928240921
766,inf,0.9958532561038091,inf,0.9999971958463496,inf,0.9999988807385989,1,inf,inf,0.9999999999999933
767,inf,0.41486013819645884,inf,0.9997450243938792,inf,0.0000013451033450406769,0.0006711227847068069,inf,inf,0.9999999999999928
768,inf,0.9823678773712686,inf,0.9997388804369718,inf,0.9987502993135153,0.9999999999956384,inf,inf,0.999999999999984
769,inf,0.9858092003016045,inf,0.9999994849930905,inf,0.9999998273427257,0.9999999298678528,inf,inf,0.9999999999999986
770,inf,0.9359995013109806,inf,0.9999972863726677,inf,0.9999975756915114,0.999999999999712,inf,inf,0.9999989069409658
771,inf,0.982368719495651,inf,0.9999871360130443,inf,0.9999339243466191,0.9999999999994462,inf,inf,0.9999999999999578
772,inf,0.9823687657817644,inf,0.9999998330149161,inf,0.9999999166347346,1,inf,inf,0.9999999999999936
773,inf,0.9823687612177776,inf,0.9999957770710877,inf,0.99999622730719,0.9999999999995663,inf,inf,0.9999999999999988
774,inf,0.9858091864730354,inf,0.9999862577497721,inf,0.9999945148657594,1,inf,inf,0.9999999999999976
775,inf,0.9858092003685044,inf,0.9999997450985977,inf,0.9999996567541547,1,inf,inf,0.9999999999984222
776,inf,0.9958532568266292,inf,0.9999998606808207,inf,0.9999998973537855,0.9999999999976499,inf,inf,0.9999999999999871
777,inf,0.7596101415880047,inf,0.9999997852887036,inf,0.9999997425610166,0.9999999999999187,inf,inf,0.9999999999999978
778,inf,0.9214454335996353,inf,0.9999981268801728,inf,0.9999992523552159,1,inf,inf,0.9999999999999964
779,inf,0.985809200582041,inf,0.9999998377519382,inf,0.9999998504868465,1,inf,inf,0.999999999999993
780,inf,0.9958532559241469,inf,0.9999977839299801,inf,0.9999973760074623,0.9999948567246423,inf,inf,0.9999999999999688
781,inf,0.4775489092151396,inf,0.9999960285710447,inf,0.9999949428346071,0.9999999999710947,inf,inf,0.9999999999999497
782,inf,0.8926996274292619,inf,0.999817263317021,inf,0.9998134514572856,0.9996005441005926,inf,inf,0.9999999999999986
783,inf,0.7596101439922904,inf,0.9999998851843683,inf,0.9999999228001726,0.9999999999999825,inf,inf,0.9999999999999923
784,inf,0.9823687573432247,inf,0.9999890571986978,inf,0.9999963756395017,0.9999999999999949,inf,inf,0.9999999999999978
785,inf,0.42300709705569983,inf,0.9999675635338799,inf,0.9999593359235681,0.9999999943454938,inf,inf,0.9999999999999996
786,inf,0.9984209496825895,inf,0.9999985458808649,inf,0.999997859440965,0.9999999877138696,inf,inf,0.999999999999999
787,inf,0.9858091994529009,inf,0.9999993727029542,inf,0.9999988010403146,0.9999986976140753,inf,inf,0.9999999999994836
788,inf,0.9958532550399808,inf,0.9999966297148956,inf,0.9999959589999889,0.999999999771398,inf,inf,0.9999980674670904
789,inf,0.9984209496825895,inf,0.9999973738910838,inf,0.999999129862854,0.9999999888679582,inf,inf,0.9999999999999958
790,inf,0.9858091993348729,inf,0.9999985532092232,inf,0.9999994622330037,0.9999975873385476,inf,inf,0.999999999999994
791,inf,0.9958532568299467,inf,0.9999998408746553,inf,0.9999999340765443,0.9999999999613465,inf,inf,0.9999999999999959
792,inf,0.9823687639849332,inf,0.9999975219434438,inf,0.9999991792357958,0.999999999750592,inf,inf,0.9999999999999963
793,inf,0.9958532116557041,inf,0.9999209944936167,inf,0.9998484616817229,0.9999999999979097,inf,inf,0.9999999999999675
794,inf,0.9958532225808374,inf,0.9999340457455069,inf,0.9998912410124192,0.9999999999998486,inf,inf,0.9999999999999991
795,inf,0.9359994882156486,inf,0.9999959161974828,inf,0.99999373453374,0.9999999998461211,inf,inf,0.9999999999999138
796,inf,0.9823687437067602,inf,0.9999926232313465,inf,0.9999696108141057,0.9999999999989044,inf,inf,0.9999999999999734
797,inf,0.982368764196054,inf,0.9999978562038436,inf,0.9999992017109245,0.999996436621171,inf,inf,0.9999999999999962
798,inf,0.9806045744756068,inf,0.9999999118390968,inf,0.9999999743245723,0.010780238233359916,inf,inf,0.9999999999999951
799,inf,0.9984209496825895,inf,0.9999994503846772,inf,0.9999998155724366,0.999999919722943,inf,inf,0.9999999999999983
800,inf,0.9958532179693212,inf,0.9998466086599364,inf,0.9999553272696604,0.999995522853013,inf,inf,0.9999999999998992
801,inf,0.7510260605322019,inf,0.9999618153947389,inf,0.9998916029190613,inf,0.9996361678741718,0.9999999758989008,inf
802,inf,0.7510269874601035,inf,0.9999376856024771,inf,0.9999999091983348,inf,0.9997627075445438,0.9999939672928215,inf
803,inf,0.932814276956291,inf,0.9999443224574893,inf,0.999848447475701,inf,0.9992029209910963,0.9999999999583042,inf
804,inf,0.892699627429262,inf,0.9999404540097321,inf,0.9998289892535841,inf,0.9974104906399638,0.999999995822745,inf
805,inf,0.9956569664227775,inf,0.9999711000623381,inf,0.9999595289545791,inf,0.999039024264486,0.9999999963205124,inf
806,inf,0.7510275817494809,inf,0.999999410981388,inf,0.9999995314582875,inf,0.9998906156002536,0.999999069689608,inf
807,inf,0.9984209496825895,inf,0.9122019354412378,inf,0.9959763346687329,inf,0.9995004010033772,0.9999999752492721,inf
808,inf,0.9850635618788999,inf,0.9999997589029512,inf,0.99999992978441,inf,0.9996093526648369,0.9999994311421242,inf
809,inf,0.9850635580937908,inf,0.9999979572611544,inf,0.9999978763315969,inf,0.9996041420081552,0.9999999221019392,inf
810,inf,0.9984209496825895,inf,0.9999984047613114,inf,0.9999987310488127,inf,0.9991998792805216,0.9999608202123734,inf
811,inf,0.9818819389847234,inf,0.9995579276481282,inf,0.9998712536251908,inf,0.8258267142194566,0.8256247080609023,inf
812,inf,0.9817795894443571,inf,0.999998030419826,inf,0.9999979523718036,inf,0.9995080405753327,0.9999783377672152,inf
813,inf,0.9328148051518759,inf,0.9999720995692077,inf,0.9999609289442744,inf,0.9989801292782662,0.9999999752526749,inf
814,inf,0.9817793651692052,inf,0.9999613934670978,inf,0.9997237694168265,inf,0.9997681012805314,0.9999999994466255,inf
815,inf,0.9189882281614952,inf,0.9999966789893051,inf,0.9999929163889536,inf,0.9993393815060475,0.9999998911972562,inf
816,inf,0.9850605885848337,inf,0.9995893032818572,inf,0.9970499767145353,inf,0.9997612172407726,0.9999947093067656,inf
817,inf,0.751027544922482,inf,0.9999969909211632,inf,0.9999991236547816,inf,0.9997779316558939,0.9999999302374742,inf
818,inf,0.9850631287795744,inf,0.9999538338412516,inf,0.9995573091939578,inf,0.9991630199245457,0.9999999997224152,inf
819,inf,0.9925436632333184,inf,0.9896275676431667,inf,0.9994894383313354,inf,0.999717555810114,0.9999999991241602,inf
820,inf,0.9817795678781616,inf,0.9999955871107669,inf,0.9999874731390125,inf,0.9998611551097961,0.9999999996691218,inf
821,inf,0.9817795762494974,inf,0.9999977196450683,inf,0.9999976292992807,inf,0.9997538670210053,0.999999999804998,inf
822,inf,0.46455195390576276,inf,0.9995816366815199,inf,0.9970001033561423,inf,0.9997479653706821,0.9999999822136322,inf
823,inf,0.932802861655333,inf,0.9996032370538098,inf,0.9971491915036398,inf,0.999714245828644,0.9999937803185209,inf
824,inf,0.9956569795414664,inf,0.9999959436545132,inf,0.9999884852685931,inf,0.9997767238653508,0.9999999996759259,inf
825,inf,0.918988137249322,inf,0.9999791876076407,inf,0.9999783630580641,inf,0.999569532631943,0.9999999965078388,inf
826,inf,0.4646006033976272,inf,0.9999717406611062,inf,0.9999604266950096,inf,0.9989106645347796,0.9999999999806823,inf
827,inf,0.9984209496825895,inf,0.999958903987754,inf,0.9999424486220586,inf,0.9990374857332234,0.9999984435244503,inf
828,inf,0.9817795787702293,inf,0.999999468627608,inf,0.9999995773136443,inf,0.9998914957903063,0.9999999964965738,inf
829,inf,0.9925436632333184,inf,0.9999632314528036,inf,0.9999617747397451,inf,0.9995695383732764,0.9999999985870294,inf
830,inf,0.981779576491126,inf,0.9999968606628933,inf,0.9999987684185893,inf,0.999027193886315,0.9999999106003383,inf
831,inf,0.41485974327589703,inf,0.9999791517093477,inf,0.9999783257496253,inf,0.9994884810521811,0.9999999999887801,inf
832,inf,0.9817795648031875,inf,0.9999955228519672,inf,0.9999828837714669,inf,0.9991491383159119,0.9999998386834621,inf
833,inf,0.981780778995342,inf,0.998474352173571,inf,0.9995556799106661,inf,0.9973990220525307,0.9956855054489273,inf
834,inf,0.9817795011749135,inf,0.9999810411320726,inf,0.9998290646677317,inf,0.999447798380585,0.9999133257648706,inf
835,inf,0.9189882471280248,inf,0.9999970506489227,inf,0.9999991410495191,inf,0.9997906791909097,0.9999997624059394,inf
836,inf,0.9189882468308471,inf,0.9999970950347595,inf,0.9999991539761715,inf,0.9998017748652251,0.9999999493809165,inf
837,inf,0.9817837372976969,inf,0.9999966413663409,inf,0.9999928305444789,inf,0.9921874057290359,0.9929308544523966,inf
838,inf,0.9850635618244814,inf,0.9999994223943294,inf,0.9999995405368446,inf,0.9998902058185325,0.9999986408092529,inf
839,inf,0.9956569760296189,inf,0.9999941720760149,inf,0.9999758486952297,inf,0.9988893473955103,0.9999999962214123,inf
840,inf,0.995656264968749,inf,0.9996390704657456,inf,0.9974035586103182,inf,0.9820689284936015,0.9999902608105767,inf
841,inf,0.9817794617229706,inf,0.9999535785555878,inf,0.9998736531872467,inf,0.998384495396285,0.9999999941557709,inf
842,inf,0.9850635496606317,inf,0.9999954944913978,inf,0.9999908949981718,inf,0.985809139980273,0.9999999999989495,inf
843,inf,0.9984209496825895,inf,0.9999931579029163,inf,0.9999861730624673,inf,0.9998177734747121,0.9999999999943634,inf
844,inf,0.9956569476424139,inf,0.9999468365030585,inf,0.9998919085884226,inf,0.999575037392144,0.9999815450868658,inf
845,inf,0.8926996274292619,inf,0.9999962878018895,inf,0.9999977817655554,inf,0.9989833653849938,0.9999999998800664,inf
846,inf,0.9984209496825895,inf,0.999543771457812,inf,0.9999973508975705,inf,0.9997538897928452,0.9999999999959677,inf
847,inf,0.9956568624977126,inf,0.9999531337832988,inf,0.9995505962357604,inf,0.9991165767552955,0.9999999996285671,inf
848,inf,0.9850635098325559,inf,0.9999910121834109,inf,0.9999504563498398,inf,0.9998914999787535,0.999999999999571,inf
849,inf,0.9817794867034275,inf,0.9999549505645036,inf,0.9999089594002358,inf,0.9997446830266066,0.999999999999746,inf
850,inf,0.9850635539831089,inf,0.9999950750880613,inf,0.9999960824214603,inf,0.9997985519956565,0.9999998702331485,inf
851,inf,0.9956562642898941,inf,0.9996385596498324,inf,0.997409133709625,inf,0.9995698662905815,0.9999999999671878,inf
852,inf,0.9850635181457108,inf,0.9999759066697805,inf,0.9999749521069967,inf,0.9997322942664356,0.9999999999915932,inf
853,inf,0.4148603477841445,inf,0.9999972760634771,inf,0.9999961854305033,inf,0.9990822140837538,0.9999657778945533,inf
854,inf,0.46459169243344045,inf,0.9999229203562312,inf,0.9993961554455226,inf,0.998117585564843,0.9999999999458753,inf
855,inf,0.9850597285932408,inf,0.9995923239299196,inf,0.9960796019502157,inf,0.9983639898997696,0.9999999999784253,inf
856,inf,0.7492089929836967,inf,0.8437620085052361,inf,0.9700755485496739,inf,0.9995165500560272,0.9999877418671869,inf
857,inf,0.9817793628651069,inf,0.9999609783613619,inf,0.9997207988959163,inf,0.9997803008598818,0.9999999996969702,inf
858,inf,0.4645989937071632,inf,0.9999534823597604,inf,0.9998679464808038,inf,0.9998263471763023,0.9999999999835918,inf
859,inf,0.9850695863984271,inf,0.9999929787746349,inf,0.9999924631748882,inf,0.9911416285734587,0.9919028319026221,inf
860,inf,0.9817795505645859,inf,0.9999792372690737,inf,0.999978414687294,inf,0.9995695360969478,0.9999999999911633,inf
861,inf,0.4645984924051244,inf,0.9999427564092193,inf,0.9998441844880293,inf,0.9992029225824308,0.9999999999397593,inf
862,inf,0.9850634518917324,inf,0.9999590010092967,inf,0.9999171451418046,inf,0.9995757391097554,0.9999999999482647,inf
863,inf,0.9817751532887053,inf,0.9937478697296944,inf,0.9996911090350907,inf,0.999530385424163,0.9999999996284368,inf
864,inf,0.9797012624026982,inf,0.9999995874321521,inf,0.9999997534474319,inf,0.9994513629480728,0.9999992216221146,inf
865,inf,0.9797008981158294,inf,0.9999600798003963,inf,0.9997143685507287,inf,0.999753883622249,0.9999999999986033,inf
866,inf,0.9817795470675903,inf,0.9999767193865513,inf,0.9999757970259033,inf,0.9997140351442472,0.9999999964243163,inf
867,inf,0.9850635618889289,inf,0.9999997543790227,inf,0.9999999284668895,inf,0.9996711512417317,0.9999994107382562,inf
868,inf,0.9817795402288063,inf,0.9999760362397448,inf,0.999966444445327,inf,0.9983608610110123,0.999999999980157,inf
869,inf,0.9817743949403479,inf,0.9995083441948854,inf,0.9928683123832165,inf,0.9985501817094056,0.9999999998480549,inf
870,inf,0.9817795772812605,inf,0.9999975725725387,inf,0.9999992930512746,inf,0.9995757293865268,0.9999999998135332,inf
871,inf,0.9797012631119433,inf,0.9999996769982067,inf,0.9999998732820328,inf,0.9991678493976027,0.9999986962065187,inf
872,inf,0.9817793528289125,inf,0.9999353478619393,inf,0.9997319921040724,inf,0.9992729596947163,0.9999999607991827,inf
873,inf,0.919044872495896,inf,0.9999963145619776,inf,0.9999921172696893,inf,0.9762146269841283,0.976946039530945,inf
874,inf,0.9984209496825895,inf,0.9999995211877846,inf,0.9999998121716998,inf,0.9985134615379622,0.9999990169962816,inf
875,inf,0.9984209496825895,inf,0.9999641043240747,inf,0.9999626846054288,inf,0.9899602254647007,0.999999999750711,inf
876,inf,0.8926996274292619,inf,0.9999944893369956,inf,0.9999850006628349,inf,0.9992670682593744,0.9999999848799523,inf
877,inf,0.9850632741711939,inf,0.9999601972090796,inf,0.9997150497313403,inf,0.9997802844530199,0.9999998366519764,inf
878,inf,0.46460143676980314,inf,0.9999941475565715,inf,0.999995344605738,inf,0.9998881955006731,0.9999999990791404,inf
879,inf,0.98506003084564,inf,0.996041557352614,inf,0.9999770500343415,inf,0.9994889980751267,0.9999999998820057,inf
880,inf,0.9925436632333184,inf,0.9999892828057378,inf,0.9999402232629464,inf,0.9974559580597994,0.9999999999628002,inf
881,inf,0.9956458686929155,inf,0.9987783505410589,inf,0.9554692261956093,inf,0.9996049074953395,0.9999999801842159,inf
882,inf,0.7509913858081869,inf,0.9995735416781201,inf,0.9969419201395988,inf,0.9997612297772536,0.9999999861669513,inf
883,inf,0.9956569022561891,inf,0.9999591775766611,inf,0.9997079111331637,inf,0.9997803015406909,0.9999999995798163,inf
884,inf,0.9796956053586137,inf,0.9995240134164731,inf,0.9954197771887291,inf,0.9989823052084119,0.999999999960016,inf
885,inf,0.9984209496825895,inf,0.9999908238560539,inf,0.999949409374885,inf,0.9998847938726835,0.9999997953384968,inf
886,inf,0.9850628771087179,inf,0.9999082987363965,inf,0.9993195343984029,inf,0.9990883530719956,0.9999999999945721,inf
887,inf,0.9984209496825895,inf,0.9999425156407385,inf,0.9991710531894635,inf,0.9992515665849329,0.9999999999948297,inf
888,inf,0.9984209496825895,inf,0.9999976102935059,inf,0.9999975156152568,inf,0.9997538314939929,0.9999999642578579,inf
889,inf,0.981779367842257,inf,0.9999618750395752,inf,0.9997272160105957,inf,0.9997538828286819,0.9999999996199649,inf
890,inf,0.464601534421903,inf,0.9999970162489008,inf,0.9999991310310729,inf,0.9997779311815674,0.9999999295685774,inf
891,inf,0.9796975561034627,inf,0.9995946255965527,inf,0.9970934745842366,inf,0.9997142580236488,0.9999999999433915,inf
892,inf,0.9984209496825895,inf,0.9999747452305839,inf,0.9999737473406256,inf,0.9844685436342887,0.9999994165034308,inf
893,inf,0.9984209496825895,inf,0.999919028264756,inf,0.9997795920592416,inf,0.9992029467378901,0.999999999999768,inf
894,inf,0.9850635558825828,inf,0.9999972527447054,inf,0.9999961527401701,inf,0.999162858933717,0.9999999996073659,inf
895,inf,0.979701240119972,inf,0.9999946473587271,inf,0.9999854310649265,inf,0.9991691570284172,0.9999999999867193,inf
896,inf,0.9956561918289988,inf,0.9996022089821763,inf,0.9971479713258927,inf,0.9996923879718105,0.9999999999469533,inf
897,inf,0.9984209496825895,inf,0.9999932401425684,inf,0.9999719844718242,inf,0.9994185709836368,0.9999999999772249,inf
898,inf,0.9925436632333184,inf,0.9999606322440592,inf,0.9997182514610709,inf,0.9997370904414614,0.9999999270534483,inf
899,inf,0.9817704637612137,inf,0.9993267502518143,inf,0.9872585189150561,inf,0.9997124284398402,0.9999999972872042,inf
900,inf,0.9850622367351752,inf,0.9999241102699865,inf,0.9985779323797679,inf,0.9998403843443754,0.9999999821446296,inf
901,inf,0.9850520823803892,inf,0.9873429843918915,inf,0.9997012351997187,inf,0.9993273151487181,0.9999999995396889,inf
902,inf,0.9797012857461463,inf,0.9999976194962258,inf,0.9999966667604566,inf,0.9981764930597901,0.9999671103683582,inf
903,inf,0.7450925797191991,inf,0.9999897484891034,inf,0.9999239472593254,inf,0.9995312073671357,0.9999999998586071,inf
904,inf,0.8926996274292619,inf,0.9994051286799592,inf,0.9913576751438089,inf,0.9992414255901769,0.9999999997673008,inf
905,inf,0.995656971042273,inf,0.999975277640504,inf,0.9999742981553543,inf,0.9997322920638142,0.9999999976996952,inf
906,inf,0.9850635614156398,inf,0.9999997234646576,inf,0.999999919463584,inf,0.999795858621736,0.9999999979628873,inf
907,inf,0.9817795769904368,inf,0.9999972165968891,inf,0.9999991893791624,inf,0.9997628035274314,0.9999999614655398,inf
908,inf,0.4148155403672116,inf,0.9995355098488028,inf,0.9955308245108404,inf,0.9989822524633942,0.9999999999606564,inf
909,inf,0.9817795791843997,inf,0.9999997327928608,inf,0.9999999221802713,inf,0.999781936849172,0.9999999978132312,inf
910,inf,0.9956569848953536,inf,0.9999975579624776,inf,0.9999974611947071,inf,0.9997661663837347,0.9999858770856094,inf
911,inf,0.9956569824456697,inf,0.9999971367856337,inf,0.9999991661354337,inf,0.9997446509235474,0.9999999495306585,inf
912,inf,0.9925436632333184,inf,0.9999976879704733,inf,0.9999975963703189,inf,0.9997169282900453,0.999999960272379,inf
913,inf,0.9189882457382604,inf,0.9999979916519278,inf,0.9999979120849369,inf,0.9996042196683894,0.9999999997994442,inf
914,inf,0.9956569824140308,inf,0.9999970446371907,inf,0.9999991392987001,inf,0.999777947204278,0.9999999627867742,inf
915,inf,0.9984209496825895,inf,0.9656408633568028,inf,0.9977277748892849,inf,0.9995945560705618,0.9999999920470749,inf
916,inf,0.9984209496825895,inf,0.999974652843591,inf,0.999973648598881,inf,0.999761025703175,0.9999999972867841,inf
917,inf,0.995656985557797,inf,0.9999976916279588,inf,0.999997600155364,inf,0.9996998136044548,0.999982840702016,inf
918,inf,0.9850635588946802,inf,0.9999975251028899,inf,0.9999992792265122,inf,0.9995757293939596,0.9999999998162212,inf
919,inf,0.9797012172172043,inf,0.9999786219578843,inf,0.9999777746943178,inf,0.9994844649785395,0.9999959757248307,inf
920,inf,0.41486012501638714,inf,0.999999731918848,inf,0.9999999219257293,inf,0.9997652531904521,0.9999999977337695,inf
921,inf,0.9817794952187983,inf,0.9999590880521247,inf,0.9999173210523731,inf,0.9996429722604806,0.9999999999998415,inf
922,inf,0.9797012613524553,inf,0.999999458694144,inf,0.9999995694119547,inf,0.9998769885743285,0.9999999963546358,inf
923,inf,0.9817736702059633,inf,0.9994401721496394,inf,0.9918707796681104,inf,0.9991894511176667,0.9999999349323647,inf
924,inf,0.981779578763153,inf,0.9999994629097216,inf,0.9999995727652851,inf,0.9998972043598527,0.9999999966315296,inf
925,inf,0.8926996274292619,inf,0.9951818132577398,inf,0.9999720760381813,inf,0.999761303067084,0.999999959386065,inf
926,inf,0.9984209496825895,inf,0.9999986288408351,inf,0.999999600672218,inf,0.9989274258546597,0.9999927848843694,inf
927,inf,0.7510275857362385,inf,0.999999643669132,inf,0.9999997870771716,inf,0.9988885332807714,0.9999991969848065,inf
928,inf,0.9817795766589584,inf,0.9999979964430824,inf,0.9999979170658725,inf,0.9996041776054209,0.9999999577206546,inf
929,inf,0.9817773943644416,inf,0.9996069633902678,inf,0.9971821347235686,inf,0.9997324967444151,0.9999999999426661,inf
930,inf,0.9984209496825895,inf,0.9905195088602563,inf,0.9998873106082669,inf,0.9991884597266855,0.9999589655014617,inf
931,inf,0.9328150393688938,inf,0.9999976677280582,inf,0.9999975753253593,inf,0.9997538670309951,0.9999999998096358,inf
932,inf,0.985063501770323,inf,0.9999718353611214,inf,0.9999605586620901,inf,0.9990390272672665,0.9999999999819871,inf
933,inf,0.9817795704704166,inf,0.9999956518399351,inf,0.9999912129326357,inf,0.9997652548142069,0.9999999987060855,inf
934,inf,0.4148603023216467,inf,0.999997113599758,inf,0.9999938441386839,inf,0.9986297343886621,0.9999685770124068,inf
935,inf,0.9956569831992098,inf,0.9999996423905888,inf,0.9999997863061942,inf,0.9990652389986086,0.9999999970164433,inf
936,inf,0.9984209496825895,inf,0.9999962111819091,inf,0.9999946942970989,inf,0.9989216552766783,0.9999998539768955,inf
937,inf,0.9956391352560106,inf,0.9294072152278094,inf,0.9967120962391515,inf,0.9996972028068517,0.9999999770975995,inf
938,inf,0.9817790545840286,inf,0.9999084908306156,inf,0.9993209474301451,inf,0.9992327637903663,0.9999999999953044,inf
939,inf,0.8926996274292619,inf,0.9999942783589227,inf,0.9999983336651942,inf,0.9992096816160336,0.9993844416164065,inf
940,inf,0.932815068875081,inf,0.9999953788141532,inf,0.9999868815940463,inf,0.9998514481454681,0.9999753832343586,inf
941,inf,0.9817795470669873,inf,0.9999767193899457,inf,0.9999757970295688,inf,0.9997140361726989,0.9999999974557636,inf
942,inf,0.9850635613399782,inf,0.9999996807623753,inf,0.9999998747578762,inf,0.9992221607875705,0.9999999954652485,inf
943,inf,0.9817798023950581,inf,0.9999403281717539,inf,0.999762418179432,inf,0.9987802337540455,0.9992778920882701,inf
944,inf,0.9817790545830363,inf,0.9999084906721402,inf,0.9993209449909956,inf,0.9992327637529435,0.9999999986769184,inf
945,inf,0.9189881189229739,inf,0.9999760128952733,inf,0.9999750625385266,inf,0.9997477591580608,0.9999999999918157,inf
946,inf,0.63656207366985,inf,0.999996564651009,inf,0.9999964285311448,inf,0.9997597372612277,0.9999916490147531,inf
947,inf,0.9850623582602253,inf,0.9999310631673132,inf,0.9987083687656938,inf,0.9997767938856162,0.9999999851234702,inf
948,inf,0.9850635574628862,inf,0.9999976203365364,inf,0.9999975260557301,inf,0.9997802369514325,0.9999999507999415,inf
949,inf,0.99565698237709,inf,0.999997939763667,inf,0.9999978581417488,inf,0.9995293677469642,0.9999996749803552,inf
950,inf,0.9850612774374397,inf,0.9998331680779594,inf,0.9975547770403292,inf,0.9982824812950252,0.999962328218609,inf
951,inf,0.9817793678423236,inf,0.9999618750503384,inf,0.9997272161811134,inf,0.9997538828401344,0.9999999997162576,inf
952,inf,0.9984209496825895,inf,0.9998370861626651,inf,0.9988335286447703,inf,0.9993635015813236,0.9999999999514404,inf
953,inf,0.979701250261253,inf,0.9999965308139006,inf,0.999992600335007,inf,0.999339490120033,0.9999999997385454,inf
954,inf,0.9984209496825895,inf,0.9999974034665894,inf,0.9999992438019201,inf,0.9996429471004092,0.9999999719348082,inf
955,inf,0.9956569910247319,inf,0.999997621452289,inf,0.9999966695050787,inf,0.998163150479337,0.9999537438529056,inf
956,inf,0.9850635589167481,inf,0.9999975107878456,inf,0.9999992750574886,inf,0.9995756963113915,0.9999999482168207,inf
957,inf,0.46460153352879785,inf,0.9999969915970384,inf,0.9999991238516193,inf,0.9997907750642752,0.9999999627773759,inf
958,inf,0.9328150595731127,inf,0.9999995299644103,inf,0.9999996217264194,inf,0.9980222980958265,0.9999982773446131,inf
959,inf,0.9817786880935412,inf,0.9999335348898435,inf,0.998754728530445,inf,0.9997347509936324,0.9999999833760846,inf
960,inf,0.985063549168019,inf,0.9999953106153663,inf,0.9999905234095599,inf,0.9998177733130331,0.9999999999999791,inf
961,inf,0.9817793935163386,inf,0.9999665005752111,inf,0.9997603185455596,inf,0.9996042446869405,0.9999999999992015,inf
962,inf,0.932804385127595,inf,0.9996526178379078,inf,0.9975101064025526,inf,0.9994888560727455,0.9999999999634859,inf
963,inf,0.9817795763304498,inf,0.9999977534782709,inf,0.9999976644731344,inf,0.999737024752324,0.9999999422094898,inf
964,inf,0.9984209496825895,inf,0.9999687085503637,inf,0.9999751088520782,inf,0.9988153337451663,0.9988675169143499,inf
965,inf,0.9189881185651724,inf,0.9999757528967181,inf,0.999974792156325,inf,0.9997605649890968,0.9999995349943145,inf
966,inf,0.9330509051009424,inf,0.9998828299148853,inf,0.9998358177840605,inf,0.8893200620172466,0.9256091105214385,inf
967,inf,0.9850566096281886,inf,0.9924557914918802,inf,0.9996277041271305,inf,0.9997806465470984,0.9999999993460993,inf
968,inf,0.9797012077284408,inf,0.9999760597190621,inf,0.9999751112265224,inf,0.9996921598764901,0.9999999980937189,inf
969,inf,0.9817693849993203,inf,0.9992480290917187,inf,0.9857497709893324,inf,0.9998269383967795,0.999999996137724,inf
970,inf,0.9850635493017328,inf,0.999995360526395,inf,0.9999906242730215,inf,0.9998076544541723,0.9999999999999789,inf
971,inf,0.985063546642136,inf,0.9999955675639278,inf,0.9999874176520551,inf,0.9998516856961296,0.9999999996593638,inf
972,inf,0.9850576222884623,inf,0.9992670953193248,inf,0.9900401186475167,inf,0.9997591552737978,0.9952726043046481,inf
973,inf,0.9850596078905036,inf,0.9955673811646838,inf,0.9999743061238217,inf,0.9996924655586822,0.9999999998316624,inf
974,inf,0.9984209496825895,inf,0.9999023974878575,inf,0.9994318213962475,inf,0.9995699757192157,0.9999999999779428,inf
975,inf,0.918987956178952,inf,0.9999660180484692,inf,0.9999275176397767,inf,0.9992376276617577,0.9999999964174928,inf
976,inf,0.4646015748614093,inf,0.9999994352309793,inf,0.9999995507479073,inf,0.9998972045108642,0.9999999967816382,inf
977,inf,0.9817776587117483,inf,0.999654430342143,inf,0.9975231133188462,inf,0.9995698515441478,0.9999999911076117,inf
978,inf,0.8926996274292618,inf,0.9999961419464259,inf,0.9999945972896085,inf,0.9989982320360857,0.9999998618159323,inf
979,inf,0.7510129568829949,inf,0.9999299846605236,inf,0.9986605672600667,inf,0.9974887441890732,0.9999999999945517,inf
980,inf,0.9956569864448064,inf,0.9999952878821016,inf,0.9999962085802607,inf,0.9972070842394521,0.9999736027936418,inf
981,inf,0.985063554136594,inf,0.9999952567313068,inf,0.999996183152392,inf,0.9975933125867175,0.9999999997062756,inf
982,inf,0.981779174406972,inf,0.9999087103378865,inf,0.999496683429638,inf,0.9998819983493527,0.999999995669961,inf
983,inf,0.985060755852506,inf,0.9996122727808094,inf,0.9972202853067844,inf,0.9996923821527673,0.9999999999480966,inf
984,inf,0.9817795948433552,inf,0.9999628530051922,inf,0.9999891815425777,inf,0.9992554188767144,0.9999183100821728,inf
985,inf,0.9956569790104747,inf,0.9999952309492681,inf,0.999987020218755,inf,0.9987496577830038,0.9999999999999596,inf
986,inf,0.7510270609462228,inf,0.9999753084879263,inf,0.9999743302284599,inf,0.9997140388925635,0.9999999999915108,inf
987,inf,0.9850635502486895,inf,0.999993694732631,inf,0.9999932433674743,inf,0.9994899707613776,0.9999998594354127,inf
988,inf,0.9189791635609184,inf,0.9996060288691735,inf,0.9971754196115995,inf,0.9997324972340983,0.9999999999425118,inf
989,inf,0.9189885415310382,inf,0.9999920383687476,inf,0.9999825005369182,inf,0.9976717284567702,0.9998550230957871,inf
990,inf,0.8926996274292619,inf,0.9999990931723015,inf,0.9999980304933413,inf,0.9522636374810804,0.9998898086523046,inf
991,inf,0.8926996274292618,inf,0.9999996789455806,inf,0.9999998745996816,inf,0.9658859446168959,0.9999633688486829,inf
992,inf,0.9925436632333184,inf,0.9999995869464983,inf,0.9999997531618119,inf,0.9992411555570626,0.999788899003053,inf
993,inf,0.9817795767138874,inf,0.9999980307009997,inf,0.9999979526820415,inf,0.9995296379153024,0.99999994529621,inf
994,inf,0.9956561653381582,inf,0.999588923216036,inf,0.997052479833635,inf,0.9997325061847414,0.9999999874592685,inf
995,inf,0.9984209496825895,inf,0.999971835801861,inf,0.9999605596504372,inf,0.998909619259453,0.9999989531233812,inf
996,inf,0.9817773668551402,inf,0.9996020250609098,inf,0.9971466486848881,inf,0.9997479551753801,0.9999999999400706,inf
997,inf,0.9850634671203475,inf,0.9999659494919322,inf,0.9999273720842056,inf,0.9991856709377297,0.9999999999868878,inf
998,inf,0.9328148691653653,inf,0.9999923270333327,inf,0.9999577042011886,inf,0.9856808895802096,0.9999999966391975,inf
999,inf,0.9817723082144127,inf,0.9848806651119675,inf,0.9998807686380542,inf,0.9992735447017893,0.9947364329017263,inf
1000,inf,0.41485738430416463,inf,0.9999410574154856,inf,0.9997557191839817,inf,0.9987922476521155,0.9999999998985452,inf


==> chapters/graphs/bayes_net_factor_graph_transition_example.pgf <==

\usetikzlibrary{arrows, automata,calc,shapes,decorations,decorations.pathreplacing,positioning}


\tikzstyle{e}=[->,shorten >=0.1pt,>=latex]
\pgfdeclaredecoration{sl}{initial}{
  \state{initial}[width=\pgfdecoratedpathlength-1sp]{
     \pgfmoveto{\pgfpointorigin}
  }
  \state{final}{
     \pgflineto{\pgfpointorigin}
    }
}
\tikzstyle{message}=[above,font=\scriptsize, inner sep=13pt]
\tikzstyle{message arrow}=[->,>=stealth,
     shorten >=2pt, shorten <=2pt, 
     decoration={sl,raise=10pt},decorate]
\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=20pt]

\begin{tikzpicture}[every label/.style={font=\small}]
\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=25pt]
\tikzstyle{factor}=[draw, fill, inner sep=0pt, minimum size=15pt]
\tikzstyle{description}=[decorate,below, inner sep= 30pt, align=left]


\node (A) at (0,0){
\begin{tikzpicture}
\node[vertex] (g1_x1) at (0,3) [label=above left : $X_1$]{};
\node[vertex] (g1_x2) at (3,3) [label=above right: $X_2$]{};
\node[vertex] (g1_x3) at (1.5,0) [label=below right: $X_3$]{};
\path
	(g1_x1) edge[e] (g1_x3)
    (g1_x2) edge[e] (g1_x3);
\draw[description] (g1_x3) node{$P(X_3|X_2,X_1)P(X_1)P(X_2)$};
\end{tikzpicture}};
\draw[decorate,font=\large] (A.north west) node[above right=-4pt]{a)};

\node[below right=0 and -1.5 of A.north east] (B){
\begin{tikzpicture}
\node[vertex] (g2_x1) at (0,3)   [label=above left : $X_1$]{};
\node[vertex] (g2_x2) at (3,3)   [label=above right: $X_2$]{};
\node[vertex] (g2_x3) at (1.5,0)   [label=below right: $X_3$]{};
\node[factor] (g2_f)  at (1.5,1.6) [label=above      : $f$]{};
\path
	(g2_x1) edge (g2_f)
    (g2_x2) edge (g2_f)
    (g2_x3) edge (g2_f);
\draw[description] (g2_x3) node{$f(X_1,X_2,X_3)=P(X_3|X_2,X_1)P(X_1)P(X_2)$};
\end{tikzpicture}};
\draw[decorate,font=\large] (B.north west) node[above right=-4pt and 30pt]{b)};

\node[below right=0 and -1.5 of B.north east] (C){
\begin{tikzpicture}
\node[vertex] (g3_x1) at (0,3)     [label=above left : $X_1$]{};
\node[vertex] (g3_x2) at (3,3)     [label=above right: $X_2$]{};
\node[vertex] (g3_x3) at (1.5,0)   [label=below right: $X_3$]{};
\node[factor] (g3_fa) at (0,1.6)   [label=left       : $f_a$]{};
\node[factor] (g3_fb) at (3,1.6)   [label=right      : $f_b$]{};
\node[factor] (g3_fc) at (1.5,1.6) [label=above      : $f_c$]{};
\path
	(g3_x1) edge (g3_fa)
    (g3_x2) edge (g3_fb)
	(g3_x1) edge (g3_fc)
    (g3_x2) edge (g3_fc)
    (g3_x3) edge (g3_fc);
\draw[description] (g3_x3) node{$f_c(X_1,X_2,X_3)=P(X_3|X_2,X_1)$\\
$f_a(X_1)=P(X_1)$\\
$f_b(X_2)=P(X_2)$};
\end{tikzpicture}};
\draw[decorate,font=\large] (C.north west) node[above right=-4pt and 10pt]{c)};
\end{tikzpicture}


==> chapters/graphs/message_passing_incoming_factor_messages.pgf <==
\usetikzlibrary{arrows, automata,calc,shapes,decorations,decorations.pathreplacing,positioning}

\tikzstyle{e}=[->,shorten >=0.1pt,>=latex]
\pgfdeclaredecoration{sl}{initial}{
  \state{initial}[width=\pgfdecoratedpathlength-1sp]{
     \pgfmoveto{\pgfpointorigin}
  }
  \state{final}{
     \pgflineto{\pgfpointorigin}
    }
}

\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=20pt]


\begin{tikzpicture}[every label/.style={font=\small}]
\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=25pt]
\tikzstyle{factor}=[draw, fill, inner sep=0pt, minimum size=15pt]
\tikzstyle{description}=[decorate,below, inner sep= 30pt, align=left]
\tikzstyle{phantom}=[vertex,draw=none]
\tikzstyle{dots}=[loosely dotted,shorten <=3pt, shorten >=3pt]
\tikzstyle{message}=[above,font=\footnotesize,sloped, inner sep=13pt]
\tikzstyle{message arrow}=[->,>=stealth,
     shorten >=10pt, shorten <=10pt, 
     decoration={sl,raise=8pt},decorate]

\node[vertex] (x1) at (0,0){};
\node[factor,draw=none,fill=none,below=0.1 of x1] (pf1) {};
\node[vertex,  below=0.7 of x1] (x2){};
\node[phantom, below=1.5 of x1] (px) {};
\node[factor,  right=1.2 of pf1] (f1)[label={above:$f_1$}]{};
\node[vertex,  right=4 of px] (x) [label={below:$X$}]{};
\node[vertex,  below=2 of x1] (x3){};
\node[phantom, below=2.7 of x1] (pf2) {};
\node[factor,  below=2.3 of f1] (f2)[label={below:$f_n$}]{};
\node[vertex,  below=3.7 of x1] (x4){};

\path
    (x1) edge[dots] (x2)
    (x2) edge[dots] (x3)
    (x3) edge[dots] (x4)
    (f1) edge[dots] (f2)
    (x1) edge (f1)
    (x2) edge (f1)
    (x3) edge (f2)
    (x4) edge (f2)
    (f1) edge (x)
    (f2) edge (x)
    (f1) edge[message arrow] node[message]{$\mu_{f_1\rightarrow X}(X)$} (x)
    (f2) edge[message arrow] node[message]{$\mu_{f_n\rightarrow X}(X)$} (x);

\end{tikzpicture}

==> chapters/graphs/message_passing_node_message.pgf <==
\usetikzlibrary{arrows, automata,calc,shapes,decorations,decorations.pathreplacing,positioning}

\tikzstyle{e}=[->,shorten >=0.1pt,>=latex]
\pgfdeclaredecoration{sl}{initial}{
  \state{initial}[width=\pgfdecoratedpathlength-1sp]{
     \pgfmoveto{\pgfpointorigin}
  }
  \state{final}{
     \pgflineto{\pgfpointorigin}
    }
}

\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=20pt]


\begin{tikzpicture}[every label/.style={font=\small}]
\tikzstyle{vertex}=[circle, draw, font=\scriptsize, inner sep=0pt, minimum size=25pt]
\tikzstyle{factor}=[draw, fill, inner sep=0pt, minimum size=15pt]
\tikzstyle{description}=[decorate,below, inner sep= 30pt, align=left]
\tikzstyle{phantom}=[vertex,draw=none]
\tikzstyle{dots}=[loosely dotted,shorten <=3pt, shorten >=3pt]
\tikzstyle{message}=[above,font=\footnotesize,sloped, inner sep=13pt]
\tikzstyle{message arrow}=[->,>=stealth,
     shorten >=10pt, shorten <=10pt, 
     decoration={sl,raise=8pt},decorate]

\node[factor] at (0,0) (f1)[label={above:$f_1$}]{};
\node[phantom, below=0.75 of f1] (px) {};
\node[vertex,  right=2 of px] (x) [label={below:$X$}]{};
\node[factor,  below=2.3 of f1] (f2)[label={below:$f_l$}]{};
\node[factor,  right=2 of x] [label={below:$f_s$}](fs){};

\path
    (f1) edge[dots] (f2)
    (f1) edge (x)
    (f2) edge (x)
    (x)  edge (fs)
    (x) edge[message arrow] node[message]{$\mu_{X\rightarrow f_s}(X)$} (fs)
    (f2) edge[message arrow] node[message]{$\mu_{f_s\rightarrow X}(X)$} (x);

\end{tikzpicture}

==> chapters/tables/CorrectPercent_EP.csv <==
BrainTumor|EP|100|100|100
ClusterHeadache|EP|99|100|100
MigraineWithAura|EP|93|93|38
MigraineWithoutAura|EP|99|99|94
TensionHeadache|EP|98|99|99


==> chapters/tables/CorrectPercent_JTBP.csv <==
BrainTumor|JTBP|100|99|99
ClusterHeadache|JTBP|99|98|99
MigraineWithAura|JTBP|97|97|33
MigraineWithoutAura|JTBP|100|100|96
TensionHeadache|JTBP|97|98|96


==> chapters/tables/CorrectPercent_VMP.csv <==
BrainTumor|VMP|100|100|100
ClusterHeadache|VMP|98|98|100
MigraineWithAura|VMP|97|97|39
MigraineWithoutAura|VMP|100|100|91
TensionHeadache|VMP|95|96|95


==> chapters/tables/JoinedResultProbs.csv <==
1|0.8662942593437603|0.13370574065623975|4.518907467668697e-16|0.9999999999999996|5.864566838689943e-7|0.9999994135433161|4.6650379696693333e-7|0.9999995334962031|0.00029658920782202374|0.999703410792178
2|0.07855456247910395|0.921445437520896|9.259053906796079e-14|0.9999999999999074|5.711826567708886e-7|0.9999994288173433|4.5435389428488945e-7|0.9999995456461057|0.000296589209229832|0.9997034107907702
3|0.017631234300923854|0.9823687656990762|1.2778940492566917e-15|0.9999999999999987|3.0238453777126593e-7|0.9999996976154623|8.806457329775763e-8|0.9999999119354267|0.0004652615749073843|0.9995347384250927
4|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
5|0.5224509864281535|0.47754901357184654|6.617130343186923e-16|0.9999999999999993|5.371030679619536e-7|0.9999994628969321|4.2724488859747216e-7|0.9999995727551114|0.00043885249061433236|0.9995611475093856
6|0.5769923082747673|0.42300769172523267|4.292513110370829e-15|0.9999999999999957|9.06125643540427e-8|0.9999999093874357|2.6389434043384027e-8|0.9999999736105659|0.00030457024412453297|0.9996954297558754
7|0.07855456073071032|0.9214454392692897|1.1171628596273984e-15|0.9999999999999989|1.7498583957225183e-7|0.9999998250141604|1.3919452334885943e-7|0.9999998608054766|0.00011398821994299998|0.999886011780057
8|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
9|0.06400047923959172|0.9359995207604083|3.2784740568323313e-15|0.9999999999999967|9.600725026430295e-8|0.9999999039927497|2.7960548480199253e-8|0.9999999720394516|0.00017353087813891196|0.9998264691218611
10|0.24038985548091057|0.7596101445190895|7.037845409104023e-13|0.9999999999992962|1.0114201641000227e-7|0.9999998988579836|2.9455965517517233e-8|0.9999999705440344|0.00016274133348037566|0.9998372586665196
11|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
12|0.5224509756077504|0.47754902439224955|3.298934171567936e-15|0.9999999999999967|9.973777399179818e-8|0.999999900262226|2.9047002776640363e-8|0.9999999709529972|0.00016274133362568106|0.9998372586663743
13|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
14|0.5769923083262999|0.4230076916737001|3.261395133289688e-15|0.9999999999999968|9.550710955157603e-8|0.9999999044928904|2.781489064074832e-8|0.9999999721851094|0.00017353087819395327|0.9998264691218061
15|0.07855456024572693|0.9214454397542731|3.35994542898252e-15|0.9999999999999967|9.045528515287183e-8|0.9999999095447148|2.6343629036811693e-8|0.9999999736563709|0.00020207279396565846|0.9997979272060343
16|0.06400047923297807|0.935999520767022|3.348502603963477e-15|0.9999999999999967|9.440007185747948e-8|0.9999999055999281|2.749248393677573e-8|0.999999972507516|0.00018641504218266556|0.9998135849578174
17|0.5769923083094743|0.42300769169052566|9.385898962532653e-13|0.9999999999990614|9.390830359689509e-8|0.9999999060916964|2.7349264437693764e-8|0.9999999726507356|0.00018641504224064595|0.9998135849577594
18|0.07855456024143909|0.921445439758561|4.2210910844701276e-15|0.9999999999999958|8.910488725321911e-8|0.9999999108951128|2.595034763528453e-8|0.9999999740496524|0.00030457024441632783|0.9996954297555837
19|0.07855456026305677|0.9214454397369433|3.108288444775834e-15|0.9999999999999969|9.591306139094981e-8|0.9999999040869386|2.793311750447923e-8|0.9999999720668825|0.010035629405977058|0.989964370594023
20|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
21|0.5224509781998117|0.4775490218001883|1.1698466413492333e-15|0.9999999999999988|1.8323790056475818e-7|0.9999998167620995|1.457587213394251e-7|0.9999998542412787|0.00011398821911976166|0.9998860117808802
22|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
23|0.5224509784789815|0.4775490215210185|1.0802359884411845e-15|0.9999999999999989|1.9524378286095166e-7|0.9999998047562172|1.5530894018962468e-7|0.9999998446910598|0.0000866278129125753|0.9999133721870874
24|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
25|0.5769923105649969|0.4230076894350031|1.3022095338381706e-15|0.9999999999999987|3.0813823549579444e-7|0.9999996918617645|8.974024408016437e-8|0.9999999102597559|0.00046526157429497823|0.9995347384257051
26|0.0785545607813056|0.9214454392186944|1.031587800801286e-15|0.999999999999999|1.8645104032913428e-7|0.9999998135489597|1.4831465077376525e-7|0.9999998516853492|0.00008662781358734811|0.9999133721864126
27|0.014190799636876635|0.9858092003631234|1.4139052729467562e-15|0.9999999999999986|4.6848938357272564e-7|0.9999995315106164|1.3643990517160696e-7|0.9999998635600948|0.0012348439036120049|0.9987651560963879
28|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
29|0.07855456059586381|0.9214454394041361|5.632843230096124e-16|0.9999999999999994|1.4442878080959277e-7|0.9999998555712192|1.1488755519756272e-7|0.9999998851124448|0.00022505190709334375|0.9997749480929067
30|0.06400047922502548|0.9359995207749745|3.434689348164335e-15|0.9999999999999966|9.246751211243341e-8|0.9999999075324879|2.6929657376349586e-8|0.9999999730703426|0.00020207279370961209|0.9997979272062903
31|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
32|0.06400047979834345|0.9359995202016566|1.5650547131957173e-15|0.9999999999999984|1.6677978506100882e-7|0.9999998332202149|1.326669217494436e-7|0.9999998673330782|0.0001448532081829603|0.9998551467918171
33|0.0176312341347764|0.9823687658652236|4.59513495821819e-15|0.9999999999999954|8.41616984052406e-8|0.9999999158383016|2.451072436672692e-8|0.9999999754892757|0.0002567826243486108|0.9997432173756514
34|0.5224509784789815|0.4775490215210185|1.0802359884411845e-15|0.9999999999999989|1.9524378286095166e-7|0.9999998047562172|1.5530894018962468e-7|0.9999998446910598|0.0000866278129125753|0.9999133721870874
35|0.5769923082747673|0.42300769172523267|4.292513110370829e-15|0.9999999999999957|9.06125643540427e-8|0.9999999093874357|2.6389434043384027e-8|0.9999999736105659|0.00030457024412453297|0.9996954297558754
36|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
37|0.5769923099245509|0.42300769007544914|1.1360655719246699e-15|0.9999999999999989|1.7794664324853418e-7|0.9999998220533568|1.415497291041199e-7|0.999999858450271|0.00011398821964762563|0.9998860117803524
38|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
39|0.5224509756276677|0.47754902437233226|3.2488794609785265e-15|0.9999999999999968|1.009282097117814e-7|0.9999998990717903|2.93936977977925e-8|0.9999999706063022|0.00015357283914291494|0.999846427160857
40|0.5769923099789614|0.42300769002103855|1.1075587532775252e-15|0.9999999999999989|1.8166512904999651e-7|0.999999818334871|1.4450764192711876e-7|0.999999855492358|0.00010515504473678218|0.9998948449552633
41|0.5769923099245509|0.42300769007544914|1.1360655719246699e-15|0.9999999999999989|1.7794664324853418e-7|0.9999998220533568|1.415497291041199e-7|0.999999858450271|0.00011398821964762563|0.9998860117803524
42|0.5224509784254417|0.47754902157455825|1.0968784673918685e-15|0.9999999999999989|1.9294127206835361e-7|0.9999998070587279|1.5347738117282283e-7|0.9999998465226189|0.00009179997098974951|0.9999082000290103
43|0.5224509755001555|0.4775490244998445|4.420151535986692e-15|0.9999999999999956|9.330693670606616e-8|0.9999999066930633|2.7174126122003813e-8|0.9999999728258738|0.0003045702436030654|0.9996954297563969
44|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
45|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
46|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
47|0.07855456025672188|0.9214454397432781|3.2071296129192064e-15|0.9999999999999968|9.391799340309214e-8|0.9999999060820066|2.7352086435982244e-8|0.9999999726479135|0.00017353087836883906|0.9998264691216312
48|0.014190799424374049|0.9858092005756259|1.1389909284461418e-15|0.9999999999999989|1.7840485322999661e-7|0.9999998215951468|1.4191421756855332e-7|0.9999998580857824|0.00011398821960191366|0.999886011780398
49|0.2403898574109752|0.7596101425890248|1.0954450277785233e-15|0.9999999999999989|1.979926864805893e-7|0.9999998020073135|1.5749558757779488e-7|0.9999998425044124|0.00008662781270161886|0.9999133721872984
50|0.017631234142056633|0.9823687658579434|3.2004968167624466e-15|0.9999999999999968|9.372375803122658e-8|0.999999906276242|2.7295518546404378e-8|0.9999999727044815|0.00017353087839021514|0.9998264691216098
51|0.06400047921934485|0.9359995207806552|4.314991680873275e-15|0.9999999999999957|9.108707384826157e-8|0.9999999089129261|2.6527627207763925e-8|0.9999999734723728|0.0003045702440326965|0.9996954297559673
52|0.5224509755844816|0.4775490244155184|3.3583731384001495e-15|0.9999999999999967|9.83470217655599e-8|0.9999999016529783|2.8641968834530578e-8|0.9999999713580312|0.00017353087788141513|0.9998264691221186
53|0.017631234142056633|0.9823687658579434|3.2004968167624466e-15|0.9999999999999968|9.372375803122658e-8|0.999999906276242|2.7295518546404378e-8|0.9999999727044815|0.00017353087839021514|0.9998264691216098
54|0.5224509755001555|0.4775490244998445|4.420151535986692e-15|0.9999999999999956|9.330693670606616e-8|0.9999999066930633|2.7174126122003813e-8|0.9999999728258738|0.0003045702436030654|0.9996954297563969
55|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
56|0.017631234140862085|0.9823687658591379|3.268859762171967e-15|0.9999999999999968|9.215480572480482e-8|0.9999999078451943|2.683858673233776e-8|0.9999999731614133|0.00018641504244725244|0.9998135849575528
57|0.5224509779116271|0.4775490220883729|1.6031963839263595e-15|0.9999999999999984|1.7084433690596057e-7|0.9999998291556631|1.3590011683578773e-7|0.9999998640998832|0.00014485320765526694|0.9998551467923448
58|0.5769923210526081|0.4230076789473919|4.475777957718959e-16|0.9999999999999996|9.384494587928972e-7|0.9999990615505412|7.465005478329347e-7|0.9999992534994522|0.0005984931051222932|0.9994015068948777
59|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
60|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
61|0.01763123414306572|0.9823687658569342|3.1438520611738897e-15|0.9999999999999969|9.5049131357809e-8|0.9999999049508687|2.768151194846768e-8|0.999999972318488|0.00016274133411091213|0.9998372586658891
62|0.004146743151238112|0.9958532568487619|3.3082348213222757e-15|0.9999999999999967|1.0001896334407365e-7|0.9999998999810367|2.9128894597255602e-8|0.9999999708711054|0.0001627413335965806|0.9998372586664034
63|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
64|0.5769923083262999|0.4230076916737001|3.261395133289688e-15|0.9999999999999968|9.550710955157603e-8|0.9999999044928904|2.781489064074832e-8|0.9999999721851094|0.00017353087819395327|0.9998264691218061
65|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
66|0.019395425536690464|0.9806045744633095|3.370282226381033e-15|0.9999999999999967|9.869576861098683e-8|0.9999999013042314|2.8743535675076808e-8|0.9999999712564643|0.00017353087784303448|0.999826469122157
67|0.5224509781998117|0.4775490218001883|1.1698466413492333e-15|0.9999999999999988|1.8323790056475818e-7|0.9999998167620995|1.457587213394251e-7|0.9999998542412787|0.00011398821911976166|0.9998860117808802
68|0.0640004792451786|0.9359995207548214|3.220449202683871e-15|0.9999999999999968|9.73649151101688e-8|0.9999999026350849|2.8355946261493598e-8|0.9999999716440537|0.00016274133387124973|0.9998372586661287
69|0.01763123426758185|0.9823687657324182|1.029454330874382e-15|0.999999999999999|1.860654339402011e-7|0.999999813934566|1.480079156822909e-7|0.9999998519920843|0.00008662781361694026|0.9999133721863831
70|0.5769923100242109|0.4230076899757891|1.0843964395851502e-15|0.9999999999999989|1.84757524482484e-7|0.9999998152424755|1.469675238769007e-7|0.9999998530324761|0.0000978866538881151|0.9999021133461119
71|0.5224509778931345|0.47754902210686545|1.6073597402947975e-15|0.9999999999999984|1.7004905409157686e-7|0.9999998299509459|1.352674998624754e-7|0.9999998647325001|0.00947113661155647|0.9905288633884435
72|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
73|0.5769923097484386|0.4230076902515614|1.5569016962483503e-15|0.9999999999999984|1.6591096181647023e-7|0.9999998340890381|1.3197580618435786e-7|0.9999998680241938|0.00014485320829575813|0.9998551467917043
74|0.2403898554942932|0.7596101445057069|3.2946216130429907e-15|0.9999999999999967|1.0234921269828024e-7|0.9999998976507873|2.980754178129519e-8|0.9999999701924582|0.00015357283900381696|0.9998464271609961
75|0.5224509755001555|0.4775490244998445|4.420151535986692e-15|0.9999999999999956|9.330693670606616e-8|0.9999999066930633|2.7174126122003813e-8|0.9999999728258738|0.0003045702436030654|0.9996954297563969
76|0.8662942557630477|0.13370574423695225|4.333967697975788e-15|0.9999999999999957|9.148764639422262e-8|0.9999999085123537|2.6644287439781206e-8|0.9999999733557126|0.0003045702439551695|0.9996954297560449
77|0.014190799268317669|0.9858092007316823|4.694627692129595e-15|0.9999999999999953|8.598394411863033e-8|0.9999999140160559|2.5041423761531008e-8|0.9999999749585763|0.00025678262404686664|0.9997432173759532
78|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
79|0.2403898572233144|0.7596101427766856|1.1863173415603507e-15|0.9999999999999988|1.858177691641853e-7|0.9999998141822308|1.4781090785278984e-7|0.9999998521890922|0.00011398821886239021|0.9998860117811376
80|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
81|0.5769923105267323|0.4230076894732677|1.322271112489633e-15|0.9999999999999987|3.0450388307417453e-7|0.9999996954961169|8.868179811072963e-8|0.9999999113182019|0.0004930291085576946|0.9995069708914424
82|0.0041467431515408975|0.9958532568484592|3.2580389920069676e-15|0.9999999999999968|1.0121275524624197e-7|0.9999998987872447|2.9476567051824924e-8|0.9999999705234329|0.0001535728391150617|0.9998464271608849
83|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
84|0.01763123414306572|0.9823687658569342|3.1438520611738897e-15|0.9999999999999969|9.5049131357809e-8|0.9999999049508687|2.768151194846768e-8|0.999999972318488|0.00016274133411091213|0.9998372586658891
85|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
86|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
87|0.00414674319407265|0.9958532568059274|1.0999708844913092e-15|0.9999999999999989|1.9348522862789403e-7|0.9999998065147714|1.5391007775108732e-7|0.9999998460899222|0.00009179997094561536|0.9999082000290543
88|0.8386217737724886|0.1613782262275114|1.189040896511969e-15|0.9999999999999988|1.8624436946529944e-7|0.9999998137556305|1.481502520289769e-7|0.9999998518497479|0.00011398821881983178|0.9998860117811802
89|0.06400047885722589|0.9359995211427741|1.7318174455319536e-15|0.9999999999999982|3.0887870635339714e-9|0.9999999969112129|8.995589416132822e-10|0.999999999100441|0.0003210194717526117|0.9996789805282474
90|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
91|0.5769923098857362|0.42300769011426376|1.4272033823678039e-15|0.9999999999999986|1.7529401738076904e-7|0.9999998247059826|1.3943966697458702e-7|0.9999998605603331|0.00017181418035338243|0.9998281858196466
92|0.01763123414392948|0.9823687658560705|3.0961504102472503e-15|0.9999999999999969|9.61836050050608e-8|0.999999903816395|2.8011908927093383e-8|0.9999999719880911|0.00015357283960735054|0.9998464271603926
93|0.07855456067848134|0.9214454393215187|1.5309967981234922e-15|0.9999999999999984|1.631504165974698e-7|0.9999998368495834|1.2977989835043787e-7|0.9999998702201016|0.0001448532086541548|0.9998551467913458
94|0.522450975416606|0.477549024583394|4.8218069478044446e-15|0.9999999999999952|8.831327847619938e-8|0.9999999116867215|2.5719804467697562e-8|0.9999999742801955|0.0002567826236611536|0.9997432173763389
95|0.5224509755238146|0.4775490244761854|3.518395522876096e-15|0.9999999999999964|9.472101735750321e-8|0.9999999052789826|2.7585954088125938e-8|0.9999999724140459|0.0002020727934228645|0.9997979272065771
96|0.5224509781362967|0.4775490218637033|1.4696414713284892e-15|0.9999999999999986|1.8050639859503393e-7|0.9999998194936014|1.4358591629627911e-7|0.9999998564140837|0.00017181417956241887|0.9998281858204375
97|0.240389855465263|0.759610144534737|3.405656891459662e-15|0.9999999999999966|9.973168328770784e-8|0.9999999002683168|2.904522895824103e-8|0.999999970954771|0.00017353087772902968|0.999826469122271
98|0.866294256462403|0.133705743537597|1.5719373503080837e-15|0.9999999999999984|1.6751323031908458e-7|0.9999998324867697|1.3325034931906815e-7|0.9999998667496507|0.0001448532080877384|0.9998551467919122
99|0.5769923082237095|0.4230076917762905|4.6825701253405535e-15|0.9999999999999953|8.57631053450271e-8|0.9999999142368946|2.4977108064345173e-8|0.999999975022892|0.0002567826240834349|0.9997432173759165
100|0.5769923097484386|0.4230076902515614|1.5569016962483503e-15|0.9999999999999984|1.6591096181647023e-7|0.9999998340890381|1.3197580618435786e-7|0.9999998680241938|0.00014485320829575813|0.9998551467917043
101|0.07855456077160335|0.9214454392283966|4.148023927344453e-13|0.9999999999995852|1.8425222246221472e-7|0.9999998157477775|1.4656557550193146e-7|0.9999998534344245|0.0000917999716947484|0.9999082000283053
102|0.5224509756276677|0.47754902437233226|3.2488794609785265e-15|0.9999999999999968|1.009282097117814e-7|0.9999998990717903|2.93936977977925e-8|0.9999999706063022|0.00015357283914291494|0.999846427160857
103|0.5769923082747673|0.42300769172523267|4.292513110370829e-15|0.9999999999999957|9.06125643540427e-8|0.9999999093874357|2.6389434043384027e-8|0.9999999736105659|0.00030457024412453297|0.9996954297558754
104|0.8662942565718015|0.13370574342819852|1.1182549145087328e-15|0.9999999999999989|1.8341954198236696e-7|0.999999816580458|1.4590321011980945e-7|0.9999998540967899|0.00010515504457469476|0.9998948449554254
105|0.5769923099245509|0.42300769007544914|1.1360655719246699e-15|0.9999999999999989|1.7794664324853418e-7|0.9999998220533568|1.415497291041199e-7|0.999999858450271|0.00011398821964762563|0.9998860117803524
106|0.017631234265260008|0.98236876573474|1.045314450866149e-15|0.999999999999999|1.838711635343044e-7|0.9999998161288365|1.4626245774127197e-7|0.9999998537375423|0.00009179997172565882|0.9999082000282743
107|0.24038985535241547|0.7596101446475845|4.8896949142149855e-15|0.9999999999999951|8.955667135085543e-8|0.9999999104433287|2.6081922397916855e-8|0.9999999739180776|0.00025678262345526083|0.9997432173765447
108|0.014190799408215327|0.9858092005917847|1.5609107011200902e-15|0.9999999999999984|1.66338180069501e-7|0.9999998336618199|1.3231564191759177e-7|0.9999998676843581|0.000144853208240293|0.9998551467917597
109|0.5224509784254417|0.47754902157455825|1.0968784673918685e-15|0.9999999999999989|1.9294127206835361e-7|0.9999998070587279|1.5347738117282283e-7|0.9999998465226189|0.00009179997098974951|0.9999082000290103
110|0.06400047992171126|0.9359995200782887|1.0707826117562846e-15|0.9999999999999989|1.8835101233569854e-7|0.9999998116489877|1.4982600562668524e-7|0.9999998501739944|0.00009179997136218351|0.9999082000286378
111|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
112|0.5224509789213351|0.4775490210786649|1.4521601781159178e-15|0.9999999999999986|2.977871953019329e-7|0.9999997022128047|8.672567215602505e-8|0.9999999132743278|0.000612135919567646|0.9993878640804323
113|0.5769923097484386|0.4230076902515614|1.5569016962483503e-15|0.9999999999999984|1.6591096181647023e-7|0.9999998340890381|1.3197580618435786e-7|0.9999998680241938|0.00014485320829575813|0.9998551467917043
114|0.5224509755138026|0.4775490244861974|3.5257705473112915e-15|0.9999999999999964|9.412261610251108e-8|0.9999999058773839|2.741167946570456e-8|0.9999999725883205|0.013163900072016062|0.9868360999279839
115|0.2403898574109752|0.7596101425890248|1.0954450277785233e-15|0.9999999999999989|1.979926864805893e-7|0.9999998020073135|1.5749558757779488e-7|0.9999998425044124|0.00008662781270161886|0.9999133721872984
116|0.014190799277731087|0.985809200722269|6.878827423693206e-13|0.9999999999993121|9.575303902332174e-8|0.999999904246961|2.788651359524941e-8|0.9999999721134865|0.00017353087816690934|0.999826469121833
117|0.5224509755845388|0.4775490244154612|4.417220212159111e-12|0.9999999999955828|9.834702176638692e-8|0.9999999016529783|2.8641968834771436e-8|0.9999999713580312|0.00017353087788155012|0.9998264691221185
118|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
119|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
120|0.007456336766681603|0.9925436632333184|3.608407499607946e-15|0.9999999999999963|1.0108726981282067e-7|0.9999998989127302|2.944002146245465e-8|0.9999999705599786|0.0001627413334860206|0.999837258666514
121|0.5224509784254417|0.47754902157455825|1.0968784673918685e-15|0.9999999999999989|1.9294127206835361e-7|0.9999998070587279|1.5347738117282283e-7|0.9999998465226189|0.00009179997098974951|0.9999082000290103
122|0.576992310095154|0.42300768990484605|1.0490425594676091e-15|0.999999999999999|1.8960583819752939e-7|0.9999998103941617|1.508241714677059e-7|0.9999998491758285|0.00008662781334524251|0.9999133721866548
123|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
124|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
125|0.5769923083262999|0.4230076916737001|3.261395133289688e-15|0.9999999999999968|9.550710955157603e-8|0.9999999044928904|2.781489064074832e-8|0.9999999721851094|0.00017353087819395327|0.9998264691218061
126|0.5224509783628926|0.47754902163710744|1.1166411207274668e-15|0.9999999999999989|1.902513040464777e-7|0.999999809748696|1.513376147920461e-7|0.9999998486623852|0.00009788665341410958|0.9999021133465859
127|0.24038985548090455|0.7596101445190955|3.3453810619650357e-15|0.9999999999999967|1.0114201640986789e-7|0.9999998988579836|2.9455965517478095e-8|0.9999999705440344|0.00016274133348035484|0.9998372586665196
128|0.0176312341347764|0.9823687658652236|4.59513495821819e-15|0.9999999999999954|8.41616984052406e-8|0.9999999158383016|2.451072436672692e-8|0.9999999754892757|0.0002567826243486108|0.9997432173756514
129|0.5224509782888478|0.4775490217111522|1.1404921687916827e-15|0.9999999999999989|1.870669559212093e-7|0.9999998129330441|1.4880458800223818e-7|0.999999851195412|0.00010515504423771587|0.9998948449557623
130|0.5769923098334218|0.42300769016657824|7.111036419109249e-16|0.9999999999999993|2.386533357757011e-7|0.9999997613466642|6.95038983675704e-8|0.9999999304961016|0.0012079801916024832|0.9987920198083975
131|0.017631234252720708|0.9823687657472793|1.4005539559636071e-15|0.9999999999999986|1.7202084999078647e-7|0.99999982797915|1.3683598786658946e-7|0.9999998631640121|0.00017181418085007586|0.9998281858191499
132|0.5224509782888478|0.4775490217111522|1.1404921687916827e-15|0.9999999999999989|1.870669559212093e-7|0.9999998129330441|1.4880458800223818e-7|0.999999851195412|0.00010515504423771587|0.9998948449557623
133|0.07855456024572693|0.9214454397542731|3.35994542898252e-15|0.9999999999999967|9.045528515287183e-8|0.9999999095447148|2.6343629036811693e-8|0.9999999736563709|0.00020207279396565846|0.9997979272060343
134|0.004146743194886562|0.9958532568051134|1.0832814855723143e-15|0.9999999999999989|1.9579423086071097e-7|0.9999998042057692|1.5574680045958818e-7|0.9999998442531995|0.00008662781287033284|0.9999133721871296
135|0.5224509752470017|0.4775490247529983|1.7740557375871619e-15|0.9999999999999982|7.817620931495063e-8|0.9999999218237907|2.2767548122996024e-8|0.9999999772324519|0.0003989268723200485|0.99960107312768
136|0.017631234142056633|0.9823687658579434|3.2004968167624466e-15|0.9999999999999968|9.372375803122658e-8|0.999999906276242|2.7295518546404378e-8|0.9999999727044815|0.00017353087839021514|0.9998264691216098
137|0.5769923100242109|0.4230076899757891|1.0843964395851502e-15|0.9999999999999989|1.84757524482484e-7|0.9999998152424755|1.469675238769007e-7|0.9999998530324761|0.0000978866538881151|0.9999021133461119
138|0.06400047921704807|0.9359995207829519|4.330087587945599e-15|0.9999999999999957|9.052893884947757e-8|0.9999999094710611|2.6365079476851812e-8|0.9999999736349205|0.0127614574312199|0.9872385425687801
139|0.01763123425933636|0.9823687657406637|1.0868778825921575e-15|0.9999999999999989|1.782729973458557e-7|0.9999998217270026|1.418093312703901e-7|0.9999998581906687|0.0001051550450501761|0.9998948449549498
140|0.01763123414392948|0.9823687658560705|3.0961504102472503e-15|0.9999999999999969|9.61836050050608e-8|0.999999903816395|2.8011908927093383e-8|0.9999999719880911|0.00015357283960735054|0.9998464271603926
141|0.06400047988891479|0.9359995201110852|1.1133586992748842e-15|0.9999999999999989|1.8261645196114797e-7|0.999999817383548|1.4526438281250876e-7|0.9999998547356171|0.00010515504464889098|0.9998948449553511
142|0.017631234138399662|0.9823687658616004|4.2123612734227304e-15|0.9999999999999958|8.892060605855836e-8|0.9999999110793939|2.5896678737746924e-8|0.9999999741033213|0.0003045702444519932|0.999695429755548
143|0.522450987614157|0.477549012385843|4.707205748827249e-16|0.9999999999999996|5.881079211489738e-7|0.9999994118920789|4.678172928857165e-7|0.9999995321827071|0.0003186071844607988|0.9996813928155392
144|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
145|0.28822805562317144|0.7117719443768286|3.17279085592889e-15|0.9999999999999968|9.592404637411079e-8|0.9999999040759536|2.7936316701879738e-8|0.9999999720636833|0.00016274133402036643|0.9998372586659796
146|0.5769923100242109|0.4230076899757891|1.0843964395851502e-15|0.9999999999999989|1.84757524482484e-7|0.9999998152424755|1.469675238769007e-7|0.9999998530324761|0.0000978866538881151|0.9999021133461119
147|0.5224509784254417|0.47754902157455825|1.0968784673918685e-15|0.9999999999999989|1.9294127206835361e-7|0.9999998070587279|1.5347738117282283e-7|0.9999998465226189|0.00009179997098974951|0.9999082000290103
148|0.522450975416606|0.477549024583394|4.8218069478044446e-15|0.9999999999999952|8.831327847619938e-8|0.9999999116867215|2.5719804467697562e-8|0.9999999742801955|0.0002567826236611536|0.9997432173763389
149|0.017631234138399662|0.9823687658616004|4.2123612734227304e-15|0.9999999999999958|8.892060605855836e-8|0.9999999110793939|2.5896678737746924e-8|0.9999999741033213|0.0003045702444519932|0.999695429755548
150|0.10730037257073811|0.8926996274292619|1.3813946946196226e-15|0.9999999999999987|2.7214610271563564e-7|0.9999997278538972|2.1648178584822637e-7|0.9999997835182142|0.00009179996456341188|0.9999082000354366
151|0.5769923099245509|0.42300769007544914|1.1360655719246699e-15|0.9999999999999989|1.7794664324853418e-7|0.9999998220533568|1.415497291041199e-7|0.999999858450271|0.00011398821964762563|0.9998860117803524
152|0.017631234262547448|0.9823687657374526|1.0641480665927517e-15|0.9999999999999989|1.8130765015591034e-7|0.9999998186923499|1.4422328117889296e-7|0.9999998557767188|0.00009788665418577146|0.9999021133458142
153|0.0640004792499608|0.9359995207500392|3.171585343903916e-15|0.9999999999999968|9.852702917903062e-8|0.9999999014729708|2.869439306288076e-8|0.9999999713056069|0.00015357283937795949|0.999846427160622
154|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
155|0.017631234262547448|0.9823687657374526|1.0641480665927517e-15|0.9999999999999989|1.8130765015591034e-7|0.9999998186923499|1.4422328117889296e-7|0.9999998557767188|0.00009788665418577146|0.9999021133458142
156|0.576992312343307|0.42300768765669305|1.3748917440038584e-15|0.9999999999999987|4.770418718487952e-7|0.9999995229581281|1.3893067813313564e-7|0.9999998610693218|0.001139252348650984|0.998860747651349
157|0.017631234264692063|0.982368765735308|1.0464424700549097e-15|0.999999999999999|1.8333442377428318e-7|0.9999998166655762|1.458355018504921e-7|0.9999998541644981|0.006022859740888608|0.9939771402591114
158|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
159|0.5769923098718045|0.4230076901281955|1.4316297375676604e-15|0.9999999999999986|1.743419096355512e-7|0.9999998256580903|1.3868230178430865e-7|0.9999998613176982|0.011214493319765326|0.9887855066802347
160|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
161|0.5769923122405932|0.4230076877594068|1.4102738335885541e-15|0.9999999999999986|4.672861279064118e-7|0.9999995327138721|1.3608947654981626e-7|0.9999998639105234|0.0012348439034103786|0.9987651560965897
162|0.01939542553244287|0.9806045744675571|3.5308720644123477e-15|0.9999999999999964|9.505690607358055e-8|0.9999999049430939|2.768377620785111e-8|0.9999999723162238|0.00020207279338012427|0.9997979272066199
163|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
164|0.07855456022629702|0.921445439773703|4.604658039868146e-15|0.9999999999999954|8.43361171156538e-8|0.9999999156638829|2.4561520976305184e-8|0.9999999754384791|0.0002567826243197287|0.9997432173756803
165|0.5769923083526912|0.4230076916473088|3.155063247708087e-15|0.9999999999999969|9.801376190378303e-8|0.9999999019862381|2.8544912325818195e-8|0.9999999714550877|0.0001535728394282021|0.9998464271605718
166|0.5224509756276677|0.47754902437233226|3.2488794609785265e-15|0.9999999999999968|1.009282097117814e-7|0.9999998990717903|2.93936977977925e-8|0.9999999706063022|0.00015357283914291494|0.999846427160857
167|0.5224509752470017|0.4775490247529983|1.7740557375871619e-15|0.9999999999999982|7.817620931495063e-8|0.9999999218237907|2.2767548122996024e-8|0.9999999772324519|0.0003989268723200485|0.99960107312768
168|0.5224509755238146|0.4775490244761854|3.518395522876096e-15|0.9999999999999964|9.472101735750321e-8|0.9999999052789826|2.7585954088125938e-8|0.9999999724140459|0.0002020727934228645|0.9997979272065771
169|0.5769923099789614|0.42300769002103855|1.1075587532775252e-15|0.9999999999999989|1.8166512904999651e-7|0.999999818334871|1.4450764192711876e-7|0.999999855492358|0.00010515504473678218|0.9998948449552633
170|0.5224509781362967|0.4775490218637033|1.4696414713284892e-15|0.9999999999999986|1.8050639859503393e-7|0.9999998194936014|1.4358591629627911e-7|0.9999998564140837|0.00017181417956241887|0.9998281858204375
171|0.5224509783628926|0.47754902163710744|1.1166411207274668e-15|0.9999999999999989|1.902513040464777e-7|0.999999809748696|1.513376147920461e-7|0.9999998486623852|0.00009788665341410958|0.9999021133465859
172|0.24038985535247068|0.7596101446475293|6.431345867841191e-12|0.9999999999935687|8.955667135191303e-8|0.9999999104433287|2.608192239822486e-8|0.9999999739180776|0.00025678262345572053|0.9997432173765443
173|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
174|0.866294255325655|0.13370574467434504|1.739433447941914e-15|0.9999999999999982|3.102370163278087e-9|0.9999999968976299|9.035147982580787e-10|0.9999999990964852|0.0003210194717497671|0.9996789805282502
175|0.019395425731221043|0.980604574268779|1.120600828602064e-15|0.9999999999999989|1.909259510548078e-7|0.999999809074049|1.518742706093554e-7|0.9999998481257294|0.00009788665335590092|0.9999021133466441
176|0.5769923099245509|0.42300769007544914|1.1360655719246699e-15|0.9999999999999989|1.7794664324853418e-7|0.9999998220533568|1.415497291041199e-7|0.999999858450271|0.00011398821964762563|0.9998860117803524
177|0.5224509782888478|0.4775490217111522|1.1404921687916827e-15|0.9999999999999989|1.870669559212093e-7|0.9999998129330441|1.4880458800223818e-7|0.999999851195412|0.00010515504423771587|0.9998948449557623
178|0.5769923100242109|0.4230076899757891|1.0843964395851502e-15|0.9999999999999989|1.84757524482484e-7|0.9999998152424755|1.469675238769007e-7|0.9999998530324761|0.0000978866538881151|0.9999021133461119
179|0.866294256623306|0.13370574337669405|1.0602802487931096e-15|0.9999999999999989|1.9090819751837456e-7|0.9999998090918025|1.518601483523862e-7|0.9999998481398517|0.0056854221517814935|0.9943145778482185
180|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
181|0.014190799279035275|0.9858092007209647|3.2119219763246962e-15|0.9999999999999968|9.710710899492516e-8|0.999999902892891|2.8280864427945394e-8|0.9999999717191356|0.0001627413338979304|0.9998372586661021
182|0.5224509781362967|0.4775490218637033|1.4696414713284892e-15|0.9999999999999986|1.8050639859503393e-7|0.9999998194936014|1.4358591629627911e-7|0.9999998564140837|0.00017181417956241887|0.9998281858204375
183|0.5224509783628926|0.47754902163710744|1.1166411207274668e-15|0.9999999999999989|1.902513040464777e-7|0.999999809748696|1.513376147920461e-7|0.9999998486623852|0.00009788665341410958|0.9999021133465859
184|0.5769923083094667|0.4230076916905333|3.331058872864819e-15|0.9999999999999967|9.390830359672727e-8|0.9999999060916964|2.734926443764489e-8|0.9999999726507356|0.00018641504224061646|0.9998135849577594
185|0.5769923100624353|0.42300768993756466|1.0652044621640094e-15|0.9999999999999989|1.873698157583382e-7|0.9999998126301842|1.4904550138570777e-7|0.9999998509544986|0.00009179997144179341|0.9999082000285582
186|0.5769923082656601|0.42300769173433994|4.315908814800193e-15|0.9999999999999957|8.974756422996428e-8|0.9999999102524357|2.6137516841068806e-8|0.9999999738624832|0.019711408068337363|0.9802885919316626
187|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
188|0.5769923083405195|0.4230076916594805|3.203672554514431e-15|0.9999999999999968|9.685770176404368e-8|0.9999999031422983|2.820822863271979e-8|0.9999999717917714|0.00016274133392374165|0.9998372586660763
189|0.01763123414306572|0.9823687658569342|3.1438520611738897e-15|0.9999999999999969|9.5049131357809e-8|0.9999999049508687|2.768151194846768e-8|0.999999972318488|0.00016274133411091213|0.9998372586658891
190|0.5224509781998117|0.4775490218001883|1.1698466413492333e-15|0.9999999999999988|1.8323790056475818e-7|0.9999998167620995|1.457587213394251e-7|0.9999998542412787|0.00011398821911976166|0.9998860117808802
191|0.017631234140862085|0.9823687658591379|3.268859762171967e-15|0.9999999999999968|9.215480572480482e-8|0.9999999078451943|2.683858673233776e-8|0.9999999731614133|0.00018641504244725244|0.9998135849575528
192|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
193|0.019395425538319636|0.9806045744616804|3.310632483706529e-15|0.9999999999999967|1.00091452566448e-7|0.9999998999085474|2.9150005903025906e-8|0.9999999708499941|0.00016274133358907855|0.9998372586664109
194|0.07855456026454874|0.9214454397354512|3.1025669561250884e-15|0.9999999999999969|9.638293822779255e-8|0.9999999036170618|2.8069961482734357e-8|0.9999999719300385|0.00015357283958783853|0.9998464271604122
195|0.5224509774557679|0.47754902254423215|5.898479922180403e-16|0.9999999999999994|1.5123981698058603e-7|0.999999848760183|1.2030547321681948e-7|0.9999998796945267|0.00022505190559158467|0.9997749480944084
196|0.5769923083371586|0.42300769166284136|3.207575464980092e-15|0.9999999999999968|9.653849202330465e-8|0.999999903461508|2.811526399306254e-8|0.999999971884736|0.006858640390343331|0.9931413596096567
197|0.522450975416606|0.477549024583394|4.8218069478044446e-15|0.9999999999999952|8.831327847619938e-8|0.9999999116867215|2.5719804467697562e-8|0.9999999742801955|0.0002567826236611536|0.9997432173763389
198|0.5769923082892257|0.42300769171077435|3.4167966348031398e-15|0.9999999999999966|9.198581134864272e-8|0.9999999080141887|2.6789369871793065e-8|0.9999999732106302|0.00020207279377090602|0.9997979272062291
199|0.017631234242977502|0.9823687657570225|1.5278304798591177e-15|0.9999999999999984|1.628129991409649e-7|0.9999998371870008|1.2951149570630083e-7|0.9999998704885042|0.00014485320869796106|0.999855146791302
200|0.014190799277733784|0.9858092007222662|4.300712271604421e-12|0.9999999999956993|9.575303902397965e-8|0.999999904246961|2.7886513595441015e-8|0.9999999721134865|0.0001735308781670197|0.9998264691218329
201|0.2489724152322567|0.7510275847677433|4.0943874055251095e-14|0.999999999999959|0.9999893104843486|0.000010689515651418624|0.035799887401251215|0.9642001125987488|0.0002588190226222873|0.9997411809773777
202|0.24897244074596256|0.7510275592540374|0.0000024529777971275868|0.9999975470222029|0.999798439202791|0.00020156079720901054|0.13358852674171331|0.8664114732582867|0.0002555832006802755|0.9997444167993197
203|0.01493643815879628|0.9850635618412037|1.2602453996857105e-14|0.9999999999999873|0.00037809515725195387|0.999621904842748|0.9999997946641077|2.053358922893267e-7|0.0004970114980730228|0.999502988501927
204|0.5851398961656976|0.4148601038343024|0.0000026848084895578926|0.9999973151915105|0.9999998912588591|1.0874114086956155e-7|0.00016769715600581096|0.9998323028439942|0.00013136731096990815|0.9998686326890301
205|0.018220420581627022|0.981779579418373|1.0983230765645284e-13|0.9999999999998902|0.9999993499902571|6.500097429196217e-7|0.014068476040077918|0.9859315239599221|0.00014474006052129005|0.9998552599394787
206|0.004343016662002585|0.9956569833379975|5.126898755168787e-14|0.9999999999999487|0.9999987306083358|0.0000012693916642270153|0.05525666731663566|0.9447433326833643|0.0010829207537681512|0.9989170792462319
207|0.0149364439988149|0.9850635560011851|0.000006460370711002057|0.999993539629289|0.9999999362433457|6.375665428937083e-8|0.022710946218111035|0.977289053781889|0.002757995605412556|0.9972420043945874
208|0.0015790503174104532|0.9984209496825895|7.42825343726082e-15|0.9999999999999926|0.9996244648844979|0.0003755351155021458|0.317934164662475|0.6820658353375251|0.0073425631065629025|0.9926574368934371
209|0.007456336766681597|0.9925436632333184|0.0000013963542645050915|0.9999986036457355|0.9999999997959466|2.0405344081098065e-10|0.001958864671758041|0.998041135328242|0.003114232001920348|0.9968857679980796
210|0.014936441380236568|0.9850635586197635|0.000003507953700014664|0.9999964920463|0.9999999930907457|6.9092542798188106e-9|0.010345667759043102|0.9896543322409569|0.0063556372065688045|0.9936443627934312
211|0.01493643826893778|0.9850635617310622|2.1366143781981554e-14|0.9999999999999787|0.9999993298478541|6.701521458873927e-7|0.014067395834263148|0.9859326041657368|0.0036221887198650093|0.996377811280135
212|0.06718750256665874|0.9328124974333413|0.0006881659538092834|0.9993118340461907|0.001103623418991474|0.9988963765810085|0.9999855110912373|0.000014488908762655406|0.00014291381271286474|0.9998570861872871
213|0.0015790503174104532|0.9984209496825895|0.0000011360164918398978|0.9999988639835081|0.9999999788359724|2.1164027641518146e-8|0.0028338048274861027|0.9971661951725139|0.0006998607302909505|0.9993001392697091
214|0.0015790503174104532|0.9984209496825895|4.7186693124895015e-14|0.9999999999999528|0.9999978854785353|0.000002114521464702257|0.01889606760417015|0.9811039323958298|0.00007086173890284108|0.9999291382610972
215|0.018220420581626973|0.981779579418373|3.710283792667239e-14|0.9999999999999629|0.9997986269321218|0.00020137306787815223|0.13358974922220454|0.8664102507777954|0.00021470267417087737|0.9997852973258291
216|0.007456336766681597|0.9925436632333184|0.0000072871631720118814|0.999992712836828|0.9999999951397804|4.860219560143264e-9|0.01036671330571291|0.9896332866942871|0.0008343129294898497|0.9991656870705101
217|0.0015790503174104532|0.9984209496825895|6.923629780590283e-14|0.9999999999999307|0.9997986232419344|0.00020137675806564115|0.1335864768521997|0.8664135231478003|0.00031253811777404297|0.9996874618822259
218|0.5353984104107462|0.4646015895892538|1.9605881471408236e-14|0.9999999999999803|0.9999999977826914|2.2173085589827224e-9|0.0005087265511285571|0.9994912734488715|0.0005523007836471762|0.9994476992163528
219|0.5353984463865427|0.46460155361345734|0.000002472922056364149|0.9999975270779436|0.9999996104616674|3.895383325902557e-7|0.041404608878257254|0.9585953911217427|0.010143681352058904|0.9898563186479411
220|0.004343016661987322|0.9956569833380127|8.869248537857221e-15|0.9999999999999911|0.9999999998271198|1.7288015463634565e-10|0.0003357726147558661|0.9996642273852442|0.00006731033375036845|0.9999326896662496
221|0.24897242507563372|0.7510275749243662|9.467387493816587e-7|0.9999990532612506|0.9999960151340256|0.000003984865974415719|0.0018028119288452944|0.9981971880711547|0.009163085430570752|0.9908369145694292
222|0.018220843726457873|0.9817791562735422|0.0006210495968580235|0.999378950403142|0.999920936195832|0.0000790638041680003|0.07393472149554901|0.926065278504451|0.004115079625733231|0.9958849203742668
223|0.01822056511901832|0.9817794348809816|0.00021218239170504646|0.9997878176082949|0.9995694678570882|0.000430532142911777|0.20475738426903048|0.7952426157309695|0.07995381044790187|0.9200461895520982
224|0.01493643826893782|0.9850635617310621|5.898628635839781e-14|0.999999999999941|0.9999999999993368|6.632472349110685e-13|0.0007555731031258005|0.9992444268968742|0.0008103124542239955|0.999189687545776
225|0.014936440338305363|0.9850635596616947|0.0000023331882106016676|0.9999976668117894|0.9999534778880286|0.00004652211197142542|0.07390554060309544|0.9260944593969046|0.005910429508417658|0.9940895704915823
226|0.01493615832692364|0.9850638416730764|7.538855609424986e-14|0.9999999999999246|0.773563960127235|0.22643603987276495|0.22528790107477134|0.7747120989252286|0.0006412579286997383|0.9993587420713003
227|0.585139871866834|0.414860128133166|7.577644901776537e-12|0.9999999999924224|0.9999299044157796|0.00007009558422044204|0.19507988978159518|0.8049201102184048|0.0007561072213588567|0.9992438927786411
228|0.018220420581626973|0.981779579418373|3.7424589707564574e-14|0.9999999999999626|0.9999540173156415|0.00004598268435851427|0.07391397408975567|0.9260860259102444|0.0000815372528180466|0.999918462747182
229|0.004343017750757688|0.9956569822492423|0.000004464839555702398|0.9999955351604443|0.001271021456470773|0.9987289785435293|0.9999999996146773|3.853226626659989e-10|0.0016024330130321419|0.9983975669869679
230|0.018220420581626973|0.981779579418373|3.323886463854774e-14|0.9999999999999668|0.9999299564867573|0.0000700435132426902|0.19508919256882493|0.804910807431175|0.0006180184748252789|0.9993819815251748
231|0.004343016936752039|0.995656983063248|0.00000112670976674228|0.9999988732902333|0.9999985412278584|0.0000014587721416381427|0.0009374185535856206|0.9990625814464144|0.00013878098929642085|0.9998612190107036
232|0.01822042129835654|0.9817795787016435|0.0000010519441833195736|0.9999989480558167|0.9999998998850523|1.001149476653751e-7|0.00016768854648682689|0.9998323114535131|0.0008098706847666945|0.9991901293152333
233|0.06718494271685775|0.9328150572831423|8.890097264016822e-14|0.9999999999999111|0.0004105900020812248|0.9995894099979188|0.9999999789091341|2.1090865942596793e-8|0.00014215771338622698|0.9998578422866138
234|0.014936438268937506|0.9850635617310625|1.526218990133187e-14|0.9999999999999848|0.9999999782971916|2.1702808439272303e-8|0.0028337169930017065|0.9971662830069983|0.0007826081008865259|0.9992173918991135
235|0.06718494271685778|0.9328150572831422|3.6088609310575654e-14|0.9999999999999639|0.999954018379797|0.000045981620202972806|0.07391399590243815|0.9260860040975618|0.00006663781701205852|0.9999333621829879
236|0.018220422398329546|0.9817795776016705|0.0000026663739998032496|0.9999973336260002|0.9999999994316289|5.683711279402814e-10|0.0005086828778503133|0.9994913171221497|0.000786113006205611|0.9992138869937944
237|0.020298737561585692|0.9797012624384143|4.030075719070609e-14|0.9999999999999597|0.9999540168030612|0.0000459831969388258|0.07391396358306315|0.9260860364169369|0.00008871398564688382|0.9999112860143531
238|0.01822042295528168|0.9817795770447183|0.0000034838125194021765|0.9999965161874806|0.9999999289337343|7.106626565001051e-8|0.0034364080466834355|0.9965635919533166|0.00032814893180457995|0.9996718510681954
239|0.007456336766681603|0.9925436632333184|2.7501257478676983e-14|0.9999999999999725|0.0002443521669603516|0.9997556478330396|0.9999135295700282|0.00008647042997178556|0.00013840122240196733|0.9998615987775981
240|0.08101174862004448|0.9189882513799555|0.0000021018135982956966|0.9999978981864017|0.9999987342136795|0.0000012657863205367548|0.05526315024959508|0.944736849750405|0.0007800912508134601|0.9992199087491865
241|0.014936449173178682|0.9850635508268213|0.00001229440642951149|0.9999877055935705|0.9970970059644018|0.0029029940355982387|0.3240787587509541|0.6759212412490458|0.0005867029728392685|0.9994132970271608
242|0.5851398799061349|0.4148601200938651|8.882763689527888e-7|0.9999991117236311|0.9999999785279612|2.1472038813641348e-8|0.0028337587163495552|0.9971662412836504|0.000743287127837054|0.999256712872163
243|0.5851398810803927|0.4148601189196073|0.000001024294662669431|0.9999989757053374|0.9999889910557764|0.00001100894422356724|0.035712822301240815|0.9642871776987592|0.009239659232855848|0.9907603407671441
244|0.018220421132327056|0.981779578867673|8.08262844338295e-7|0.9999991917371557|0.9998121587116829|0.00018784128831705882|0.22677999388736447|0.7732200061126355|0.004268993697281979|0.995731006302718
245|0.018220420581626963|0.981779579418373|2.0402475269695952e-14|0.9999999999999796|0.9999910490485572|0.000008950951442820987|0.0038732346373283443|0.9961267653626716|0.00009688017128108695|0.9999031198287189
246|0.014936440238850424|0.9850635597611496|0.0000022210539098381787|0.9999977789460902|0.9999978084221641|0.0000021915778358749805|0.018896135028301318|0.9811038649716987|0.00007942490055906725|0.9999205750994409
247|0.018220420581626425|0.9817795794183736|1.401256522984147e-14|0.999999999999986|0.9999910490485521|0.000008950951447928013|0.0038732346373331794|0.9961267653626669|0.00004623233613002405|0.99995376766387
248|0.08101175294212382|0.9189882470578762|0.000003629667498111516|0.9999963703325019|0.999999279090016|7.209099840421729e-7|0.014068500757230535|0.9859314992427695|0.0002659442619102543|0.9997340557380897
249|0.0015790503174104532|0.9984209496825895|9.346042463447459e-7|0.9999990653957537|0.9999978485950571|0.0000021514049428628113|0.018895995745515287|0.9811040042544847|0.00032741952979209996|0.9996725804702079
250|0.0015790503174104532|0.9984209496825895|0.0000028219682021257305|0.9999971780317979|0.9999996607166962|3.3928330378518723e-7|0.0414864947232778|0.9585135052767222|0.004657913917742477|0.9953420860822575
251|0.0015790503174104532|0.9984209496825895|2.605473374326395e-14|0.9999999999999739|0.9999978425022252|0.00000215749777476848|0.018896127332523282|0.9811038726674767|0.00012605282275891027|0.9998739471772411
252|0.007456336766681597|0.9925436632333184|0.0000030404553934450546|0.9999969595446065|0.9999962862627012|0.0000037137372987938733|0.06614122781063353|0.9338587721893665|0.0004163189674340865|0.9995836810325659
253|0.0015790503174104532|0.9984209496825895|0.000002487594959639644|0.9999975124050403|0.9999538873613224|0.00004611263867759785|0.07391410854728461|0.9260858914527154|0.00006257767172934937|0.9999374223282707
254|0.0043430166619810966|0.9956569833380189|8.613473255419669e-14|0.9999999999999138|0.9970507004628931|0.0029492995371068753|0.5254447544818291|0.47455524551817085|0.029879058159463855|0.9701209418405361
255|0.007456336766681597|0.9925436632333184|0.000004095212789658852|0.9999959047872103|0.9999992700863326|7.299136673966089e-7|0.014068508756436218|0.9859314912435638|0.00026594435615303924|0.999734055643847
256|0.24897241523213864|0.7510275847678614|1.704422619687334e-14|0.9999999999999829|0.9998143809516667|0.00018561904833325205|0.2271731392420238|0.7728268607579762|0.0003540932391929622|0.999645906760807
257|0.014936438268937794|0.9850635617310622|3.939362678691423e-14|0.9999999999999606|0.9999993418052053|6.581947946671107e-7|0.014068037130842082|0.985931962869158|0.0015577018184501274|0.9984422981815498
258|0.001579050317410452|0.9984209496825895|0.0000010900134998877796|0.9999989099865001|0.9999539436109015|0.00004605638909849219|0.07391368944063008|0.92608631055937|0.00030790667544605335|0.999692093324554
259|0.0015790503174104532|0.9984209496825895|8.881234398889448e-7|0.9999991118765601|0.9999263462602109|0.0000736537397890702|0.19444330951827946|0.8055566904817205|0.01020593856755269|0.9897940614324473
260|0.00434301666200265|0.9956569833379973|5.3874929694603864e-14|0.9999999999999462|0.9999999054411713|9.455882865605503e-8|0.00016768300113661203|0.9998323169988634|0.00020666851725911244|0.9997933314827409
261|0.0015790503174104532|0.9984209496825895|5.862460909634654e-7|0.999999413753909|0.9999999939430988|6.056901202811105e-9|0.00033577548107724067|0.9996642245189228|0.0004438876502965777|0.9995561123497034
262|0.01822042091310874|0.9817795790868913|4.86528564386103e-7|0.9999995134714356|0.9999985503848161|0.0000014496151838905291|0.0009374094317874036|0.9990625905682126|0.00013177098294008124|0.99986822901706
263|0.007456336766681597|0.9925436632333184|0.0000035652578382093134|0.9999964347421618|0.9999999666754342|3.332456577354037e-8|0.00007086867112994311|0.9999291313288701|0.0007493744066480884|0.9992506255933519
264|0.01822042136322594|0.981779578636774|0.0000011471526574520607|0.9999988528473426|0.9999999801611665|1.983883346490245e-8|0.001387870264484254|0.9986121297355157|0.000079456022854818|0.9999205439771451
265|0.018220422080276702|0.9817795779197233|0.0000021995679042308822|0.9999978004320957|0.9999539013683909|0.00004609863160909278|0.07391407167037935|0.9260859283296207|0.00007932823248391619|0.9999206717675161
266|0.020298737561585692|0.9797012624384143|4.426258320875322e-14|0.9999999999999557|0.9999994110765136|5.889234864220327e-7|0.0006938442627233218|0.9993061557372767|0.0001103529006574196|0.9998896470993426
267|0.5851398718667655|0.4148601281332345|1.2647500568770236e-14|0.9999999999999873|0.9996241921406807|0.0003758078593193437|0.31787266547281307|0.682127334527187|0.007730380001056706|0.9922696199989433
268|0.5851398919613685|0.4148601080386315|0.0000022202688203072363|0.9999977797311796|0.9999987307046871|0.0000012692953128556894|0.05526088631251286|0.9447391136874872|0.0008857005704160877|0.999114299429584
269|0.004343016662002984|0.995656983337997|4.026452771737777e-14|0.9999999999999597|0.9999540168030612|0.0000459831969388258|0.07391396358306279|0.9260860364169372|0.00008871398564688382|0.9999112860143531
270|0.0043430166619948|0.9956569833380052|3.40095610206191e-14|0.999999999999966|0.0013706902516784022|0.9986293097483216|0.9999999998909916|1.0900835789584562e-10|0.0003311921773052831|0.9996688078226947
271|0.0202987383487565|0.9797012616512435|7.025447512027658e-7|0.9999992974552488|0.9999999735567879|2.6443212064464205e-8|0.00006756281833638576|0.9999324371816636|0.00009097747098588471|0.9999090225290141
272|0.0015790503174104532|0.9984209496825895|0.0000023658639635073125|0.9999976341360365|0.9999893361602411|0.0000106638397588954|0.1012177615096348|0.8987822384903652|0.0021905059299113946|0.9978094940700886
273|0.018220441432966004|0.981779558567034|0.00003060356344442233|0.9999693964365556|0.9998580453112252|0.00014195468877475914|0.08327915563490157|0.9167208443650985|0.002430737563381134|0.9975692624366189
274|0.08101174267431616|0.9189882573256838|1.0519794289420842e-13|0.9999999999998948|0.9999996994583054|3.0054169464222014e-7|0.04154499300755234|0.9584550069924477|0.0007406667999850368|0.9992593332000149
275|0.0015790503174104532|0.9984209496825895|0.000005657274368495285|0.9999943427256315|0.99999994997918|5.0020820041574154e-8|0.0005526204031673037|0.9994473795968327|0.0009969130416037522|0.9990030869583962
276|0.5851398922038701|0.4148601077961299|0.0000022470629300273736|0.9999977529370699|0.9999538988613474|0.000046101138652554496|0.07391407370759204|0.9260859262924079|0.00007932823499568289|0.9999206717650043
277|0.004343017232444698|0.9956569827675553|0.0000023393061547951216|0.9999976606938452|0.9999538936404094|0.000046106359590569745|0.07391407045323523|0.9260859295467647|0.0000842538222746206|0.9999157461777254
278|0.0015790503174104532|0.9984209496825895|7.273483531920921e-15|0.9999999999999927|0.9999978199793164|0.0000021800206836397606|0.01889604661792064|0.9811039533820793|0.0004149892940239175|0.999585010705976
279|0.06718494436303478|0.9328150556369652|4.371228687285313e-7|0.9999995628771313|0.9999985511011237|0.0000014488988763217137|0.000937408718260329|0.9990625912817397|0.00008819078761475705|0.9999118092123852
280|0.06718494271682289|0.9328150572831772|2.302033421672134e-14|0.999999999999977|0.9999999995863256|4.1367442804585153e-10|0.005084979227557636|0.9949150207724423|0.0005394826839973574|0.9994605173160026
281|0.004343016662002981|0.995656983337997|3.691459051393543e-14|0.9999999999999631|0.9999540183797968|0.00004598162020319485|0.0739139959024384|0.9260860040975616|0.00006663781701205818|0.9999333621829879
282|0.018220420798913943|0.981779579201086|3.189120998623633e-7|0.9999996810879002|0.9999999624356902|3.756430977386316e-8|0.0028314637706352295|0.9971685362293647|0.002904035207885272|0.9970959647921147
283|0.014936438268929507|0.9850635617310705|2.151256401815277e-14|0.9999999999999785|0.9999968468329599|0.000003153167040137461|0.037974614076216495|0.9620253859237835|0.24108568496260652|0.7589143150373935
284|0.004343016661929394|0.9956569833380706|3.730788402512875e-14|0.9999999999999627|0.9999181436415725|0.00008185635842750116|0.176944597740529|0.8230554022594709|0.0036978788436567533|0.9963021211563432
285|0.0043430168557648426|0.9956569831442351|7.945918289993495e-7|0.999999205408171|0.9999999699505702|3.004942983331205e-8|0.0026705094974165807|0.9973294905025835|0.0003666048246801432|0.9996333951753199
286|0.08101176263961095|0.918988237360389|0.000007057726721684176|0.9999929422732783|0.9999992132470602|7.867529397964645e-7|0.014068584035937038|0.985931415964063|0.0001874662863630221|0.999812533713637
287|0.018220420581627022|0.981779579418373|1.0293266721959057e-13|0.9999999999998971|0.999999699887078|3.001129219581955e-7|0.04154570744243523|0.9584542925575648|0.0006928197332479107|0.9993071802667521
288|0.007456336766681597|0.9925436632333184|2.0836686606290566e-13|0.9999999999997916|0.9999999834215161|1.6578483919005294e-8|0.012144686038605952|0.987855313961394|0.004287859187329889|0.9957121408126701
289|0.01822042255605951|0.9817795774439405|0.000002897942998169556|0.9999971020570019|0.99999969741742|3.0258257999182803e-7|0.041546814743604034|0.958453185256396|0.0006177842080624264|0.9993822157919375
290|0.004343016662002977|0.995656983337997|1.3773845629542e-14|0.9999999999999862|0.9999539604285725|0.000046039571427458625|0.07391280799522584|0.9260871920047742|0.0008780509699190432|0.999121949030081
291|0.0015790503174104532|0.9984209496825895|1.1905726932052982e-13|0.999999999999881|0.9999993501009221|6.498990778869285e-7|0.014068481973912497|0.9859315180260875|0.00012563747527083658|0.9998743625247292
292|0.01493643826893778|0.9850635617310622|3.9740351136028596e-14|0.9999999999999603|0.9999952310223156|0.000004768977684421749|0.08717814164759438|0.9128218583524056|0.012238671165410202|0.9877613288345898
293|0.004343016662002977|0.995656983337997|3.716670585156653e-14|0.9999999999999628|0.9999978854785244|0.0000021145214755824426|0.018896067604191536|0.9811039323958085|0.00007086173892524337|0.9999291382610748
294|0.018220422959017595|0.9817795770409824|0.0000034897960967480362|0.9999965102039032|0.9999999277279344|7.22720655543796e-8|0.003436363936822747|0.9965636360631772|0.0009032773115612235|0.9990967226884387
295|0.018220422214328704|0.9817795777856713|0.000002396560635972738|0.9999976034393641|0.9999999415245661|5.847543393944221e-8|0.003436306892031007|0.996563693107969|0.0014632770905565634|0.9985367229094434
296|0.004343016872787923|0.9956569831272121|8.644012500047009e-7|0.99999913559875|0.9999978507359418|0.000002149264058171063|0.018895956392820296|0.9811040436071797|0.00041503162205356117|0.9995849683779464
297|0.02029874029868219|0.9797012597013178|0.0000024428400652380744|0.9999975571599348|0.99995388726021|0.000046112739790049595|0.07391405613906311|0.9260859438609369|0.00009706483316192213|0.999902935166838
298|0.004343016662002977|0.995656983337997|5.847002924875703e-14|0.9999999999999415|0.9999999737394978|2.6260502217212434e-8|0.0034363692544129754|0.9965636307455871|0.0002756644872563845|0.9997243355127436
299|0.014936438268936763|0.9850635617310632|3.923929919671474e-14|0.9999999999999608|0.9999540181409661|0.00004598185903392782|0.07391399100701587|0.9260860089929841|0.00006998170183577352|0.9999300182981642
300|0.10730037257073814|0.8926996274292619|1.5137072303580374e-14|0.9999999999999849|0.9999539565382499|0.00004604346175007823|0.07391272824667494|0.9260872717533251|0.0009325239316889558|0.999067476068311
301|0.01493643826893782|0.9850635617310621|6.568503288680371e-14|0.9999999999999343|0.9999949174421375|0.000005082557862468029|0.02219067712507931|0.9778093228749207|0.00039760088168164546|0.9996023991183184
302|0.08101174267386897|0.918988257326131|4.178528515259995e-14|0.9999999999999583|0.9999928039459588|0.000007196054041203048|0.028755687017541047|0.971244312982459|0.1837471559134972|0.8162528440865028
303|0.5353984454035522|0.4646015545964478|0.0000024053090336739097|0.9999975946909663|0.9999987255945736|0.000001274405426410219|0.055257615462872646|0.9447423845371273|0.0010382794943658027|0.9989617205056341
304|0.007456336766681597|0.9925436632333184|2.583885850280494e-14|0.9999999999999741|0.9997984806442208|0.00020151935577916724|0.13345960634510212|0.8665403936548979|0.004105874705169943|0.99589412529483
305|0.007456336766681597|0.9925436632333184|0.0000012876397038651246|0.9999987123602961|0.9999985683444557|0.000001431655544337218|0.055144610474079266|0.9448553895259207|0.006311588406583135|0.9936884115934168
306|0.08101174266709772|0.9189882573329022|1.7411556696725516e-14|0.9999999999999826|0.9999985544278833|0.0000014455721166761748|0.0009374054101096321|0.9990625945898903|0.004922591270136314|0.9950774087298637
307|0.06718494271685775|0.9328150572831423|3.3334491509483456e-14|0.9999999999999667|0.007278230507098909|0.9927217694929011|0.9999999898886572|1.0111342763075015e-8|0.0028102448080414726|0.9971897551919585
308|0.014936438268965237|0.9850635617310347|3.0987084379984147e-11|0.9999999999690129|0.9999999965419115|3.458088482233279e-9|0.010366825580652795|0.9896331744193472|0.0008074292373323121|0.9991925707626677
309|0.004343017272332062|0.9956569827276679|0.000002502878977987427|0.999997497121022|0.0030934286427231946|0.9969065713572768|0.9999997862425267|2.1375747327745387e-7|0.00031806056817913856|0.9996819394318208
310|0.01822042495290333|0.9817795750470967|0.0000064157213611352594|0.9999935842786388|0.9999996917096166|3.082903834439321e-7|0.04154370983312261|0.9584562901668774|0.0008246635440954618|0.9991753364559045
311|0.01822042058155782|0.9817795794184422|7.468298629557424e-15|0.9999999999999926|0.9999996379522987|3.6204770126335717e-7|0.005400266623988944|0.994599733376011|0.013856119476942794|0.9861438805230572
312|0.014936438268937794|0.9850635617310622|3.512644419319635e-14|0.9999999999999649|0.999929924930332|0.00007007506966805188|0.1950835549801089|0.8049164450198911|0.0007017017064127718|0.9992982982935872
313|0.0015790503174104532|0.9984209496825895|0.0000037348972403694806|0.9999962651027596|0.9999749430431399|0.000025056956860058932|0.0319921171564439|0.9680078828435561|0.5284411962460734|0.47155880375392656
314|0.020298737561585692|0.9797012624384143|4.3540199777199665e-14|0.9999999999999565|0.9999994110765136|5.889234864220327e-7|0.0006938442627233126|0.9993061557372767|0.00010390169135241257|0.9998960983086476
315|0.08101174357909084|0.9189882564209092|3.198377195424603e-7|0.9999996801622805|0.9999937827912406|0.000006217208759373705|0.026617387379651032|0.973382612620349|0.005091796856402737|0.9949082031435973
316|0.01493643826893531|0.9850635617310647|1.7237295667498052e-14|0.9999999999999828|0.9999540176098094|0.00004598239019060202|0.07391398011959019|0.9260860198804098|0.00007741850167918673|0.9999225814983208
317|0.01822042137619119|0.9817795786238088|0.0000011661817599355436|0.9999988338182401|0.9999999798709267|2.0129073297070477e-8|0.0013878703939926517|0.9986121296060073|0.00008438954030372447|0.9999156104596962
318|0.8701238338782089|0.1298761661217911|2.015154573944356e-14|0.9999999999999798|0.9999999975915128|2.408487187466335e-9|0.0013878529528161298|0.9986121470471838|0.0000816686591797017|0.9999183313408203
319|0.10730037257073811|0.8926996274292619|1.3687827934240242e-13|0.9999999999998631|0.9999999738913339|2.6108666117963253e-8|0.003436381457073738|0.9965636185429263|0.00011832145369303503|0.9998816785463069
320|0.0015790503174104532|0.9984209496825895|0.0000027133582026196465|0.9999972866417974|0.9999538723705113|0.000046127629488745825|0.07391405523525742|0.9260859447647426|0.00010560814231328325|0.9998943918576867
321|0.5851398770923958|0.4148601229076042|5.773842285968793e-7|0.9999994226157713|0.9999869011300523|0.000013098869947714142|0.041352598122882396|0.9586474018771176|0.005495437051262792|0.9945045629487372
322|0.014936438268808248|0.9850635617311918|6.616121708126257e-15|0.9999999999999933|0.9999960269553239|0.000003973044676142123|0.001804960957634228|0.9981950390423657|0.004501874086487927|0.995498125913512
323|0.018220422635659247|0.9817795773643407|0.0000030147027437126635|0.9999969852972563|0.9999950514473822|0.000004948552617789481|0.030690600262487683|0.9693093997375123|0.0048343178924265436|0.9951656821075735
324|0.014936438268811044|0.9850635617311889|4.775640403162133e-13|0.9999999999995224|0.9999724625437753|0.00002753745622474657|0.04294372589814215|0.9570562741018579|0.0027721625642257637|0.9972278374357743
325|0.014936443103633215|0.9850635568963668|0.0000054510638988142455|0.9999945489361012|0.0011274890483449031|0.9988725109516551|0.9999997530551094|2.4694489064724934e-7|0.0001334973396326071|0.9998665026603674
326|0.004343016661329043|0.9956569833386709|4.9596154138027986e-14|0.9999999999999504|0.9999999704610949|2.953890509971302e-8|0.003436388187383895|0.9965636118126161|0.00011932362183141929|0.9998806763781686
327|0.08101174267431013|0.9189882573256899|6.345440560082635e-15|0.9999999999999937|0.9999910490485441|0.000008950951455921619|0.003873234637341339|0.9961267653626587|0.00005564733564893498|0.9999443526643511
328|0.007456336766681603|0.9925436632333184|0.000008558169125532733|0.9999914418308745|0.9999999948971363|5.1028636871564e-9|0.010366711600165002|0.989633288399835|0.0008343136463047899|0.9991656863536952
329|0.02029873747272497|0.9797012625272751|5.621404519031145e-15|0.9999999999999943|0.9999998977535556|1.0224644442224928e-7|0.00001641299103486376|0.9999835870089652|0.00009208476973193418|0.9999079152302681
330|0.06718495068430749|0.9328150493156925|0.000002115636052440809|0.9999978843639475|0.999628267755504|0.000371732244496048|0.3188008432260216|0.6811991567739784|0.0018802360301400274|0.99811976396986
331|0.535398402396726|0.464601597603274|4.473702148138829e-7|0.9999995526297852|0.99999742620028|0.000002573799720018144|0.0009385266090200932|0.99906147339098|0.000056599666170041505|0.99994340033383
332|0.018220422044755623|0.9817795779552444|0.000002147433631684689|0.9999978525663683|0.9999298439762822|0.0000701560237178489|0.19507455733326498|0.804925442666735|0.0008352322075680505|0.9991647677924319
333|0.01493643827809556|0.9850635617219045|5.549629696757721e-7|0.9999994450370303|0.9999886303469591|0.000011369653040937955|0.03579973653622809|0.9642002634637719|0.00040449733397351705|0.9995955026660265
334|0.0182204216698069|0.9817795783301931|0.0000015971224612432132|0.9999984028775387|0.9999999940252207|5.974779337947211e-9|0.000060156552121987044|0.999939843447878|0.00015186899367394214|0.9998481310063261
335|0.02029874043387681|0.9797012595661232|0.000002563500475572882|0.9999974364995244|0.999999297888303|7.021116970040708e-7|0.014068384759327724|0.9859316152406723|0.0005803963916993517|0.9994196036083006
336|0.014936438268919654|0.9850635617310803|2.5120433053694747e-14|0.9999999999999749|0.9999999999994367|5.633271626948044e-13|0.0007556238687929989|0.999244376131207|0.0006288925804354433|0.9993711074195646
337|0.020298745150602624|0.9797012548493974|0.000006773146131601171|0.9999932268538684|0.9999996634106305|3.3658936948732787e-7|0.007603238252942335|0.9923967617470577|0.0005001145119602925|0.9994998854880397
338|0.0015790503174104532|0.9984209496825895|0.000009367293727289546|0.9999906327062728|0.9970966521328952|0.0029033478671047774|0.32412066085342534|0.6758793391465747|0.0003549958849996578|0.9996450041150003
339|0.08101174267431072|0.9189882573256893|4.912329135757526e-14|0.9999999999999509|0.9999987306082332|0.0000012693917668116228|0.05525666731691372|0.9447433326830863|0.001082920753975703|0.9989170792460242
340|0.01493643826893778|0.9850635617310622|5.513864804839261e-14|0.9999999999999448|0.0025946114421754735|0.9974053885578246|0.9999999996688409|3.311591001420311e-10|0.0017742135844678035|0.9982257864155322
341|0.24897241523226404|0.7510275847677359|1.1165126488862271e-13|0.9999999999998883|0.9999993501009221|6.498990778869285e-7|0.014068481973912448|0.9859315180260876|0.00012563747527083593|0.9998743625247292
342|0.0015790503174104532|0.9984209496825895|3.153985222179307e-14|0.9999999999999685|0.9999864353803342|0.000013564619665840105|0.04651273604511552|0.9534872639548845|0.250794853290298|0.7492051467097021
343|0.08101176122271869|0.9189882387772813|0.00000655685567330865|0.9999934431443267|0.999999691033961|3.089660389754556e-7|0.041542858939974905|0.9584571410600251|0.0008816079503248085|0.9991183920496752
344|0.08101174267431442|0.9189882573256856|4.409135067924584e-14|0.9999999999999559|0.9999999054422296|9.455777039146795e-8|0.00016768300007866482|0.9998323169999214|0.0001271318352543938|0.9998728681647456
345|0.020298738586431816|0.9797012614135682|9.146682382531879e-7|0.9999990853317617|0.9999910294230808|0.000008970576919176132|0.003873254056512252|0.9961267459434877|0.0000697691621400457|0.9999302308378599
346|0.08101176181184602|0.918988238188154|0.000006765112033882176|0.9999932348879661|0.9999950009138353|0.000004999086164692024|0.03073705088211757|0.9692629491178825|0.0005630932414374341|0.9994369067585626
347|0.5353984522669593|0.46460154773304074|0.0000028816946562957284|0.9999971183053437|0.999989160301978|0.000010839698021958277|0.03579901269415449|0.9642009873058455|0.00036313487546760687|0.9996368651245324
348|0.014936438268937664|0.9850635617310624|1.1520476818314978e-13|0.9999999999998848|0.9999949039812451|0.0000050960187548687585|0.03051319754485345|0.9694868024551465|0.021180234966498998|0.978819765033501
349|0.014937135758690871|0.9850628642413092|0.0007864117240273395|0.9992135882759726|0.9999504721395441|0.00004952786045586688|0.03583294220944413|0.9641670577905559|0.00046056592445738404|0.9995394340755426
350|0.014936438268937847|0.9850635617310621|9.97743997075158e-14|0.9999999999999002|0.0026614653606463513|0.9973385346393536|0.999999998041849|1.9581509747013115e-9|0.001144300227483318|0.9988556997725166
351|0.018220421139893236|0.9817795788601068|8.193673093637781e-7|0.9999991806326907|0.999928516092513|0.00007148390748701328|0.1948334821573991|0.8051665178426008|0.004413811623729877|0.9955861883762701
352|0.014936444183970249|0.9850635558160298|0.00000666913120880073|0.9999933308687912|0.9999996909113417|3.0908865833456645e-7|0.04154285843220679|0.9584571415677932|0.000881608017929118|0.9991183919820709
353|0.10730037257073811|0.8926996274292619|2.2965592525811338e-7|0.9999997703440747|0.9999999248559762|7.514402378117069e-8|0.002826085120157164|0.9971739148798429|0.007967715257294488|0.9920322847427056
354|0.06718494271685785|0.9328150572831422|5.947123617367159e-14|0.9999999999999405|0.9999999999695319|3.0468072509393096e-11|0.0002488353565629567|0.999751164643437|0.00014478564277741572|0.9998552143572226
355|0.0810117426742028|0.9189882573257973|6.67876176156161e-14|0.9999999999999332|0.9999996969221666|3.0307783338567873e-7|0.04154076962799407|0.958459230372006|0.0010235166070325858|0.9989764833929674
356|0.007456336766681603|0.9925436632333184|0.0000010760841070510382|0.999998923915893|0.9999298944659136|0.00007010553408637321|0.1950808498839659|0.8049191501160341|0.0007418410280743265|0.9992581589719257
357|0.06718496861170474|0.9328150313882952|0.000006875985796064432|0.9999931240142039|0.9999999951487395|4.851260504423749e-9|0.010366230559551616|0.9896337694404483|0.0009610623846863472|0.9990389376153137
358|0.007456336766681597|0.9925436632333184|0.000007705748537667381|0.9999922942514623|0.9999998748482127|1.2515178726690834e-7|0.0034364720725788855|0.9965635279274211|0.0001723438810023304|0.9998276561189977
359|0.0015790503174104532|0.9984209496825895|0.000002553520500189372|0.9999974464794998|0.9999977967554159|0.000002203244584109143|0.018896141298219243|0.9811038587017807|0.00009018606502140533|0.9999098139349786
360|0.08101175041126726|0.9189882495887327|0.0000027350103475340704|0.9999972649896525|0.9999999927373178|7.262682233388773e-9|0.0021013681251784403|0.9978986318748215|0.0008465913160618492|0.9991534086839382
361|0.018220422910062022|0.981779577089938|0.000003417443633222085|0.9999965825563668|0.9999999807646026|1.9235397386019315e-8|0.00024885448599295244|0.999751145514007|0.00014086343983741665|0.9998591365601626
362|0.01822042054879004|0.98177957945121|6.018575916936159e-12|0.9999999999939814|0.9999986887710861|0.0000013112289138916822|0.05526669292178672|0.9447333070782132|0.0006223400266135087|0.9993776599733865
363|0.06718495128364702|0.932815048716353|0.000002274781703499166|0.9999977252182966|0.9999987284817036|0.0000012715182964306848|0.05525941458545559|0.9447405854145444|0.0009543585244699784|0.99904564147553
364|0.004343017986878321|0.9956569820131217|0.000005433138874452225|0.9999945668611255|0.0004108039000290105|0.999589196099971|0.9999997650354063|2.3496459367056133e-7|0.00014689398776031852|0.9998531060122396
365|0.5851398718628776|0.41486012813712236|1.7769931893679923e-13|0.9999999999998223|0.999508303057953|0.0004916969420469819|0.05588944144277514|0.9441105585572248|0.7985412215868098|0.20145877841319015
366|0.018220420581627164|0.9817795794183728|3.178423791062182e-13|0.9999999999996821|0.9981910588330258|0.001808941166974165|0.2762666183223595|0.7237333816776406|0.0012865773867160415|0.998713422613284
367|0.06718495357789726|0.9328150464221028|0.000002883985253279992|0.9999971160147467|0.9999998902065578|1.0979344222672438e-7|0.00016769820626524225|0.9998323017937347|0.0001646606648878991|0.9998353393351121
368|0.018193303057177444|0.9818066969428225|2.791054079936606e-12|0.9999999999972089|0.9539354609108762|0.04606453908912378|0.08347327798916364|0.9165267220108364|0.00005969705480412052|0.9999403029451959
369|0.01493644299348227|0.9850635570065177|0.000005326869681267429|0.9999946731303188|0.0011274861721583915|0.9988725138278416|0.9999997560708207|2.4392917929993985e-7|0.00015704483579809014|0.999842955164202
370|0.06718494271685785|0.9328150572831422|5.81147769342391e-14|0.9999999999999419|0.9999999999696843|3.0315749910414524e-11|0.0002488354164362489|0.9997511645835637|0.00013436173062575968|0.9998656382693742
371|0.02029873756158564|0.9797012624384144|3.9913868232436024e-14|0.99999999999996|0.9999978852280317|0.000002114771968320106|0.018896060361232807|0.9811039396387672|0.00008882208938896294|0.999911177910611
372|0.018220420581622238|0.9817795794183778|4.842376225602921e-14|0.9999999999999516|0.9999950880258452|0.000004911974154753196|0.030650190802289187|0.9693498091977109|0.008551213984148202|0.9914487860158518
373|0.020298738744301218|0.9797012612556988|0.0000010555656110363362|0.999998944434389|0.999798546848633|0.0002014531513669926|0.13358984436223903|0.866410155637761|0.0002137221867470595|0.9997862778132529
374|0.004343016888105919|0.9956569831118941|9.272183128474893e-7|0.9999990727816872|0.9999995657308106|4.3426918938660464e-7|0.011622561934287356|0.9883774380657127|0.0007919872788535329|0.9992080127211465
375|0.018220422424595168|0.9817795775754048|0.0000027049240659381878|0.999997295075934|0.9999977905645934|0.0000022094354066304334|0.018896118788283008|0.981103881211717|0.00015798619518406188|0.999842013804816
376|0.0015790503174104532|0.9984209496825895|0.0000031083876147380464|0.9999968916123853|0.9999891561134965|0.000010843886503519862|0.035800373122221035|0.9641996268777789|0.00022339429008996217|0.99977660570991
377|0.10730037257073814|0.8926996274292619|4.191938693013021e-14|0.999999999999958|0.9999978853282488|0.0000021146717511522084|0.018896063258953048|0.9811039367410469|0.00008163661194481904|0.9999183633880552
378|0.08101174267431283|0.9189882573256871|3.7513472575495597e-14|0.9999999999999625|0.9999540185453205|0.000045981454679489|0.0739139992953235|0.9260860007046765|0.000064320265018688|0.9999356797349813
379|0.014936439114415759|0.9850635608855842|9.532667340686359e-7|0.9999990467332659|0.9999753947484653|0.00002460525153469284|0.007450598001438441|0.9925494019985616|0.00025068019074066705|0.9997493198092593
380|0.01493644023266746|0.9850635597673325|0.0000022157302416353363|0.9999977842697584|0.9999987344157465|0.0000012655842535069795|0.05526489752402316|0.9447351024759768|0.0006988009219474005|0.9993011990780526
381|0.5353984647694361|0.4646015352305639|0.000003737354345134738|0.9999962626456549|0.9999999668836295|3.3116370534713724e-8|0.0005526890480866184|0.9994473109519134|0.000569289743577116|0.9994307102564229
382|0.018220420835404236|0.9817795791645958|3.732725752853332e-7|0.9999996267274247|0.9999881466258173|0.000011853374182746457|0.10058711908133797|0.899412880918662|0.012399641050655046|0.987600358949345
383|0.020298740554259474|0.9797012594457405|0.000002670941066889373|0.9999973290589331|0.9999949829449659|0.00000501705503408445|0.0869013270658205|0.9130986729341795|0.017001498129464745|0.9829985018705353
384|0.007456336766681597|0.9925436632333184|2.2654536022393392e-14|0.9999999999999774|0.9999998584185515|1.415814484539979e-7|0.005437837831968674|0.9945621621680313|0.0028467631248252283|0.9971532368751748
385|0.004343018463301344|0.9956569815366987|0.000007386906768289198|0.9999926130932317|0.9999998671871461|1.3281285393684783e-7|0.003435533384998461|0.9965644666150015|0.012226747064155647|0.9877732529358444
386|0.0015790503174104532|0.9984209496825895|3.370305420352592e-14|0.9999999999999662|0.999999966226572|3.37734280542179e-8|0.00343633330094487|0.9965636666990552|0.0009132942152194279|0.9990867057847805
387|0.018220422272571455|0.9817795777274285|0.000002481807450560681|0.9999975181925495|0.0005809284009241486|0.9994190715990758|0.9999999083572018|9.16427982389223e-8|0.0004832697577123225|0.9995167302422877
388|0.5353985085164091|0.46460149148359087|0.000006746406510408918|0.9999932535934896|0.9999996913490314|3.086509685612526e-7|0.04154370833715226|0.9584562916628477|0.0008246637317951783|0.9991753362682049
389|0.08101176254340901|0.918988237456591|0.0000070237193791269155|0.9999929762806209|0.9999998835950552|1.1640494479436825e-7|0.0034364625052548904|0.9965635374947451|0.00018751162653128634|0.9998124883734687
390|0.5353984100759381|0.46460158992406186|1.6608449558229622e-14|0.9999999999999833|0.9999978579127475|0.0000021420872524657852|0.01889612438323866|0.9811038756167614|0.00006337639126504995|0.9999366236087349
391|0.018220422376957656|0.9817795776230424|0.000002635006475375512|0.9999973649935247|0.9999993901555193|6.098444806923453e-7|0.0006938650760312075|0.9993061349239688|0.00013136730639743297|0.9998686326936026
392|0.08101174530142823|0.9189882546985718|9.286835546267028e-7|0.9999990713164454|0.999991029122363|0.00000897087763696014|0.003873254354069403|0.9961267456459306|0.00008536866983822114|0.9999146313301618
393|0.0015790503174104532|0.9984209496825895|0.0000010257882018319192|0.9999989742117982|0.9999995629166277|4.3708337227332805e-7|0.011622297677636137|0.9883777023223639|0.0008533869187652321|0.9991466130812348
394|0.03445421624418006|0.9655457837558199|6.726434295716049e-15|0.9999999999999932|0.99995400090407|0.00004599909592994944|0.07391363768749983|0.9260863623125002|0.0003113209888989312|0.999688679011101
395|0.014936439763184386|0.9850635602368156|0.0000016847459101775288|0.9999983152540898|0.9999999764821751|2.351782490972454e-8|0.01522603532455883|0.9847739646754412|0.006700602032224978|0.993299397967775
396|0.014936440310634253|0.9850635596893658|0.0000023019893587616676|0.9999976980106412|0.9999978054684244|0.000002194531575572256|0.018896133271442073|0.9811038667285579|0.00009018605018143208|0.9999098139498186
397|0.01822042163350588|0.9817795783664941|0.0000015438424671113164|0.9999984561575329|0.9999999912937753|8.706224741139579e-9|0.00024884405156823966|0.9997511559484318|0.00013374813268509113|0.9998662518673149
398|0.018220420563516714|0.9817795794364833|1.3688048272069024e-14|0.9999999999999863|0.9999986305096941|0.0000013694903059358055|0.05520755936108108|0.9447924406389189|0.003378156663729172|0.9966218433362708
399|0.0015790503174104532|0.9984209496825895|0.000004023270274112669|0.9999959767297258|0.9999999892568997|1.074310029824943e-8|0.010365453333999053|0.9896345466660009|0.0011700071616306206|0.9988299928383694
400|0.5353984104340737|0.46460158956592634|4.008258046244889e-14|0.9999999999999599|0.9999978852280315|0.0000021147719685421507|0.018896060361233338|0.9811039396387666|0.00008882208938941274|0.9999111779106106
401|0.01822042171215332|0.9817795782878467|0.0000016592733031221891|0.9999983407266969|0.005426249066483826|0.9945737509335162|0.9999999955020458|4.497954231297285e-9|0.000726335346364072|0.9992736646536359
402|0.014936438268944707|0.9850635617310552|7.992219523884224e-12|0.9999999999920077|0.0032338147152999536|0.9967661852847001|0.9999999983802186|1.6197814201035499e-9|0.0022619640253241516|0.9977380359746758
403|0.0015790503174104532|0.9984209496825895|3.8138794162555706e-14|0.9999999999999618|0.00433482143129395|0.9956651785687061|0.9999999951371172|4.862882763134735e-9|0.006044318309539202|0.9939556816904608
404|0.014936438268937074|0.9850635617310629|2.7668050767321552e-14|0.9999999999999724|0.0053689552594716125|0.9946310447405284|0.9999999256807983|7.431920168166073e-8|0.036555117052928104|0.9634448829470719
405|0.014936438268937794|0.9850635617310622|2.7933812121391127e-14|0.999999999999972|0.0023017612266024953|0.9976982387733975|0.9999998454923581|1.5450764190294564e-7|0.00007441424795830994|0.9999255857520417
406|0.0015790503174104532|0.9984209496825895|1.3600555798566418e-14|0.9999999999999863|0.00542648446792764|0.9945735155320724|0.9999999957523571|4.247642904076088e-9|0.0005793960674012401|0.9994206039325988
407|0.0015790503174104532|0.9984209496825895|8.718797633869638e-7|0.9999991281202366|0.0006174734295569354|0.999382526570443|0.9999997365454764|2.634545236412933e-7|0.002410714549469463|0.9975892854505305
408|0.5353984221626157|0.4646015778373843|8.067254226772484e-7|0.9999991932745773|0.000838991480432632|0.9991610085195674|0.9999999535829366|4.64170634151273e-8|0.0007632841867375249|0.9992367158132625
409|0.018220420581626963|0.981779579418373|2.6620610246667798e-14|0.9999999999999734|0.005426435144139232|0.9945735648558608|0.9999999957176506|4.28234936400429e-9|0.0006102042939214803|0.9993897957060786
410|0.018220422490181496|0.9817795775098185|0.0000028018869084592902|0.9999971981130915|0.009457538974040888|0.9905424610259591|0.9999999836767217|1.6323278284602338e-8|0.010989738309143307|0.9890102616908567
411|0.018220420581626963|0.981779579418373|2.661110974934421e-14|0.9999999999999734|0.0037567952442253386|0.9962432047557747|0.9999999992385256|7.614744390593842e-10|0.0002240837103276135|0.9997759162896724
412|0.01822042080641729|0.9817795791935827|3.2992473967103037e-7|0.9999996700752604|0.005414947429167637|0.9945850525708324|0.999999986385409|1.3614591010124855e-8|0.007787283551975209|0.9922127164480248
413|0.5851399024499443|0.4148600975500557|0.000003379181461039612|0.9999966208185389|0.0010981997945168885|0.9989018002054831|0.9999999340877254|6.591227463825788e-8|0.009312544560820419|0.9906874554391796
414|0.018220421796200554|0.9817795782037995|0.0000017826294058815037|0.9999982173705941|0.008831901502660236|0.9911680984973398|0.9999999862830709|1.3716929148088752e-8|0.0029208061115697736|0.9970791938884302
415|0.10730037257073814|0.8926996274292619|3.004698580139132e-14|0.9999999999999699|0.0008389758910538206|0.9991610241089461|0.9999999688540407|3.1145959256129174e-8|0.00006553513040053113|0.9999344648695995
416|0.018220420581624937|0.981779579418375|2.660985083418273e-14|0.9999999999999734|0.003756829326080061|0.99624317067392|0.9999999992550916|7.449083572197424e-10|0.00017677266504088825|0.9998232273349591
417|0.018220421795910158|0.9817795782040899|0.000001782203198532834|0.9999982177968014|0.0026621510821241844|0.9973378489178758|0.9999999987707924|1.2292076245756789e-9|0.0022444620814254268|0.9977555379185745
418|0.0015790503174104532|0.9984209496825895|4.359704091904625e-14|0.9999999999999564|0.0023017615382560845|0.9976982384617439|0.9999998450050487|1.5499495131798824e-7|0.0001303589302255811|0.9998696410697744
419|0.018220421963306907|0.9817795780366931|0.0000020278913647101873|0.9999979721086353|0.0019815757536009774|0.998018424246399|0.999999999310907|6.890930048797372e-10|0.0013609368037336897|0.9986390631962663
420|0.018220422210977142|0.9817795777890228|0.0000023913969238423027|0.9999976086030762|0.011801489025213675|0.9881985109747863|0.9999999616999157|3.830008432625931e-8|0.008872851082472308|0.9911271489175277
421|0.06718499494727939|0.9328150050527206|0.000013869000146597143|0.9999861309998535|0.004907956320493433|0.9950920436795065|0.999999994141455|5.8585449824732905e-9|0.007208661613549423|0.9927913383864506
422|0.014936438268939256|0.9850635617310608|2.130659149313538e-12|0.9999999999978694|0.0026565667712293226|0.9973434332287707|0.9999999968181998|3.181800156681902e-9|0.007364715251775074|0.9926352847482249
423|0.5851399200085038|0.4148600799914962|0.0000053192199633783|0.9999946807800366|0.002661808328560222|0.9973381916714398|0.9999999979827447|2.017255251729466e-9|0.0006612917871192083|0.9993387082128808
424|0.08101174267431595|0.918988257325684|2.6239251057523945e-14|0.9999999999999738|0.0037568046800815318|0.9962431953199185|0.999999999243117|7.568830007187444e-10|0.00021098522265544184|0.9997890147773446
425|0.007456336766681597|0.9925436632333184|0.0000017209635870960002|0.9999982790364129|0.00709540560333488|0.9929045943966651|0.999999997134364|2.8656359507550633e-9|0.0020014100359966925|0.9979985899640033
426|0.0015790503174104532|0.9984209496825895|0.000006725806089617775|0.9999932741939104|0.004044254975212672|0.9959557450247873|0.9999998529739739|1.4702602613159144e-7|0.0014445505844140935|0.9985554494155859
427|0.06718494262861391|0.932815057371386|9.701727271264775e-14|0.999999999999903|0.004205987324369422|0.9957940126756306|0.9999999669235538|3.307644624861439e-8|0.010862525193033035|0.989137474806967
428|0.06718494923290103|0.9328150507670989|0.0000017302369663059238|0.9999982697630337|0.005426168756079742|0.9945738312439203|0.9999999954405316|4.559468358422691e-9|0.0007764952558033741|0.9992235047441966
429|0.0015790503174104532|0.9984209496825895|0.000003815101739350955|0.9999961848982607|0.0034800704056059044|0.9965199295943941|0.9999999987579524|1.2420475759000738e-9|0.005190380487639123|0.9948096195123609
430|0.020298737561608445|0.9797012624383915|2.0337778488958488e-11|0.9999999999796623|0.0030108880986055115|0.9969891119013945|0.9999999217699157|7.823008429941325e-8|0.0004337737487295216|0.9995662262512705
431|0.018220424737381745|0.9817795752626183|0.000006099400378450596|0.9999939005996216|0.0009703375139333695|0.9990296624860666|0.9999999991488584|8.511416016432349e-10|0.001362560368438845|0.9986374396315612
432|0.0015790503174104532|0.9984209496825895|3.4409103735059127e-14|0.9999999999999656|0.010840815370316215|0.9891591846296838|0.9999989627150035|0.0000010372849964523922|0.16181127742703233|0.8381887225729676
433|0.535398410434075|0.464601589565925|8.282265445096099e-14|0.9999999999999172|0.0026618689498064353|0.9973381310501935|0.9999999984456476|1.5543524245487106e-9|0.0005755603183767443|0.9994244396816233
434|0.24897243388882742|0.7510275661111726|0.0000017937084517312414|0.9999982062915482|0.00375675106477207|0.996243248935228|0.9999999991831456|8.168543619291313e-10|0.0002851803349348272|0.9997148196650651
435|0.5851398718667656|0.41486012813323436|2.7217843228448798e-14|0.9999999999999728|0.007282117359658525|0.9927178826403414|0.999999991809083|8.190916944705862e-9|0.001502383010650262|0.9984976169893497
436|0.020298737561585664|0.9797012624384144|1.0600219949822996e-14|0.9999999999999895|0.005422285389577047|0.994577714610423|0.9999999926389362|7.361063758537512e-9|0.003202416724814898|0.9967975832751851
437|0.00434301666200229|0.9956569833379977|2.8382436710059224e-14|0.9999999999999716|0.0037568205267244307|0.9962431794732756|0.9999999992508193|7.491807174631049e-10|0.00018898755783321327|0.9998110124421667
438|0.014936439834069642|0.9850635601659303|0.0000017646682193494058|0.9999982353317807|0.0013706963721824663|0.9986293036278175|0.9999999999053399|9.466005757019502e-11|0.0003074425047725356|0.9996925574952275
439|0.018220420581626963|0.981779579418373|2.635779475530812e-14|0.9999999999999737|0.0030934665544036146|0.9969065334455964|0.9999998048337407|1.9516625926474518e-7|0.00016164776155762795|0.9998383522384424
440|0.018220421701086183|0.9817795782989138|0.0000016430300686942115|0.9999983569699313|0.0030934669489364403|0.9969065330510636|0.9999997932161072|2.0678389278661058e-7|0.00019242819321132378|0.9998075718067887
441|0.10730037257073814|0.8926996274292619|3.068414710807463e-14|0.9999999999999694|0.003756784090431953|0.996243215909568|0.9999999992330935|7.669065382742701e-10|0.0002395669869042244|0.9997604330130958
442|0.004343017078384817|0.9956569829216152|0.0000017075269371685614|0.9999982924730628|0.00542631700166987|0.9945736829983302|0.9999999955484784|4.451521595782992e-9|0.0006838985782870484|0.9993161014217129
443|0.014936439759044682|0.9850635602409553|0.0000016800784441271392|0.9999983199215559|0.0023017777340627724|0.9976982222659372|0.999999828869979|1.7113002104274244e-7|0.00007801526230002039|0.9999219847377
444|0.0015790503174104532|0.9984209496825895|0.000005489276985758866|0.9999945107230143|0.000664902154965568|0.9993350978450344|0.999999998836536|1.1634639918156608e-9|0.0014216239159875203|0.9985783760840125
445|0.0015790503174104532|0.9984209496825895|3.069584554904914e-14|0.9999999999999694|0.005426367670026812|0.9945736323299732|0.9999999956701009|4.329899105925961e-9|0.000652349531833619|0.9993476504681664
446|0.06718494751818993|0.9328150524818101|0.0000012749213254492915|0.9999987250786746|0.007025893465476044|0.992974106534524|0.999999973040344|2.695965595211902e-8|0.02709843511161656|0.9729015648883834
447|0.004343017527082177|0.9956569824729178|0.000003547575555662807|0.9999964524244443|0.001099152787698227|0.9989008472123018|0.9999999638109467|3.618905330959876e-8|0.0002409948542770203|0.999759005145723
448|0.08101175143670837|0.9189882485632916|0.0000030975035226668435|0.9999969024964773|0.011526830532130461|0.9884731694678696|0.9999999913283816|8.671618423328198e-9|0.005069399534271547|0.9949306004657285
449|0.08101174267431595|0.918988257325684|2.6250789093864292e-14|0.9999999999999738|0.001982036787190544|0.9980179632128094|0.999999999602319|3.9768099924231137e-10|0.0005751360966797112|0.9994248639033203
450|0.01493643895325195|0.9850635610467481|7.715634846792038e-7|0.9999992284365153|0.00230176872948935|0.9976982312705106|0.9999998379806749|1.6201932506731964e-7|0.00006206137214197869|0.9999379386278581
451|0.018220421734381837|0.9817795782656181|0.0000016918980966685599|0.9999983081019034|0.0019819181650219788|0.998018081834978|0.9999999994909683|5.090317056755111e-10|0.0007772889938813071|0.9992227110061187
452|0.24897243487304094|0.7510275651269591|0.0000018883538900247075|0.99999811164611|0.001981952456300839|0.9980180475436992|0.9999999994768844|5.23115550876696e-10|0.0007189286365654905|0.9992810713634345
453|0.01493644161398487|0.9850635583860151|0.000003771502750686881|0.9999962284972493|0.0020861702454948172|0.9979138297545052|0.999999890510352|1.0948964801471561e-7|0.004197720243800537|0.9958022797561995
454|0.004343016847188524|0.9956569831528115|7.594214920024539e-7|0.999999240578508|0.0010375758362557465|0.9989624241637443|0.9999998180579599|1.8194204010058002e-7|0.0006125351716106684|0.9993874648283894
455|0.018220421088831457|0.9817795789111685|7.44423948512147e-7|0.9999992555760515|0.0023017685300876305|0.9976982314699123|0.9999998381440305|1.6185596951601156e-7|0.00007407435703322911|0.9999259256429668
456|0.014936439167464345|0.9850635608325357|0.0000010130852355871493|0.9999989869147644|0.9999539654195476|0.00004603458045238096|0.0739140499287926|0.9260859500712074|0.00005941653015321485|0.9999405834698468
457|0.0015790503174104532|0.9984209496825895|1.9427640773783332e-13|0.9999999999998057|0.014854867616238616|0.9851451323837613|0.9999999723303862|2.766961382238975e-8|0.021787703885741434|0.9782122961142585
458|0.001579050317410452|0.9984209496825895|8.207108206386157e-7|0.9999991792891794|0.0008389896857843367|0.9991610103142157|0.9999999551958982|4.480410176199712e-8|0.0003838440326632969|0.9996161559673367
459|0.5353984578461934|0.46460154215380656|0.0000032611522972694364|0.9999967388477027|0.003013972476585042|0.9969860275234149|0.9999999255077785|7.449222150235357e-8|0.00018099621496467648|0.9998190037850353
460|0.0015790503174104532|0.9984209496825895|0.0000018470484427829632|0.9999981529515573|0.007281578319501524|0.9927184216804985|0.9999999914482988|8.55170123603699e-9|0.0016836443802359007|0.9983163556197641
461|0.014936438268937766|0.9850635617310622|1.2606389000697881e-14|0.9999999999999873|0.0013946335887150248|0.998605366411285|0.9999996743101073|3.2568989272174775e-7|0.001551773390488765|0.9984482266095113
462|0.5851398869536043|0.4148601130463957|0.0000016669568706914522|0.9999983330431294|0.003756775584975026|0.996243224415025|0.9999999991979516|8.020484276727302e-10|0.00025115797709414|0.9997488420229058
463|0.02029874126958018|0.9797012587304198|0.000003309359939633265|0.9999966906400604|0.0010991563469363193|0.9989008436530636|0.9999999655576209|3.444237905991798e-8|0.00019227018369858906|0.9998077298163014
464|0.0015790503174104532|0.9984209496825895|0.0000017218236211680477|0.9999982781763789|0.0025943759715204916|0.9974056240284795|0.9999999995875737|4.1242631532156793e-10|0.002004954637565225|0.9979950453624348
465|0.0015790503174104532|0.9984209496825895|8.164502518403517e-14|0.9999999999999184|0.007094860639406892|0.9929051393605931|0.9999999970890383|2.910961693913805e-9|0.0021981931495683314|0.9978018068504316
466|0.10730037257073802|0.892699627429262|1.9055209159297176e-14|0.9999999999999809|0.0011280956051319378|0.9988719043948681|0.9999999594020458|4.059795422062251e-8|0.0003766709881376668|0.9996233290118623
467|0.5851398718667656|0.41486012813323436|2.6743894191019905e-14|0.9999999999999732|0.0013707218094156431|0.9986292781905843|0.999999999934911|6.508904526469905e-11|0.00021108218248866195|0.9997889178175113
468|0.0015790503174104532|0.9984209496825895|0.0000018459080060634879|0.9999981540919939|0.0054263169886985515|0.9945736830113014|0.9999999955415109|4.458489133440935e-9|0.0006838986435885824|0.9993161013564115
469|0.014936439769358935|0.985063560230641|0.000001691722312208269|0.9999983082776878|0.0019820376917771792|0.9980179623082228|0.9999999995293891|4.706108835961231e-10|0.000573630054767369|0.9994263699452326
470|0.018220420581626973|0.981779579418373|2.855337006664117e-14|0.9999999999999715|0.0037567543380413737|0.9962432456619587|0.9999999992185775|7.814224822766391e-10|0.0002808682188187081|0.9997191317811813
471|0.06718494271592564|0.9328150572840743|7.553512632760784e-14|0.9999999999999245|0.0017785442109514314|0.9982214557890485|0.999999993999569|6.000431040931176e-9|0.033218448085536506|0.9667815519144635
472|0.007456336766681603|0.9925436632333184|0.0000010041128457064286|0.9999989958871542|0.008823678368941781|0.9911763216310582|0.999999980985988|1.9014012031526306e-8|0.005101016322936391|0.9948989836770636
473|0.0015790503174104532|0.9984209496825895|1.2167446598739093e-14|0.9999999999999878|0.0023017672144368256|0.9976982327855631|0.9999998361295188|1.6387048118460257e-7|0.0011493018089584093|0.9988506981910416
474|0.01822042134588666|0.9817795786541134|0.000001121703832666663|0.9999988782961673|0.00692937861576089|0.9930706213842391|0.9999998920485614|1.0795143856601186e-7|0.049344452948240365|0.9506555470517596
475|0.0149364382689446|0.9850635617310554|7.720121914265501e-12|0.9999999999922798|0.00230176119988182|0.9976982388001182|0.9999998455341811|1.5446581891342959e-7|0.00006960409269749698|0.9999303959073025
476|0.014936438268930671|0.9850635617310693|1.2496144039593313e-14|0.9999999999999875|0.003756792806707569|0.9962432071932924|0.999999999237339|7.626610454281035e-10|0.00022746737942423178|0.9997725326205757
477|0.004343016734651116|0.9956569832653489|2.9792046122506967e-7|0.9999997020795388|0.005411988808687468|0.9945880111913126|0.9999999836045723|1.639542768216984e-8|0.009636271224081564|0.9903637287759184
478|0.02029873845393563|0.9797012615460644|7.964164155510008e-7|0.9999992035835844|0.0008389877180281731|0.9991610122819718|0.9999999570182773|4.298172273653478e-8|0.00007867403205665847|0.9999213259679434
479|0.020298738503399534|0.9797012614966004|8.405626010562857e-7|0.9999991594373989|0.000696330734293743|0.9993036692657062|0.9999445827693677|0.00005541723063229309|0.0001661554923524644|0.9998338445076476
480|0.01822042179486584|0.9817795782051342|0.0000017806704433248312|0.9999982193295567|0.0019818395952208947|0.9980181604047791|0.9999999994506121|5.493878685314257e-10|0.0009112087830496089|0.9990887912169504
481|0.01822042180625424|0.9817795781937457|0.0000017973851983959212|0.9999982026148017|0.002301779029284041|0.9976982209707159|0.9999998274863746|1.725136253849513e-7|0.00010386023054325293|0.9998961397694568
482|0.0015790503174104532|0.9984209496825895|3.587312600818172e-14|0.9999999999999641|0.0008389759125059398|0.9991610240874941|0.9999999688345323|3.116546765102868e-8|0.00006960434300519718|0.9999303956569948
483|0.020298739595035392|0.9797012604049646|0.0000018148400831931582|0.9999981851599168|0.008832790434399263|0.9911672095656008|0.9999999868445093|1.315549069680344e-8|0.0026851356989730964|0.9973148643010269
484|0.5353984370756528|0.4646015629243472|0.0000018324902325546054|0.9999981675097674|0.003093453115648444|0.9969065468843515|0.9999997915544995|2.0844550052689925e-7|0.0002354462856915766|0.9997645537143084
485|0.08101174267431603|0.918988257325684|6.172760132492368e-14|0.9999999999999383|0.007093623071447245|0.9929063769285528|0.9999999968438997|3.156100270018669e-9|0.0026440693074395102|0.9973559306925605
486|0.0015790503174104532|0.9984209496825895|0.0000026931927097330236|0.9999973068072903|0.005425235250924095|0.9945747647490759|0.9999999947026117|5.297388305791628e-9|0.001359548569096189|0.9986404514309039
487|0.014936438268706033|0.985063561731294|4.3621188581314746e-14|0.9999999999999564|0.009463087008560914|0.9905369129914391|0.9999999854146873|1.4585312735349021e-8|0.009991600575672078|0.990008399424328
488|0.01822042058162407|0.9817795794183759|6.17757666216609e-14|0.9999999999999383|0.0030139422209514914|0.9969860577790485|0.999999939576751|6.042324895982887e-8|0.00023856827818290776|0.9997614317218171
489|0.014936438532430091|0.9850635614675699|2.970846153950828e-7|0.9999997029153846|0.005410804906675856|0.9945891950933241|0.9999999824461022|1.7553897779798433e-8|0.010376212834351587|0.9896237871656484
490|0.08101174482023649|0.9189882551797635|7.585823875073149e-7|0.9999992414176125|0.002301768694657518|0.9976982313053425|0.9999998379641462|1.6203585384566566e-7|0.00007867374676347371|0.9999213262532365
491|0.0015790503174104532|0.9984209496825895|0.0000018317873006798772|0.9999981682126993|0.0010804138955523548|0.9989195861044476|0.9999999906800808|9.319919169747948e-9|0.011178918695934147|0.9888210813040659
492|0.10730037257073814|0.8926996274292619|1.2048877567306554e-14|0.9999999999999879|0.005421404726757644|0.9945785952732423|0.9999999919452766|8.05472344378444e-9|0.003752594671960885|0.9962474053280391
493|0.004343016858258995|0.995656983141741|8.048200268566276e-7|0.9999991951799732|0.003093455939677262|0.9969065440603228|0.999999798892359|2.0110764098468792e-7|0.00020746084895817958|0.9997925391510418
494|0.018220420581626973|0.981779579418373|2.8750536169405925e-14|0.9999999999999712|0.003093447725662259|0.9969065522743378|0.9999998043971924|1.9560280761776738e-7|0.00021519261074651|0.9997848073892535
495|0.5851398718640467|0.4148601281359533|2.4492586698757498e-15|0.9999999999999976|0.00876852189605658|0.9912314781039434|0.9999999385689493|6.143105069078558e-8|0.019729049534769727|0.9802709504652303
496|0.01822042058162698|0.981779579418373|5.261830372736358e-14|0.9999999999999474|0.009508741030195908|0.9904912589698041|0.9999999943772653|5.622734722265932e-9|0.00399977715872733|0.9960002228412727
497|0.06718494923745551|0.9328150507625445|0.0000017314463387610864|0.9999982685536613|0.007280901591591551|0.9927190984084084|0.9999999911203689|8.879631141489597e-9|0.0019113431267754064|0.9980886568732246
498|0.01822042143557182|0.9817795785644282|0.0000012533347070349877|0.999998746665293|0.0024048055574841525|0.9975951944425159|0.9999999992090518|7.90948195827923e-10|0.00933726199681885|0.9906627380031812
499|0.0015790503174104532|0.9984209496825895|3.415622304357603e-7|0.9999996584377696|0.0030931703182873528|0.9969068296817126|0.9999997955474612|2.044525387878693e-7|0.0010107180432153873|0.9989892819567846
500|0.014677230646057181|0.9853227693539428|1.1845281790535584e-11|0.9999999999881547|0.2981267195282337|0.7018732804717662|0.949768966513401|0.050231033486598964|0.0008778672549515027|0.9991221327450485
501|0.24897245151789169|0.7510275484821083|0.0000034886296296591248|0.9999965113703704|0.0030139752553420265|0.996986024744658|0.9999999245406167|7.545938329744928e-8|0.0001747021667772638|0.9998252978332227
502|0.007456336766681597|0.9925436632333184|0.0000010051493213621303|0.9999989948506787|0.002301771021771255|0.9976982289782288|0.9999998356739871|1.6432601290805593e-7|0.00006206137952634284|0.9999379386204736
503|0.014936438966629316|0.9850635610333707|7.866392116433541e-7|0.9999992133607883|0.002301769000285351|0.9976982309997147|0.9999998376397173|1.623602826628101e-7|0.00008411063043340003|0.9999158893695665
504|0.0015790503174104532|0.9984209496825895|7.508579773761399e-7|0.9999992491420227|0.0013703441986079549|0.9986296558013921|0.9999999997973723|2.0262769240275702e-10|0.0016441009185497453|0.9983558990814503
505|0.0015790503174104532|0.9984209496825895|4.3138354360412845e-14|0.9999999999999568|0.005425892065527829|0.9945741079344722|0.9999999953325811|4.667418895820674e-9|0.0009494218538470909|0.999050578146153
506|0.007456336766681597|0.9925436632333184|0.0000018945700386080705|0.9999981054299614|0.002301779865966614|0.9976982201340334|0.9999998267096375|1.732903625040194e-7|0.00008285933941032064|0.9999171406605897
507|0.0015790503174104532|0.9984209496825895|0.000011229289387406569|0.9999887707106125|0.0020877995061513053|0.9979122004938487|0.9999998565227591|1.4347724086594127e-7|0.0010846255750371115|0.9989153744249629
508|0.06718494271687905|0.932815057283121|5.6878092374703396e-12|0.9999999999943122|0.0023017611771934013|0.9976982388228066|0.9999998455696463|1.5443035372708636e-7|0.00006553489472021414|0.9999344651052798
509|0.01822042198272336|0.9817795780172767|0.0000020563889001082227|0.9999979436110998|0.0008390067225555012|0.9991609932774445|0.9999999380263228|6.197367719007474e-8|0.00015518300163190656|0.9998448169983681
510|0.014936439167776946|0.985063560832223|0.0000010134507803247006|0.9999989865492197|0.0002329035815053876|0.9997670964184946|0.99995991947091|0.000040080529089991934|0.00013878101950837247|0.9998612189804916
511|0.5353984330869023|0.46460156691309773|0.0000015583656696133068|0.9999984416343304|0.00020953451661793194|0.999790465483382|0.9999997911103032|2.088896967622489e-7|0.007741546464876151|0.9922584535351239
512|0.5353984104340739|0.4646015895659261|4.738226309598295e-15|0.9999999999999952|0.001037425340994837|0.9989625746590052|0.9999988275528549|0.00000117244714514797|0.007650470586716521|0.9923495294132835
513|0.018220427670381477|0.9817795723296185|0.000010404290640321511|0.9999895957093596|0.002060831928335846|0.9979391680716642|0.9980122262715933|0.00198777372840675|0.0013049464491614708|0.9986950535508385
514|0.06718494271685768|0.9328150572831423|1.8952610655298882e-14|0.999999999999981|0.004048233942837165|0.9959517660571628|0.9999999150716993|8.492830072537316e-8|0.0018424231834118176|0.9981575768165882
515|0.018220421701086183|0.9817795782989138|0.0000016430300686942115|0.9999983569699313|0.0030934669489364403|0.9969065330510636|0.9999997932161072|2.0678389278661058e-7|0.00019242819321132378|0.9998075718067887
516|0.08101174267375202|0.918988257326248|2.7841669868071095e-14|0.9999999999999721|0.0019820490976455813|0.9980179509023545|0.9999999993886255|6.113745065761123e-10|0.0005551439329811633|0.9994448560670188
517|0.001579050317410452|0.9984209496825895|0.0000022250175656529167|0.9999977749824344|0.0023017831088058263|0.9976982168911942|0.9999998234464192|1.765535807551899e-7|0.00008285935790367027|0.9999171406420964
518|0.10730037257073814|0.8926996274292619|0.0000037037209433586897|0.9999962962790566|0.007096715583427718|0.9929032844165723|0.9999999973229239|2.6770761163419365e-9|0.0015289738901553894|0.9984710261098446
519|0.0810117473012659|0.9189882526987341|0.0000016356256668670013|0.9999983643743331|0.003756775587903198|0.9962432244120968|0.9999999991985355|8.014644503617774e-10|0.00025115797169247356|0.9997488420283075
520|0.007456336766681597|0.9925436632333184|5.99019721635906e-15|0.999999999999994|0.003755217601529103|0.9962447823984709|0.9999999984178898|1.5821102206103888e-9|0.002414274476529282|0.9975857255234707
521|0.018220427092864314|0.9817795729071357|0.000009556541613593548|0.9999904434583864|0.001476718961167922|0.998523281038832|0.9999998440251961|1.5597480385043383e-7|0.00034081596308072575|0.9996591840369192
522|0.5353984290661812|0.4646015709338188|0.000001281574048802955|0.9999987184259512|0.0025867668537928683|0.9974132331462071|0.9999999980077445|1.992255471705562e-9|0.009480264890404093|0.9905197351095959
523|0.01493644002346902|0.985063559976531|0.000001978213853564828|0.9999980217861464|0.002654520041399972|0.9973454799586|0.9999999874134157|1.2586584330342987e-8|0.01094128620419535|0.9890587137958047
524|0.004343016662002977|0.995656983337997|4.019015434132285e-14|0.9999999999999598|0.011810477335028734|0.9881895226649713|0.9999999663805079|3.3619492079139945e-8|0.007463914289217946|0.992536085710782
525|0.0015790503174104532|0.9984209496825895|4.898414775988405e-14|0.999999999999951|0.002661837054462857|0.9973381629455371|0.9999999984144199|1.5855801116515522e-9|0.0006205053828053725|0.9993794946171947
526|0.08101174751727744|0.9189882524827225|0.0000017119856827571151|0.9999982880143172|0.0023017781060904567|0.9976982218939096|0.999999828462795|1.7153720499596403e-7|0.00008858543692808316|0.9999114145630719
527|0.0015790503174104532|0.9984209496825895|0.00018002990214077575|0.9998199700978593|0.004911538340160408|0.9950884616598396|0.9999999942684856|5.731514374218705e-9|0.004480619166363272|0.9955193808336368
528|0.004343016662002981|0.995656983337997|2.988826498121456e-14|0.9999999999999701|0.0019819250705812785|0.9980180749294187|0.99999999955657|4.434299594180402e-10|0.0007655416057706459|0.9992344583942293
529|0.06718494271651547|0.9328150572834846|1.3625720044977198e-13|0.9999999999998638|0.00418290111275487|0.9958170988872451|0.9999999860569924|1.3943007637351457e-8|0.01986478873444007|0.9801352112655599
530|0.06718494689163464|0.9328150531083653|0.0000011085490200742075|0.99999889145098|0.0023017723729634875|0.9976982276270365|0.9999998341268226|1.658731774156763e-7|0.00012244537126701984|0.999877554628733
531|0.007456336766681597|0.9925436632333184|0.0000035655788137668273|0.9999964344211862|0.003013982335121279|0.9969860176648787|0.9999999243432336|7.565676640730601e-8|0.00015164583454330247|0.9998483541654567
532|0.0015790503174104532|0.9984209496825895|2.9808594534727915e-14|0.9999999999999702|0.003093478556229118|0.9969065214437709|0.9999998051120034|1.948879966295891e-7|0.00012751720577336024|0.9998724827942267
533|0.01822042180269726|0.9817795781973028|0.0000017921646232728525|0.9999982078353767|0.0030934455543304945|0.9969065544456696|0.9999997916644688|2.083355311599533e-7|0.0002561662785175202|0.9997438337214825
534|0.08101174489201375|0.9189882551079862|7.839556465409486e-7|0.9999992160443535|0.005426140082099931|0.9945738599179|0.9999999954686531|4.531346853298146e-9|0.0007944600014320502|0.999205539998568
535|0.36343792633015015|0.6365620736698498|2.9614697582233886e-14|0.9999999999999704|0.0054264922286103665|0.9945735077713896|0.9999999957578138|4.242186157910055e-9|0.0005745486580744096|0.9994254513419256
536|0.018220420581598964|0.981779579418401|1.182628554913834e-14|0.9999999999999881|0.0013707247273648479|0.9986292752726351|0.9999999998965114|1.0348855106201427e-10|0.00020042099251722326|0.9997995790074827
537|0.5353985945869796|0.4646014054130204|0.000012666608220707152|0.9999873333917793|0.9999541088621559|0.000045891137844145113|0.060207417790274366|0.9397925822097256|0.062015785421072285|0.9379842145789277
538|0.0043430170857925495|0.9956569829142075|0.0000017379050920778647|0.9999982620949079|0.0032337104007607326|0.9967662895992393|0.9999999982539671|1.7460328738394537e-9|0.0023371550660103418|0.9976628449339897
539|0.014936438268937766|0.9850635617310622|2.9545363027227654e-14|0.9999999999999705|0.0008389760055508156|0.9991610239944492|0.9999999687499345|3.125006553528209e-8|0.00008724602641687147|0.9999127539735831
540|0.004343016662002981|0.995656983337997|2.9332055718788015e-14|0.9999999999999707|0.0023017612587652217|0.9976982387412348|0.9999998454420677|1.545579323414259e-7|0.00008018774979524351|0.9999198122502048
541|0.018220421009608617|0.9817795789903914|6.281486057802784e-7|0.9999993718513942|0.0008389869685831341|0.9991610130314169|0.9999999579281511|4.207184889359894e-8|0.00040766965647108224|0.9995923303435289
542|0.01822042085438389|0.9817795791456161|4.0032530601413444e-7|0.999999599674694|0.0037532307995185414|0.9962467692004815|0.9999999972119129|2.788087094529601e-9|0.0051729342003426215|0.9948270657996574
543|0.08101174744841437|0.9189882525515857|0.0000016876426069741575|0.999998312357393|0.000839000897054926|0.9991609991029451|0.9999999438242504|5.6175749607589864e-8|0.0000828596258837471|0.9999171403741163
544|0.018220420581626956|0.981779579418373|1.767967563087005e-14|0.9999999999999823|0.0006962889915216426|0.9993037110084784|0.9999446200107108|0.00005537998928917265|0.00023902327397008443|0.9997609767260299
545|0.0015790503174104532|0.9984209496825895|3.785027533941152e-13|0.9999999999996215|0.0005373926247821536|0.9994626073752179|0.9999999839067499|1.6093250065907228e-8|0.0007691318202572351|0.9992308681797427
546|0.1073003725707382|0.8926996274292618|0.0000018849691745241693|0.9999981150308255|0.011526575373710704|0.9884734246262893|0.9999999913280567|8.671943274585203e-9|0.00511197341007989|0.9948880265899201
547|0.0015790503174104532|0.9984209496825895|0.000007790604548537705|0.9999922093954514|0.003092169961277317|0.9969078300387226|0.9999940538492004|0.000005946150799629457|0.6783899733969068|0.32161002660309324
548|0.08101174490656758|0.9189882550934324|7.891115749658729e-7|0.999999210888425|0.0030934667704833503|0.9969065332295166|0.9999997992546891|2.007453109298396e-7|0.00017635524788052175|0.9998236447521195
549|0.014936438268822846|0.9850635617311772|1.3135760601268824e-14|0.9999999999999869|0.00027730271848622613|0.9997226972815138|0.99996676785245|0.000033232147550021907|0.0001642038537178116|0.9998357961462822
550|0.018220421966200318|0.9817795780337997|0.0000020321380240856307|0.9999979678619759|0.008826480414309282|0.9911735195856907|0.9999999827628178|1.7237182237117565e-8|0.004358047029857239|0.9956419529701428
551|0.004343017088112555|0.9956569829118874|0.000001747419106562143|0.9999982525808935|0.003093463460753805|0.9969065365392462|0.9999997923964843|2.0760351571169622e-7|0.00020437486261492798|0.9997956251373851
552|0.24897242655823454|0.7510275734417655|0.0000010889192819542133|0.999998911080718|0.002650379157661041|0.9973496208423389|0.9999999790457761|2.0954223911573422e-8|0.016789374732047255|0.9832106252679528
553|0.01822042277275668|0.9817795772272433|0.0000032159206300337853|0.99999678407937|0.0014777281100433193|0.9985222718899567|0.99999996852712|3.1472879968852396e-8|0.0005069938609618349|0.9994930061390381
554|0.0015790503174104532|0.9984209496825895|0.000004100745003359704|0.9999958992549967|0.004917146402204549|0.9950828535977955|0.9999999995220719|4.779281415068226e-10|0.0005823222671579194|0.9994176777328421
555|0.01822042099637224|0.9817795790036278|6.087215786940916e-7|0.9999993912784213|0.001370451871728064|0.998629548128272|0.9999999998400426|1.5995738067431375e-10|0.0012354503345914035|0.9987645496654086
556|0.08101174267431595|0.918988257325684|8.960456045897287e-14|0.9999999999999104|0.00041059013616756964|0.9995894098638324|0.9999999788288558|2.1171144171105993e-8|0.0001546693028772334|0.9998453306971228
557|0.0015790503174104532|0.9984209496825895|2.1755333014351025e-14|0.9999999999999782|0.0030137630883794735|0.9969862369116205|0.9999999357978607|6.420213927160745e-8|0.0008491045659315481|0.9991508954340684
558|0.08101174267431595|0.918988257325684|2.6687041455735005e-14|0.9999999999999734|0.001982015845424351|0.9980179841545757|0.9999999995938167|4.0618330920949575e-10|0.000610828165153215|0.9993891718348468
559|0.5851398718667525|0.41486012813324746|2.855888355353011e-14|0.9999999999999715|0.00309346853111285|0.9969065314688872|0.9999998048795707|1.9512042925828865e-7|0.000156026436432181|0.9998439735635678
560|0.018220431326572657|0.9817795686734273|0.000015770354388525276|0.9999842296456115|0.0039403843841898|0.9960596156158102|0.999999897049353|1.0295064700738266e-7|0.001977192406841701|0.9980228075931583
561|0.5851398718666937|0.4148601281333063|1.2281155464545001e-14|0.9999999999999877|0.0037568033972943606|0.9962431966027057|0.999999999242493|7.575069460585837e-10|0.00021276593710122866|0.9997872340628988
562|0.018220421097688004|0.981779578902312|7.574245855515429e-7|0.9999992425754144|0.002592849515726427|0.9974071504842735|0.9999999993850774|6.149225573182093e-10|0.0035039386410583434|0.9964960613589416
563|0.0015790503174104532|0.9984209496825895|0.0000018636554649453718|0.999998136344535|0.0023017795355905015|0.9976982204644095|0.9999998270571296|1.729428703578506e-7|0.00007801527203993973|0.99992198472796
564|0.06718494929522116|0.9328150507047789|0.0000017467851385187247|0.9999982532148615|0.0023017784475943717|0.9976982215524056|0.9999998281191449|1.7188085510433382e-7|0.00008858543899382964|0.9999114145610062
565|0.5851398718560624|0.4148601281439376|1.501722619767368e-14|0.999999999999985|0.001981740320359649|0.9980182596796403|0.9999999982119252|1.7880747993359591e-9|0.00108575714459003|0.99891424285541
566|0.020298737561487732|0.9797012624385123|5.135933276871811e-14|0.9999999999999486|0.0025569813464219313|0.9974430186535781|0.9999999803606049|1.9639395110182534e-8|0.03006587165278295|0.969934128347217
567|0.01822042623203682|0.9817795737679632|0.000008293105306634703|0.9999917068946934|0.007069144163135665|0.9929308558368644|0.9999999903391629|9.660837130276434e-9|0.007426177190275047|0.992573822809725
568|0.014936441314941032|0.985063558685059|0.000003434333704441168|0.9999965656662956|0.007095109395244669|0.9929048906047553|0.999999997014879|2.9851210392450866e-9|0.002107672938749867|0.9978923270612501
569|0.014936441062548407|0.9850635589374516|0.0000031497639264236686|0.9999968502360735|0.0025948015845756304|0.9974051984154244|0.9999999996100783|3.8992165052320615e-10|0.0015867879360709155|0.9984132120639291
570|0.01822042108882144|0.9817795789111785|7.444162150060271e-7|0.999999255583785|0.0023017684428652384|0.9976982315571348|0.9999998382803654|1.617196345726768e-7|0.000058433110515924016|0.9999415668894841
571|0.0015790503174104532|0.9984209496825895|0.000002246962449772823|0.9999977530375502|0.0019820144263527125|0.9980179855736473|0.9999999995051101|4.948899068324408e-10|0.0006132509731330506|0.999386749026867
572|0.018220421589461404|0.9817795784105386|0.0000014792624508713313|0.9999985207375491|0.004917216629074137|0.9950827833709258|0.9999999995606665|4.393334585017783e-10|0.0005336998698712317|0.9994663001301287
573|0.014936438246923032|0.985063561753077|4.6995033304041336e-15|0.9999999999999953|0.0008390355850816254|0.9991609644149184|0.9999999354708196|6.452918044352884e-8|0.0008708494504590108|0.999129150549541
574|0.004343016662002988|0.995656983337997|5.2843475917467256e-14|0.9999999999999472|0.004049474959260628|0.9959505250407393|0.9999999234703588|7.652964117976779e-8|0.0003981751591849161|0.9996018248408151
575|0.0015790503174104532|0.9984209496825895|3.558991798890072e-14|0.9999999999999644|0.0030934630252926493|0.9969065369747073|0.9999998047519177|1.9524808225757084e-7|0.0001716837827852763|0.9998283162172147
576|0.014936439800590885|0.9850635601994091|0.0000017269213289839844|0.9999982730786711|0.0032334870410918246|0.9967665129589082|0.99999999816481|1.8351899999657917e-9|0.0024982781468150584|0.997501721853185
577|0.24897241523226335|0.7510275847677367|4.082173137953229e-14|0.9999999999999591|0.0023017614155394542|0.9976982385844605|0.9999998451969316|1.548030683640178e-7|0.00010833015074182541|0.9998916698492581
578|0.0182204219659481|0.9817795780340519|0.0000020317678639725664|0.999997968232136|0.0017952455941238569|0.9982047544058762|0.9999999999237339|7.626610454281035e-11|0.0009145201997943313|0.9990854798002057
579|0.018220421794251693|0.9817795782057483|0.0000017797693970845055|0.9999982202306029|0.003756766497411246|0.9962432335025888|0.9999999991912445|8.087555070090957e-10|0.0002637586436879494|0.999736241356312
580|0.0015790503174104532|0.9984209496825895|8.955701308841039e-7|0.9999991044298692|0.0010375716806104273|0.9989624283193895|0.9999997894323359|2.1056766408289462e-7|0.0008153120205176157|0.9991846879794823
581|0.018220421313335552|0.9817795786866644|0.0000010739285695123552|0.9999989260714305|0.005425694108803122|0.9945743058911969|0.9999999951319096|4.868090375254042e-9|0.0010730121681197184|0.9989269878318803
582|0.10730037257073814|0.8926996274292619|0.000011596587981271196|0.9999884034120188|0.0014767315698910682|0.998523268430109|0.9999998188706842|1.811293157683025e-7|0.00042716890788917737|0.9995728310921108
583|0.014936438268937766|0.9850635617310622|1.0026207552873874e-14|0.99999999999999|0.003093243818651159|0.9969067561813488|0.9999997996693192|2.0033068082181416e-7|0.0007950629504166255|0.9992049370495834
584|0.018220421765450384|0.9817795782345496|0.0000017374973876559548|0.9999982625026124|0.011816098769905992|0.988183901230094|0.999999969002148|3.09978519519305e-8|0.006582795812951996|0.993417204187048
585|0.5353984104261259|0.4646015895738741|1.3196296992549293e-14|0.9999999999999868|0.0019819837555972086|0.9980180162444028|0.9999999989939503|1.0060496880015535e-9|0.0006681276194427366|0.9993318723805573
586|0.0810117515756509|0.9189882484243491|0.0000031466196663001703|0.9999968533803337|0.007096290710033082|0.992903709289967|0.999999997258634|2.7413660230735104e-9|0.0016821753914113655|0.9983178246085886
587|0.007456336766681597|0.9925436632333184|0.000005988364461545431|0.9999940116355385|0.00411752717995577|0.9958824728200443|0.9999997537169101|2.4628308992191705e-7|0.15131365306152356|0.8486863469384764
588|0.0015790503174104532|0.9984209496825895|0.0000023640354443561786|0.9999976359645556|0.003756715597325033|0.996243284402675|0.9999999991541162|8.458838074432151e-10|0.00033434277474915215|0.9996656572252508
589|0.014936440418913935|0.985063559581086|0.000002424073443462251|0.9999975759265566|0.00198171053409602|0.998018289465904|0.9999999993607513|6.392486540107711e-10|0.001131193768079052|0.998868806231921
590|0.014936439798713511|0.9850635602012865|0.000001724804593303368|0.9999982751954067|0.005426168756583422|0.9945738312434166|0.9999999954408112|4.559188804265091e-9|0.0007764952529351268|0.9992235047470649
591|0.018220423206669178|0.9817795767933308|0.000003853661863388675|0.9999961463381366|0.001477671492218793|0.9985223285077812|0.9999999639216799|3.607832010921186e-8|0.0007005073170421559|0.9992994926829578
592|0.5353984104340743|0.4646015895659257|2.872673921227651e-14|0.9999999999999712|0.0030934588536234322|0.9969065411463766|0.999999804655197|1.9534480300009704e-7|0.0001835471012823891|0.9998164528987176
593|0.5851399587840459|0.4148600412159541|0.000009603559738588708|0.9999903964402614|0.0014767221748106906|0.9985232778251893|0.999999843628228|1.5637177197547203e-7|0.0003208962685229655|0.9996791037314771
594|0.004343017084503165|0.9956569829154969|0.0000017326174842660395|0.9999982673825157|0.0008390015354602846|0.9991609984645398|0.9999999431826746|5.681732540008255e-8|0.00007801554572056354|0.9999219844542795
595|0.004343016661533679|0.9956569833384663|2.5961758497602304e-14|0.999999999999974|0.016486965676890578|0.9835130343231094|0.9999986514080731|0.0000013485919269085045|0.24486812862896526|0.7551318713710348
596|0.01493643987833266|0.9850635601216673|0.0000018145746018165703|0.9999981854253982|0.0037567664941618125|0.9962432335058382|0.9999999991905923|8.094076520137605e-10|0.00026375864977118646|0.9997362413502288
597|0.5851398850351344|0.41486011496486563|0.0000014550011838587567|0.9999985449988161|0.003013975933700242|0.9969860240662998|0.9999999337263834|6.627361659461428e-8|0.000143986053515275|0.9998560139464847
598|0.020298737561584863|0.9797012624384152|1.2057582088270294e-13|0.9999999999998794|0.0010979267064772395|0.9989020732935228|0.9999999798673591|2.0132640887737807e-8|0.0008628283281201386|0.9991371716718799
599|0.08101175429729922|0.9189882457027008|0.000004108721685343301|0.9999958912783147|0.008975386909709481|0.9910246130902906|0.9999999030765953|9.69234047465406e-8|0.05940007394419156|0.9405999260558084
600|0.014936441164513014|0.985063558835487|0.000003264727854727222|0.9999967352721453|0.002594582925504984|0.997405417074495|0.9999999995742452|4.2575476477679786e-10|0.0018014113400895038|0.9981985886599105
601|0.10730037257073814|0.8926996274292619|1.8948324801760197e-14|0.999999999999981|4.804166849427896e-7|0.999999519583315|7.308212629081582e-7|0.999999269178737|0.9999994088926861|5.911073138742395e-7
602|0.24043011817658222|0.7595698818234178|3.217453931386423e-12|0.9999999999967826|0.001607312635719907|0.9983926873642801|0.0037034738396584514|0.9962965261603416|0.994686514618053|0.005313485381946981
603|0.24038987183686553|0.7596101281631344|8.238753537507877e-16|0.9999999999999992|9.805417297277074e-7|0.9999990194582703|0.0000010556685269361415|0.9999989443314731|0.9999999999998941|1.0591527654923993e-13
604|0.014190800536487996|0.985809199463512|5.511871749106897e-15|0.9999999999999944|0.0000013214098076549393|0.9999986785901923|4.905821264649265e-7|0.9999995094178735|0.9999978524488592|0.0000021475511408075576
605|0.5224510139061732|0.4775489860938268|4.0124518116848164e-15|0.999999999999996|0.0000022495467535242404|0.9999977504532465|8.376675562519845e-7|0.9999991623324438|0.9999962974663079|0.0000037025336920848417
606|0.017631240265240454|0.9823687597347596|5.395193674120853e-15|0.9999999999999946|0.000006704902302178878|0.9999932950976979|0.0000038083625046477665|0.9999961916374953|0.9999770479415|0.000022952058500003147
607|0.07855456030758132|0.9214454396924187|6.309192227116059e-15|0.9999999999999937|1.0150111893238641e-7|0.999999898498881|4.0513580877801306e-8|0.9999999594864192|0.999999999999998|1.9984014443252818e-15
608|0.01939542561055057|0.9806045743894495|7.535927251100301e-15|0.9999999999999925|1.2986213927101563e-7|0.9999998701378607|7.939298610003796e-8|0.9999999206070139|0.9999999999994498|5.502265310042276e-13
609|0.10730037257073814|0.8926996274292619|1.4020560130743048e-15|0.9999999999999986|3.517214407993885e-7|0.9999996482785592|3.930169641453986e-7|0.9999996069830358|0.9999999999936415|6.3584693066331965e-12
610|0.0193954254866352|0.9806045745133648|1.3471569898425777e-14|0.9999999999999866|5.1607900092230654e-8|0.9999999483920999|2.047272755820461e-8|0.9999999795272725|0.9999999683375785|3.1662421462463897e-8
611|0.5224510937482226|0.47754890625177737|1.2964747475238836e-15|0.9999999999999987|0.000004590155495592987|0.9999954098445044|0.000004667776118611584|0.9999953322238814|0.9999903025949883|0.00000969740501166605
612|0.014190799381092262|0.9858092006189078|6.4324693781727215e-15|0.9999999999999936|1.749530014014589e-7|0.9999998250469986|8.734315090991418e-8|0.9999999126568491|1|0
613|0.10730037257073814|0.8926996274292619|2.058967436045426e-15|0.9999999999999979|0.000004312405376806043|0.9999956875946232|0.000003852661042327226|0.9999961473389577|0.9999999995020439|4.979561207818506e-10
614|0.06400048000665476|0.9359995199933453|1.837548996489484e-15|0.9999999999999981|1.905125863782474e-7|0.9999998094874136|1.7439216912804067e-7|0.9999998256078309|0.9999999277854922|7.221450781802474e-8
615|0.24038985526736556|0.7596101447326344|3.7578081170298974e-15|0.9999999999999962|7.560559549653206e-8|0.9999999243944045|3.0177538833650726e-8|0.9999999698224612|0.9999999999999607|3.930189507173054e-14
616|0.0015790503174104532|0.9984209496825895|1.8107001359894654e-14|0.9999999999999819|0.00003498142572114392|0.9999650185742789|0.0001441362605771176|0.9998558637394229|0.9999999775697702|2.2430229784653477e-8
617|0.014190799351183999|0.985809200648816|3.906577682515744e-15|0.9999999999999961|1.5710324394341723e-7|0.999999842896756|6.508280919888017e-8|0.9999999349171907|0.9999999999999996|4.440892098500626e-16
618|0.07855457900589846|0.9214454209941015|1.7976062144902356e-15|0.9999999999999982|0.000004092598837736886|0.9999959074011623|0.00000365811902367874|0.9999963418809763|0.9999999705877443|2.941225574204509e-8
619|0.014191777356708605|0.9858082226432914|3.3512782715596116e-14|0.9999999999999665|0.000657486682948612|0.9993425133170514|0.0006541421942151711|0.9993458578057848|0.999884648267255|0.00011535173274501709
620|0.007456336766681597|0.9925436632333184|2.392087784525653e-15|0.9999999999999976|8.070164361837364e-8|0.9999999192983564|2.7205857650663092e-8|0.9999999727941423|0.9999999794713694|2.0528630573224405e-8
621|0.017631234202137632|0.9823687657978624|3.715758217191748e-15|0.9999999999999963|1.5769689399390348e-7|0.999999842303106|6.53287392659709e-8|0.9999999346712607|0.9999999999999998|2.220446049250313e-16
622|0.017631287960321863|0.9823687120396781|4.7433976927307594e-14|0.9999999999999526|0.000031366590652184685|0.9999686334093478|0.00006016105100365821|0.9999398389489963|0.9999999999998079|1.9206858326015208e-13
623|0.10730037257073811|0.8926996274292619|6.33731841526489e-14|0.9999999999999366|0.000027827278125567244|0.9999721727218744|0.00021715606923425167|0.9997828439307658|0.9999999999497937|5.0206283574993904e-11
624|0.019395434712001305|0.9806045652879987|2.20460560773136e-15|0.9999999999999978|0.00000495223001251198|0.9999950477699875|0.0000053316580217439755|0.9999946683419783|1|0
625|0.0015790503174104532|0.9984209496825895|1.1823614747060888e-15|0.9999999999999988|1.9753645621156325e-7|0.9999998024635438|1.571326738988532e-7|0.9999998428673261|0.0036623506515984852|0.9963376493484015
626|0.5769923173773557|0.4230076826226443|1.2956020640341e-15|0.9999999999999987|4.806152299024273e-7|0.99999951938477|7.536755807130162e-7|0.9999992463244193|0.9999999997658784|2.3412161098690376e-10
627|0.004146743441236987|0.995853256558763|1.0932277166848252e-14|0.9999999999999891|9.850721201518414e-7|0.9999990149278799|6.211678239699888e-7|0.999999378832176|0.9999989532297789|0.0000010467702210581464
628|0.014191180303171683|0.9858088196968283|0.0005077942289646783|0.9994922057710354|0.000001702058931553058|0.9999982979410684|0.0000016315865615005694|0.9999983684134385|0.999999834831828|1.6516817202827383e-7
629|0.5224513613867819|0.47754863861321806|8.18308769192368e-12|0.9999999999918169|0.000014665232548390688|0.9999853347674517|0.000015304519588024188|0.999984695480412|0.9998747632743098|0.00012523672569020317
630|0.004146743165225913|0.9958532568347741|7.893966303752918e-15|0.9999999999999921|1.2440899823350478e-7|0.9999998755910018|7.605906054116482e-8|0.9999999239409395|0.9999999999997333|2.666755705149626e-13
631|0.017631237392570318|0.9823687626074297|1.2553294406170062e-14|0.9999999999999875|8.869788422141426e-7|0.9999991130211577|0.000004751091050128404|0.9999952489089499|0.9999960177320028|0.000003982267997248989
632|0.07855546837897556|0.9214445316210245|3.4181446909730183e-14|0.9999999999999658|0.00009407167238950634|0.9999059283276105|0.0002759818030017738|0.9997240181969982|0.9999999999999885|1.1546319456101628e-14
633|0.014190813795798993|0.985809186204201|3.3814826431372886e-15|0.9999999999999967|0.000008349717267341132|0.9999916502827326|0.000011243579694471168|0.9999887564203055|0.9999999999999982|1.7763568394002505e-15
634|0.5769924121657387|0.4230075878342613|1.4948130133508983e-13|0.9999999999998506|0.000009657793486253277|0.9999903422065137|0.0000032056063882005763|0.9999967943936118|0.9999997798761462|2.2012385381131594e-7
635|0.01763123810893903|0.9823687618910609|4.4989166564467014e-14|0.999999999999955|0.000002551169034844785|0.9999974488309652|0.0000043050791674287325|0.9999956949208326|0.9999999999243883|7.561173909209629e-11
636|0.10730037257073814|0.8926996274292619|4.6523193091854323e-7|0.9999995347680691|0.00004167078531548092|0.9999583292146845|0.00006533661496414951|0.9999346633850359|0.999999999944144|5.58559865027064e-11
637|0.5224509786065814|0.4775490213934186|2.049544378146966e-15|0.999999999999998|1.8787295323283617e-7|0.9999998121270468|1.725937787620051e-7|0.9999998274062213|0.9999999178139999|8.218600011655752e-8
638|0.06400048002793225|0.9359995199720678|1.326679384294303e-15|0.9999999999999987|1.9405800279811702e-7|0.9999998059419972|1.7752744740477445e-7|0.9999998224725526|0.9999999284837995|7.151620051715213e-8
639|0.00414674315394134|0.9958532568460586|6.945167807869075e-15|0.999999999999993|1.0218583892205919e-7|0.9999998978141611|4.078689450141159e-8|0.9999999592131055|0.9999999999999294|7.061018436615996e-14
640|0.01419080810171393|0.9858091918982861|7.964770168402428e-16|0.9999999999999992|0.000008979239941262575|0.9999910207600587|0.000002974018728498436|0.9999970259812715|0.9999999997377835|2.622164707588581e-10
641|0.01939542594726865|0.9806045740527314|2.626646062235889e-15|0.9999999999999973|2.1971888738012308e-7|0.9999997802811126|3.623164251235763e-7|0.9999996376835749|0.999999999998048|1.9519941218959502e-12
642|0.06400050102168621|0.9359994989783138|0.0000032443866065792966|0.9999967556133934|0.000002629476308683032|0.9999973705236913|0.0000010893070185781378|0.9999989106929814|1|0
643|0.06400048074340288|0.9359995192565971|2.409936260266066e-15|0.9999999999999976|2.2509242881771955e-7|0.9999997749075712|3.7117643303963876e-7|0.999999628823567|0.9999999999999594|4.063416270128073e-14
644|0.5224509869505711|0.47754901304942887|1.5382337669197136e-15|0.9999999999999984|4.940417885419549e-7|0.9999995059582114|5.107075269752277e-7|0.9999994892924731|0.999999910153773|8.984622701380118e-8
645|0.0015790503174104532|0.9984209496825895|2.731061234548549e-15|0.9999999999999972|2.314623447714529e-7|0.9999997685376553|3.8168040733983587e-7|0.9999996183195926|0.9999999999999372|6.283862319378386e-14
646|0.014190801845415869|0.9858091981545841|9.339619273400813e-15|0.9999999999999907|0.000002548803315662331|0.9999974511966844|0.0000010173398371383761|0.9999989826601628|1|0
647|0.01763123416724625|0.9823687658327538|5.029369927642694e-12|0.9999999999949706|1.2205554004868657e-7|0.99999987794446|4.175968046395605e-8|0.9999999582403195|0.9999999460194355|5.398056446281885e-8
648|0.06400134670945043|0.9359986532905495|4.798858837815512e-16|0.9999999999999996|0.00008346419172916913|0.9999165358082708|0.00018972840157707526|0.999810271598423|0.9997296538301619|0.00027034616983812043
649|0.007456336766681603|0.9925436632333184|4.3909277759984835e-15|0.9999999999999956|0.00009336096463340577|0.9999066390353666|0.00003532011017729332|0.9999646798898227|0.9998399509614575|0.00016004903854249797
650|0.01763123419375127|0.9823687658062488|5.395032543002148e-15|0.9999999999999946|1.4763516723946445e-7|0.9999998523648328|6.116051641406289e-8|0.9999999388394836|0.9999999999996494|3.5060843117662444e-13
651|0.06400049228055103|0.935999507719449|2.1349361005752735e-15|0.9999999999999979|0.00000298251044532094|0.9999970174895547|0.0000012355954915888744|0.9999987644045084|0.9999999989554669|1.0445331266595304e-9
652|0.10730037257073814|0.8926996274292619|4.60698456291721e-15|0.9999999999999954|9.199817951992164e-8|0.9999999080018205|5.624423096579943e-8|0.9999999437557691|0.999999999999998|1.9984014443252818e-15
653|0.5769923106694865|0.42300768933051347|1.2447935856941307e-15|0.9999999999999988|2.1402934112524227e-7|0.9999997859706589|1.9694420530867733e-7|0.9999998030557947|0.99999990178531|9.821469004744898e-8
654|0.5224509789865835|0.47754902101341645|7.424583687510438e-15|0.9999999999999926|2.2088527914770152e-7|0.9999997791147208|1.6890478140848645e-7|0.9999998310952186|1|0
655|0.06400048757796953|0.9359995124220305|3.990061671474177e-15|0.999999999999996|0.0000019988008802273598|0.9999980011991197|7.439896746917455e-7|0.9999992560103254|0.999996694311977|0.000003305688022980924
656|0.0785545602693292|0.9214454397306708|3.681456480386277e-15|0.9999999999999963|9.496703153171096e-8|0.9999999050329684|3.147946184732586e-8|0.9999999685205382|0.999999998977652|1.0223479840476557e-9
657|0.5769923377740903|0.4230076622259097|4.090299553230575e-15|0.9999999999999959|0.0000023190627200585734|0.9999976809372799|0.0000014177875684622928|0.9999985822124315|1|0
658|0.01763123461256307|0.9823687653874369|1.3209611050662764e-15|0.9999999999999987|6.132911005692508e-7|0.9999993867088994|3.0617808545851756e-7|0.9999996938219146|1|0
659|0.019395437054098658|0.9806045629459014|0.0000011236629753877873|0.9999988763370247|0.0000055507425369112865|0.9999944492574631|0.000006202434680643364|0.9999937975653194|0.9999999999999996|4.440892098500626e-16
660|0.0015790503174104532|0.9984209496825895|1.5390871933449175e-13|0.9999999999998461|0.000009747851363639984|0.9999902521486363|0.000018696025110801427|0.9999813039748892|0.9999999999999998|2.220446049250313e-16
661|0.01419080142792116|0.9858091985720788|9.093358559361127e-16|0.9999999999999991|0.0000011352450483156471|0.9999988647549517|0.0000018720297504478373|0.9999981279702496|0.9999999999711371|2.8862912060390045e-11
662|0.004146744119225479|0.9958532558807746|4.719144469354819e-15|0.9999999999999952|0.0000026335752068746214|0.9999973664247931|0.000002426864571659071|0.9999975731354284|1|0
663|0.2403898841091139|0.7596101158908861|1.0591838871389264e-14|0.9999999999999895|0.000002476630479014861|0.999997523369521|9.885324797632617e-7|0.9999990114675202|0.999999999999998|1.9984014443252818e-15
664|0.01763123648481049|0.9823687635151895|2.1897353301704705e-15|0.9999999999999978|0.0000012751383856575194|0.9999987248616143|0.0000028219997009171842|0.9999971780002991|0.9999999999998173|1.8274270985330077e-13
665|0.014190932827955095|0.9858090671720449|2.648934356405563e-16|0.9999999999999998|0.00008893068652077475|0.9999110693134792|0.00009077849517247066|0.9999092215048275|0.9998170589833462|0.000182941016653837
666|0.014190819181155407|0.9858091808188446|0.000004758852331338203|0.9999952411476687|0.000012282162898772402|0.9999877178371013|0.000009769989475332782|0.9999902300105247|0.9999767114927459|0.00002328850725408227
667|0.007456336766681597|0.9925436632333184|1.4020863620941866e-15|0.9999999999999986|0.000003255350207253587|0.9999967446497927|0.0000033034544663508254|0.9999966965455337|0.9999932536871626|0.0000067463128373690395
668|0.014190800385713515|0.9858091996142865|5.945997105942967e-16|0.9999999999999994|8.962940032294314e-7|0.9999991037059968|7.129674999227867e-7|0.9999992870325001|0.042696740533717595|0.9573032594662824
669|0.017631234185210242|0.9823687658147897|3.205621353069833e-14|0.9999999999999679|1.0745978369206585e-7|0.9999998925402163|8.686505789151758e-8|0.9999999131349421|0.99999918041096|8.195890399687045e-7
670|0.06400052878889564|0.9359994712111044|0.000002653957045153735|0.9999973460429549|0.00000555236710809395|0.9999944476328919|0.0000074767186453845755|0.9999925232813546|0.9999999999999996|4.440892098500626e-16
671|0.24038985685540437|0.7596101431445956|2.078400137220081e-15|0.9999999999999979|1.5355546281027697e-7|0.9999998464445372|1.3725684075009722e-7|0.9999998627431592|0.9999999987388062|1.2611938160489444e-9
672|0.019395425729913516|0.9806045742700865|3.485153901751981e-15|0.9999999999999966|1.6440604053422737e-7|0.9999998355939594|1.7700243589955344e-7|0.9999998229975641|0.9999999999999949|5.10702591327572e-15
673|0.004146743174379249|0.9958532568256208|1.2616013715622084e-14|0.9999999999999873|1.4227784060302046e-7|0.9999998577221594|1.0482426672717491e-7|0.9999998951757333|0.9999999999999349|6.505906924303417e-14
674|0.0640004798858557|0.9359995201141443|1.0473096584996547e-13|0.9999999999998953|1.7686834914232026e-7|0.9999998231316508|1.5009796808626066e-7|0.999999849902032|0.9999988568279666|0.0000011431720333687778
675|0.5224514780579017|0.4775485219420983|2.4435707336985143e-15|0.9999999999999976|0.00002704489836277545|0.9999729551016372|0.000011872193861072903|0.9999881278061389|0.999999999999998|1.9984014443252818e-15
676|0.0015790503174104532|0.9984209496825895|1.0698939856111532e-13|0.999999999999893|0.0005971431334374393|0.9994028568665626|0.000984745239728619|0.9990152547602714|0.9999999999446174|5.5382587405006234e-11
677|0.017631243422828978|0.982368756577171|1.3237038683142917e-13|0.9999999999998677|0.0000047449338804148625|0.9999952550661196|0.000011139643720005742|0.99998886035628|0.9999999999882472|1.1752820938681907e-11
678|0.014190799965988942|0.9858092000340111|2.703977199863656e-15|0.9999999999999973|6.494721944640769e-7|0.9999993505278055|3.970636345617718e-7|0.9999996029363655|0.9999999999979392|2.0607959783092156e-12
679|0.014190799353483302|0.9858092006465167|3.846542647607393e-15|0.9999999999999961|1.5928305814358986e-7|0.9999998407169418|6.59858359269581e-8|0.9999999340141641|0.9999999999999998|2.220446049250313e-16
680|0.017631311026305534|0.9823686889736944|3.675645296764695e-15|0.9999999999999963|0.0001010757049969422|0.999898924295003|0.00002943665340781772|0.9999705633465922|0.9998665499101244|0.00013345008987564189
681|0.014190810352587235|0.9858091896474128|1.2480701707227494e-15|0.9999999999999988|0.000006637210654368276|0.9999933627893456|0.000008338561136628352|0.9999916614388634|0.9999999426348554|5.7365144634502485e-8
682|0.01763123418843354|0.9823687658115665|2.12084141340404e-15|0.9999999999999979|1.0170876504423613e-7|0.9999998982912349|9.807429740996588e-8|0.9999999019257025|0.9999999977849143|2.215085670442818e-9
683|0.019395434714236215|0.9806045652857638|4.24591067477772e-15|0.9999999999999958|0.0000037142534115229914|0.9999962857465885|0.00000657209303680958|0.9999934279069632|0.999999999985371|1.4628964706275838e-11
684|0.017631238291232407|0.9823687617087676|1.9532460267624118e-15|0.999999999999998|0.000003782840485241493|0.9999962171595148|0.0000033795540731152634|0.9999966204459269|0.9999999995448405|4.55159465673205e-10
685|0.017631275620716542|0.9823687243792835|4.845078264652934e-16|0.9999999999999996|0.00003129092551299888|0.999968709074487|0.00003922625922654198|0.9999607737407734|0.9999999999264395|7.356049103179885e-11
686|0.0041472051511817695|0.9958527948488183|2.5237844511388637e-13|0.9999999999997476|0.0006063228468266734|0.9993936771531733|0.0017933761601353687|0.9982066238398646|0.9976728215259199|0.0023271784740801493
687|0.0015790503174104532|0.9984209496825895|4.028101999846289e-13|0.9999999999995972|0.00003725775532788434|0.9999627422446721|0.00003433330047719199|0.9999656666995228|0.9999999999999993|6.661338147750939e-16
688|0.01763123444075453|0.9823687655592455|1.2518682963352004e-15|0.9999999999999988|2.6651156571889686e-7|0.9999997334884343|3.6154527512016535e-7|0.9999996384547248|0.999999913372045|8.662795503155962e-8
689|0.019395425971960863|0.9806045740280391|3.485244306189033e-15|0.9999999999999966|2.427097377409156e-7|0.9999997572902622|3.6666897337741667e-7|0.9999996333310266|0.9999999999896079|1.0392131599701315e-11
690|0.017631234462176074|0.9823687655378239|1.5471007513015091e-13|0.9999999999998452|1.6667163338192662e-7|0.9999998333283666|4.977349627984989e-7|0.9999995022650372|0.9999994509071923|5.490928076667956e-7
691|0.07855687811063591|0.9214431218893641|0.000016619437246473655|0.9999833805627535|0.0001603019600929357|0.999839698039907|0.0007681658129383264|0.9992318341870616|0.999996834016109|0.0000031659838910513827
692|0.5769923118021468|0.42300768819785317|3.5205491919348827e-15|0.9999999999999964|2.0762697922300828e-7|0.9999997923730207|3.423759641086917e-7|0.9999996576240359|0.9999999999999993|6.661338147750939e-16
693|0.0015790503174104532|0.9984209496825895|1.5379116283884492e-13|0.9999999999998462|0.00011096327339032489|0.9998890367266097|0.00008175254699012119|0.9999182474530098|0.999999999910389|8.961098529880474e-11
694|0.2403949456356352|0.7596050543643648|5.8755489139695386e-12|0.9999999999941245|0.00014007114633745062|0.9998599288536626|0.00046580461648125293|0.9995341953835187|0.9992371398994506|0.0007628601005493785
695|0.017631234185683582|0.9823687658143164|4.992201768939773e-16|0.9999999999999996|7.36695768931458e-8|0.9999999263304231|1.214808216844332e-7|0.9999998785191783|0.9999999999999525|4.75175454539567e-14
696|0.07855456023186859|0.9214454397681314|3.227889786868238e-15|0.9999999999999968|8.609081004887976e-8|0.99999991390919|2.5072546725553824e-8|0.9999999749274533|0.2166090056800604|0.7833909943199396
697|0.01763123414149749|0.9823687658585025|1.4264858002693386e-14|0.9999999999999858|6.978826527150147e-8|0.9999999302117347|5.0328649475448604e-8|0.9999999496713505|0.9999999927908221|7.209177921296828e-9
698|0.014190799252011874|0.9858092007479882|2.1292492251442134e-15|0.9999999999999979|6.700822427624433e-8|0.9999999329917757|2.2200718717314216e-8|0.9999999777992813|0.9999999996980722|3.019278160820704e-10
699|0.5769923423373725|0.4230076576626275|1.2757063473900599e-15|0.9999999999999988|0.0000013809407531119309|0.9999986190592469|0.0000029176980689561933|0.9999970823019311|0.9999962533012078|0.000003746698792217451
700|0.01939543437214593|0.980604565627854|1.1769398572226641e-13|0.9999999999998823|0.0000022293779228719124|0.9999977706220772|0.000007683377976036015|0.9999923166220239|0.9999875401724497|0.000012459827550270752
701|0.07855457089652962|0.9214454291034704|6.723947738601205e-16|0.9999999999999993|0.0000021922448182227325|0.9999978077551818|0.000002258495403770082|0.9999977415045962|0.9999993039599337|6.960400662503474e-7
702|0.24516277502052058|0.7548372249794795|3.573067357166864e-15|0.9999999999999964|2.107242688866826e-7|0.9999997892757311|3.4748339457200946e-7|0.9999996525166054|0.9999999999999718|2.8199664825478976e-14
703|0.07855846735386061|0.9214415326461394|0.00014887177678932456|0.9998511282232107|0.0003064686717104871|0.9996935313282895|0.001135850691538362|0.9988641493084617|0.9998514768227591|0.00014852317724090014
704|0.5769923091519207|0.4230076908480793|3.836663276915385e-15|0.9999999999999961|1.5887398301123278e-7|0.999999841126017|6.58163711783674e-8|0.9999999341836289|0.9999999999999751|2.4868995751603507e-14
705|0.01763123945801361|0.9823687605419864|3.9980182126863145e-12|0.999999999996002|0.000004402690437397807|0.9999955973095626|0.000004740014027944353|0.999995259985972|0.9999999999999993|6.661338147750939e-16
706|0.01419079968651499|0.985809200313485|2.3789738059474986e-15|0.9999999999999977|4.6675094332933123e-7|0.9999995332490567|2.0489498197074128e-7|0.999999795105018|0.9999999999999816|1.84297022087776e-14
707|0.5224509789260985|0.4775490210739015|2.226080098396706e-15|0.9999999999999978|1.8545953437594692e-7|0.9999998145404656|1.9967970311578176e-7|0.9999998003202969|0.9999999999741442|2.5855761975890346e-11
708|0.00414674439916787|0.9958532556008322|1.2854507118923218e-15|0.9999999999999987|0.0000032209470904092362|0.9999967790529096|0.0000032685429737131916|0.9999967314570263|0.9999933194626551|0.000006680537344871951
709|0.004146743268059066|0.9958532567319409|4.366020893976171e-15|0.9999999999999957|2.4251012472496136e-7|0.9999997574898752|4.819116068939374e-7|0.9999995180883932|0.999999999999994|5.995204332975845e-15
710|0.5769924465314713|0.4230075534685287|9.414653114409646e-14|0.9999999999999059|0.000005107174870279054|0.9999948928251298|0.000011991513533141496|0.9999880084864669|0.9999999975467759|2.4532240683328155e-9
711|0.014190799465096843|0.9858092005349032|2.167359906257633e-15|0.9999999999999978|1.805676019931461e-7|0.999999819432398|1.944124342884835e-7|0.9999998055875657|0.9999999999752389|2.476108207360994e-11
712|0.01419085232738861|0.9858091476726114|7.703933670562301e-14|0.999999999999923|0.000028385637592877878|0.9999716143624071|0.00004288221199754677|0.9999571177880024|0.9999999999999956|4.440892098500626e-15
713|0.01763123420213821|0.9823687657978618|3.715758217205794e-15|0.9999999999999963|1.5769755568002075e-7|0.9999998423024443|6.532906811724639e-8|0.9999999346709318|0.9999999999992817|7.183142969324763e-13
714|0.06400047997826222|0.9359995200217378|3.1136269051987597e-15|0.9999999999999969|1.7142700753699447e-7|0.9999998285729924|1.845614100181208e-7|0.99999981543859|0.9999999999998035|1.965094753586527e-13
715|0.017631234529785815|0.9823687654702142|2.15432959217543e-15|0.9999999999999979|2.9046106986030096e-7|0.9999997095389301|4.886808157464183e-7|0.9999995113191843|1|0
716|0.017631266946704582|0.9823687330532954|0.0000032091026794673995|0.9999967908973205|0.000039490140604598714|0.9999605098593954|0.000013079488142944267|0.999986920511857|0.9999999999999258|7.416289804496046e-14
717|0.014190804292548494|0.9858091957074515|1.9955348272337743e-15|0.999999999999998|0.000003236125036305766|0.9999967638749637|0.0000036121750867800186|0.9999963878249132|0.9999999999996414|3.5860203695392556e-13
718|0.06400050493412895|0.935999495065871|0.0000011014632092847464|0.9999988985367907|0.000003527673234486232|0.9999964723267655|0.00000356245738365593|0.9999964375426164|0.999999533232564|4.6676743603590864e-7
719|0.017631238682496147|0.9823687613175038|0.0000017844152806599722|0.9999982155847194|0.000002909712355695272|0.9999970902876443|0.0000031326473605125372|0.9999968673526395|0.9999999999990001|9.99866855977416e-13
720|0.5769924929186573|0.4230075070813427|1.809194751938045e-13|0.999999999999819|0.000014133533018330128|0.9999858664669816|0.000008640701535900833|0.999991359298464|0.9999999999999976|2.4424906541753444e-15
721|0.0015790503174104532|0.9984209496825895|9.644185308057287e-13|0.9999999999990355|0.000014889096469164673|0.9999851109035308|0.000015392410857909368|0.9999846075891421|0.9999508247225273|0.00004917527747272388
722|0.01763124079506704|0.9823687592049329|0.0000020281826387054576|0.9999979718173613|0.000003542595062103359|0.9999964574049379|0.000005841724288845834|0.9999941582757111|0.9999999999962812|3.718803043284424e-12
723|0.0785545679139926|0.9214454320860074|3.772870911001557e-15|0.9999999999999962|0.000002431171798700206|0.9999975688282013|8.052278099279418e-7|0.9999991947721901|0.9999999999999512|4.884981308350689e-14
724|0.017631234234405203|0.9823687657655948|1.120253858008543e-15|0.9999999999999989|1.5471171763868632e-7|0.9999998452882823|1.2306723702884368e-7|0.9999998769327629|0.29895207750470626|0.7010479224952937
725|0.017631292168505702|0.9823687078314943|8.059693376376284e-16|0.9999999999999992|0.00004204261072571758|0.9999579573892743|0.00005655320601134073|0.9999434467939886|0.9999999999992171|7.829292769656604e-13
726|0.014190799254059989|0.98580920074594|3.684853177701533e-15|0.9999999999999963|7.118674224052306e-8|0.9999999288132577|2.0731979641039944e-8|0.9999999792680203|0.46820023419696777|0.5317997658030322
727|0.5224509787318486|0.47754902126815135|7.871770908606747e-15|0.9999999999999921|2.0973787417050534e-7|0.9999997902621258|1.6038067345252665e-7|0.9999998396193266|1|0
728|0.007456336766681597|0.9925436632333184|1.4180512223788424e-15|0.9999999999999986|2.778097609121733e-7|0.9999997221902391|3.685009838731222e-7|0.9999996314990162|0.999999936120764|6.387923601192114e-8
729|0.07855456203361794|0.9214454379663821|2.0741420647049323e-15|0.9999999999999979|3.5986890980534095e-7|0.9999996401310902|4.845932825712325e-7|0.9999995154067174|1|0
730|0.0015790503174104532|0.9984209496825895|4.264856543909092e-15|0.9999999999999958|0.0000017478708332014602|0.9999982521291668|6.497370044113785e-7|0.9999993502629956|0.9999971877754771|0.00000281222452291896
731|0.07855592343844316|0.9214440765615568|1.5506036456308524e-13|0.9999999999998449|0.00014507419636265782|0.9998549258036373|0.00041028528190102626|0.999589714718099|0.9999999926902481|7.309751914874596e-9
732|0.5769938237680112|0.4230061762319888|1.829044834126299e-15|0.9999999999999982|0.00009305137085447823|0.9999069486291455|0.00009501413212570858|0.9999049858678742|0.9997948563855564|0.00020514361444357032
733|0.10730037257073814|0.8926996274292619|1.0492403661298237e-14|0.9999999999999895|1.0085234097340093e-7|0.9999998991476591|4.025463666725513e-8|0.9999999597453634|0.9999999999999283|7.172040739078511e-14
734|0.0015790503174104532|0.9984209496825895|2.4028066313603274e-15|0.9999999999999976|1.9011095639681474e-7|0.9999998098890436|2.0467679823161055e-7|0.9999997953232018|1|0
735|0.017631237154718392|0.9823687628452816|0.000003215116644632372|0.9999967848833554|0.0000015159692696376345|0.9999984840307303|5.025113234103708e-7|0.9999994974886766|0.9999999867358984|1.326410159485647e-8
736|0.014190799293185601|0.9858092007068144|5.511843197446194e-15|0.9999999999999944|1.0788428562503563e-7|0.9999998921157144|3.653290380794457e-8|0.9999999634670962|0.9999999674650293|3.253497071753486e-8
737|0.017631526048856563|0.9823684739511435|0.000013585200375326448|0.9999864147996247|0.00010906787814103799|0.999890932121859|0.00037345651719191076|0.9996265434828081|0.9999999980693821|1.9306178877798175e-9
738|0.06403520009553924|0.9359647999044608|2.872150943528929e-14|0.9999999999999712|0.0010411216672643207|0.9989588783327357|0.00987951664430784|0.9901204833556921|0.9999995225560027|4.774439973376232e-7
739|0.014190799240550786|0.9858092007594492|1.1581257364253881e-14|0.9999999999999885|5.311533852463451e-8|0.9999999468846614|2.071088360813088e-8|0.9999999792891164|0.999999973072866|2.6927133967014072e-8
740|0.06400048145182774|0.9359995185481722|2.043984970012826e-13|0.9999999999997956|4.181555868029251e-7|0.9999995818444132|4.0059121100041744e-7|0.999999599408789|0.9999968388221292|0.0000031611778708029448
741|0.5769923171311725|0.4230076828688275|5.497704840837307e-15|0.9999999999999944|8.790487489762559e-7|0.999999120951251|3.2506232769880827e-7|0.9999996749376723|0.9999986222835816|0.0000013777164183936819
742|0.01763123768070287|0.9823687623192972|0.0000010531005852573265|0.9999989468994147|0.00000267950993953502|0.9999973204900605|0.0000023938298205029123|0.9999976061701795|0.9999999999802438|1.9756196678599736e-11
743|0.007456336766681597|0.9925436632333184|0.0000017550317536882992|0.9999982449682463|0.000002668318207790306|0.9999973316817922|0.0000023838595470735157|0.9999976161404529|0.9999999995332185|4.66781502339586e-10
744|0.07855459780669408|0.921445402193306|0.00000178810222456839|0.9999982118977754|0.000005801726542590438|0.9999941982734574|0.000007812501767731544|0.9999921874982323|0.9999999999999993|6.661338147750939e-16
745|0.017631234914180227|0.9823687650858197|6.374033319116946e-15|0.9999999999999937|4.1074507553043154e-7|0.9999995892549245|0.0000010208656665405966|0.9999989791343334|1|0
746|0.5224510781071768|0.47754892189282316|4.794755804184532e-16|0.9999999999999996|0.0000037993907967615564|0.9999962006092032|0.000004245464034365063|0.9999957545359657|0.9999999999985201|1.4799272918253337e-12
747|0.017631234187804563|0.9823687658121955|7.156274342167534e-15|0.9999999999999929|1.2331965481846492e-7|0.9999998766803452|7.539300483878013e-8|0.9999999246069952|0.9999999999999951|4.884981308350689e-15
748|0.06400047949925709|0.9359995205007429|7.248559552989724e-15|0.9999999999999928|1.2756322426230147e-7|0.9999998724367757|7.799403960930509e-8|0.9999999220059604|0.999999999975933|2.4066970638614293e-11
749|0.0015790503174104532|0.9984209496825895|1.459323440319256e-15|0.9999999999999986|0.00000449209215764134|0.9999955079078423|0.000004013214488203172|0.9999959867855118|0.9999999991175479|8.824521113837136e-10
750|0.017631242915180232|0.9823687570848197|1.703557465768502e-12|0.9999999999982965|0.000007523418820799595|0.9999924765811792|0.00000748532355360364|0.9999925146764463|0.9999943396270213|0.000005660372978666395
751|0.004146743253108917|0.9958532567468911|1.8876402225225547e-15|0.9999999999999981|2.704699297206236e-7|0.9999997295300703|3.7774943087415473e-7|0.9999996222505692|0.9999999995739028|4.2609715755759225e-10
752|0.06400047916890605|0.935999520831094|3.617473180293528e-15|0.9999999999999963|7.278211963790995e-8|0.9999999272178803|2.9050559342485568e-8|0.9999999709494407|0.9999999999999993|6.661338147750939e-16
753|0.5769923131159416|0.42300768688405843|4.163050388755814e-15|0.9999999999999959|2.3810369773002552e-7|0.9999997618963022|4.7315524019260754e-7|0.9999995268447598|0.9999999999999902|9.769962616701378e-15
754|0.2403898712390291|0.7596101287609709|2.4161720515493246e-13|0.9999999999997584|9.470015547961795e-7|0.9999990529984452|0.000001019558528328968|0.9999989804414716|0.9999999999999991|8.881784197001252e-16
755|0.007456336766681597|0.9925436632333184|8.867398647563982e-16|0.9999999999999991|0.0000023172793688240702|0.9999976827206312|0.0000025893502129495828|0.9999974106497871|0.9999999999624583|3.754174748848982e-11
756|0.014190805148249445|0.9858091948517506|0.0000018230497182250923|0.9999981769502818|0.0000029727117685589272|0.9999970272882315|0.0000032004735599011673|0.99999679952644|0.9999999999999842|1.5765166949677223e-14
757|0.014190799336879962|0.98580920066312|7.311220400885462e-15|0.9999999999999927|1.259897373740984e-7|0.9999998740102626|7.702539381450025e-8|0.9999999229746062|0.999999999999992|7.993605777301127e-15
758|0.10730037257073811|0.8926996274292619|8.320431597609984e-15|0.9999999999999917|1.499203030988712e-7|0.9999998500796969|5.983984513858218e-8|0.9999999401601548|0.9999999999998568|1.432187701766452e-13
759|0.0015790503174104532|0.9984209496825895|1.3760719321131994e-14|0.9999999999999862|1.4379747247481305e-7|0.9999998562025275|1.059438169016968e-7|0.9999998940561831|0.9999999999999989|1.1102230246251565e-15
760|0.064000831000828|0.935999168999172|7.932448443713159e-16|0.9999999999999992|0.000053247329236535455|0.9999467526707635|0.00005732702531583756|0.9999426729746842|0.9999999999996645|3.355093980417223e-13
761|0.576992339776848|0.42300766022315195|1.2956155575384252e-15|0.9999999999999987|0.0000012845391060062572|0.999998715460894|0.000002699719952083372|0.999997300280048|0.9999965601129867|0.0000034398870133456327
762|0.2403898555712917|0.7596101444287083|9.72757947423356e-15|0.9999999999999902|1.0090690729469794e-7|0.9999998990930927|4.02764044224983e-8|0.9999999597235956|1|0
763|0.0015790503174104532|0.9984209496825895|1.4021366843207118e-15|0.9999999999999986|0.000006864851151471231|0.9999931351488486|0.000008605754824869038|0.9999913942451751|0.9999999999996663|3.3373304120232206e-13
764|0.07855460303275072|0.9214453969672493|1.2978978409612925e-15|0.9999999999999987|0.000008278336298583403|0.9999917216637014|0.000009250263316210271|0.9999907497366838|0.9999999999996978|3.022027073029676e-13
765|0.017631269700678673|0.9823687302993214|0.000005307175907881276|0.9999946928240921|0.0000383184046359874|0.999961681595364|0.00001682103645343788|0.9999831789635466|0.9999999987531756|1.246824421485826e-9
766|0.004146743896190892|0.9958532561038091|6.625448170740571e-15|0.9999999999999933|0.0000028041536503465923|0.9999971958463496|0.0000011192614010738658|0.9999988807385989|1|0
767|0.5851398618035412|0.41486013819645884|7.263486755145e-15|0.9999999999999928|0.000254975606120791|0.9997450243938792|0.999998654896655|0.0000013451033450406769|0.0006711227847068069|0.9993288772152932
768|0.017632122628731324|0.9823678773712686|1.6022713940916882e-14|0.999999999999984|0.00026111956302820325|0.9997388804369718|0.0012497006864847031|0.9987502993135153|0.9999999999956384|4.36162217454239e-12
769|0.014190799698395536|0.9858092003016045|1.4885474751417192e-15|0.9999999999999986|5.150069094008662e-7|0.9999994849930905|1.7265727420870804e-7|0.9999998273427257|0.9999999298678528|7.013214720075212e-8
770|0.0640004986890194|0.9359995013109806|0.0000010930590342175371|0.9999989069409658|0.0000027136273322878|0.9999972863726677|0.000002424308488635395|0.9999975756915114|0.999999999999712|2.879918525877656e-13
771|0.01763128050434906|0.982368719495651|4.217091974601423e-14|0.9999999999999578|0.000012863986955661708|0.9999871360130443|0.00006607565338095499|0.9999339243466191|0.9999999999994462|5.537792446830281e-13
772|0.01763123421823569|0.9823687657817644|6.479193653522834e-15|0.9999999999999936|1.669850839061613e-7|0.9999998330149161|8.336526539714429e-8|0.9999999166347346|1|0
773|0.017631238782222402|0.9823687612177776|1.2714440806424194e-15|0.9999999999999988|0.000004222928912383396|0.9999957770710877|0.0000037726928100581626|0.99999622730719|0.9999999999995663|4.3365311341858614e-13
774|0.014190813526964583|0.9858091864730354|2.438089124959896e-15|0.9999999999999976|0.000013742250227864106|0.9999862577497721|0.000005485134240588594|0.9999945148657594|1|0
775|0.014190799631495622|0.9858092003685044|1.5778476356926142e-12|0.9999999999984222|2.5490140231495765e-7|0.9999997450985977|3.432458452768351e-7|0.9999996567541547|1|0
776|0.00414674317337085|0.9958532568266292|1.2929415332135466e-14|0.9999999999999871|1.3931917933476907e-7|0.9999998606808207|1.026462145271609e-7|0.9999998973537855|0.9999999999976499|2.3501200985265314e-12
777|0.2403898584119953|0.7596101415880047|2.2276609235177523e-15|0.9999999999999978|2.147112963982652e-7|0.9999997852887036|2.5743898335996637e-7|0.9999997425610166|0.9999999999999187|8.126832540256146e-14
778|0.07855456640036475|0.9214454335996353|3.538785730375528e-15|0.9999999999999964|0.0000018731198272774013|0.9999981268801728|7.476447840527219e-7|0.9999992523552159|1|0
779|0.014190799417958954|0.985809200582041|6.948543174341266e-15|0.999999999999993|1.6224806176473114e-7|0.9999998377519382|1.495131535573145e-7|0.9999998504868465|1|0
780|0.004146744075853138|0.9958532559241469|3.1164930443281654e-14|0.9999999999999688|0.000002216070019917853|0.9999977839299801|0.000002623992537711823|0.9999973760074623|0.9999948567246423|0.000005143275357721855
781|0.5224510907848604|0.4775489092151396|5.0330584977076264e-14|0.9999999999999497|0.000003971428955251603|0.9999960285710447|0.000005057165392874638|0.9999949428346071|0.9999999999710947|2.8905322579930726e-11
782|0.10730037257073814|0.8926996274292619|1.4388114938184981e-15|0.9999999999999986|0.00018273668297892813|0.999817263317021|0.00018654854271437312|0.9998134514572856|0.9996005441005926|0.0003994558994073749
783|0.2403898560077095|0.7596101439922904|7.615009970318909e-15|0.9999999999999923|1.1481563167651551e-7|0.9999998851843683|7.719982745385689e-8|0.9999999228001726|0.9999999999999825|1.7541523789077473e-14
784|0.017631242656775237|0.9823687573432247|2.1973708756986995e-15|0.9999999999999978|0.000010942801302159201|0.9999890571986978|0.0000036243604982473887|0.9999963756395017|0.9999999999999949|5.10702591327572e-15
785|0.5769929029443002|0.42300709705569983|4.846863792624476e-16|0.9999999999999996|0.00003243646612001017|0.9999675635338799|0.00004066407643184977|0.9999593359235681|0.9999999943454938|5.654506196606235e-9
786|0.0015790503174104532|0.9984209496825895|1.0134192789182646e-15|0.999999999999999|0.0000014541191350591608|0.9999985458808649|0.0000021405590350069423|0.999997859440965|0.9999999877138696|1.2286130446348409e-8
787|0.014190800547099107|0.9858091994529009|5.163962251620381e-13|0.9999999999994836|6.272970457226163e-7|0.9999993727029542|0.0000011989596854521928|0.9999988010403146|0.9999986976140753|0.0000013023859246619196
788|0.0041467449600191605|0.9958532550399808|0.000001932532909600988|0.9999980674670904|0.0000033702851044269503|0.9999966297148956|0.0000040410000110300105|0.9999959589999889|0.999999999771398|2.2860202619767733e-10
789|0.0015790503174104532|0.9984209496825895|4.264876768712345e-15|0.9999999999999958|0.000002626108916175625|0.9999973738910838|8.701371460216325e-7|0.999999129862854|0.9999999888679582|1.1132041843886498e-8
790|0.014190800665127084|0.9858091993348729|6.0015139600738895e-15|0.999999999999994|0.0000014467907768246307|0.9999985532092232|5.377669962932594e-7|0.9999994622330037|0.9999975873385476|0.0000024126614524000445
791|0.004146743170053216|0.9958532568299467|4.0987866761432136e-15|0.9999999999999959|1.591253446262344e-7|0.9999998408746553|6.592345568250673e-8|0.9999999340765443|0.9999999999613465|3.865352482534945e-11
792|0.017631236015066765|0.9823687639849332|3.673888435060454e-15|0.9999999999999963|0.000002478056556148262|0.9999975219434438|8.207642041465149e-7|0.9999991792357958|0.999999999750592|2.494080497683626e-10
793|0.004146788344295988|0.9958532116557041|3.249492556164446e-14|0.9999999999999675|0.00007900550638328851|0.9999209944936167|0.00015153831827710072|0.9998484616817229|0.9999999999979097|2.0903279107642447e-12
794|0.004146777419162631|0.9958532225808374|9.368314578520548e-16|0.9999999999999991|0.00006595425449311877|0.9999340457455069|0.00010875898758075087|0.9998912410124192|0.9999999999998486|1.5143442055887135e-13
795|0.06400051178435134|0.9359994882156486|8.613280146079342e-14|0.9999999999999138|0.000004083802517144107|0.9999959161974828|0.000006265466260026609|0.99999373453374|0.9999999998461211|1.5387890961449102e-10
796|0.017631256293239753|0.9823687437067602|2.6671981926416324e-14|0.9999999999999734|0.000007376768653445252|0.9999926232313465|0.000030389185894300184|0.9999696108141057|0.9999999999989044|1.0955680807001045e-12
797|0.017631235803945985|0.982368764196054|3.82382530285981e-15|0.9999999999999962|0.000002143796156385989|0.9999978562038436|7.982890754546021e-7|0.9999992017109245|0.999996436621171|0.000003563378829007924
798|0.019395425524393235|0.9806045744756068|4.8530843254298704e-15|0.9999999999999951|8.816090325832294e-8|0.9999999118390968|2.567542766650483e-8|0.9999999743245723|0.010780238233359916|0.9892197617666401
799|0.0015790503174104532|0.9984209496825895|1.6416697519158368e-15|0.9999999999999983|5.496153228182501e-7|0.9999994503846772|1.8442756345127831e-7|0.9999998155724366|0.999999919722943|8.027705700186516e-8
800|0.004146782030678724|0.9958532179693212|1.0078962919171957e-13|0.9999999999998992|0.00015339134006365062|0.9998466086599364|0.00004467273033957924|0.9999553272696604|0.999995522853013|0.0000044771469870363845
801|0.24897393946779806|0.7510260605322019|0.9999999758989008|2.4101099227458178e-8|0.00003818460526101776|0.9999618153947389|0.0001083970809386539|0.9998916029190613|0.0003638321258282685|0.9996361678741718
802|0.24897301253989645|0.7510269874601035|0.9999939672928215|0.000006032707178471597|0.00006231439752294768|0.9999376856024771|9.08016652194458e-8|0.9999999091983348|0.00023729245545617934|0.9997627075445438
803|0.06718572304370898|0.932814276956291|0.9999999999583042|4.1695757957427304e-11|0.0000556775425107066|0.9999443224574893|0.00015155252429904228|0.999848447475701|0.0007970790089037052|0.9992029209910963
804|0.10730037257073802|0.892699627429262|0.999999995822745|4.177254986359458e-9|0.000059545990267919857|0.9999404540097321|0.00017101074641588264|0.9998289892535841|0.002589509360036161|0.9974104906399638
805|0.004343033577222507|0.9956569664227775|0.9999999963205124|3.6794876034917934e-9|0.000028899937661885903|0.9999711000623381|0.000040471045420971976|0.9999595289545791|0.0009609757355140602|0.999039024264486
806|0.24897241825051902|0.7510275817494809|0.999999069689608|9.303103920554889e-7|5.890186120189072e-7|0.999999410981388|4.685417125407334e-7|0.9999995314582875|0.0001093843997463377|0.9998906156002536
807|0.0015790503174104504|0.9984209496825895|0.9999999752492721|2.4750727911637682e-8|0.08779806455876221|0.9122019354412378|0.004023665331267084|0.9959763346687329|0.0004995989966227829|0.9995004010033772
808|0.014936438121100133|0.9850635618788999|0.9999994311421242|5.688578758045182e-7|2.4109704878194407e-7|0.9999997589029512|7.021558999284299e-8|0.99999992978441|0.00039064733516308597|0.9996093526648369
809|0.014936441906209219|0.9850635580937908|0.9999999221019392|7.789806077962425e-8|0.0000020427388455902046|0.9999979572611544|0.000002123668403103231|0.9999978763315969|0.0003958579918448145|0.9996041420081552
810|0.0015790503174104532|0.9984209496825895|0.9999608202123734|0.00003917978762657537|0.000001595238688638764|0.9999984047613114|0.0000012689511873390748|0.9999987310488127|0.0008001207194783925|0.9991998792805216
811|0.018118061015276535|0.9818819389847234|0.8256247080609023|0.17437529193909773|0.0004420723518717204|0.9995579276481282|0.00012874637480919066|0.9998712536251908|0.17417328578054334|0.8258267142194566
812|0.018220410555642903|0.9817795894443571|0.9999783377672152|0.00002166223278476931|0.000001969580173993151|0.999998030419826|0.0000020476281964598837|0.9999979523718036|0.0004919594246672552|0.9995080405753327
813|0.06718519484812409|0.9328148051518759|0.9999999752526749|2.4747325078067206e-8|0.000027900430792214178|0.9999720995692077|0.00003907105572567246|0.9999609289442744|0.0010198707217338237|0.9989801292782662
814|0.01822063483079482|0.9817793651692052|0.9999999994466255|5.533744573682498e-10|0.00003860653290226135|0.9999613934670978|0.0002762305831734629|0.9997237694168265|0.00023189871946856008|0.9997681012805314
815|0.08101177183850478|0.9189882281614952|0.9999998911972562|1.0880274381452892e-7|0.0000033210106949144874|0.9999966789893051|0.000007083611046367822|0.9999929163889536|0.0006606184939525001|0.9993393815060475
816|0.014939411415166325|0.9850605885848337|0.9999947093067656|0.0000052906932344054525|0.000410696718142786|0.9995893032818572|0.0029500232854646397|0.9970499767145353|0.0002387827592273459|0.9997612172407726
817|0.248972455077518|0.751027544922482|0.9999999302374742|6.976252575618958e-8|0.0000030090788368075824|0.9999969909211632|8.763452183626632e-7|0.9999991236547816|0.0002220683441060713|0.9997779316558939
818|0.014936871220425684|0.9850631287795744|0.9999999997224152|2.775848439995343e-10|0.00004616615874839976|0.9999538338412516|0.00044269080604220496|0.9995573091939578|0.0008369800754542668|0.9991630199245457
819|0.007456336766681597|0.9925436632333184|0.9999999991241602|8.758398450936511e-10|0.010372432356833269|0.9896275676431667|0.0005105616686645443|0.9994894383313354|0.0002824441898859749|0.999717555810114
820|0.018220432121838465|0.9817795678781616|0.9999999996691218|3.3087821371680093e-10|0.000004412889233106909|0.9999955871107669|0.000012526860987528284|0.9999874731390125|0.0001388448902038674|0.9998611551097961
821|0.018220423750502607|0.9817795762494974|0.999999999804998|1.9500201453581667e-10|0.0000022803549316203503|0.9999977196450683|0.000002370700719287451|0.9999976292992807|0.00024613297899462406|0.9997538670210053
822|0.5354480460942372|0.46455195390576276|0.9999999822136322|1.7786367823013904e-8|0.0004183633184801437|0.9995816366815199|0.002999896643857697|0.9970001033561423|0.0002520346293178778|0.9997479653706821
823|0.06719713834466695|0.932802861655333|0.9999937803185209|0.000006219681479069372|0.0003967629461901768|0.9996032370538098|0.002850808496360207|0.9971491915036398|0.00028575417135596424|0.999714245828644
824|0.004343020458533612|0.9956569795414664|0.9999999996759259|3.240741008880832e-10|0.0000040563454868527|0.9999959436545132|0.00001151473140688577|0.9999884852685931|0.00022327613464928102|0.9997767238653508
825|0.08101186275067793|0.918988137249322|0.9999999965078388|3.492161226859025e-9|0.000020812392359281465|0.9999791876076407|0.000021636941935925428|0.9999783630580641|0.00043046736805696405|0.999569532631943
826|0.5353993966023728|0.4646006033976272|0.9999999999806823|1.93176585838728e-11|0.000028259338893780583|0.9999717406611062|0.00003957330499041567|0.9999604266950096|0.0010893354652203888|0.9989106645347796
827|0.0015790503174104532|0.9984209496825895|0.9999984435244503|0.0000015564755496688676|0.000041096012246012304|0.999958903987754|0.00005755137794133639|0.9999424486220586|0.0009625142667766452|0.9990374857332234
828|0.01822042122977079|0.9817795787702293|0.9999999964965738|3.503426215800687e-9|5.31372392001866e-7|0.999999468627608|4.226863556858684e-7|0.9999995773136443|0.00010850420969361636|0.9998914957903063
829|0.007456336766681597|0.9925436632333184|0.9999999985870294|1.4129706293886102e-9|0.00003676854719640838|0.9999632314528036|0.00003822526025488228|0.9999617747397451|0.0004304616267235509|0.9995695383732764
830|0.01822042350887399|0.981779576491126|0.9999999106003383|8.93996616735393e-8|0.0000031393371067043577|0.9999968606628933|0.0000012315814107078344|0.9999987684185893|0.0009728061136849668|0.999027193886315
831|0.585140256724103|0.41485974327589703|0.9999999999887801|1.1219913886861832e-11|0.000020848290652258816|0.9999791517093477|0.000021674250374670662|0.9999783257496253|0.0005115189478188299|0.9994884810521811
832|0.01822043519681251|0.9817795648031875|0.9999998386834621|1.6131653790552036e-7|0.000004477148032705175|0.9999955228519672|0.000017116228533010133|0.9999828837714669|0.0008508616840881156|0.9991491383159119
833|0.018219221004658|0.981780778995342|0.9956855054489273|0.0043144945510726895|0.0015256478264290144|0.998474352173571|0.00044432008933389423|0.9995556799106661|0.002600977947469317|0.9973990220525307
834|0.01822049882508653|0.9817795011749135|0.9999133257648706|0.00008667423512942474|0.00001895886792732914|0.9999810411320726|0.00017093533226829625|0.9998290646677317|0.0005522016194149978|0.999447798380585
835|0.08101175287197519|0.9189882471280248|0.9999997624059394|2.3759406064804978e-7|0.000002949351077221897|0.9999970506489227|8.589504808515759e-7|0.9999991410495191|0.0002093208090903325|0.9997906791909097
836|0.08101175316915292|0.9189882468308471|0.9999999493809165|5.061908348036326e-8|0.00000290496524044875|0.9999970950347595|8.460238285673667e-7|0.9999991539761715|0.00019822513477489159|0.9998017748652251
837|0.018216262702303136|0.9817837372976969|0.9929308544523966|0.007069145547603406|0.000003358633659101057|0.9999966413663409|0.000007169455521106698|0.9999928305444789|0.00781259427096415|0.9921874057290359
838|0.014936438175518551|0.9850635618244814|0.9999986408092529|0.0000013591907470633657|5.776056705769056e-7|0.9999994223943294|4.594631553962754e-7|0.9999995405368446|0.00010979418146750393|0.9998902058185325
839|0.0043430239703810694|0.9956569760296189|0.9999999962214123|3.778587664982069e-9|0.000005827923985062159|0.9999941720760149|0.000024151304770306485|0.9999758486952297|0.0011106526044896915|0.9988893473955103
840|0.004343735031250986|0.995656264968749|0.9999902608105767|0.000009739189423263461|0.0003609295342543614|0.9996390704657456|0.0025964413896818195|0.9974035586103182|0.01793107150639851|0.9820689284936015
841|0.018220538277029425|0.9817794617229706|0.9999999941557709|5.844229100659959e-9|0.00004642144441219889|0.9999535785555878|0.00012634681275328503|0.9998736531872467|0.00161550460371492|0.998384495396285
842|0.014936450339368293|0.9850635496606317|0.9999999999989495|1.0504930259003231e-12|0.000004505508602181392|0.9999954944913978|0.000009105001828186977|0.9999908949981718|0.014190860019727008|0.985809139980273
843|0.001579050317410452|0.9984209496825895|0.9999999999943634|5.63660229602192e-12|0.00000684209708364975|0.9999931579029163|0.000013826937532685659|0.9999861730624673|0.00018222652528784408|0.9998177734747121
844|0.004343052357586092|0.9956569476424139|0.9999815450868658|0.000018454913134235973|0.000053163496941464425|0.9999468365030585|0.00010809141157746688|0.9998919085884226|0.00042496260785594426|0.999575037392144
845|0.10730037257073814|0.8926996274292619|0.9999999998800664|1.1993361859197194e-10|0.000003712198110473193|0.9999962878018895|0.000002218234444538519|0.9999977817655554|0.00101663461500628|0.9989833653849938
846|0.0015790503174104532|0.9984209496825895|0.9999999999959677|4.0323300254385686e-12|0.00045622854218795586|0.999543771457812|0.000002649102429527293|0.9999973508975705|0.0002461102071547834|0.9997538897928452
847|0.004343137502287403|0.9956568624977126|0.9999999996285671|3.714328844495185e-10|0.00004686621670120943|0.9999531337832988|0.00044940376423959795|0.9995505962357604|0.0008834232447045039|0.9991165767552955
848|0.01493649016744416|0.9850635098325559|0.999999999999571|4.289901767151605e-13|0.000008987816589106371|0.9999910121834109|0.00004954365016017612|0.9999504563498398|0.00010850002124654922|0.9998914999787535
849|0.01822051329657246|0.9817794867034275|0.999999999999746|2.540190280342358e-13|0.00004504943549646894|0.9999549505645036|0.00009104059976422252|0.9999089594002358|0.00025531697339343986|0.9997446830266066
850|0.014936446016891109|0.9850635539831089|0.9999998702331485|1.2976685148657907e-7|0.000004924911938739401|0.9999950750880613|0.000003917578539632324|0.9999960824214603|0.00020144800434355147|0.9997985519956565
851|0.004343735710105889|0.9956562642898941|0.9999999999671878|3.281219740358665e-11|0.0003614403501675748|0.9996385596498324|0.0025908662903749336|0.997409133709625|0.0004301337094184785|0.9995698662905815
852|0.014936481854289202|0.9850635181457108|0.9999999999915932|8.40683078706661e-12|0.000024093330219431685|0.9999759066697805|0.000025047893003281093|0.9999749521069967|0.00026770573356434346|0.9997322942664356
853|0.5851396522158555|0.4148603477841445|0.9999657778945533|0.000034222105446679585|0.000002723936522846573|0.9999972760634771|0.0000038145694967366973|0.9999961854305033|0.0009177859162462536|0.9990822140837538
854|0.5354083075665595|0.46459169243344045|0.9999999999458753|5.412470471810593e-11|0.00007707964376878329|0.9999229203562312|0.0006038445544774256|0.9993961554455226|0.0018824144351569832|0.998117585564843
855|0.014940271406759298|0.9850597285932408|0.9999999999784253|2.1574741992935742e-11|0.00040767607008042453|0.9995923239299196|0.003920398049784264|0.9960796019502157|0.0016360101002304342|0.9983639898997696
856|0.2507910070163033|0.7492089929836967|0.9999877418671869|0.00001225813281313659|0.1562379914947639|0.8437620085052361|0.029924451450326073|0.9700755485496739|0.00048344994397276026|0.9995165500560272
857|0.018220637134893056|0.9817793628651069|0.9999999996969702|3.0302982345631335e-10|0.0000390216386381529|0.9999609783613619|0.0002792011040837408|0.9997207988959163|0.00021969914011820863|0.9997803008598818
858|0.5354010062928368|0.4645989937071632|0.9999999999835918|1.6408208125540114e-11|0.00004651764023960493|0.9999534823597604|0.0001320535191961877|0.9998679464808038|0.00017365282369774608|0.9998263471763023
859|0.014930413601572934|0.9850695863984271|0.9919028319026221|0.008097168097377927|0.000007021225365069539|0.9999929787746349|0.000007536825111769896|0.9999924631748882|0.008858371426541297|0.9911416285734587
860|0.018220449435414086|0.9817795505645859|0.9999999999911633|8.836709142201471e-12|0.000020762730926329606|0.9999792372690737|0.000021585312706064694|0.999978414687294|0.00043046390305225533|0.9995695360969478
861|0.5354015075948756|0.4645984924051244|0.9999999999397593|6.0240701316161e-11|0.00005724359078069517|0.9999427564092193|0.00015581551197069952|0.9998441844880293|0.000797077417569137|0.9992029225824308
862|0.014936548108267639|0.9850634518917324|0.9999999999482647|5.173528272450767e-11|0.000040998990703333846|0.9999590010092967|0.00008285485819536544|0.9999171451418046|0.00042426089024463613|0.9995757391097554
863|0.0182248467112946|0.9817751532887053|0.9999999996284368|3.715632246326095e-10|0.006252130270305562|0.9937478697296944|0.00030889096490922823|0.9996911090350907|0.0004696145758370178|0.999530385424163
864|0.020298737597301796|0.9797012624026982|0.9999992216221146|7.783778853687195e-7|4.125678478742649e-7|0.9999995874321521|2.465525681283098e-7|0.9999997534474319|0.0005486370519271574|0.9994513629480728
865|0.020299101884170567|0.9797008981158294|0.9999999999986033|1.396660564978447e-12|0.00003992019960373718|0.9999600798003963|0.0002856314492712902|0.9997143685507287|0.00024611637775091264|0.999753883622249
866|0.01822045293240976|0.9817795470675903|0.9999999964243163|3.5756837490907856e-9|0.000023280613448669958|0.9999767193865513|0.00002420297409669064|0.9999757970259033|0.0002859648557528366|0.9997140351442472
867|0.014936438111071159|0.9850635618889289|0.9999994107382562|5.89261743844105e-7|2.456209773656459e-7|0.9999997543790227|7.153311053568906e-8|0.9999999284668895|0.00032884875826834093|0.9996711512417317
868|0.018220459771193697|0.9817795402288063|0.999999999980157|1.9843016119125423e-11|0.00002396376025518742|0.9999760362397448|0.000033555554672949694|0.999966444445327|0.0016391389889876566|0.9983608610110123
869|0.01822560505965214|0.9817743949403479|0.9999999998480549|1.5194512315019892e-10|0.0004916558051145933|0.9995083441948854|0.007131687616783512|0.9928683123832165|0.0014498182905944132|0.9985501817094056
870|0.018220422718739457|0.9817795772812605|0.9999999998135332|1.864668419671034e-10|0.0000024274274612550054|0.9999975725725387|7.069487254943681e-7|0.9999992930512746|0.00042427061347321816|0.9995757293865268
871|0.02029873688805676|0.9797012631119433|0.9999986962065187|0.0000013037934812887286|3.230017933381873e-7|0.9999996769982067|1.2671796718890761e-7|0.9999998732820328|0.0008321506023972412|0.9991678493976027
872|0.018220647171087536|0.9817793528289125|0.9999999607991827|3.92008172589442e-8|0.00006465213806074775|0.9999353478619393|0.00026800789592759027|0.9997319921040724|0.0007270403052837051|0.9992729596947163
873|0.08095512750410402|0.919044872495896|0.976946039530945|0.023053960469054946|0.000003685438022421288|0.9999963145619776|0.000007882730310704001|0.9999921172696893|0.02378537301587171|0.9762146269841283
874|0.0015790503174104532|0.9984209496825895|0.9999990169962816|9.830037184244134e-7|4.78812215457376e-7|0.9999995211877846|1.878283002640676e-7|0.9999998121716998|0.0014865384620378259|0.9985134615379622
875|0.0015790503174104532|0.9984209496825895|0.999999999750711|2.492890338601228e-10|0.000035895675925327585|0.9999641043240747|0.00003731539457118523|0.9999626846054288|0.010039774535299282|0.9899602254647007
876|0.10730037257073814|0.8926996274292619|0.9999999848799523|1.512004765835684e-8|0.0000055106630043375575|0.9999944893369956|0.000014999337165059074|0.9999850006628349|0.0007329317406255624|0.9992670682593744
877|0.014936725828806079|0.9850632741711939|0.9999998366519764|1.6334802355189026e-7|0.000039802790920401285|0.9999601972090796|0.0002849502686596722|0.9997150497313403|0.00021971554698005778|0.9997802844530199
878|0.5353985632301969|0.46460143676980314|0.9999999990791404|9.208596107868061e-10|0.0000058524434285460996|0.9999941475565715|0.000004655394261923047|0.999995344605738|0.00011180449932686641|0.9998881955006731
879|0.01493996915436001|0.98506003084564|0.9999999998820057|1.179942810125567e-10|0.0039584426473859525|0.996041557352614|0.000022949965658599833|0.9999770500343415|0.0005110019248732721|0.9994889980751267
880|0.007456336766681597|0.9925436632333184|0.9999999999628002|3.719979879690527e-11|0.000010717194262160692|0.9999892828057378|0.000059776737053556464|0.9999402232629464|0.0025440419402005822|0.9974559580597994
881|0.004354131307084466|0.9956458686929155|0.9999999801842159|1.9815784124688207e-8|0.0012216494589411507|0.9987783505410589|0.044530773804390744|0.9554692261956093|0.0003950925046605529|0.9996049074953395
882|0.24900861419181314|0.7509913858081869|0.9999999861669513|1.3833048706501927e-8|0.00042645832187989855|0.9995735416781201|0.0030580798604012104|0.9969419201395988|0.0002387702227463921|0.9997612297772536
883|0.004343097743810906|0.9956569022561891|0.9999999995798163|4.201836656392288e-10|0.0000408224233389388|0.9999591775766611|0.00029208886683625043|0.9997079111331637|0.00021969845930915733|0.9997803015406909
884|0.020304394641386333|0.9796956053586137|0.999999999960016|3.998401609806024e-11|0.0004759865835268315|0.9995240134164731|0.004580222811270937|0.9954197771887291|0.0010176947915880314|0.9989823052084119
885|0.0015790503174104532|0.9984209496825895|0.9999997953384968|2.046615031892074e-7|0.000009176143946178394|0.9999908238560539|0.00005059062511501165|0.999949409374885|0.00011520612731656135|0.9998847938726835
886|0.014937122891282116|0.9850628771087179|0.9999999999945721|5.42788036739239e-12|0.00009170126360349883|0.9999082987363965|0.0006804656015970274|0.9993195343984029|0.0009116469280043992|0.9990883530719956
887|0.0015790503174104532|0.9984209496825895|0.9999999999948297|5.170308625679354e-12|0.000057484359261432595|0.9999425156407385|0.0008289468105365236|0.9991710531894635|0.000748433415067193|0.9992515665849329
888|0.0015790503174104532|0.9984209496825895|0.9999999642578579|3.574214213486471e-8|0.0000023897064941566962|0.9999976102935059|0.0000024843847431871703|0.9999975156152568|0.00024616850600709354|0.9997538314939929
889|0.018220632157743007|0.981779367842257|0.9999999996199649|3.8003511448891913e-10|0.00003812496042480593|0.9999618750395752|0.0002727839894042925|0.9997272160105957|0.00024611717131809205|0.9997538828286819
890|0.535398465578097|0.464601534421903|0.9999999295685774|7.043142258300605e-8|0.0000029837510992476317|0.9999970162489008|8.68968927176436e-7|0.9999991310310729|0.00022206881843253617|0.9997779311815674
891|0.020302443896537303|0.9796975561034627|0.9999999999433915|5.660849566879733e-11|0.00040537440344730406|0.9995946255965527|0.0029065254157633674|0.9970934745842366|0.0002857419763511757|0.9997142580236488
892|0.0015790503174104532|0.9984209496825895|0.9999994165034308|5.834965691731142e-7|0.000025254769416029877|0.9999747452305839|0.000026252659374348672|0.9999737473406256|0.015531456365711323|0.9844685436342887
893|0.0015790503174104532|0.9984209496825895|0.999999999999768|2.320366121466577e-13|0.0000809717352440067|0.999919028264756|0.00022040794075841994|0.9997795920592416|0.0007970532621098326|0.9992029467378901
894|0.014936444117417277|0.9850635558825828|0.9999999996073659|3.9263414741697034e-10|0.000002747255294611699|0.9999972527447054|0.0000038472598298892985|0.9999961527401701|0.0008371410662829548|0.999162858933717
895|0.020298759880028005|0.979701240119972|0.9999999999867193|1.3280709865171048e-11|0.0000053526412728489845|0.9999946473587271|0.000014568935073407464|0.9999854310649265|0.0008308429715827231|0.9991691570284172
896|0.00434380817100121|0.9956561918289988|0.9999999999469533|5.3046678161194905e-11|0.00039779101782371217|0.9996022089821763|0.0028520286741072587|0.9971479713258927|0.0003076120281895658|0.9996923879718105
897|0.0015790503174104532|0.9984209496825895|0.9999999999772249|2.277511512716046e-11|0.000006759857431633709|0.9999932401425684|0.000028015528175810985|0.9999719844718242|0.0005814290163631728|0.9994185709836368
898|0.007456336766681597|0.9925436632333184|0.9999999270534483|7.294655168799125e-8|0.00003936775594086414|0.9999606322440592|0.00028174853892912297|0.9997182514610709|0.0002629095585385811|0.9997370904414614
899|0.018229536238786367|0.9817704637612137|0.9999999972872042|2.7127957658024116e-9|0.0006732497481856987|0.9993267502518143|0.012741481084943914|0.9872585189150561|0.0002875715601597868|0.9997124284398402
900|0.014937763264824752|0.9850622367351752|0.9999999821446296|1.7855370404440407e-8|0.00007588973001350921|0.9999241102699865|0.0014220676202320662|0.9985779323797679|0.00015961565562457595|0.9998403843443754
901|0.014947917619610769|0.9850520823803892|0.9999999995396889|4.6031112255207063e-10|0.012657015608108519|0.9873429843918915|0.0002987648002813027|0.9997012351997187|0.0006726848512819228|0.9993273151487181
902|0.020298714253853704|0.9797012857461463|0.9999671103683582|0.00003288963164183034|0.000002380503774166752|0.9999976194962258|0.0000033332395433680063|0.9999966667604566|0.0018235069402098912|0.9981764930597901
903|0.25490742028080093|0.7450925797191991|0.9999999998586071|1.4139289739034666e-10|0.000010251510896631015|0.9999897484891034|0.00007605274067461756|0.9999239472593254|0.00046879263286427335|0.9995312073671357
904|0.10730037257073814|0.8926996274292619|0.9999999997673008|2.32699193247754e-10|0.000594871320040776|0.9994051286799592|0.008642324856191127|0.9913576751438089|0.0007585744098230755|0.9992414255901769
905|0.004343028957726951|0.995656971042273|0.9999999976996952|2.3003048355008104e-9|0.00002472235949597824|0.999975277640504|0.000025701844645636728|0.9999742981553543|0.0002677079361858554|0.9997322920638142
906|0.014936438584360258|0.9850635614156398|0.9999999979628873|2.0371127007479117e-9|2.7653534242545015e-7|0.9999997234646576|8.053641602156698e-8|0.999999919463584|0.00020414137826400792|0.999795858621736
907|0.01822042300956319|0.9817795769904368|0.9999999614655398|3.853446017831885e-8|0.0000027834031109216607|0.9999972165968891|8.106208375782607e-7|0.9999991893791624|0.00023719647256859088|0.9997628035274314
908|0.5851844596327884|0.4148155403672116|0.9999999999606564|3.934363945745645e-11|0.0004644901511971885|0.9995355098488028|0.00446917548915958|0.9955308245108404|0.0010177475366057182|0.9989822524633942
909|0.01822042081560031|0.9817795791843997|0.9999999978132312|2.1867687660659385e-9|2.672071391888303e-7|0.9999997327928608|7.78197287077184e-8|0.9999999221802713|0.00021806315082795115|0.999781936849172
910|0.004343015104646421|0.9956569848953536|0.9999858770856094|0.000014122914390624075|0.000002442037522464383|0.9999975579624776|0.000002538805292872045|0.9999974611947071|0.00023383361626532986|0.9997661663837347
911|0.0043430175543302816|0.9956569824456697|0.9999999495306585|5.0469341483783126e-8|0.0000028632143662980973|0.9999971367856337|8.338645662453613e-7|0.9999991661354337|0.00025534907645269274|0.9997446509235474
912|0.007456336766681597|0.9925436632333184|0.999999960272379|3.97276209707087e-8|0.0000023120295267620283|0.9999976879704733|0.0000024036296810818616|0.9999975963703189|0.00028307170995470156|0.9997169282900453
913|0.08101175426173952|0.9189882457382604|0.9999999997994442|2.0055579419420155e-10|0.000002008348072225164|0.9999979916519278|0.0000020879150630127826|0.9999979120849369|0.0003957803316106388|0.9996042196683894
914|0.004343017585969187|0.9956569824140308|0.9999999627867742|3.721322583416509e-8|0.000002955362809227832|0.9999970446371907|8.607012999172129e-7|0.9999991392987001|0.00022205279572196928|0.999777947204278
915|0.0015790503174104532|0.9984209496825895|0.9999999920470749|7.952925096255115e-9|0.03435913664319718|0.9656408633568028|0.0022722251107150713|0.9977277748892849|0.00040544392943814365|0.9995945560705618
916|0.0015790503174104532|0.9984209496825895|0.9999999972867841|2.7132158741949297e-9|0.000025347156409039254|0.999974652843591|0.00002635140111900421|0.999973648598881|0.0002389742968249929|0.999761025703175
917|0.004343014442203026|0.995656985557797|0.999982840702016|0.000017159297983959654|0.000002308372041183042|0.9999976916279588|0.0000023998446359670072|0.999997600155364|0.0003001863955451695|0.9996998136044548
918|0.01493644110531973|0.9850635588946802|0.9999999998162212|1.8377876997988096e-10|0.0000024748971100870035|0.9999975251028899|7.207734878310753e-7|0.9999992792265122|0.00042427060604046144|0.9995757293939596
919|0.020298782782795705|0.9797012172172043|0.9999959757248307|0.000004024275169323133|0.000021378042115628145|0.9999786219578843|0.00002222530568221086|0.9999777746943178|0.0005155350214604765|0.9994844649785395
920|0.5851398749836129|0.41486012501638714|0.9999999977337695|2.26623053656283e-9|2.680811520782651e-7|0.999999731918848|7.80742707313689e-8|0.9999999219257293|0.0002347468095479599|0.9997652531904521
921|0.018220504781201734|0.9817794952187983|0.9999999999998415|1.5853984791647235e-13|0.000040911947875218476|0.9999590880521247|0.00008267894762689501|0.9999173210523731|0.00035702773951939076|0.9996429722604806
922|0.02029873864754474|0.9797012613524553|0.9999999963546358|3.6453642326961244e-9|5.413058560107833e-7|0.999999458694144|4.305880452814617e-7|0.9999995694119547|0.00012301142567146777|0.9998769885743285
923|0.018226329794036704|0.9817736702059633|0.9999999349323647|6.506763527980297e-8|0.0005598278503606206|0.9994401721496394|0.008129220331889531|0.9918707796681104|0.0008105488823333587|0.9991894511176667
924|0.01822042123684694|0.981779578763153|0.9999999966315296|3.368470391507117e-9|5.370902784036398e-7|0.9999994629097216|4.272347149942728e-7|0.9999995727652851|0.00010279564014723163|0.9998972043598527
925|0.10730037257073814|0.8926996274292619|0.999999959386065|4.061393499288357e-8|0.00481818674226015|0.9951818132577398|0.00002792396181871801|0.9999720760381813|0.0002386969329160162|0.999761303067084
926|0.0015790503174104532|0.9984209496825895|0.9999927848843694|0.0000072151156306210495|0.000001371159164914513|0.9999986288408351|3.993277820072491e-7|0.999999600672218|0.001072574145340289|0.9989274258546597
927|0.24897241426376146|0.7510275857362385|0.9999991969848065|8.03015193451273e-7|3.5633086806064013e-7|0.999999643669132|2.1292282833701278e-7|0.9999997870771716|0.001111466719228525|0.9988885332807714
928|0.01822042334104158|0.9817795766589584|0.9999999577206546|4.227934535805389e-8|0.000002003556917611917|0.9999979964430824|0.000002082934127486759|0.9999979170658725|0.00039582239457919255|0.9996041776054209
929|0.018222605635558463|0.9817773943644416|0.9999999999426661|5.733391539308741e-11|0.0003930366097321778|0.9996069633902678|0.002817865276431363|0.9971821347235686|0.00026750325558493515|0.9997324967444151
930|0.0015790503174104532|0.9984209496825895|0.9999589655014617|0.00004103449853831709|0.009480491139743691|0.9905195088602563|0.00011268939173312474|0.9998873106082669|0.0008115402733145238|0.9991884597266855
931|0.06718496063110624|0.9328150393688938|0.9999999998096358|1.9036416887274754e-10|0.0000023322719418442626|0.9999976677280582|0.000002424674640724149|0.9999975753253593|0.00024613296900492164|0.9997538670309951
932|0.014936498229676971|0.985063501770323|0.9999999999819871|1.8012924485333315e-11|0.000028164638878505675|0.9999718353611214|0.000039441337909849025|0.9999605586620901|0.0009609727327335382|0.9990390272672665
933|0.018220429529583405|0.9817795704704166|0.9999999987060855|1.293914531075302e-9|0.000004348160064926164|0.9999956518399351|0.000008787067364317467|0.9999912129326357|0.00023474518579315307|0.9997652548142069
934|0.5851396976783533|0.4148603023216467|0.9999685770124068|0.000031422987593177076|0.000002886400242005619|0.999997113599758|0.000006155861316112218|0.9999938441386839|0.001370265611337867|0.9986297343886621
935|0.00434301680079023|0.9956569831992098|0.9999999970164433|2.98355673500339e-9|3.576094111644914e-7|0.9999996423905888|2.1369380572807245e-7|0.9999997863061942|0.0009347610013914883|0.9990652389986086
936|0.0015790503174104532|0.9984209496825895|0.9999998539768955|1.4602310449696176e-7|0.0000037888180909840916|0.9999962111819091|0.000005305702901167145|0.9999946942970989|0.001078344723321655|0.9989216552766783
937|0.004360864743989405|0.9956391352560106|0.9999999770975995|2.29024005315992e-8|0.07059278477219054|0.9294072152278094|0.0032879037608484793|0.9967120962391515|0.00030279719314824685|0.9996972028068517
938|0.018220945415971402|0.9817790545840286|0.9999999999953044|4.695577260349637e-12|0.00009150916938438047|0.9999084908306156|0.0006790525698548997|0.9993209474301451|0.0007672362096336884|0.9992327637903663
939|0.10730037257073814|0.8926996274292619|0.9993844416164065|0.0006155583835935063|0.000005721641077285298|0.9999942783589227|0.0000016663348058327585|0.9999983336651942|0.0007903183839663581|0.9992096816160336
940|0.06718493112491897|0.932815068875081|0.9999753832343586|0.00002461676564136095|0.00000462118584674505|0.9999953788141532|0.000013118405953761538|0.9999868815940463|0.00014855185453194135|0.9998514481454681
941|0.018220452933012676|0.9817795470669873|0.9999999974557636|2.544236377133302e-9|0.000023280610054347503|0.9999767193899457|0.000024202970431126932|0.9999757970295688|0.0002859638273010877|0.9997140361726989
942|0.01493643866002181|0.9850635613399782|0.9999999954652485|4.5347514632254615e-9|3.19237624640175e-7|0.9999996807623753|1.252421237838929e-7|0.9999998747578762|0.0007778392124294939|0.9992221607875705
943|0.018220197604941868|0.9817798023950581|0.9992778920882701|0.0007221079117298856|0.000059671828246068137|0.9999403281717539|0.0002375818205680404|0.999762418179432|0.0012197662459545054|0.9987802337540455
944|0.018220945416963737|0.9817790545830363|0.9999999986769184|1.3230816442444393e-9|0.00009150932785988408|0.9999084906721402|0.0006790550090044303|0.9993209449909956|0.0007672362470565413|0.9992327637529435
945|0.08101188107702607|0.9189881189229739|0.9999999999918157|8.184342092931729e-12|0.000023987104726712568|0.9999760128952733|0.000024937461473340927|0.9999750625385266|0.00025224084193919917|0.9997477591580608
946|0.36343792633015004|0.63656207366985|0.9999916490147531|0.000008350985246874387|0.0000034353489910475553|0.999996564651009|0.0000035714688552191353|0.9999964285311448|0.00024026273877235637|0.9997597372612277
947|0.014937641739774743|0.9850623582602253|0.9999999851234702|1.4876529785823323e-8|0.00006893683268681782|0.9999310631673132|0.0012916312343062481|0.9987083687656938|0.0002232061143837547|0.9997767938856162
948|0.014936442537113776|0.9850635574628862|0.9999999507999415|4.920005847175446e-8|0.0000023796634635926215|0.9999976203365364|0.0000024739442699404002|0.9999975260557301|0.00021976304856754621|0.9997802369514325
949|0.004343017622909974|0.99565698237709|0.9999996749803552|3.250196447535103e-7|0.000002060236333016726|0.999997939763667|0.0000021418582512421464|0.9999978581417488|0.000470632253035837|0.9995293677469642
950|0.014938722562560307|0.9850612774374397|0.999962328218609|0.00003767178139102434|0.00016683192204063152|0.9998331680779594|0.0024452229596707772|0.9975547770403292|0.0017175187049747972|0.9982824812950252
951|0.018220632157676393|0.9817793678423236|0.9999999997162576|2.8374236293871036e-10|0.00003812494966157405|0.9999618750503384|0.000272783818886575|0.9997272161811134|0.00024611715986559495|0.9997538828401344
952|0.0015790503174104532|0.9984209496825895|0.9999999999514404|4.855960078486987e-11|0.00016291383733492494|0.9998370861626651|0.0011664713552297743|0.9988335286447703|0.0006364984186764484|0.9993635015813236
953|0.020298749738747034|0.979701250261253|0.9999999997385454|2.6145463571936034e-10|0.000003469186099338832|0.9999965308139006|0.000007399664992958014|0.999992600335007|0.0006605098799670683|0.999339490120033
954|0.0015790503174104532|0.9984209496825895|0.9999999719348082|2.8065191837178816e-8|0.000002596533410612843|0.9999974034665894|7.561980799159358e-7|0.9999992438019201|0.0003570528995907194|0.9996429471004092
955|0.004343008975268039|0.9956569910247319|0.9999537438529056|0.0000462561470944145|0.00000237854771105525|0.999997621452289|0.0000033304949212446966|0.9999966695050787|0.0018368495206630378|0.998163150479337
956|0.014936441083251872|0.9850635589167481|0.9999999482168207|5.1783179300102233e-8|0.000002489212154354101|0.9999975107878456|7.249425114009024e-7|0.9999992750574886|0.00042430368860841693|0.9995756963113915
957|0.5353984664712022|0.46460153352879785|0.9999999627773759|3.7222624094113144e-8|0.0000030084029616870664|0.9999969915970384|8.761483807381919e-7|0.9999991238516193|0.0002092249357248917|0.9997907750642752
958|0.06718494042688723|0.9328150595731127|0.9999982773446131|0.0000017226553868932015|4.7003558965045797e-7|0.9999995299644103|3.7827358055501794e-7|0.9999996217264194|0.001977701904173473|0.9980222980958265
959|0.018221311906458808|0.9817786880935412|0.9999999833760846|1.662391535539598e-8|0.00006646511015647416|0.9999335348898435|0.001245271469555045|0.998754728530445|0.00026524900636760513|0.9997347509936324
960|0.014936450831981009|0.985063549168019|0.9999999999999791|2.0872192862952943e-14|0.000004689384633693391|0.9999953106153663|0.000009476590440126101|0.9999905234095599|0.00018222668696683722|0.9998177733130331
961|0.01822060648366147|0.9817793935163386|0.9999999999992015|7.984723993104126e-13|0.00003349942478887951|0.9999665005752111|0.00023968145444045618|0.9997603185455596|0.00039575531305951686|0.9996042446869405
962|0.06719561487240504|0.932804385127595|0.9999999999634859|3.6514125056896773e-11|0.0003473821620921676|0.9996526178379078|0.0024898935974474517|0.9975101064025526|0.0005111439272545397|0.9994888560727455
963|0.018220423669550203|0.9817795763304498|0.9999999422094898|5.779051015508685e-8|0.0000022465217291380888|0.9999977534782709|0.00000233552686560305|0.9999976644731344|0.0002629752476760001|0.999737024752324
964|0.0015790503174104532|0.9984209496825895|0.9988675169143499|0.00113248308565006|0.000031291449636280664|0.9999687085503637|0.00002489114792182136|0.9999751088520782|0.0011846662548337516|0.9988153337451663
965|0.08101188143482761|0.9189881185651724|0.9999995349943145|4.6500568551266497e-7|0.00002424710328190132|0.9999757528967181|0.000025207843675025882|0.999974792156325|0.0002394350109031683|0.9997605649890968
966|0.0669490948990576|0.9330509051009424|0.9256091105214385|0.07439088947856154|0.0001171700851147397|0.9998828299148853|0.0001641822159395209|0.9998358177840605|0.11067993798275343|0.8893200620172466
967|0.014943390371811395|0.9850566096281886|0.9999999993460993|6.539007113559592e-10|0.007544208508119723|0.9924557914918802|0.0003722958728695128|0.9996277041271305|0.0002193534529015502|0.9997806465470984
968|0.020298792271559184|0.9797012077284408|0.9999999980937189|1.9062811329462193e-9|0.000023940280937854754|0.9999760597190621|0.00002488877347757626|0.9999751112265224|0.0003078401235099383|0.9996921598764901
969|0.01823061500067967|0.9817693849993203|0.999999996137724|3.862276054533709e-9|0.0007519709082813229|0.9992480290917187|0.014250229010667673|0.9857497709893324|0.00017306160322049527|0.9998269383967795
970|0.014936450698267156|0.9850635493017328|0.9999999999999789|2.1094237467877974e-14|0.00000463947360493923|0.999995360526395|0.000009375726978454736|0.9999906242730215|0.00019234554582770225|0.9998076544541723
971|0.014936453357863937|0.985063546642136|0.9999999996593638|3.4063618592483635e-10|0.000004432436072178751|0.9999955675639278|0.000012582347944858055|0.9999874176520551|0.00014831430387037247|0.9998516856961296
972|0.014942377711537752|0.9850576222884623|0.9952726043046481|0.004727395695351855|0.0007329046806751735|0.9992670953193248|0.009959881352483319|0.9900401186475167|0.0002408447262021933|0.9997591552737978
973|0.014940392109496327|0.9850596078905036|0.9999999998316624|1.6833756610878936e-10|0.004432618835316244|0.9955673811646838|0.00002569387617834179|0.9999743061238217|0.000307534441317798|0.9996924655586822
974|0.0015790503174104532|0.9984209496825895|0.9999999999779428|2.2057244919437835e-11|0.00009760251214253048|0.9999023974878575|0.0005681786037524119|0.9994318213962475|0.00043002428078433967|0.9995699757192157
975|0.08101204382104803|0.918987956178952|0.9999999964174928|3.5825071798001318e-9|0.00003398195153086008|0.9999660180484692|0.0000724823602232505|0.9999275176397767|0.0007623723382422506|0.9992376276617577
976|0.5353984251385907|0.4646015748614093|0.9999999967816382|3.218361799284253e-9|5.64769020694547e-7|0.9999994352309793|4.492520927975033e-7|0.9999995507479073|0.00010279548913578132|0.9998972045108642
977|0.01822234128825172|0.9817776587117483|0.9999999911076117|8.892388270176355e-9|0.00034556965785707063|0.999654430342143|0.0024768866811537395|0.9975231133188462|0.00043014845585222163|0.9995698515441478
978|0.1073003725707382|0.8926996274292618|0.9999998618159323|1.3818406774390724e-7|0.000003858053574091841|0.9999961419464259|0.000005402710391563865|0.9999945972896085|0.0010017679639142349|0.9989982320360857
979|0.2489870431170052|0.7510129568829949|0.9999999999945517|5.448308471045493e-12|0.00007001533947640715|0.9999299846605236|0.001339432739933343|0.9986605672600667|0.002511255810926816|0.9974887441890732
980|0.004343013555193674|0.9956569864448064|0.9999736027936418|0.000026397206358219627|0.00000471211789840161|0.9999952878821016|0.0000037914197393164743|0.9999962085802607|0.002792915760547865|0.9972070842394521
981|0.014936445863406056|0.985063554136594|0.9999999997062756|2.9372437815311514e-10|0.00000474326869311654|0.9999952567313068|0.000003816847607967358|0.999996183152392|0.002406687413282531|0.9975933125867175
982|0.018220825593027967|0.981779174406972|0.999999995669961|4.330038994027063e-9|0.00009128966211342363|0.9999087103378865|0.0005033165703619764|0.999496683429638|0.0001180016506473399|0.9998819983493527
983|0.014939244147494016|0.985060755852506|0.9999999999480966|5.190337049043592e-11|0.00038772721919053425|0.9996122727808094|0.002779714693215566|0.9972202853067844|0.00030761784723262384|0.9996923821527673
984|0.01822040515664482|0.9817795948433552|0.9999183100821728|0.00008168991782719903|0.000037146994807844926|0.9999628530051922|0.000010818457422316156|0.9999891815425777|0.000744581123285531|0.9992554188767144
985|0.004343020989525286|0.9956569790104747|0.9999999999999596|4.04121180963557e-14|0.000004769050731903052|0.9999952309492681|0.000012979781245020735|0.999987020218755|0.0012503422169962107|0.9987496577830038
986|0.2489729390537771|0.7510270609462228|0.9999999999915108|8.489209335493797e-12|0.000024691512073741735|0.9999753084879263|0.00002566977154007841|0.9999743302284599|0.00028596110743649654|0.9997140388925635
987|0.014936449751310501|0.9850635502486895|0.9999998594354127|1.4056458730316024e-7|0.000006305267368987743|0.999993694732631|0.00000675663252565671|0.9999932433674743|0.0005100292386223853|0.9994899707613776
988|0.08102083643908163|0.9189791635609184|0.9999999999425118|5.7488236393510306e-11|0.0003939711308264853|0.9996060288691735|0.002824580388400536|0.9971754196115995|0.0002675027659017346|0.9997324972340983
989|0.08101145846896182|0.9189885415310382|0.9998550230957871|0.0001449769042128901|0.00000796163125233492|0.9999920383687476|0.000017499463081793157|0.9999825005369182|0.0023282715432298325|0.9976717284567702
990|0.10730037257073814|0.8926996274292619|0.9998898086523046|0.00011019134769540972|9.068276985334269e-7|0.9999990931723015|0.0000019695066586299974|0.9999980304933413|0.04773636251891957|0.9522636374810804
991|0.10730037257073823|0.8926996274292618|0.9999633688486829|0.00003663115131713468|3.2105441938715067e-7|0.9999996789455806|1.2540031831765206e-7|0.9999998745996816|0.03411405538310406|0.9658859446168959
992|0.007456336766681603|0.9925436632333184|0.999788899003053|0.00021110099694698903|4.130535017663405e-7|0.9999995869464983|2.468381881597583e-7|0.9999997531618119|0.000758844442937394|0.9992411555570626
993|0.018220423286112626|0.9817795767138874|0.99999994529621|5.470379005334536e-8|0.0000019692990003530545|0.9999980307009997|0.00000204731795850641|0.9999979526820415|0.00047036208469761247|0.9995296379153024
994|0.004343834661841797|0.9956561653381582|0.9999999874592685|1.2540731453292153e-8|0.00041107678396396256|0.999588923216036|0.0029475201663650297|0.997052479833635|0.00026749381525863544|0.9997325061847414
995|0.0015790503174104532|0.9984209496825895|0.9999989531233812|0.0000010468766188376222|0.000028164198139025362|0.999971835801861|0.000039440349562863195|0.9999605596504372|0.0010903807405469683|0.998909619259453
996|0.01822263314485988|0.9817773668551402|0.9999999999400706|5.99293947800561e-11|0.0003979749390902164|0.9996020250609098|0.002853351315111895|0.9971466486848881|0.00025204482461990723|0.9997479551753801
997|0.01493653287965244|0.9850634671203475|0.9999999999868878|1.3112178010032949e-11|0.0000340505080677657|0.9999659494919322|0.00007262791579440046|0.9999273720842056|0.0008143290622703378|0.9991856709377297
998|0.0671851308346347|0.9328148691653653|0.9999999966391975|3.3608025251652407e-9|0.000007672966667239882|0.9999923270333327|0.00004229579881138017|0.9999577042011886|0.014319110419790415|0.9856808895802096
999|0.018227691785587245|0.9817723082144127|0.9947364329017263|0.0052635670982736915|0.015119334888032477|0.9848806651119675|0.00011923136194581731|0.9998807686380542|0.000726455298210747|0.9992735447017893
1000|0.5851426156958354|0.41485738430416463|0.9999999998985452|1.014548445255059e-10|0.00005894258451443572|0.9999410574154856|0.00024428081601832034|0.9997557191839817|0.0012077523478845296|0.9987922476521155
1001|0.8662942593932763|0.1337057406067237|4.518610706955993e-16|0.9999999999999996|5.864077203061618e-7|0.9999994135922797|4.664631559110864e-7|0.9999995335368441|0.000296589202530602|0.9997034107974694
1002|0.0785545624436518|0.9214454375563482|9.25866289504283e-14|0.9999999999999074|5.711483219808922e-7|0.999999428851678|4.543249288445346e-7|0.9999995456750712|0.0002965892040748703|0.9997034107959252
1003|0.017631234297223797|0.9823687657027762|1.2778795781206056e-15|0.9999999999999987|3.02378306818527e-7|0.9999996976216932|8.806222046656601e-8|0.9999999119377795|0.0004652615716724053|0.9995347384283276
1004|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1005|0.5224509864411285|0.47754901355887147|6.614866412424564e-16|0.9999999999999993|5.369099753232622e-7|0.9999994630900246|4.2708972570841336e-7|0.9999995729102743|0.00043885248222517054|0.9995611475177748
1006|0.5769923082771286|0.42300769172287145|4.291883430322514e-15|0.9999999999999957|9.059484242505369e-8|0.9999999094051576|2.6384095813520314e-8|0.9999999736159042|0.0003045702375326093|0.9996954297624674
1007|0.07855456071983652|0.9214454392801634|1.1171153328716516e-15|0.9999999999999989|1.7497237170854415e-7|0.9999998250276283|1.3918325793032076e-7|0.9999998608167421|0.00011398821346941529|0.9998860117865306
1008|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1009|0.0640004792306844|0.9359995207693156|3.2781965656976198e-15|0.9999999999999967|9.59960355340404e-8|0.9999999040039644|2.7957095313144203e-8|0.9999999720429047|0.0001735308741780656|0.999826469125822
1010|0.24038985546733166|0.7596101445326684|7.036430750721493e-13|0.9999999999992963|1.0111861213584922e-7|0.9999998988813878|2.9448952856096186e-8|0.9999999705510472|0.0001627413295412638|0.9998372586704587
1011|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1012|0.5224509756094566|0.47754902439054336|3.2978156950245545e-15|0.9999999999999967|9.970092750650631e-8|0.9999999002990725|2.903607791150019e-8|0.9999999709639221|0.0001627413297432227|0.9998372586702567
1013|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1014|0.5769923083288131|0.4230076916711869|3.2609418318174876e-15|0.9999999999999968|9.549076251683294e-8|0.9999999045092375|2.7809943711879322e-8|0.9999999721900563|0.00017353087425452614|0.9998264691257455
1015|0.07855456024167971|0.9214454397583203|3.3597995558672066e-15|0.9999999999999967|9.044802933568872e-8|0.9999999095519707|2.6341339165563058e-8|0.9999999736586608|0.00020207278969819624|0.9997979272103018
1016|0.06400047922421906|0.935999520775781|3.3482191986384422e-15|0.9999999999999967|9.438884747960664e-8|0.9999999056111525|2.7489030946113725e-8|0.9999999725109691|0.00018641503803360263|0.9998135849619664
1017|0.5769923083119435|0.4230076916880565|9.384594452480525e-13|0.9999999999990615|9.38920338699872e-8|0.9999999061079662|2.734434299523229e-8|0.999999972655657|0.00018641503811402146|0.999813584961886
1018|0.07855456023744675|0.9214454397625532|4.220875161036076e-15|0.9999999999999958|8.909597247119783e-8|0.9999999109040275|2.594757714226541e-8|0.9999999740524229|0.00030457023793181855|0.9996954297620682
1019|0.07855456025821841|0.9214454397417816|3.107682567658288e-15|0.9999999999999969|9.573068256996311e-8|0.9999999042693174|2.7879816075460554e-8|0.9999999721201839|0.010035629180908135|0.9899643708190918
1020|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1021|0.5224509782041827|0.47754902179581726|1.1694510515981337e-15|0.9999999999999988|1.8316964006796329e-7|0.9999998168303599|1.4570384576765464e-7|0.9999998542961542|0.0001139882123482995|0.9998860117876517
1022|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1023|0.5224509784836596|0.4775490215163404|1.0798706901419313e-15|0.9999999999999989|1.951719272841551e-7|0.9999998048280727|1.5525116884782976e-7|0.9999998447488312|0.0000866278072552475|0.9999133721927448
1024|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1025|0.5769923105731838|0.4230076894268162|1.3020298432188355e-15|0.9999999999999987|3.080928594482885e-7|0.9999996919071406|8.972648197422223e-8|0.999999910273518|0.0004652615710030154|0.999534738428997
1026|0.07855456076972296|0.921445439230277|1.0315439048762635e-15|0.999999999999999|1.8643752787864424e-7|0.9999998135624721|1.4830331534566343e-7|0.9999998516966847|0.0000866278081789685|0.9999133721918211
1027|0.014190799625570126|0.9858092003744299|1.4138751832779181e-15|0.9999999999999986|4.684762944738679e-7|0.9999995315237056|1.364353117930817e-7|0.9999998635646882|0.0012348438997605428|0.9987651561002394
1028|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1029|0.07855456058686734|0.9214454394131326|5.632581677124697e-16|0.9999999999999994|1.4441272234193485e-7|0.9999998555872777|1.148743220217391e-7|0.999999885125678|0.00022505189291120858|0.9997749481070888
1030|0.06400047921644482|0.9359995207835552|3.4343987533013898e-15|0.9999999999999966|9.24562867031579e-8|0.9999999075437133|2.6926207681819918e-8|0.9999999730737923|0.0002020727893478826|0.9997979272106521
1031|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1032|0.06400047977683662|0.9359995202231634|1.5649183858415281e-15|0.9999999999999984|1.6675886780439255e-7|0.9999998332411322|1.3264975548226766e-7|0.9999998673502445|0.0001448531998484422|0.9998551468001515
1033|0.017631234133743977|0.982368765866256|4.59505079784288e-15|0.9999999999999954|8.415648652630357e-8|0.9999999158435134|2.4509041534715324e-8|0.9999999754909584|0.00025678261898426775|0.9997432173810157
1034|0.5224509784836596|0.4775490215163404|1.0798706901419313e-15|0.9999999999999989|1.951719272841551e-7|0.9999998048280727|1.5525116884782976e-7|0.9999998447488312|0.0000866278072552475|0.9999133721927448
1035|0.5769923082771286|0.42300769172287145|4.291883430322514e-15|0.9999999999999957|9.059484242505369e-8|0.9999999094051576|2.6384095813520314e-8|0.9999999736159042|0.0003045702375326093|0.9996954297624674
1036|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1037|0.5769923099310724|0.4230076900689276|1.1359086976364165e-15|0.9999999999999989|1.7791594932104364e-7|0.9999998220840507|1.4152475212684108e-7|0.9999998584752479|0.00011398821306683095|0.9998860117869331
1038|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1039|0.522450975629397|0.477549024370603|3.2477780294356927e-15|0.9999999999999968|1.0089107791775135e-7|0.9999998991089221|2.938268764021458e-8|0.9999999706173124|0.0001535728354131912|0.9998464271645868
1040|0.5769923099856232|0.42300769001437677|1.1074057927467712e-15|0.9999999999999989|1.8163405183780108e-7|0.9999998183659482|1.4448234885484868e-7|0.9999998555176511|0.00010515503847703368|0.9998948449615229
1041|0.5769923099310724|0.4230076900689276|1.1359086976364165e-15|0.9999999999999989|1.7791594932104364e-7|0.9999998220840507|1.4152475212684108e-7|0.9999998584752479|0.00011398821306683095|0.9998860117869331
1042|0.5224509784300607|0.4775490215699393|1.0965075293410803e-15|0.9999999999999989|1.9287009580471707e-7|0.9999998071299042|1.534201570917791e-7|0.9999998465798429|0.00009179996510064655|0.9999082000348993
1043|0.5224509755017108|0.4775490244982892|4.418618827471679e-15|0.9999999999999956|9.327002213324265e-8|0.9999999067299778|2.7163193361700133e-8|0.9999999728368066|0.00030457023682010226|0.9996954297631799
1044|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1045|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1046|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1047|0.0785545602525211|0.921445439747479|3.206990264002161e-15|0.9999999999999968|9.391089065084078e-8|0.9999999060891094|2.7349834690558725e-8|0.9999999726501653|0.00017353087449360123|0.9998264691255064
1048|0.014190799418385249|0.9858092005816147|1.1389672030028787e-15|0.9999999999999989|1.7839499886612827e-7|0.9999998216050011|1.4190581621981158e-7|0.9999998580941838|0.00011398821300131286|0.9998860117869987
1049|0.240389857374056|0.7596101426259441|1.0952257928016738e-15|0.9999999999999989|1.979471505183415e-7|0.9999998020528494|1.5745874417849372e-7|0.9999998425412558|0.00008662780696174936|0.9999133721930382
1050|0.01763123414090811|0.9823687658590919|3.2004573598739188e-15|0.9999999999999968|9.371958663718343e-8|0.9999999062804134|2.7294120867220642e-8|0.9999999727058791|0.0001735308745225504|0.9998264691254775
1051|0.06400047921088507|0.935999520789115|4.314593220713277e-15|0.9999999999999957|9.107420949302618e-8|0.9999999089257905|2.6523702772916913e-8|0.9999999734762972|0.0003045702374049349|0.9996954297625951
1052|0.5224509755861612|0.47754902441383884|3.3572344670549834e-15|0.9999999999999967|9.831051425466538e-8|0.9999999016894857|2.8631145264459975e-8|0.9999999713688548|0.0001735308738278255|0.9998264691261721
1053|0.01763123414090811|0.9823687658590919|3.2004573598739188e-15|0.9999999999999968|9.371958663718343e-8|0.9999999062804134|2.7294120867220642e-8|0.9999999727058791|0.0001735308745225504|0.9998264691254775
1054|0.5224509755017108|0.4775490244982892|4.418618827471679e-15|0.9999999999999956|9.327002213324265e-8|0.9999999067299778|2.7163193361700133e-8|0.9999999728368066|0.00030457023682010226|0.9996954297631799
1055|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1056|0.017631234139732655|0.9823687658602673|3.268819475118372e-15|0.9999999999999968|9.215051146089465e-8|0.9999999078494886|2.68371561906855e-8|0.9999999731628438|0.0001864150383957952|0.9998135849616042
1057|0.5224509779156736|0.47754902208432637|1.6026488539910551e-15|0.9999999999999984|1.7077944959511313e-7|0.9999998292205504|1.358479618972548e-7|0.9999998641520381|0.0001448531991254452|0.9998551468008745
1058|0.5769923210872778|0.4230076789127222|4.475156545742351e-16|0.9999999999999996|9.38306503408956e-7|0.9999990616934966|7.463843013629505e-7|0.9999992536156986|0.000598493100597719|0.9994015068994023
1059|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1060|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1061|0.01763123414190109|0.982368765858099|3.1438133426004897e-15|0.9999999999999969|9.504506997794828e-8|0.9999999049549301|2.7680143844576472e-8|0.9999999723198562|0.00016274133040654324|0.9998372586695935
1062|0.004146743150657566|0.9958532568493424|3.308211542585774e-15|0.9999999999999967|1.000152188033852e-7|0.9999998999847812|2.912760955308245e-8|0.9999999708723905|0.00016274132969844557|0.9998372586703016
1063|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1064|0.5769923083288131|0.4230076916711869|3.2609418318174876e-15|0.9999999999999968|9.549076251683294e-8|0.9999999045092375|2.7809943711879322e-8|0.9999999721900563|0.00017353087425452614|0.9998264691257455
1065|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1066|0.01939542553413351|0.9806045744658665|3.3702035414923083e-15|0.9999999999999967|9.869028969883112e-8|0.9999999013097103|2.874174797572594e-8|0.999999971258252|0.0001735308737703556|0.9998264691262296
1067|0.5224509782041827|0.47754902179581726|1.1694510515981337e-15|0.9999999999999988|1.8316964006796329e-7|0.9999998168303599|1.4570384576765464e-7|0.9999998542961542|0.0001139882123482995|0.9998860117876517
1068|0.06400047923614599|0.9359995207638541|3.220176663654791e-15|0.9999999999999968|9.73537149006925e-8|0.9999999026462851|2.83524948043018e-8|0.9999999716475052|0.00016274133007763031|0.9998372586699223
1069|0.017631234264414878|0.9823687657355851|1.0294425641761694e-15|0.999999999999999|1.860577395613923e-7|0.9999998139422605|1.480012094483916e-7|0.9999998519987906|0.0000866278082191336|0.9999133721917809
1070|0.5769923100309893|0.4230076899690107|1.0842466725773711e-15|0.9999999999999989|1.8472613812127564e-7|0.9999998152738618|1.4694197558307724e-7|0.9999998530580244|0.00009788664791247499|0.9999021133520876
1071|0.5224509778901165|0.4775490221098835|1.6063248481832048e-15|0.9999999999999984|1.6968187752041956e-7|0.9999998303181225|1.3497488873473236e-7|0.9999998650251113|0.009471136071826109|0.9905288639281739
1072|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1073|0.5769923097545016|0.42300769024549845|1.5566814632051663e-15|0.9999999999999984|1.6588113605333644e-7|0.999999834118864|1.31951556203932e-7|0.9999998680484438|0.00014485320000627935|0.9998551467999938
1074|0.24038985548055397|0.7596101445194461|3.2939594453845323e-15|0.9999999999999967|1.0232568575555149e-7|0.9999998976743143|2.980049116534882e-8|0.9999999701995088|0.00015357283521967547|0.9998464271647803
1075|0.5224509755017108|0.4775490244982892|4.418618827471679e-15|0.9999999999999956|9.327002213324265e-8|0.9999999067299778|2.7163193361700133e-8|0.9999999728368066|0.00030457023682010226|0.9996954297631799
1076|0.8662942557685844|0.13370574423141557|4.333644480064787e-15|0.9999999999999957|9.147635077750875e-8|0.9999999085236492|2.6640819124607786e-8|0.9999999733591809|0.0003045702372978282|0.9996954297627022
1077|0.014190799266239024|0.985809200733761|4.694497553508133e-15|0.9999999999999953|8.597781107458095e-8|0.9999999140221889|2.5039469239181968e-8|0.9999999749605307|0.00025678261856656076|0.9997432173814335
1078|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1079|0.24038985718865283|0.7596101428113472|1.1860799321610087e-15|0.9999999999999988|1.8577419804105623e-7|0.999999814225802|1.4777566389715925e-7|0.9999998522243361|0.00011398821199208211|0.999886011788008
1080|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1081|0.5769923105348218|0.4230076894651782|1.3220887457119215e-15|0.9999999999999987|3.0445894999976655e-7|0.99999969554105|8.866817067043987e-8|0.9999999113318293|0.0004930291051873679|0.9995069708948127
1082|0.00414674315095346|0.9958532568490466|3.2580161410679306e-15|0.9999999999999968|1.0120912097783408e-7|0.999999898790879|2.9475311915445632e-8|0.999999970524688|0.00015357283537029013|0.9998464271646297
1083|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1084|0.01763123414190109|0.982368765858099|3.1438133426004897e-15|0.9999999999999969|9.504506997794828e-8|0.9999999049549301|2.7680143844576472e-8|0.9999999723198562|0.00016274133040654324|0.9998372586695935
1085|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1086|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1087|0.004146743192512302|0.9958532568074877|1.0999640965596122e-15|0.9999999999999989|1.9347808822701476e-7|0.9999998065219118|1.5390378992118327e-7|0.9999998460962101|0.00009179996503273403|0.9999082000349673
1088|0.8386217738131863|0.16137822618681374|1.1888242329366555e-15|0.9999999999999988|1.86204033479045e-7|0.9999998137959665|1.4811758020873728e-7|0.9999998518824198|0.00011398821193329481|0.9998860117880667
1089|0.06400047885693895|0.9359995211430611|1.731662158298372e-15|0.9999999999999982|3.0883279221553908e-9|0.9999999969116721|8.994188786712075e-10|0.9999999991005811|0.0003210194714988554|0.9996789805285011
1090|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1091|0.5769923098921318|0.4230076901078682|1.4270001426665462e-15|0.9999999999999986|1.7526181786723087e-7|0.9999998247381822|1.394135003728258e-7|0.9999998605864996|0.00017181417035166423|0.9998281858296484
1092|0.017631234142751067|0.982368765857249|3.0961123501877648e-15|0.9999999999999969|9.617964240890693e-8|0.9999999038203576|2.8010567485166823e-8|0.9999999719894325|0.0001535728360487212|0.9998464271639512
1093|0.07855456066833784|0.9214454393316621|1.5309265045089292e-15|0.9999999999999984|1.6313667186947488e-7|0.9999998368633282|1.2976844854700134e-7|0.9999998702315515|0.00014485320049979978|0.9998551467995002
1094|0.5224509754180885|0.4775490245819115|4.820143238806745e-15|0.9999999999999952|8.827895767723186e-8|0.9999999117210423|2.5709636413070142e-8|0.9999999742903636|0.00025678261803881153|0.9997432173819611
1095|0.5224509755254249|0.47754902447457515|3.5172027167169364e-15|0.9999999999999964|9.468542146490868e-8|0.9999999053145785|2.7575402739252365e-8|0.9999999724245973|0.00020207278895903948|0.999797927211041
1096|0.5224509781405555|0.4775490218594445|1.4691381615166476e-15|0.9999999999999986|1.8043713450030935e-7|0.9999998195628655|1.4353025062925328e-7|0.9999998564697493|0.0001718141692708392|0.9998281858307292
1097|0.2403898554518716|0.7596101445481284|3.4049722864666346e-15|0.9999999999999966|9.970842806067342e-8|0.9999999002915719|2.903826231190171e-8|0.9999999709617376|0.00017353087361628554|0.9998264691263837
1098|0.8662942564765184|0.13370574352348163|1.5718283485382098e-15|0.9999999999999984|1.674951974340472e-7|0.9999998325048025|1.3323547522654538e-7|0.9999998667645248|0.00014485319971603244|0.999855146800284
1099|0.5769923082259507|0.4230076917740493|4.6818912662376255e-15|0.9999999999999953|8.574693230867191e-8|0.9999999142530677|2.4972229990408137e-8|0.99999997502777|0.0002567826186195111|0.9997432173813805
1100|0.5769923097545016|0.42300769024549845|1.5566814632051663e-15|0.9999999999999984|1.6588113605333644e-7|0.999999834118864|1.31951556203932e-7|0.9999998680484438|0.00014485320000627935|0.9998551467999938
1101|0.0785545607601566|0.9214454392398435|4.1478473761212153e-13|0.9999999999995852|1.842387088615814e-7|0.9999998157612912|1.4655424576959758e-7|0.9999998534457543|0.00009179996606477606|0.9999082000339352
1102|0.522450975629397|0.477549024370603|3.2477780294356927e-15|0.9999999999999968|1.0089107791775135e-7|0.9999998991089221|2.938268764021458e-8|0.9999999706173124|0.0001535728354131912|0.9998464271645868
1103|0.5769923082771286|0.42300769172287145|4.291883430322514e-15|0.9999999999999957|9.059484242505369e-8|0.9999999094051576|2.6384095813520314e-8|0.9999999736159042|0.0003045702375326093|0.9996954297624674
1104|0.8662942565872683|0.13370574341273167|1.118181118101879e-15|0.9999999999999989|1.834013929122663e-7|0.999999816598607|1.4588819556841592e-7|0.9999998541118045|0.00010515503825281504|0.9998948449617472
1105|0.5769923099310724|0.4230076900689276|1.1359086976364165e-15|0.9999999999999989|1.7791594932104364e-7|0.9999998220840507|1.4152475212684108e-7|0.9999998584752479|0.00011398821306683095|0.9998860117869331
1106|0.01763123426213022|0.9823687657378698|1.0453024914619707e-15|0.999999999999999|1.8386339972224874e-7|0.9999998161366003|1.462557028742167e-7|0.9999998537442971|0.00009179996610669167|0.9999082000338934
1107|0.24038985534037316|0.7596101446596268|4.888682724830841e-15|0.9999999999999951|8.953422890358655e-8|0.9999999104657711|2.6075211373932715e-8|0.9999999739247887|0.0002567826177509249|0.999743217382249
1108|0.01419079940263002|0.98580920059737|1.5608729256393652e-15|0.9999999999999984|1.663277810868373e-7|0.9999998336722189|1.323068438411508e-7|0.9999998676931562|0.00014485319992596211|0.999855146800074
1109|0.5224509784300607|0.4775490215699393|1.0965075293410803e-15|0.9999999999999989|1.9287009580471707e-7|0.9999998071299042|1.534201570917791e-7|0.9999998465798429|0.00009179996510064655|0.9999082000348993
1110|0.06400047989743422|0.9359995201025658|1.0706929259115531e-15|0.9999999999999989|1.883294433818633e-7|0.9999998116705566|1.4980825587651603e-7|0.9999998501917441|0.00009179996560783597|0.9999082000343922
1111|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1112|0.5224509789265332|0.47754902107346675|1.4516699108711525e-15|0.9999999999999986|2.976833529049478e-7|0.9999997023166471|8.669489892590881e-8|0.9999999133051011|0.0006121359158646116|0.9993878640841354
1113|0.5769923097545016|0.42300769024549845|1.5566814632051663e-15|0.9999999999999984|1.6588113605333644e-7|0.999999834118864|1.31951556203932e-7|0.9999998680484438|0.00014485320000627935|0.9998551467999938
1114|0.5224509755117454|0.47754902448825465|3.524043325834825e-15|0.9999999999999964|9.38689395571604e-8|0.9999999061310605|2.7337617195596263e-8|0.9999999726623828|0.013163899794150953|0.986836100205849
1115|0.240389857374056|0.7596101426259441|1.0952257928016738e-15|0.9999999999999989|1.979471505183415e-7|0.9999998020528494|1.5745874417849372e-7|0.9999998425412558|0.00008662780696174936|0.9999133721930382
1116|0.014190799275417831|0.9858092007245822|6.878677916562679e-13|0.9999999999993121|9.57478771606599e-8|0.9999999042521228|2.7884823688113295e-8|0.9999999721151763|0.00017353087421563757|0.9998264691257843
1117|0.5224509755862183|0.47754902441378166|4.415722534005576e-12|0.9999999999955843|9.83105142551271e-8|0.9999999016894857|2.863114526459455e-8|0.9999999713688548|0.00017353087382795002|0.999826469126172
1118|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1119|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1120|0.007456336766681603|0.9925436632333184|3.608398424444042e-15|0.9999999999999963|1.0108394260130493e-7|0.9999998989160575|2.9438855982704663e-8|0.999999970561144|0.00016274132954618441|0.9998372586704538
1121|0.5224509784300607|0.4775490215699393|1.0965075293410803e-15|0.9999999999999989|1.9287009580471707e-7|0.9999998071299042|1.534201570917791e-7|0.9999998465798429|0.00009179996510064655|0.9999082000348993
1122|0.5769923101021153|0.42300768989788473|1.0488976916729669e-15|0.999999999999999|1.8957398522194725e-7|0.9999998104260148|1.5079823743717608e-7|0.9999998492017625|0.0000866278078472671|0.9999133721921527
1123|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1124|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1125|0.5769923083288131|0.4230076916711869|3.2609418318174876e-15|0.9999999999999968|9.549076251683294e-8|0.9999999045092375|2.7809943711879322e-8|0.9999999721900563|0.00017353087425452614|0.9998264691257455
1126|0.5224509783674427|0.4775490216325573|1.1162634941533147e-15|0.9999999999999989|1.9018092761782713e-7|0.9999998098190723|1.5128103501127325e-7|0.999999848718965|0.00009788664726529863|0.9999021133527347
1127|0.2403898554673257|0.7596101445326743|3.3447086159127323e-15|0.9999999999999967|1.0111861213577413e-7|0.9999998988813878|2.944895285607432e-8|0.9999999705510472|0.0001627413295412447|0.9998372586704588
1128|0.017631234133743977|0.982368765866256|4.59505079784288e-15|0.9999999999999954|8.415648652630357e-8|0.9999999158435134|2.4509041534715324e-8|0.9999999754909584|0.00025678261898426775|0.9997432173810157
1129|0.5224509782933164|0.47754902170668356|1.1401064819774208e-15|0.9999999999999989|1.8699753480740355e-7|0.9999998130024652|1.487487776944063e-7|0.9999998512512223|0.00010515503779658053|0.9998948449622034
1130|0.5769923098396561|0.4230076901603439|7.110009792087843e-16|0.9999999999999993|2.3860811078297043e-7|0.9999997613918892|6.949029131378168e-8|0.9999999305097087|0.0012079801760951105|0.9987920198239049
1131|0.01763123424978997|0.98236876575021|1.4005319100495041e-15|0.9999999999999986|1.7201103669427314e-7|0.9999998279889633|1.36827638467544e-7|0.9999998631723616|0.00017181417103056504|0.9998281858289695
1132|0.5224509782933164|0.47754902170668356|1.1401064819774208e-15|0.9999999999999989|1.8699753480740355e-7|0.9999998130024652|1.487487776944063e-7|0.9999998512512223|0.00010515503779658053|0.9998948449622034
1133|0.07855456024167971|0.9214454397583203|3.3597995558672066e-15|0.9999999999999967|9.044802933568872e-8|0.9999999095519707|2.6341339165563058e-8|0.9999999736586608|0.00020207278969819624|0.9997979272103018
1134|0.004146743193307651|0.9958532568066923|1.0832748123249591e-15|0.9999999999999989|1.9578717587424934e-7|0.9999998042128241|1.5574057366056662e-7|0.9999998442594263|0.00008662780719018094|0.9999133721928098
1135|0.5224509752482517|0.4775490247517483|1.7734419363461706e-15|0.9999999999999982|7.814210570565294e-8|0.9999999218578943|2.2757462366990367e-8|0.9999999772425376|0.0003989268625434588|0.9996010731374565
1136|0.01763123414090811|0.9823687658590919|3.2004573598739188e-15|0.9999999999999968|9.371958663718343e-8|0.9999999062804134|2.7294120867220642e-8|0.9999999727058791|0.0001735308745225504|0.9998264691254775
1137|0.5769923100309893|0.4230076899690107|1.0842466725773711e-15|0.9999999999999989|1.8472613812127564e-7|0.9999998152738618|1.4694197558307724e-7|0.9999998530580244|0.00009788664791247499|0.9999021133520876
1138|0.06400047920780867|0.9359995207921913|4.3279181529001744e-15|0.9999999999999957|9.030946756872786e-8|0.9999999096905324|2.6300985565547587e-8|0.9999999736990144|0.012761457165405714|0.9872385428345943
1139|0.017631234256301438|0.9823687657436986|1.0868654476476204e-15|0.9999999999999989|1.7826507739800774e-7|0.9999998217349226|1.4180246906724766e-7|0.9999998581975309|0.00010515503890444799|0.9998948449610956
1140|0.017631234142751067|0.982368765857249|3.0961123501877648e-15|0.9999999999999969|9.617964240890693e-8|0.9999999038203576|2.8010567485166823e-8|0.9999999719894325|0.0001535728360487212|0.9998464271639512
1141|0.06400047986537463|0.9359995201346254|1.113265447530942e-15|0.9999999999999989|1.8259513757727823e-7|0.9999998174048624|1.452468528019822e-7|0.9999998547531472|0.00010515503835510289|0.9998948449616449
1142|0.0176312341373084|0.9823687658626916|4.212276889763234e-15|0.9999999999999958|8.891447684218297e-8|0.9999999110855231|2.589471983452187e-8|0.9999999741052802|0.000304570237980158|0.9996954297620199
1143|0.5224509876284141|0.47754901237158587|4.705615716473341e-16|0.9999999999999996|5.878986358425599e-7|0.9999994121013641|4.676491182355295e-7|0.9999995323508818|0.00031860717895679745|0.9996813928210432
1144|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1145|0.28822805561705006|0.71177194438295|3.1724165950943468e-15|0.9999999999999968|9.590981435118741e-8|0.9999999040901857|2.7931984957547612e-8|0.999999972068015|0.00016274133028334299|0.9998372586697166
1146|0.5769923100309893|0.4230076899690107|1.0842466725773711e-15|0.9999999999999989|1.8472613812127564e-7|0.9999998152738618|1.4694197558307724e-7|0.9999998530580244|0.00009788664791247499|0.9999021133520876
1147|0.5224509784300607|0.4775490215699393|1.0965075293410803e-15|0.9999999999999989|1.9287009580471707e-7|0.9999998071299042|1.534201570917791e-7|0.9999998465798429|0.00009179996510064655|0.9999082000348993
1148|0.5224509754180885|0.4775490245819115|4.820143238806745e-15|0.9999999999999952|8.827895767723186e-8|0.9999999117210423|2.5709636413070142e-8|0.9999999742903636|0.00025678261803881153|0.9997432173819611
1149|0.0176312341373084|0.9823687658626916|4.212276889763234e-15|0.9999999999999958|8.891447684218297e-8|0.9999999110855231|2.589471983452187e-8|0.9999999741052802|0.000304570237980158|0.9996954297620199
1150|0.10730037257073806|0.8926996274292619|1.3813922542562408e-15|0.9999999999999987|2.721373664746755e-7|0.9999997278626336|2.1647399703549473e-7|0.9999997835260029|0.00009179995624651846|0.9999082000437535
1151|0.5769923099310724|0.4230076900689276|1.1359086976364165e-15|0.9999999999999989|1.7791594932104364e-7|0.9999998220840507|1.4152475212684108e-7|0.9999998584752479|0.00011398821306683095|0.9998860117869331
1152|0.017631234259461104|0.9823687657405389|1.0641358865362793e-15|0.9999999999999989|1.8129981114488747e-7|0.9999998187001888|1.4421647421094945e-7|0.9999998557835258|0.00009788664831898711|0.999902113351681
1153|0.06400047924082099|0.935999520759179|3.171317012796493e-15|0.9999999999999968|9.851584612639499e-8|0.9999999014841539|2.8690944448582965e-8|0.9999999713090556|0.0001535728357335883|0.9998464271642664
1154|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1155|0.017631234259461104|0.9823687657405389|1.0641358865362793e-15|0.9999999999999989|1.8129981114488747e-7|0.9999998187001888|1.4421647421094945e-7|0.9999998557835258|0.00009788664831898711|0.999902113351681
1156|0.576992312355997|0.423007687644003|1.3747008280829523e-15|0.9999999999999987|4.769730538483529e-7|0.9999995230269462|1.3890984299879e-7|0.999999861090157|0.0011392523452906495|0.9988607476547093
1157|0.01763123426136245|0.9823687657386375|1.0463393733874321e-15|0.999999999999999|1.831259875629907e-7|0.9999998168740124|1.4566912200572308e-7|0.999999854330878|0.006022859379795239|0.9939771406202048
1158|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1159|0.5769923098729823|0.42300769012701767|1.43090619417813e-15|0.9999999999999986|1.7395661074779244e-7|0.9999998260433892|1.3837526211721365e-7|0.9999998616247379|0.011214492691747973|0.988785507308252
1160|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1161|0.576992312253019|0.42300768774698105|1.4100784595369338e-15|0.9999999999999986|4.6721828029421026e-7|0.9999995327817197|1.360689373728332e-7|0.9999998639310627|0.0012348438995600775|0.9987651561004399
1162|0.01939542552997969|0.9806045744700204|3.530789752270324e-15|0.9999999999999964|9.505119309092292e-8|0.9999999049488069|2.7681927090157835e-8|0.9999999723180729|0.00020207278889523549|0.9997979272111047
1163|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1164|0.07855456022252019|0.9214454397774798|4.604430402827418e-15|0.9999999999999954|8.432826995283321e-8|0.9999999156717301|2.4559070338330232e-8|0.9999999754409297|0.00025678261894487034|0.9997432173810551
1165|0.5769923083552739|0.42300769164472607|3.1546248376806072e-15|0.9999999999999969|9.799731012822123e-8|0.9999999020026898|2.8539930242460938e-8|0.9999999714600698|0.00015357283580353441|0.9998464271641965
1166|0.522450975629397|0.477549024370603|3.2477780294356927e-15|0.9999999999999968|1.0089107791775135e-7|0.9999998991089221|2.938268764021458e-8|0.9999999706173124|0.0001535728354131912|0.9998464271645868
1167|0.5224509752482517|0.4775490247517483|1.7734419363461706e-15|0.9999999999999982|7.814210570565294e-8|0.9999999218578943|2.2757462366990367e-8|0.9999999772425376|0.0003989268625434588|0.9996010731374565
1168|0.5224509755254249|0.47754902447457515|3.5172027167169364e-15|0.9999999999999964|9.468542146490868e-8|0.9999999053145785|2.7575402739252365e-8|0.9999999724245973|0.00020207278895903948|0.999797927211041
1169|0.5769923099856232|0.42300769001437677|1.1074057927467712e-15|0.9999999999999989|1.8163405183780108e-7|0.9999998183659482|1.4448234885484868e-7|0.9999998555176511|0.00010515503847703368|0.9998948449615229
1170|0.5224509781405555|0.4775490218594445|1.4691381615166476e-15|0.9999999999999986|1.8043713450030935e-7|0.9999998195628655|1.4353025062925328e-7|0.9999998564697493|0.0001718141692708392|0.9998281858307292
1171|0.5224509783674427|0.4775490216325573|1.1162634941533147e-15|0.9999999999999989|1.9018092761782713e-7|0.9999998098190723|1.5128103501127325e-7|0.999999848718965|0.00009788664726529863|0.9999021133527347
1172|0.24038985534042762|0.7596101446595724|6.43001454960407e-12|0.99999999999357|8.953422890418329e-8|0.9999999104657711|2.6075211374106502e-8|0.9999999739247887|0.00025678261775132985|0.9997432173822487
1173|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1174|0.8662942553258426|0.1337057446741574|1.7393083801398892e-15|0.9999999999999982|3.1019641137842303e-9|0.9999999968980359|9.033901695156803e-10|0.9999999990966099|0.00032101947149487745|0.9996789805285051
1175|0.019395425724348932|0.9806045742756511|1.1205756450172393e-15|0.9999999999999989|1.9091560046761665e-7|0.9999998090843996|1.5186543687946937e-7|0.9999998481345631|0.00009788664717813406|0.9999021133528219
1176|0.5769923099310724|0.4230076900689276|1.1359086976364165e-15|0.9999999999999989|1.7791594932104364e-7|0.9999998220840507|1.4152475212684108e-7|0.9999998584752479|0.00011398821306683095|0.9998860117869331
1177|0.5224509782933164|0.47754902170668356|1.1401064819774208e-15|0.9999999999999989|1.8699753480740355e-7|0.9999998130024652|1.487487776944063e-7|0.9999998512512223|0.00010515503779658053|0.9998948449622034
1178|0.5769923100309893|0.4230076899690107|1.0842466725773711e-15|0.9999999999999989|1.8472613812127564e-7|0.9999998152738618|1.4694197558307724e-7|0.9999998530580244|0.00009788664791247499|0.9999021133520876
1179|0.8662942566380263|0.13370574336197372|1.0601188190105337e-15|0.9999999999999989|1.9069139653012929e-7|0.9999998093086034|1.516870919195067e-7|0.9999998483129081|0.005685421794425865|0.9943145782055741
1180|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1181|0.014190799276689477|0.9858092007233106|3.2118522079210323e-15|0.9999999999999968|9.710204680055237e-8|0.9999999028979532|2.827920103443039e-8|0.999999971720799|0.00016274133011348537|0.9998372586698865
1182|0.5224509781405555|0.4775490218594445|1.4691381615166476e-15|0.9999999999999986|1.8043713450030935e-7|0.9999998195628655|1.4353025062925328e-7|0.9999998564697493|0.0001718141692708392|0.9998281858307292
1183|0.5224509783674427|0.4775490216325573|1.1162634941533147e-15|0.9999999999999989|1.9018092761782713e-7|0.9999998098190723|1.5128103501127325e-7|0.999999848718965|0.00009788664726529863|0.9999021133527347
1184|0.5769923083119358|0.4230076916880642|3.3305959017843462e-15|0.9999999999999967|9.38920338698938e-8|0.9999999061079662|2.734434299520509e-8|0.999999972655657|0.00018641503811399397|0.999813584961886
1185|0.5769923100693122|0.4230076899306878|1.0650573508998947e-15|0.9999999999999989|1.8733817520207112e-7|0.9999998126618248|1.4901974303895694e-7|0.999999850980257|0.00009179996571856025|0.9999082000342815
1186|0.5769923082646466|0.42300769173535335|4.312551129780205e-15|0.9999999999999957|8.941248589755311e-8|0.9999999105875141|2.603975593300302e-8|0.9999999739602441|0.019711407669983007|0.980288592330017
1187|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1188|0.5769923083430704|0.42300769165692964|3.2032273165723184e-15|0.9999999999999968|9.68412957608116e-8|0.9999999031587042|2.8203262023243857e-8|0.9999999717967379|0.00016274133015063477|0.9998372586698494
1189|0.01763123414190109|0.982368765858099|3.1438133426004897e-15|0.9999999999999969|9.504506997794828e-8|0.9999999049549301|2.7680143844576472e-8|0.9999999723198562|0.00016274133040654324|0.9998372586695935
1190|0.5224509782041827|0.47754902179581726|1.1694510515981337e-15|0.9999999999999988|1.8316964006796329e-7|0.9999998168303599|1.4570384576765464e-7|0.9999998542961542|0.0001139882123482995|0.9998860117876517
1191|0.017631234139732655|0.9823687658602673|3.268819475118372e-15|0.9999999999999968|9.215051146089465e-8|0.9999999078494886|2.68371561906855e-8|0.9999999731628438|0.0001864150383957952|0.9998135849616042
1192|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1193|0.019395425535726724|0.9806045744642733|3.310555233347064e-15|0.9999999999999967|1.0008607414953716e-7|0.9999998999139259|2.9148244887944753e-8|0.9999999708517551|0.00016274132968835086|0.9998372586703117
1194|0.07855456026023863|0.9214454397397613|3.1024322610476603e-15|0.9999999999999969|9.637596798798643e-8|0.999999903624032|2.8067743749162047e-8|0.9999999719322562|0.00015357283602223854|0.9998464271639778
1195|0.5224509774592553|0.4775490225407447|5.896462390118208e-16|0.9999999999999994|1.5117830188815808e-7|0.9999998488216981|1.2025606034286223e-7|0.9999998797439397|0.00022505189075488788|0.9997749481092452
1196|0.5769923083384426|0.4230076916615574|3.206814714551977e-15|0.9999999999999968|9.64029269613056e-8|0.999999903597073|2.807559506117017e-8|0.9999999719244049|0.00685864023500729|0.9931413597649927
1197|0.5224509754180885|0.4775490245819115|4.820143238806745e-15|0.9999999999999952|8.827895767723186e-8|0.9999999117210423|2.5709636413070142e-8|0.9999999742903636|0.00025678261803881153|0.9997432173819611
1198|0.5769923082916418|0.42300769170835817|3.41632185178201e-15|0.9999999999999966|9.19696450948448e-8|0.9999999080303549|2.6784482143400453e-8|0.9999999732155178|0.00020207278943277083|0.9997979272105673
1199|0.017631234240204307|0.9823687657597957|1.5278078801078827e-15|0.9999999999999984|1.628043493413415e-7|0.9999998371956507|1.295040997323833e-7|0.9999998704959002|0.00014485320055955956|0.9998551467994404
1200|0.014190799275420453|0.9858092007245796|4.300618798238797e-12|0.9999999999956993|9.57478771610266e-8|0.9999999042521228|2.7884823688220187e-8|0.9999999721151763|0.00017353087421573927|0.9998264691257842
1201|0.24897241523226354|0.7510275847677365|6.488539374546509e-14|0.9999999999999352|0.7763562762330823|0.22364372376691766|0.9999889021092325|0.00001109789076747525|0.00035465256841668504|0.9996453474315833
1202|0.24897243865620725|0.7510275613437928|0.000002282935064231889|0.9999977170649358|1|0|0.08569111966848793|0.914308880331512|0.00036747062095695464|0.999632529379043
1203|0.014936438268937766|0.9850635617310622|1.2589721225232749e-14|0.9999999999999875|0.0003777545009024758|0.9996222454990975|1|0|0.0004967168167284649|0.9995032831832715
1204|0.5867633204352899|0.4132366795647101|0.9999999896274304|1.0372569581029722e-8|0.17766907207326385|0.8223309279267361|0.001482733731931844|0.9985172662680681|0.9955832741857835|0.004416725814216482
1205|0.018220420581627022|0.981779579418373|1.6087239778651617e-13|0.9999999999998391|0.811007047776773|0.18899295222322698|0.9999931972495643|0.0000068027504357415225|0.000141567759388258|0.9998584322406118
1206|0.004343016662002988|0.995656983337997|5.1071183739234106e-14|0.9999999999999489|1|0|0.05524694244298649|0.9447530575570136|0.001077259860107568|0.9989227401398925
1207|0.014936446865939812|0.9850635531340601|0.00000997358837381204|0.9999900264116262|0.8004502281624294|0.1995497718375706|0.999996414072659|0.00000358592734095442|0.0033526659844046918|0.9966473340155954
1208|0.0015790503174104532|0.9984209496825895|7.284944419557954e-15|0.9999999999999927|1|0|0.22069686242506253|0.7793031375749375|0.011322110798156175|0.9886778892018439
1209|0.007456336766681597|0.9925436632333184|0.000001396506009174526|0.9999986034939908|1|0|0.0011968061535205861|0.9988031938464794|0.004318134438779092|0.995681865561221
1210|0.014936443130991364|0.9850635568690086|0.00000564058575194549|0.9999943594142481|0.7867143052975222|0.21328569470247782|0.9999986752271912|0.0000013247728087861788|0.00435490130744919|0.9956450986925508
1211|0.01493643826893778|0.9850635617310622|3.129691005286489e-14|0.9999999999999687|0.8110052250547624|0.18899477494523764|0.999993127048382|0.000006872951618053236|0.0035430712558030867|0.9964569287441969
1212|0.06735045569994651|0.9326495443000535|1|0|0.001128140308089092|0.998871859691911|0.043949632722668754|0.9560503672773313|0.0003724362250459835|0.999627563774954
1213|0.001579050317410452|0.9984209496825895|0.000001135801212706722|0.9999988641987873|1|0|0.0028335534040193297|0.9971664465959806|0.0006996610107134066|0.9993003389892866
1214|0.0015790503174104532|0.9984209496825895|7.927716760918198e-14|0.9999999999999207|0.7614674126759127|0.23853258732408733|0.9999952577636704|0.000004742236329624561|0.00006933323503895794|0.999930666764961
1215|0.018220420581626973|0.981779579418373|3.4539613700202984e-14|0.9999999999999655|1|0|0.08569126020564233|0.9143087397943577|0.0003086993857186107|0.9996913006142814
1216|0.007456336766681597|0.9925436632333184|0.000011707281840843685|0.9999882927181591|0.7869077259766607|0.2130922740233393|0.9999986908355223|0.0000013091644777141198|0.0005706424337990218|0.999429357566201
1217|0.0015790503174104532|0.9984209496825895|6.445315016408865e-14|0.9999999999999355|1|0|0.08569100147172197|0.9143089985282781|0.0004493478242340864|0.9995506521757659
1218|0.5353984104340745|0.46460158956592545|1.100194206053218e-13|0.99999999999989|0.4126830113424776|0.5873169886575225|0.9999999999998888|1.1124434706744069e-13|0.0004313234199959239|0.999568676580004
1219|0.5353984463825905|0.4646015536174095|0.0000024668289956424585|0.9999975331710044|1|0|0.041374042095411574|0.9586259579045884|0.01011224457031617|0.9898877554296839
1220|0.0043430166620011595|0.9956569833379988|6.799003483896228e-14|0.999999999999932|0.2895848976952373|0.7104151023047627|0.9999999999866358|1.336419863662286e-11|0.00006598983313548423|0.9999340101668646
1221|0.2530817178603291|0.7469182821396709|0.9998817256408514|0.00011827435914857354|0.39448052775467196|0.6055194722453281|0.0065142479437056075|0.9934857520562944|0.9999997769384588|2.2306154123796773e-7
1222|0.018220813625583216|0.9817791863744167|0.0005873814591254843|0.9994126185408745|1|0|0.07377254465391916|0.9262274553460809|0.004114243350813554|0.9958857566491864
1223|0.018220451931021377|0.9817795480689786|0.00004685031310950903|0.9999531496868905|0.8631022823870187|0.1368977176129813|0.9999994735996134|5.264003866134459e-7|0.008218987822817317|0.9917810121771827
1224|0.014936438268937922|0.9850635617310621|1.9845475842376915e-13|0.9999999999998015|0.5644166795452363|0.43558332045476367|0.9999999999998432|1.567634910770721e-13|0.0005916464296393591|0.9994083535703606
1225|0.014936440170470983|0.985063559829529|0.0000022060148107452288|0.9999977939851893|1|0|0.07377691002480624|0.9262230899751938|0.0059098998926126675|0.9940901001073873
1226|0.014190936234266078|0.985809063765734|9.416552843737817e-14|0.9999999999999059|0.00014589468008707152|0.9998541053199129|0.00004248175848406119|0.9999575182415159|0.9999999999357672|6.423284126810813e-11
1227|0.5851398718668331|0.41486012813316686|7.448544645430846e-12|0.9999999999925514|1|0|0.19484750273474033|0.8051524972652597|0.0007436105225694342|0.9992563894774306
1228|0.018220420581626973|0.981779579418373|3.541639091155956e-14|0.9999999999999646|1|0|0.07378628889930032|0.9262137111006997|0.00008152991695208308|0.9999184700830479
1229|0.004349397713465183|0.9956506022865348|0.999715745704194|0.0002842542958060301|0.0019390573093582212|0.9980609426906418|0.025224497496365406|0.9747755025036346|0.9999999999989784|1.021627227260069e-12
1230|0.018220420581626973|0.981779579418373|3.2679200110911917e-14|0.9999999999999674|1|0|0.1948582097129191|0.8051417902870809|0.0006077996241156933|0.9993922003758843
1231|0.0043430169255144835|0.9956569830744855|0.0000011105522713031698|0.9999988894477287|1|0|0.0009345220795835482|0.9990654779204164|0.00013878095610842225|0.9998612190438916
1232|0.018220421281794467|0.9817795787182055|0.0000010463709159612616|0.9999989536290841|1|0|0.0001674939650721464|0.9998325060349279|0.0008098706789467737|0.9991901293210532
1233|0.06718494271685795|0.9328150572831421|8.538932091339186e-14|0.9999999999999146|0.0004105276713794181|0.9995894723286206|1|0|0.00014215680074716684|0.9998578431992529
1234|0.014936438268937794|0.9850635617310622|5.002533572520147e-14|0.9999999999999499|0.5895510515326026|0.41044894846739743|0.9999999995689106|4.3108938641012173e-10|0.000559139211815118|0.9994408607881848
1235|0.06718494271685775|0.9328150572831423|3.4148923478817456e-14|0.9999999999999658|1|0|0.07378631280454091|0.926213687195459|0.00006663182150806578|0.999933368178492
1236|0.018405067468267557|0.9815949325317325|0.9999995880610311|4.119389689360986e-7|0.2729385804369715|0.7270614195630285|0.002263481881058086|0.9977365181189419|0.9999999860451265|1.3954873478994045e-8
1237|0.020298737561585692|0.9797012624384143|3.81374782711574e-14|0.9999999999999618|1|0|0.0737862773846705|0.9262137226153295|0.00008870600417902925|0.999911293995821
1238|0.018220422882552035|0.981779577117448|0.0000034386356436446025|0.9999965613643563|1|0|0.0034362843995846934|0.9965637156004153|0.00032814809834986667|0.9996718519016501
1239|0.007456336766681603|0.9925436632333184|5.825837685830523e-13|0.9999999999994175|0.009626174545861442|0.9903738254541385|0.03193687127664419|0.9680631287233558|1|0
1240|0.08101174850640365|0.9189882514935963|0.0000020942195022907106|0.9999979057804977|1|0|0.055254824579071|0.944745175420929|0.0007760089584567926|0.9992239910415432
1241|0.014936446255157313|0.9850635537448427|0.000009265005132907654|0.9999907349948671|1|0|0.3181814883416663|0.6818185116583337|0.0005352817801113095|0.9994647182198887
1242|0.588841777492262|0.41115822250773804|0.9998218705682329|0.0001781294317670934|0.40361275721414935|0.5963872427858506|0.008002848620957306|0.9919971513790427|0.9999986752051984|0.0000013247948016381628
1243|0.5883265292531268|0.4116734707468732|0.9999697706681752|0.000030229331824838113|0.3251254177008607|0.6748745822991393|0.03887865520829386|0.9611213447917062|0.9999999520923831|4.790761687356593e-8
1244|0.018220421105332438|0.9817795788946676|7.826558234577385e-7|0.9999992173441765|1|0|0.22612841472142714|0.7738715852785729|0.004119572452688562|0.9958804275473114
1245|0.018220420581626987|0.981779579418373|5.87401894822809e-14|0.9999999999999413|0.6252287924992751|0.3747712075007249|0.9999999971228166|2.8771833804341895e-9|0.00009688017124532366|0.9999031198287547
1246|0.014936441485396646|0.9850635585146034|0.0000037314918028582344|0.9999962685081971|0.761465320279065|0.238534679720935|0.9999952580777557|0.0000047419222443112474|0.0000777117387425149|0.9999222882612575
1247|0.018220420579575496|0.9817795794204245|4.0344072226825746e-14|0.9999999999999597|0.6252288903049702|0.3747711096950298|0.9999999904675928|9.53240719692161e-9|0.00004623233774006663|0.99995376766226
1248|0.0810117574790667|0.9189882425209333|0.000005316174709758951|0.9999946838252902|0.8110044679497859|0.18899553205021413|0.9999931959415506|0.000006804058449438877|0.0002601162768379685|0.999739883723162
1249|0.0015790503174104532|0.9984209496825895|1|0|0.29617112535910517|0.7038288746408948|0.03319191167043379|0.9668080883295662|0.00035557638316340495|0.9996444236168366
1250|0.0015790503174104532|0.9984209496825895|0.000002816741472222305|0.9999971832585278|1|0|0.041471764003070045|0.9585282359969299|0.004643212558408853|0.9953567874415912
1251|0.0015790503174104532|0.9984209496825895|4.373767333210181e-14|0.9999999999999563|0.7615217774181916|0.2384782225818084|0.9999904369872484|0.00000956301275156779|0.00012329955761071002|0.9998767004423893
1252|0.007456336766681597|0.9925436632333184|0.999999982609788|1.7390212048162823e-8|0.20419092084450538|0.7958090791554946|0.0357245223985364|0.9642754776014636|0.9958224377151814|0.004177562284818581
1253|0.0015790503174104532|0.9984209496825895|0.000002354173822227007|0.9999976458261778|1|0|0.0737862901537865|0.9262137098462135|0.00006257201252355524|0.9999374279874764
1254|0.004343016662002988|0.995656983337997|6.373290876396392e-14|0.9999999999999363|1|0|0.5216598302214293|0.47834016977857075|0.02409056882483327|0.9759094311751667
1255|0.007456336766681603|0.9925436632333184|0.000005998353691026905|0.999994001646309|0.8110041450702495|0.18899585492975046|0.9999931960861076|0.000006803913892405866|0.0002601163797401121|0.9997398836202599
1256|0.24897241523226313|0.7510275847677369|1.6504057581424582e-14|0.9999999999999835|1|0|0.22659371921160765|0.7734062807883924|0.00034154517564937467|0.9996584548243507
1257|0.014936438268937808|0.9850635617310622|5.770281097363361e-14|0.9999999999999423|0.8110063061951636|0.18899369380483644|0.9999931688143001|0.000006831185699884834|0.001523608639972119|0.9984763913600279
1258|0.0015790503174104532|0.9984209496825895|0.0000010315586986121241|0.9999989684413014|1|0|0.07378591292483808|0.926214087075162|0.0003078789818784245|0.9996921210181215
1259|0.0015790503174104532|0.9984209496825895|8.726795840511668e-7|0.999999127320416|1|0|0.19411545871519756|0.8058845412848025|0.010042238840317916|0.989957761159682
1260|0.004343016662003099|0.9956569833379969|5.261381728345895e-13|0.9999999999994739|0.22901575396548335|0.7709842460345167|0.9999999999998743|1.2567724638756772e-13|0.0002066685137686813|0.9997933314862313
1261|0.0015790503174104532|0.9984209496825895|0.000004530876570329018|0.9999954691234296|0.2895816524981365|0.7104183475018635|0.9999999999986038|1.3962164757685969e-12|0.00043518298334893954|0.999564817016651
1262|0.018241796915932605|0.9817582030840674|0.9999999976387512|2.361248752080769e-9|0.03099058230889954|0.9690094176911005|0.000967040695112345|0.9990329593048877|0.9996458218687797|0.0003541781312202952
1263|0.007456336766681597|0.9925436632333184|0.00002317164325441681|0.9999768283567456|0.12018027809529745|0.8798197219047026|1|0|0.0003056726107674011|0.9996943273892326
1264|0.018220423423853|0.981779576576147|0.0000042475870656860355|0.9999957524129344|0.5282720388710117|0.4717279611289883|0.9999999999875799|1.2420064976481626e-11|0.00007780369061254933|0.9999221963093875
1265|0.01822042197448191|0.9817795780255181|0.0000020815631224581893|0.9999979184368776|1|0|0.07378626665585475|0.9262137333441453|0.00007932106295061741|0.9999206789370494
1266|0.020298737561585886|0.9797012624384142|2.205437261333419e-13|0.9999999999997795|0.4493606586638148|0.5506393413361852|0.9999999999998836|1.163513729807164e-13|0.00011035290061919538|0.9998896470993808
1267|0.5851398718667655|0.4148601281332345|1.2400926052956427e-14|0.9999999999999876|1|0|0.22064539681388318|0.7793546031861168|0.011917634978561591|0.9880823650214384
1268|0.5851398919521336|0.41486010804786644|0.000002211945947543639|0.9999977880540525|1|0|0.055252067618178365|0.9447479323818216|0.0008810672131317918|0.9991189327868683
1269|0.004343016662002981|0.995656983337997|3.81041020140643e-14|0.9999999999999619|1|0|0.0737862773846705|0.9262137226153295|0.00008870600417902925|0.999911293995821
1270|0.004343016662002981|0.995656983337997|3.4004569458605895e-14|0.999999999999966|0.0013706807806636323|0.9986293192193364|1|0|0.00033118297309074065|0.9996688170269092
1271|0.020298746855759952|0.9797012531442401|0.000008517039936830796|0.9999914829600631|0.17565833377942988|0.8243416662205701|0.9999999999999587|4.1300296516055823e-14|0.00009097787363469007|0.9999090221263653
1272|0.0015790503174104532|0.9984209496825895|0.0000023619189549890593|0.999997638081045|1|0|0.06430629359384611|0.9356937064061539|0.0031459614670742847|0.9968540385329258
1273|0.01822043008523953|0.9817795699147605|0.000014202746018770507|0.9999857972539812|0.8068716266702224|0.19312837332977761|0.9999986971265804|0.0000013028734195952296|0.0007241389175041849|0.9992758610824958
1274|0.08101174267431616|0.9189882573256838|1.0499027020562219e-13|0.999999999999895|1|0|0.04154169510482178|0.9584583048951782|0.000738298764725423|0.9992617012352746
1275|0.0015790503174104532|0.9984209496825895|0.00003390209494195017|0.9999660979050581|0.37318889720683135|0.6268111027931687|0.9999999999999982|1.7763568394002505e-15|0.0017228203502045215|0.9982771796497955
1276|0.5851398911733139|0.4148601088266861|0.000002126176691342773|0.9999978738233086|1|0|0.07378626610315049|0.9262137338968495|0.00007932106474935838|0.9999206789352506
1277|0.004343017187296719|0.9956569828127033|0.0000022138165464548533|0.9999977861834536|1|0|0.0737862571146254|0.9262137428853746|0.00008424620584032268|0.9999157537941596
1278|0.0015790503174104532|0.9984209496825895|1.2207264767771728e-14|0.9999999999999878|0.7615039071486298|0.2384960928513702|0.9999920203238233|0.000007979676176717021|0.00040599790588585267|0.9995940020941142
1279|0.06732459022766923|0.9326754097723308|0.9999999960922712|3.9077288072064675e-9|0.036890730483067624|0.9631092695169323|0.0011498925709710645|0.9988501074290289|0.9993491853410367|0.0006508146589633279
1280|0.06718494271675003|0.93281505728325|6.020670326936449e-14|0.9999999999999398|0.6467434568363125|0.3532565431636875|0.9999999999025189|9.748113427576754e-11|0.000288704132374569|0.9997112958676254
1281|0.004343016662002984|0.995656983337997|3.493409947015826e-14|0.999999999999965|1|0|0.07378631280454091|0.926213687195459|0.00006663182150806578|0.999933368178492
1282|0.01822042079498998|0.98177957920501|3.1886207701907195e-7|0.999999681137923|1|0|0.0028305725303561695|0.9971694274696439|0.0029032131057099286|0.99709678689429
1283|0.01493643826893778|0.9850635617310622|2.1318959347466227e-14|0.9999999999999787|1|0|0.03744699968252006|0.9625530003174799|0.2408070085406719|0.7591929914593281
1284|0.004343016662002981|0.995656983337997|3.645055204440395e-14|0.9999999999999636|1|0|0.17652076489626786|0.8234792351037321|0.0034298412005601135|0.9965701587994399
1285|0.004343017313045023|0.995656982686955|0.000002743774612872438|0.9999972562253872|0.5489912728543495|0.45100872714565055|0.9999999999574054|4.259459451816383e-11|0.000498248285800938|0.9995017517141991
1286|0.08101177146237945|0.9189882285376205|0.000010337381556680426|0.9999896626184434|0.8110021325990301|0.1889978674009699|0.9999931985815038|0.000006801418496182876|0.00018335785283667608|0.9998166421471634
1287|0.018220420581627022|0.981779579418373|1.0273492986671905e-13|0.9999999999998973|1|0|0.041542549688855214|0.9584574503111448|0.0006906043244446339|0.9993093956755553
1288|0.007456336766681597|0.9925436632333184|2.0213604583387895e-13|0.9999999999997978|0.7166368004702007|0.28336319952979927|0.9999999999598459|4.015410226543281e-11|0.0011882457890999044|0.9988117542109001
1289|0.018220422517240206|0.9817795774827598|0.0000028926925268367488|0.9999971073074732|1|0|0.04154386903977635|0.9584561309602236|0.0006158078423806769|0.9993841921576193
1290|0.004343016662002977|0.995656983337997|1.3035084352089587e-14|0.999999999999987|1|0|0.07378501095161454|0.9262149890483855|0.0008779720656581409|0.9991220279343419
1291|0.0015790503174104532|0.9984209496825895|1.7438730609665194e-13|0.9999999999998256|0.8110070578115917|0.18899294218840834|0.9999931976331713|0.0000068023668287064964|0.00012288379827586407|0.9998771162017241
1292|0.014936438268937794|0.9850635617310622|3.982784889517011e-14|0.9999999999999601|1|0|0.048071533026217916|0.9519284669737821|0.022275096825561794|0.9777249031744382
1293|0.004343016662002973|0.995656983337997|6.24424268436737e-14|0.9999999999999376|0.7614674126761103|0.2385325873238897|0.9999952577636539|0.000004742236346055861|0.00006933323503899869|0.999930666764961
1294|0.01832903094658737|0.9816709690534127|1|0|0.1564881157237345|0.8435118842762654|0.006345607822556951|0.993654392177443|0.0011218372630989156|0.9988781627369011
1295|0.01839794756089788|0.9816020524391021|1|0|0.2572103772618548|0.7427896227381452|0.009203029017715185|0.9907969709822848|0.0013183233215696133|0.9986816766784304
1296|0.004343017006601445|0.9956569829933986|0.0000014522880257398616|0.9999985477119743|0.7614663562604602|0.23853364373953978|0.9999952518541008|0.000004748145899236|0.0004060822989519704|0.999593917701048
1297|0.02029874008425671|0.9797012599157433|0.000002311737757004511|0.999997688262243|1|0|0.07378623534707829|0.9262137646529217|0.00009705605809905013|0.9999029439419009
1298|0.0043430166620030105|0.995656983337997|1.5970184929549342e-13|0.9999999999998403|0.6095360056817993|0.39046399431820067|0.9999999991296324|8.703675558052737e-10|0.0002698323354137298|0.9997301676645862
1299|0.014936438268937794|0.9850635617310622|3.7133372663455126e-14|0.9999999999999629|1|0|0.07378630743948224|0.9262136925605178|0.0000699754041187513|0.9999300245958812
1300|0.10730037257073814|0.8926996274292619|1.4325288354801255e-14|0.9999999999999857|1|0|0.07378492355448739|0.9262150764455126|0.0009324401391189345|0.999067559860881
1301|0.01493643826893782|0.9850635617310621|6.476997941018982e-14|0.9999999999999353|0.686162612733365|0.313837387266635|0.9999999997855524|2.1444757081212629e-10|0.00015516006371853116|0.9998448399362815
1302|0.08101174180544077|0.9189882581945592|5.893182009044292e-14|0.999999999999941|0.8236137806597356|0.17638621934026444|0.9999616175360143|0.00003838246398568668|0.28196603918590674|0.7180339608140933
1303|0.5353984453447795|0.46460155465522046|0.000002395613198686609|0.9999976043868013|1|0|0.055248084585280126|0.9447519154147199|0.0010328506567522748|0.9989671493432477
1304|0.007456336766681597|0.9925436632333184|2.405905358514211e-14|0.9999999999999759|1|0|0.08568098733826271|0.9143190126617373|0.005893352827388494|0.9941066471726115
1305|0.007456336766681597|0.9925436632333184|0.0000012827928946171758|0.9999987172071054|1|0|0.05511064973820451|0.9448893502617954|0.006279161063933808|0.9937208389360662
1306|0.08101174267431618|0.9189882573256838|1.069649435385352e-13|0.9999999999998931|0.3778177349085228|0.6221822650914772|0.9999999999627824|3.721756236529927e-11|0.004922585422192314|0.9950774145778077
1307|0.06718494271685775|0.9328150572831423|3.334206329605566e-14|0.9999999999999667|0.0058870520607500875|0.9941129479392499|1|0|0.00464460542034618|0.9953553945796538
1308|0.014936438268980657|0.9850635617310194|4.977346039149051e-11|0.9999999999502266|0.7869147141103611|0.21308528588963893|0.9999986903986664|0.0000013096013335989198|0.0005522483675509293|0.999447751632449
1309|0.0043430172518169555|0.995656982748183|0.0000024857328917963064|0.9999975142671083|0.002500909598175377|0.9974990904018246|1|0|0.000526222119126589|0.9994737778808734
1310|0.01822042486670671|0.9817795751332933|0.000006403870903970487|0.999993596129096|1|0|0.04154014870007118|0.9584598512999288|0.0008220267279191838|0.9991779732720808
1311|0.018220420581626973|0.981779579418373|2.3104515541990203e-14|0.9999999999999769|0.608490679005299|0.39150932099470104|0.9999999985736323|1.426367690626762e-9|0.01367604890643012|0.9863239510935699
1312|0.014936438268937794|0.9850635617310622|3.4533576625931573e-14|0.9999999999999655|1|0|0.19485172113716998|0.80514827886283|0.0006901022191549632|0.999309897780845
1313|0.0015790503174104532|0.9984209496825895|0.000003219034569908485|0.9999967809654301|0.814853511021449|0.18514648897855102|0.9999985457189908|0.0000014542810091722203|0.2310197083052728|0.7689802916947273
1314|0.020298737561585886|0.9797012624384142|2.1694472912454085e-13|0.9999999999997831|0.44936065866381747|0.5506393413361825|0.9999999999998836|1.163513729807164e-13|0.00010390169131642329|0.9998960983086835
1315|0.08101174447867655|0.9189882555213235|6.479201859183692e-7|0.999999352079814|0.7476245366379533|0.25237546336204675|0.9999999578781358|4.21218642188137e-8|0.003852673693610372|0.9961473263063896
1316|0.014936438268937766|0.9850635617310622|1.631214502606631e-14|0.9999999999999837|1|0|0.07378629550759142|0.9262137044924086|0.00007741153303087109|0.9999225884669691
1317|0.018220423470998833|0.9817795765290012|0.000004318044535744612|0.9999956819554643|0.5282719789118777|0.4717280210881223|0.9999999999875795|1.2420509065691476e-11|0.00008263462276133086|0.9999173653772386
1318|0.8701238338782092|0.12987616612179076|7.460930165476516e-14|0.9999999999999254|0.5282752770919856|0.47172472290801437|0.9999999999875777|1.2422285422530877e-11|0.00007997020050329422|0.9999200297994967
1319|0.10730037257073811|0.8926996274292619|3.7388511990959357e-13|0.9999999999996261|0.6095361944038419|0.3904638055961581|0.9999999991304662|8.695337783137802e-10|0.00011581777604524107|0.9998841822239548
1320|0.0015790503174104532|0.9984209496825895|0.0000025678134257991435|0.9999974321865742|1|0|0.07378621846748057|0.9262137815325194|0.00010559859076716665|0.9998944014092328
1321|0.5851398792493248|0.41486012075067524|8.130215093105623e-7|0.9999991869784907|0.8660842643359845|0.1339157356640155|0.9999670373519927|0.00003296264800733972|0.0019181472283530281|0.998081852771647
1322|0.014936438268937794|0.9850635617310622|3.8113794800804455e-14|0.9999999999999619|0.3976091045942555|0.6023908954057444|0.9999999999152256|8.47744097143277e-11|0.006237419073326988|0.993762580926673
1323|0.018220423400557417|0.9817795765994426|0.000004212772807080279|0.999995787227193|0.8235807275651327|0.17641927243486732|0.9999826640298847|0.000017335970115328614|0.008403032678567046|0.991596967321433
1324|0.014936438268938132|0.9850635617310619|4.254566389601364e-13|0.9999999999995746|0.6897603209709415|0.31023967902905847|0.9999999997705786|2.294213707898507e-10|0.001921915634532032|0.998078084365468
1325|0.014936442842918979|0.985063557157081|0.000005306386083172273|0.9999946936139168|0.001127038921095242|0.9988729610789048|1|0|0.0001334956541072593|0.9998665043458927
1326|0.004343016661781345|0.9956569833382186|1.3524349120712788e-13|0.9999999999998648|0.6095362247377828|0.3904637752622172|0.9999999970445095|2.9554905189854708e-9|0.0001167953703600009|0.99988320462964
1327|0.08101174266569061|0.9189882573343093|1.8268593473090164e-14|0.9999999999999817|0.6252288915671913|0.3747711084328087|0.9999999903798896|9.6201103749749e-9|0.000055647336640946765|0.999944352663359
1328|0.007456336766681597|0.9925436632333184|0.000013749265934063216|0.9999862507340659|0.7869066736242141|0.21309332637578593|0.9999986909246067|0.0000013090753933076016|0.0005706432222171395|0.9994293567777829
1329|0.020298737561579423|0.9797012624384206|5.059195817847527e-15|0.9999999999999949|0.99999999999299|7.009948177483238e-12|0.000016318056833254396|0.9999836819431668|0.00009198645938202039|0.999908013540618
1330|0.06718495033728973|0.9328150496627102|0.000002075524731444054|0.9999979244752686|1|0|0.2214248860172744|0.7785751139827256|0.0029078194451329894|0.997092180554867
1331|0.5354248974449527|0.4645751025550473|0.9999999999999998|2.220446049250313e-16|0.0017637811952791894|0.9982362188047208|0.0000538905608223385|0.9999461094391776|0.00010847197026882434|0.9998915280297311
1332|0.018220421994422538|0.9817795780055775|0.0000021113635517173766|0.9999978886364482|1|0|0.19484130774983638|0.8051586922501637|0.0008214307780550307|0.9991785692219449
1333|0.014949001566344747|0.9850509984336553|0.9999999997387807|2.612192684381398e-10|0.013012048073162941|0.9869879519268371|0.0015774373273506107|0.9984225626726494|0.9997946327177737|0.00020536728222630973
1334|0.018225349092383904|0.9817746509076161|0.9973774932271665|0.0026225067728334883|0.00965938200572525|0.9903406179942748|0.000054904375499325|0.9999450956245006|0.9997994899025915|0.00020051009740851278
1335|0.020298741659110664|0.9797012583408893|0.000003754910110984766|0.999996245089889|0.8110050417660665|0.18899495823393353|0.9999931892915314|0.000006810708468640847|0.0005676810895084563|0.9994323189104916
1336|0.014936438268937638|0.9850635617310624|8.451931630342324e-14|0.9999999999999155|0.5644267748154079|0.43557322518459207|0.9999999999993807|6.192824031359123e-13|0.00045915947717759637|0.9995408405228224
1337|0.020298744808867588|0.9797012551911324|0.00000664129925012301|0.9999933587007499|1|0|0.004040188607870678|0.9959598113921293|0.0008844151625817487|0.9991155848374182
1338|0.0015790503174104532|0.9984209496825895|0.0000070588065285732465|0.9999929411934714|1|0|0.3182283405173729|0.6817716594826271|0.0003238607263393317|0.9996761392736606
1339|0.08101174267431599|0.918988257325684|4.8931514902765464e-14|0.999999999999951|1|0|0.05524694244298654|0.9447530575570134|0.0010772598601075651|0.9989227401398925
1340|0.014936438268937808|0.9850635617310622|5.5122396018381154e-14|0.9999999999999449|0.0025943426474034793|0.9974056573525966|1|0|0.001773945161333441|0.9982260548386666
1341|0.2489724152322641|0.7510275847677359|1.634930219941067e-13|0.9999999999998365|0.8110070578115963|0.18899294218840368|0.9999931976331713|0.0000068023668287064964|0.0001228837982758632|0.9998771162017241
1342|0.001579050317410452|0.9984209496825895|1.7793281407172233e-14|0.9999999999999822|0.8468817492529124|0.15311825074708763|0.9999993534815467|6.465184533288593e-7|0.03322420137681568|0.9667757986231843
1343|0.08101176089956649|0.9189882391004335|0.000006544427013493748|0.9999934555729865|1|0|0.04153913067324897|0.958460869326751|0.0008787895748462843|0.9991212104251537
1344|0.08101174267431707|0.9189882573256829|4.3058886960676483e-13|0.9999999999995695|0.22901575396553464|0.7709842460344654|0.9999999999998743|1.2567724638756772e-13|0.00012713183390561164|0.9998728681660944
1345|0.020298740435296773|0.9797012595647032|0.000002633425564809599|0.9999973665744352|0.6252269153124791|0.3747730846875209|0.9999999971230928|2.8769071569456628e-9|0.00006976921425319941|0.9999302307857468
1346|0.08101176900651282|0.9189882309934871|0.000009455515141017366|0.999990544484859|0.8235797177828706|0.17642028221712935|0.9999830290058519|0.000016970994148102214|0.000981883466891814|0.9990181165331082
1347|0.5377469996441823|0.46225300035581773|0.9999999989088011|1.0911989090089946e-9|0.1447645750907636|0.8552354249092364|0.019238479677165396|0.9807615203228346|0.9973881584118395|0.002611841588160524
1348|0.014936438268937896|0.9850635617310621|1.617906123524828e-13|0.9999999999998382|0.8235782789868146|0.17642172101318543|0.9999812238874527|0.000018776112547302937|0.036374413215049|0.963625586784951
1349|0.014937084000543556|0.9850629159994564|0.0007491129964548623|0.9992508870035451|1|0|0.022146297768938956|0.977853702231061|0.0006448234728487306|0.9993551765271512
1350|0.014936438268937847|0.9850635617310621|9.972146985820228e-14|0.9999999999999003|0.0026613313505839172|0.9973386686494161|1|0|0.001144171956520533|0.9988558280434795
1351|0.018220421120603007|0.981779578879397|8.054770581041835e-7|0.999999194522942|1|0|0.19456397835743558|0.8054360216425644|0.004341698652764621|0.9956583013472354
1352|0.014936444006831447|0.9850635559931685|0.000006656668780707769|0.9999933433312193|1|0|0.0415391298623363|0.9584608701376637|0.0008787896246038844|0.9991212103753961
1353|0.10730037257073806|0.8926996274292619|7.54011659191448e-7|0.9999992459883408|0.5891211158709171|0.4108788841290829|0.9999999995647348|4.3526515725034187e-10|0.005705137037422582|0.9942948629625774
1354|0.06718494271685903|0.932815057283141|3.791062802812307e-13|0.9999999999996209|0.35392413022712443|0.6460758697728756|0.9999999999999993|6.661338147750939e-16|0.00014189832030531954|0.9998581016796947
1355|0.08101174267431607|0.9189882573256839|6.664441058992834e-14|0.9999999999999334|1|0|0.04153664352465144|0.9584633564753485|0.001020247251351612|0.9989797527486484
1356|0.007456336766681597|0.9925436632333184|0.0000010580416271818395|0.9999989419583728|1|0|0.1948485788053617|0.8051514211946383|0.000729579376979703|0.9992704206230203
1357|0.067184983270278|0.932815016729722|0.000011045253942267659|0.9999889547460578|0.7869035645036384|0.2130964354963616|0.9999986904576397|0.0000013095423603282086|0.0006573620145222234|0.9993426379854777
1358|0.007456336766681597|0.9925436632333184|0.00002104930085744009|0.9999789506991426|0.6095207520234226|0.3904792479765774|0.9999999991307407|8.692593311820929e-10|0.0001686982693151728|0.9998313017306848
1359|0.0015790503174104532|0.9984209496825895|0.000004290161892613365|0.9999957098381074|0.7614650002761791|0.23853499972382086|0.9999952579571321|0.000004742042867933449|0.00008824081620714096|0.9999117591837928
1360|0.08101176290319814|0.9189882370968019|0.000007263902410365889|0.9999927360975897|0.6587346113504086|0.34126538864959144|0.9999999998484668|1.51533230408063e-10|0.0006137941864696189|0.9993862058135303
1361|0.018220435160869186|0.9817795648391308|0.00002178805634937754|0.9999782119436507|0.35390888033162854|0.6460911196683714|0.9999999999999993|6.661338147750939e-16|0.00013805558367891135|0.999861944416321
1362|0.01822042058163096|0.981779579418369|5.996023666991921e-12|0.999999999994004|1|0|0.05525896256500255|0.9447410374349975|0.0006190255617545224|0.9993809744382455
1363|0.0671849510379659|0.9328150489620342|0.00000226636307018263|0.9999977336369298|1|0|0.05525027555631066|0.9447497244436893|0.000949367121912391|0.9990506328780876
1364|0.0043580201076284086|0.9956419798923716|0.9999477135564899|0.0000522864435100745|0.0071260871857329955|0.992873912814267|0.05644339557176819|0.9435566044282319|0.9994754399736684|0.0005245600263316108
1365|0.5851398718663794|0.4148601281336206|1.1094084288122183e-13|0.9999999999998891|0.8517362853085695|0.14826371469143051|0.9999984719815194|0.00000152801848063433|0.2550027513719057|0.7449972486280942
1366|0.018220420581627105|0.9817795794183729|2.3321637629296324e-13|0.9999999999997667|1|0|0.27228483546368165|0.7277151645363183|0.0011264157622196999|0.9988735842377803
1367|0.06781854949719247|0.9321814505028075|0.9999999922128472|7.787152811467024e-9|0.1706171416904491|0.8293828583095509|0.0014511443980355933|0.9985488556019644|0.9967922047320242|0.003207795267975766
1368|0.01823093430757291|0.9817690656924271|0.9999999783210323|2.1678967732086107e-8|0.014133294160562889|0.9858667058394371|0.001597178620872295|0.9984028213791277|0.0001235082358160688|0.9998764917641839
1369|0.01493644273868955|0.9850635572613105|0.000005185467018514062|0.9999948145329814|0.0011270387893660622|0.998872961210634|1|0|0.00015704285441675914|0.9998429571455832
1370|0.06718494271685903|0.932815057283141|3.7046029406178927e-13|0.9999999999996295|0.3539241422549832|0.6460758577450167|0.9999999999999993|6.661338147750939e-16|0.00013168225494153746|0.9998683177450585
1371|0.020298737561585675|0.9797012624384144|6.705594326178637e-14|0.9999999999999329|0.761467399918926|0.23853260008107402|0.9999952574459915|0.00000474255400850776|0.00008690621039873523|0.9999130937896012
1372|0.018220420581547714|0.9817795794184523|6.773386996540069e-14|0.9999999999999323|0.823581526044475|0.176418473955525|0.9999823419043045|0.000017658095695538556|0.014822877814792827|0.9851771221852071
1373|0.020298738633884365|0.9797012613661157|9.826384169674037e-7|0.999999017361583|1|0|0.08569124884312813|0.9143087511568718|0.0003072897117198147|0.9996927102882802
1374|0.004343017044795856|0.9956569829552041|0.0000016132558964839914|0.9999983867441035|0.7978680880305146|0.20213191196948543|0.9999966265820366|0.0000033734179634148376|0.0005284044860231332|0.9994715955139769
1375|0.018220423622463462|0.9817795763775365|0.000004544402015247702|0.9999954555979848|0.7614648099692979|0.23853519003070212|0.9999952567896199|0.0000047432103801314796|0.00015457877737174098|0.9998454212226282
1376|0.0015790503174104532|0.9984209496825895|0.000004926542406754464|0.9999950734575932|0.7763536558481297|0.22364634415187035|0.9999889054359054|0.00001109456409464915|0.000306113379303269|0.9996938866206967
1377|0.10730037257073814|0.8926996274292619|7.042751381245997e-14|0.9999999999999296|0.7614674050227133|0.23853259497728674|0.9999952575730833|0.000004742426916726217|0.00007987571020169203|0.9999201242897983
1378|0.08101174267431596|0.918988257325684|3.5499262879415164e-14|0.9999999999999645|1|0|0.07378631652291515|0.9262136834770849|0.00006431447672775743|0.9999356855232723
1379|0.014936440479594073|0.9850635595204059|0.0000025646359699434222|0.9999974353640301|0.6445526571379409|0.35544734286205915|0.9999999910222758|8.977724230696538e-9|0.0003483991647154509|0.9996516008352846
1380|0.01510186455969992|0.9848981354403|0.999999994640802|5.3591979742861895e-9|0.17024281904780605|0.829757180952194|0.024866640866620052|0.97513335913338|0.9994314168546703|0.0005685831453297041
1381|0.5353987366367935|0.4646012633632065|0.00002238441067407342|0.999977615589326|0.37319803687459063|0.6268019631254094|0.9999999999999982|1.7763568394002505e-15|0.0009841216734317775|0.9990158783265682
1382|0.018220420830556246|0.9817795791694438|3.720143721395693e-7|0.9999996279856279|1|0|0.06386677377331003|0.9361332262266899|0.017728999744873335|0.9822710002551267
1383|0.020298740474920307|0.9797012595250797|0.0000026697359690416698|0.9999973302640309|1|0|0.0478958312355056|0.9521041687644944|0.03082098936182505|0.9691790106381749
1384|0.007456336766681597|0.9925436632333184|6.985834985039562e-14|0.9999999999999302|0.6093829071277063|0.39061709287229374|0.9999999985988663|1.4011336535446617e-9|0.002808529481129876|0.9971914705188701
1385|0.004343018389118301|0.9956569816108817|0.000007278814938735218|0.9999927211850612|1|0|0.003435325478941194|0.9965646745210588|0.012226711145008968|0.987773288854991
1386|0.0015790503174104532|0.9984209496825895|9.176141306377337e-14|0.9999999999999082|0.6095352555838217|0.3904647444161783|0.9999999981658956|1.8341044238923132e-9|0.00089397702528018|0.9991060229747198
1387|0.018226567109233743|0.9817734328907662|0.9996192432495122|0.00038075675048776514|0.0010897053580295054|0.9989102946419705|0.008444777344608065|0.991555222655392|0.9999999999882203|1.1779688335877836e-11
1388|0.5353985085256939|0.46460149147430607|0.000006731161038540134|0.9999932688389614|1|0|0.04154014633558618|0.9584598536644138|0.000822026864498116|0.9991779731355018
1389|0.081011796102091|0.918988203897909|0.000019185146627308345|0.9999808148533726|0.6095220956988741|0.39047790430112594|0.9999999991306108|8.69389227275974e-10|0.00018354512760731842|0.9998164548723927
1390|0.5353983804330357|0.46460161956696433|2.787543871813668e-14|0.9999999999999721|0.7615283781825161|0.23847162181748394|0.999989843758179|0.000010156241820991063|0.00006198605820235667|0.9999380139417976
1391|0.018220429367355368|0.9817795706326446|0.000013129898834064159|0.9999868701011659|0.4493507753499336|0.5506492246500664|0.9999999999998836|1.163513729807164e-13|0.00013136796580268524|0.9998686320341973
1392|0.08101175012020553|0.9189882498797944|0.0000026737127174538222|0.9999973262872826|0.6252268865945271|0.3747731134054729|0.9999999971230971|2.8769029380981692e-9|0.00008536873366273335|0.9999146312663373
1393|0.0015790503174104532|0.9984209496825895|0.0000017847462784362785|0.9999982152537216|0.797865723346615|0.20213427665338501|0.9999966267104279|0.000003373289572117244|0.0005693817156138721|0.9994306182843862
1394|0.03445421624418006|0.9655457837558199|6.365718103595412e-15|0.9999999999999937|1|0|0.07378592022613722|0.9262140797738627|0.0003112929851891408|0.9996887070148108
1395|0.014936440549983436|0.9850635594500166|0.0000026462963765394113|0.9999973537036234|0.81224792706445|0.18775207293554996|0.9999995771912642|4.2280873580047285e-7|0.0023161338829199313|0.99768386611708
1396|0.014936441602601113|0.9850635583973989|0.0000038674635238963|0.9999961325364761|0.7614652366118604|0.23853476338813961|0.9999952579044025|0.0000047420955975319146|0.00008824079693427908|0.9999117592030657
1397|0.01822042716775239|0.9817795728322476|0.000009842685968606357|0.9999901573140314|0.3539172517893933|0.6460827482106066|0.9999999999999993|6.661338147750939e-16|0.00013108143717895736|0.999868918562821
1398|0.018220420581626956|0.981779579418373|1.3637391637788888e-14|0.9999999999999863|1|0|0.05518708399479938|0.9448129160052006|0.0033605981767209367|0.996639401823279
1399|0.0015790503174104532|0.9984209496825895|0.9999999999742062|2.5793811531116262e-11|0.009817091656380941|0.9901829083436191|0.00045460710059330945|0.9995453928994067|0.99998506508933|0.000014934910669950341
1400|0.5353984104340741|0.4646015895659259|6.731273835650812e-14|0.9999999999999327|0.7614673999189283|0.2385326000810717|0.9999952574459913|0.000004742554008729805|0.00008690621039873585|0.9999130937896012
1401|0.018220421691709107|0.9817795783082909|0.000001658971090030684|0.9999983410289099|0.005426026102729452|0.9945739738972705|1|0|0.0007261261682124896|0.9992738738317876
1402|0.01493643826894464|0.9850635617310554|7.98626206326234e-12|0.9999999999920137|0.00323288394116555|0.9967671160588345|1|0|0.0022610353320452353|0.9977389646679548
1403|0.001579050317410452|0.9984209496825895|3.8171594756136506e-14|0.9999999999999618|0.003498020792252597|0.9965019792077474|1|0|0.009963446662010395|0.9900365533379896
1404|0.01493643826893778|0.9850635617310622|2.736398695992082e-14|0.9999999999999727|0.005358804408089693|0.9946411955919103|1|0|0.03654572759136487|0.9634542724086351
1405|0.01493643826893778|0.9850635617310622|2.76566346719089e-14|0.9999999999999724|0.0023012994483485177|0.9976987005516514|1|0|0.0000744135976745298|0.9999255864023254
1406|0.0015790503174104532|0.9984209496825895|1.3597415543083245e-14|0.9999999999999865|0.005426303814110908|0.9945736961858891|1|0|0.0005792292718834522|0.9994207707281165
1407|0.0015790503174104532|0.9984209496825895|0.9987727903516362|0.0012272096483637585|0.004825871800206852|0.9951741281997931|0.04498861393397474|0.9550113860660252|1|0
1408|0.535398422011566|0.46460157798843404|7.944609581221159e-7|0.9999992055390419|0.0008388798150997454|0.9991611201849002|1|0|0.0007632805203280621|0.999236719479672
1409|0.018220420581626973|0.981779579418373|2.6613943603707207e-14|0.9999999999999734|0.005426245651725603|0.9945737543482744|1|0|0.000610028670233635|0.9993899713297664
1410|0.018220422452162793|0.9817795775478372|0.0000027954370728516274|0.9999972045629272|0.00763068602656948|0.9923693139734305|1|0|0.018074964604198725|0.9819250353958012
1411|0.018220420581626973|0.981779579418373|2.6608413515379694e-14|0.9999999999999734|0.0037567755181488775|0.9962432244818511|1|0|0.00022406673797916476|0.9997759332620209
1412|0.018220420802354954|0.981779579197645|3.2986872811486256e-7|0.9999996701312719|0.0054127128973384935|0.9945872871026615|1|0|0.007785091446178493|0.9922149085538216
1413|0.585139902327229|0.414860097672771|0.000003354526482210164|0.9999966454735177|0.0010980225758673965|0.9989019774241326|1|0|0.009312456499069859|0.9906875435009301
1414|0.018220421773835562|0.9817795782261645|0.0000017817056229126588|0.9999982182943771|0.008828646349192792|0.9911713536508072|1|0|0.002917547902987283|0.9970824520970127
1415|0.10730037257073814|0.8926996274292619|2.9602259181797645e-14|0.9999999999999704|0.0008388828496130489|0.9991611171503869|1|0|0.00006553481545295864|0.9999344651845471
1416|0.018220420581626973|0.981779579418373|2.6607545361068282e-14|0.9999999999999734|0.0037568131891803276|0.9962431868108197|1|0|0.00017675927084353973|0.9998232407291565
1417|0.01822042177458974|0.9817795782254103|0.0000017828327039288934|0.9999982171672961|0.0021515971129169665|0.997848402887083|1|0|0.003708698374210423|0.9962913016257896
1418|0.0015790503174104504|0.9984209496825895|4.316447782318408e-14|0.9999999999999568|0.0023012987869880474|0.997698701213012|1|0|0.00013035779112300974|0.999869642208877
1419|0.018220421938117827|0.9817795780618822|0.0000020272185352574174|0.9999979727814647|0.0019814312166600086|0.9980185687833399|1|0|0.001360793288773219|0.9986392067112267
1420|0.018220422184195638|0.9817795778158044|0.000002394971450840005|0.9999976050285492|0.009527297191031719|0.9904727028089683|1|0|0.014609447553796368|0.9853905524462037
1421|0.06718499377435351|0.9328150062256465|0.000013906175141091271|0.9999860938248589|0.003763003228970634|0.9962369967710294|1|0|0.016246325657616432|0.9837536743423836
1422|0.014936438268939598|0.9850635617310604|2.1310460299403552e-12|0.9999999999978689|0.002145280936153765|0.9978547190638463|1|0|0.012128700767549978|0.98787129923245
1423|0.5851399201505957|0.4148600798494043|0.000005317364501819421|0.9999946826354982|0.0026617281904964887|0.9973382718095035|1|0|0.0006612169173148887|0.9993387830826851
1424|0.08101174267431595|0.918988257325684|2.6235635555834638e-14|0.9999999999999738|0.0037567859476738143|0.9962432140523262|1|0|0.00021096924180413445|0.9997890307581959
1425|0.007456336766681597|0.9925436632333184|0.0000017206553815462862|0.9999982793446185|0.0070945811380633845|0.9929054188619366|1|0|0.0020005851603004166|0.9979994148396996
1426|0.0015790503174104532|0.9984209496825895|0.00000668504788937285|0.9999933149521106|0.00327027042843541|0.9967297295715646|1|0|0.0023886421772144942|0.9976113578227855
1427|0.06718494271685799|0.932815057283142|9.690892485659622e-14|0.9999999999999031|0.0041993410815625316|0.9958006589184375|1|0|0.010855969008861911|0.9891440309911381
1428|0.0671849490677267|0.9328150509322733|0.0000017297425813932227|0.9999982702574186|0.005425931398462611|0.9945740686015374|1|0|0.0007762716599448473|0.9992237283400551
1429|0.0015790503174104532|0.9984209496825895|0.000003817970706759872|0.9999961820292932|0.002810691480219999|0.99718930851978|1|0|0.008561306963999798|0.9914386930360002
1430|0.020298737561607657|0.9797012624383924|2.016673764025494e-11|0.9999999999798332|0.003010633825149437|0.9969893661748506|1|0|0.00043374339141251215|0.9995662566085874
1431|0.018288964629706337|0.9817110353702937|0.9999037175131843|0.00009628248681570195|0.00980009876945072|0.9901999012305492|0.09345043737598364|0.9065495626240163|0.9999999999825895|1.7410517472171705e-11
1432|0.0015790503174104532|0.9984209496825895|3.50000370730995e-14|0.999999999999965|0.008400842185188457|0.9915991578148116|1|0|0.24233915022223676|0.7576608497777633
1433|0.535398410434075|0.464601589565925|8.276658531905565e-14|0.9999999999999173|0.0026617992142088528|0.9973382007857912|1|0|0.0005754957018101091|0.9994245042981899
1434|0.24897243363008195|0.7510275663699181|0.0000017930808649594982|0.999998206919135|0.0037567266364377525|0.9962432733635622|1|0|0.00028515865463446885|0.9997148413453655
1435|0.5851398718667656|0.41486012813323436|2.721908978753568e-14|0.9999999999999728|0.005891475882498436|0.9941085241175016|1|0|0.0024851747794576275|0.9975148252205424
1436|0.020298737561585664|0.9797012624384144|1.0598939576338076e-14|0.9999999999999895|0.005421354065541287|0.9945786459344587|1|0|0.0032015023660331406|0.9967984976339669
1437|0.004343016662002981|0.995656983337997|2.8380058013802504e-14|0.9999999999999716|0.0037568034631370235|0.996243196536863|1|0|0.0001889732387452518|0.9998110267612548
1438|0.014936439789908546|0.9850635602100914|0.000001764515116708578|0.9999982354848833|0.0013706876126575662|0.9986293123873424|1|0|0.00030743391944822575|0.9996925660805518
1439|0.018220420581626963|0.981779579418373|2.617625944155212e-14|0.9999999999999738|0.0025009131392960877|0.9974990868607039|1|0|0.00026746913336124197|0.9997325308666387
1440|0.018220421673481774|0.9817795783265182|0.0000016317311008434868|0.9999983682688992|0.0025009123427212755|0.9974990876572787|1|0|0.0003183932165171101|0.9996816067834828
1441|0.10730037257073811|0.8926996274292619|3.0681302124785225e-14|0.9999999999999694|0.0037567631897994537|0.9962432368102005|1|0|0.00023954884263630087|0.9997604511573637
1442|0.004343017067095525|0.9956569829329045|0.0000017072364095077304|0.9999982927635905|0.005426106206239461|0.9945738937937605|1|0|0.0006837015880355332|0.9993162984119645
1443|0.01493643970277033|0.9850635602972296|0.0000016634239676279314|0.9999983365760323|0.002301299272232575|0.9976987007277675|1|0|0.0000780145586420581|0.9999219854413579
1444|0.0015790503174104532|0.9984209496825895|0.000005488077647131697|0.9999945119223529|0.0006648558478670984|0.9993351441521329|1|0|0.0014215780054111697|0.9985784219945888
1445|0.0015790503174104532|0.9984209496825895|3.0688202652732923e-14|0.9999999999999694|0.005426166087426281|0.9945738339125737|1|0|0.0006521618026032087|0.9993478381973968
1446|0.06718494739018765|0.9328150526098123|0.0000012728428088250698|0.9999987271571912|0.007015136513803481|0.9929848634861965|1|0|0.0270881951442076|0.9729118048557924
1447|0.00434301749816342|0.9956569825018365|0.0000035239440462882234|0.9999964760559538|0.0010990906496977438|0.9989009093503023|1|0|0.00024099252374087815|0.9997590074762591
1448|0.08101175129670457|0.9189882487032954|0.000003096176713654879|0.9999969038232863|0.011519305033483885|0.9884806949665161|1|0|0.005061781662858489|0.9949382183371415
1449|0.08101174267431595|0.918988257325684|2.6243879516118087e-14|0.9999999999999738|0.0019819751138573406|0.9980180248861427|1|0|0.0005750755565582705|0.9994249244434418
1450|0.014936438927416031|0.985063561072584|7.639166541411782e-7|0.9999992360833458|0.0023012995330502738|0.9976987004669498|1|0|0.00006206081356926144|0.9999379391864307
1451|0.018220421713546375|0.9817795782864536|0.000001691605962785915|0.9999983083940372|0.001981835097304712|0.9980181649026952|1|0|0.0007772069950509882|0.999222793004949
1452|0.24922057857819868|0.7507794214218013|0.9999378882819219|0.00006211171807812832|0.0010838457861962923|0.9989161542138038|0.023172414656219918|0.9768275853437801|0.9999736707423296|0.00002632925767043215
1453|0.014936441488713363|0.9850635585112867|0.000003735339605885873|0.9999962646603942|0.0016030966453321471|0.9983969033546678|1|0|0.009490721552153839|0.9905092784478462
1454|0.004343016842163341|0.9956569831578367|7.592742562047251e-7|0.9999992407257438|0.001037083517198758|0.9989629164828012|1|0|0.0006124150888377596|0.9993875849111622
1455|0.01822042107481877|0.9817795789251812|7.370544489157779e-7|0.9999992629455511|0.0023012993931931|0.9976987006068069|1|0|0.00007407370031557346|0.9999259262996845
1456|0.014936439095335445|0.9850635609046645|9.587240310245964e-7|0.999999041275969|1|0|0.07378631251338005|0.9262136874866199|0.00005941116517114823|0.9999405888348288
1457|0.0015790503174104532|0.9984209496825895|1.9398488743160212e-13|0.999999999999806|0.014803233107793586|0.9851967668922064|1|0|0.021737025488340965|0.978262974511659
1458|0.0015790503174104532|0.9984209496825895|8.085778480732517e-7|0.9999991914221519|0.0008388814522091409|0.9991611185477909|1|0|0.00038384218720179043|0.9996161578127982
1459|0.5353984577263067|0.4646015422736933|0.000003245247987590135|0.9999967547520124|0.003013776403335623|0.9969862235966643|1|0|0.0001809920412332574|0.9998190079587668
1460|0.0015790503174104532|0.9984209496825895|0.0000018475862529113342|0.9999981524137471|0.005890861742946253|0.9941091382570537|1|0|0.002784677999126733|0.9972153220008733
1461|0.014936438268937766|0.9850635617310622|1.26075300924118e-14|0.9999999999999873|0.0011264071951730943|0.9988735928048269|1|0|0.0025645201299372236|0.9974354798700628
1462|0.5851398869999194|0.41486011300008063|0.000001666572300869289|0.9999983334276992|0.0037567537426147707|0.9962432462573853|1|0|0.0002511388850143856|0.9997488611149856
1463|0.02029874114877114|0.9797012588512288|0.000003287242664292604|0.9999967127573357|0.0010990964202905343|0.9989009035797095|1|0|0.00019226832406909713|0.999807731675931
1464|0.0015790503174104532|0.9984209496825895|0.9949303496900126|0.005069650309987406|0.0033831938781780555|0.9966168061218219|0.11667000652249228|0.8833299934775077|0.9999999999846074|1.539257610261302e-11
1465|0.0015790503174104532|0.9984209496825895|8.160640015270632e-14|0.9999999999999184|0.007093956216632161|0.9929060437833679|1|0|0.002197287974154295|0.9978027120258457
1466|0.10730037257073814|0.8926996274292619|1.8858740647171766e-14|0.9999999999999811|0.0009117613860379532|0.999088238613962|1|0|0.0006230292111863562|0.9993769707888136
1467|0.5851398718667659|0.41486012813323414|2.6737301752960872e-14|0.9999999999999732|0.0013707157597250808|0.998629284240275|1|0|0.00021107634833202496|0.9997889236516679
1468|0.0015790503174104532|0.9984209496825895|0.0000018456061694738548|0.9999981543938306|0.0054261061800373175|0.9945738938199626|1|0|0.0006837016370234111|0.9993162983629766
1469|0.014957103832568335|0.9850428961674317|0.999932502603708|0.00006749739629197116|0.0010742703410058408|0.9989257296589942|0.02296876309126343|0.9770312369087366|0.999967982537402|0.00003201746259795524
1470|0.018220420581626973|0.981779579418373|2.85500596815129e-14|0.9999999999999715|0.0037567303044492694|0.9962432696955508|1|0|0.0002808469489928595|0.9997191530510071
1471|0.0671849427168579|0.9328150572831421|7.508918091432897e-14|0.999999999999925|0.0017770671270230867|0.9982229328729769|1|0|0.03321707350877181|0.9667829264912282
1472|0.007456336766681603|0.9925436632333184|0.0000010030935460777054|0.9999989969064539|0.00881802786674586|0.9911819721332541|1|0|0.005095367925020394|0.9949046320749796
1473|0.0015790503174104532|0.9984209496825895|1.2047259785688229e-14|0.9999999999999879|0.002301286741398355|0.9976987132586016|1|0|0.0011492917765655666|0.9988507082234345
1474|0.018220421321621917|0.9817795786783781|0.0000011058913588575782|0.9999988941086412|0.006905859788785106|0.9930941402112149|1|0|0.04932332362157782|0.9506766763784222
1475|0.014936438268944354|0.9850635617310557|7.643527265243846e-12|0.9999999999923564|0.0023012995052120594|0.9976987004947879|1|0|0.00006960348444506961|0.9999303965155549
1476|0.014936438268937766|0.9850635617310622|1.2494696658481436e-14|0.9999999999999875|0.0037567728239523033|0.9962432271760477|1|0|0.00022745014143316328|0.9997725498585668
1477|0.0043430167326781195|0.9956569832673219|2.978558453272136e-7|0.9999997021441547|0.005409231970957309|0.9945907680290427|1|0|0.009633574205264797|0.9903664257947352
1478|0.020334271595508845|0.9796657284044912|0.9981490649842872|0.0018509350157127624|0.001673864692281548|0.9983261353077184|0.032491773733422005|0.967508226266578|0.999415412967581|0.0005845870324190372
1479|0.020298738440979007|0.979701261559021|8.058628462921214e-7|0.9999991941371537|0.0004768485406674518|0.9995231514593326|1|0|0.000274848520522916|0.999725151479477
1480|0.018220421772914986|0.9817795782270851|0.0000017803298652941518|0.9999982196701347|0.001981742417558713|0.9980182575824413|1|0|0.0009111126894259807|0.999088887310574
1481|0.018220421772416836|0.9817795782275832|0.0000017795853817857504|0.9999982204146182|0.0023012989573759843|0.997698701042624|1|0|0.00010385929351739672|0.9998961407064826
1482|0.0015790503174104532|0.9984209496825895|3.534212893975327e-14|0.9999999999999647|0.0008388828320517813|0.9991611171679482|1|0|0.00006960400850861512|0.9999303959914914
1483|0.020298739541018317|0.9797012604589816|0.0000018139222968703324|0.9999981860777031|0.008829794921074208|0.9911702050789258|1|0|0.0026821379965561547|0.9973178620034439
1484|0.5353984369441138|0.4646015630558862|0.0000018191497571880932|0.9999981808502428|0.002500911412063064|0.9974990885879369|1|0|0.0003895603139588768|0.9996104396860411
1485|0.08101174267431607|0.9189882573256839|6.16914233517792e-14|0.9999999999999383|0.0070925371956493|0.9929074628043507|1|0|0.0026429821726879667|0.997357017827312
1486|0.001579050317410452|0.9984209496825895|0.000002692298861350528|0.9999973077011387|0.005424830660574106|0.9945751693394259|1|0|0.001359157407983411|0.9986408425920166
1487|0.014936438268937794|0.9850635617310622|4.3594270881087935e-14|0.9999999999999564|0.007637473429260143|0.9923625265707399|1|0|0.016443990368566985|0.983556009631433
1488|0.018220420581626987|0.981779579418373|6.149797342618398e-14|0.9999999999999385|0.0030137590018270858|0.9969862409981729|1|0|0.00023856281622395802|0.9997614371837761
1489|0.014936438524953114|0.9850635614750469|2.9700963950438175e-7|0.9999997029903605|0.005407839566478507|0.9945921604335215|1|0|0.010373315417436794|0.9896266845825632
1490|0.08101174476585606|0.918988255234144|7.510422493925893e-7|0.9999992489577506|0.0023012993376975905|0.9976987006623024|1|0|0.00007867304919660255|0.9999213269508034
1491|0.0015790503174104532|0.9984209496825895|0.0000018342627587245282|0.9999981657372413|0.0008689952700857872|0.9991310047299142|1|0|0.018360503655622987|0.981639496344377
1492|0.10730037257073814|0.8926996274292619|1.2047718832562067e-14|0.9999999999999879|0.005420316423936297|0.9945796835760637|1|0|0.0037515250449618705|0.9962484749550381
1493|0.004343016851658808|0.9956569831483412|7.99292293809289e-7|0.9999992007077062|0.002500912095821639|0.9974990879041784|1|0|0.00034326303762004815|0.99965673696238
1494|0.018220420581626973|0.981779579418373|2.855277059103046e-14|0.9999999999999715|0.0025009120012096575|0.9974990879987904|1|0|0.00035605419299638083|0.9996439458070037
1495|0.5851398718667654|0.4148601281332346|2.4480177986922283e-15|0.9999999999999976|0.008747104587753334|0.9912528954122467|1|0|0.019708265233494105|0.9802917347665059
1496|0.018220420581626987|0.981779579418373|5.266092105969048e-14|0.9999999999999474|0.007690846830609367|0.9923091531693906|1|0|0.006608229893841114|0.9933917701061589
1497|0.0671849490753844|0.9328150509246156|0.0000017318282583129015|0.9999982681717416|0.00589009106000113|0.9941099089399988|1|0|0.003160811363484299|0.9968391886365157
1498|0.018220421418208947|0.9817795785817911|0.0000012502366129469531|0.9999987497633871|0.0019421700209923355|0.9980578299790077|1|0|0.015357737442263649|0.9846422625577363
1499|0.0015790503174104532|0.9984209496825895|3.391780985323057e-7|0.9999996608219015|0.0025008950723285875|0.9974991049276715|1|0|0.00167144704835766|0.9983285529516424
1500|0.014936438007858077|0.985063561992142|4.498097867086155e-15|0.9999999999999954|0.00083888209007855|0.9991611179099215|0.9999999999997171|2.828848266744899e-13|0.00024153153802133087|0.9997584684619787
1501|0.2489724508577054|0.7510275491422946|0.000003472112516764173|0.9999965278874833|0.00301377835143643|0.9969862216485635|1|0|0.0001746981378064482|0.9998253018621935
1502|0.007456336766681597|0.9925436632333184|9.952131909874378e-7|0.999999004786809|0.002301299514480777|0.9976987004855192|1|0|0.00006206082103618239|0.9999379391789638
1503|0.014936438940280123|0.9850635610597199|7.788405939810744e-7|0.999999221159406|0.0023012992711927338|0.9976987007288073|1|0|0.00008410988441222168|0.9999158901155878
1504|0.0015790503174104532|0.9984209496825895|7.508276641223423e-7|0.9999992491723358|0.001370298450486993|0.998629701549513|1|0|0.0016440556298647235|0.9983559443701353
1505|0.0015790503174104532|0.9984209496825895|4.31206018689704e-14|0.9999999999999569|0.005425605289283897|0.9945743947107161|1|0|0.0009491488844878715|0.9990508511155122
1506|0.007456336766681603|0.9925436632333184|0.000001875836421550018|0.9999981241635785|0.002301299197914229|0.9976987008020858|1|0|0.00008285858939606995|0.999917141410604
1507|0.0015790503174104532|0.9984209496825895|0.000011147575343985446|0.999988852424656|0.0016043027765830038|0.998395697223417|1|0|0.0024619585983898283|0.9975380414016102
1508|0.0671849427168783|0.9328150572831218|5.630912946070081e-12|0.9999999999943691|0.0023012995533170104|0.997698700446683|1|0|0.00006553432202513472|0.9999344656779748
1509|0.018220421937238437|0.9817795780627616|0.0000020259043303122703|0.9999979740956697|0.0008388824033495522|0.9991611175966505|1|0|0.00015518218908651846|0.9998448178109135
1510|0.01494560544817871|0.9850543945518213|0.9995707511172|0.00042924888280004847|0.0016762607623167813|0.9983237392376832|0.009352513731162963|0.990647486268837|0.9997739235418047|0.000226076458195279
1511|0.5357448089109438|0.4642551910890562|0.9995851024896988|0.00041489751030121536|0.0023910763692011824|0.9976089236307988|0.021801593909246846|0.9781984060907531|0.9999955259978527|0.000004474002147314415
1512|0.535398410434074|0.464601589565926|4.733453717572146e-15|0.9999999999999952|0.0010345732416140033|0.998965426758386|1|0|0.007648995974067178|0.9923510040259328
1513|0.01822042285554905|0.981779577144451|0.0000033982808112712755|0.9999966017191887|0.00003593802858937943|0.9999640619714106|1|0|0.00037424792798350034|0.9996257520720165
1514|0.06718494271685768|0.9328150572831423|1.888943121134305e-14|0.9999999999999811|0.0032739884600951085|0.9967260115399049|1|0|0.003045712805927031|0.996954287194073
1515|0.018220421673481774|0.9817795783265182|0.0000016317311008434868|0.9999983682688992|0.0025009123427212755|0.9974990876572787|1|0|0.0003183932165171101|0.9996816067834828
1516|0.08101174267431595|0.918988257325684|2.7834133811651277e-14|0.9999999999999721|0.0019819889501595752|0.9980180110498404|1|0|0.000555085191324026|0.9994449148086759
1517|0.001579050317410452|0.9984209496825895|0.000002203016471983861|0.999997796983528|0.002301299171646792|0.9976987008283532|1|0|0.00008285860336527734|0.9999171413966347
1518|0.10730037257073811|0.8926996274292619|0.0000037031517927776504|0.9999962968482072|0.007096083464651716|0.9929039165353483|1|0|0.0015283425577988913|0.9984716574422011
1519|0.08101174722876962|0.9189882527712304|0.0000016354393803904805|0.9999983645606196|0.0037567537466922482|0.9962432462533077|1|0|0.00025113888096427975|0.9997488611190357
1520|0.007456336766681597|0.9925436632333184|5.989891648308773e-15|0.999999999999994|0.0037550320079040183|0.9962449679920959|1|0|0.0024140927569576273|0.9975859072430424
1521|0.018220426899450803|0.9817795731005492|0.00000944172066253429|0.9999905582793375|0.0014764799229138074|0.9985235200770862|1|0|0.00034081015622384775|0.9996591898437761
1522|0.5353984290917141|0.4646015709082859|0.0000012803089550248166|0.9999987196910449|0.002585344930244931|0.997414655069755|1|0|0.009478866717895428|0.9905211332821046
1523|0.014936439973310059|0.9850635600266899|0.000001977283652756838|0.9999980227163472|0.0026532846922602874|0.9973467153077397|1|0|0.010940091138183072|0.9890599088618169
1524|0.004343016662002981|0.995656983337997|4.022590114524879e-14|0.9999999999999598|0.009539451565713328|0.9904605484342867|1|0|0.012300836500153529|0.9876991634998464
1525|0.0015790503174104532|0.9984209496825895|4.897114992799921e-14|0.999999999999951|0.0026617622379973803|0.9973382377620026|1|0|0.0006204357118241596|0.9993795642881759
1526|0.0810117473945452|0.9189882526054548|0.0000016949670201561426|0.9999983050329798|0.00230129914474304|0.9976987008552569|1|0|0.00008858463808488181|0.9999114153619151
1527|0.0015790503174104532|0.9984209496825895|0.00017999635178978752|0.9998200036482102|0.004910968033298097|0.995089031966702|1|0|0.004480037466949613|0.9955199625330504
1528|0.004343016662002981|0.995656983337997|2.988024309016052e-14|0.9999999999999701|0.00198184334363254|0.9980181566563675|1|0|0.0007654610690128266|0.9992345389309871
1529|0.06718494271685814|0.9328150572831418|1.361963313641905e-13|0.9999999999998638|0.00417097047298273|0.9958290295270172|1|0|0.01985332136560781|0.9801466786343922
1530|0.06718494674623375|0.9328150532537662|0.0000010974535176981816|0.9999989025464823|0.002301298792432513|0.9976987012075675|1|0|0.0001224442716210957|0.9998775557283789
1531|0.007456336766681597|0.9925436632333184|0.000003549708553119789|0.9999964502914469|0.0030137857568077386|0.9969862142431922|1|0|0.00015164233521503017|0.999848357664785
1532|0.0015790503174104532|0.9984209496825895|2.960352053853089e-14|0.9999999999999704|0.002500913864777034|0.997499086135223|1|0|0.00021100000439855032|0.9997889999956014
1533|0.018220421772600675|0.9817795782273994|0.0000017798601362988314|0.9999982201398637|0.002500910975124221|0.9974990890248758|1|0|0.00042383706770153984|0.9995761629322985
1534|0.08101174485700696|0.9189882551429931|7.837732377703662e-7|0.9999992162267622|0.005425897663607667|0.9945741023363923|1|0|0.0007942313711370647|0.9992057686288629
1535|0.3634379263301502|0.6365620736698498|2.960794161165901e-14|0.9999999999999704|0.005426312965467648|0.9945736870345323|1|0|0.0005743832783493249|0.9994256167216506
1536|0.018220420581626956|0.981779579418373|1.1825169861767151e-14|0.9999999999999881|0.0013707188645934534|0.9986292811354065|1|0|0.00020041539655947323|0.9997995846034405
1537|0.5353984915919806|0.4646015084080194|0.000005569149956372953|0.9999944308500436|0.8483892255583813|0.15161077444161875|0.9999957353116995|0.0000042646883005037495|0.018833380842501784|0.9811666191574983
1538|0.004343017074195727|0.9956569829258043|0.0000017371597485988863|0.9999982628402514|0.003232748716735376|0.9967672512832646|1|0|0.0023361950442612424|0.9976638049557388
1539|0.014936438268937794|0.9850635617310622|2.9107151416794145e-14|0.9999999999999709|0.0008388827559165837|0.9991611172440834|1|0|0.00008724560712699341|0.999912754392873
1540|0.004343016662002981|0.995656983337997|2.9041516579548743e-14|0.9999999999999709|0.0023012993800959826|0.9976987006199041|1|0|0.0000801870490626897|0.9999198129509373
1541|0.0182204209957265|0.9817795790042735|6.188543714893792e-7|0.9999993811456285|0.0008388813549468206|0.9991611186450532|1|0|0.0004076676968177585|0.9995923323031822
1542|0.018220420849480022|0.9817795791505199|4.002951426063351e-7|0.9999995997048574|0.00375283705806903|0.9962471629419309|1|0|0.005172547889323254|0.9948274521106767
1543|0.08101174730437374|0.9189882526956262|0.0000016625877378436635|0.9999983374122622|0.0008388827261189961|0.999161117273881|1|0|0.00008285920414752401|0.9999171407958525
1544|0.018220420581626956|0.981779579418373|1.6950101539084155e-14|0.999999999999983|0.00047684854352986796|0.9995231514564701|1|0|0.00039536503268981196|0.9996046349673102
1545|0.0015790503174104532|0.9984209496825895|3.658808275781476e-13|0.9999999999996341|0.0005373427888675675|0.9994626572111325|1|0|0.000769117316826944|0.9992308826831731
1546|0.10730037257073814|0.8926996274292619|0.0000018842492737022392|0.9999981157507263|0.011518987350914733|0.9884810126490853|1|0|0.0051042930657094416|0.9948957069342905
1547|0.0015790503174104532|0.9984209496825895|0.0000066751194717711175|0.9999933248805283|0.0030166126942905835|0.9969833873057095|1|0|0.6784168837797935|0.3215831162202065
1548|0.08101174485666719|0.9189882551433328|7.836512355066678e-7|0.9999992163487645|0.002500912758326926|0.997499087241673|1|0|0.00029180188553151726|0.9997081981144685
1549|0.014936438268937766|0.9850635617310622|1.2300808234461363e-14|0.9999999999999877|0.0001736217930178882|0.9998263782069821|0.9999999999998925|1.0746958878371515e-13|0.0002716089269424717|0.9997283910730576
1550|0.018220421940112877|0.9817795780598871|0.0000020302000578778236|0.9999979697999422|0.008821644788177591|0.9911783552118224|1|0|0.004353208302668144|0.9956467916973318
1551|0.004343017073782071|0.995656982926218|0.0000017354164164199998|0.9999982645835835|0.002500912079756322|0.9974990879202437|1|0|0.00033815762077959977|0.9996618423792204
1552|0.248972426395585|0.751027573604415|0.0000010879952375455595|0.9999989120047624|0.0026484931602921997|0.9973515068397077|1|0|0.016787570695230587|0.9832124293047694
1553|0.01822042272371139|0.9817795772762886|0.0000032012549911654336|0.9999967987450088|0.001194474867438977|0.998805525132561|1|0|0.0008385691495160201|0.999161430850484
1554|0.0015790503174104532|0.9984209496825895|0.00000410043847717989|0.9999958995615228|0.004917072147520645|0.9950829278524793|1|0|0.0005822489423234968|0.9994177510576765
1555|0.018220420988928454|0.9817795790110715|6.086949797543186e-7|0.9999993913050202|0.001370417437211307|0.9986295825627887|1|0|0.0012354162693272229|0.9987645837306728
1556|0.08101174267431614|0.9189882573256839|8.606972693342059e-14|0.999999999999914|0.00041052764494410067|0.9995894723550559|1|0|0.00015466830990505778|0.9998453316900949
1557|0.0015790503174104532|0.9984209496825895|2.1658443227737604e-14|0.9999999999999784|0.0030135621797818778|0.9969864378202181|1|0|0.0008490851745870853|0.999150914825413
1558|0.08101174267431595|0.918988257325684|2.6679753936695878e-14|0.9999999999999734|0.0019819504124793785|0.9980180495875206|1|0|0.0006107638748666875|0.9993892361251333
1559|0.5851398718667659|0.41486012813323414|2.8357732457336076e-14|0.9999999999999717|0.0025009132587810643|0.9974990867412189|1|0|0.00025816880174182064|0.9997418311982582
1560|0.018220431091604674|0.9817795689083954|0.000015706715643185945|0.9999842932843568|0.003939880527134028|0.996060119472866|1|0|0.0019768459959848537|0.9980231540040152
1561|0.5851398718667656|0.41486012813323436|1.2278016347123562e-14|0.9999999999999877|0.00375678452980509|0.9962432154701949|1|0|0.00021274981264477865|0.9997872501873553
1562|0.018274231136422528|0.9817257688635774|0.9946828239683771|0.00531717603162285|0.0024582925593692176|0.9975417074406308|0.08285207033112937|0.9171479296688706|0.999999999997806|2.1940227412642344e-12
1563|0.0015790503174104532|0.9984209496825895|0.000001845228693180458|0.9999981547713068|0.002301299257636502|0.9976987007423634|1|0|0.00007801456598993916|0.99992198543401
1564|0.06718494906618394|0.932815050933816|0.0000017293223920636173|0.9999982706776079|0.0023012991419848424|0.9976987008580152|1|0|0.00008858463964341555|0.9999114153603565
1565|0.5851398718667655|0.4148601281332345|1.500649845056218e-14|0.999999999999985|0.0019816217593600677|0.9980183782406399|1|0|0.0010856410560556708|0.9989143589439443
1566|0.020298737561585713|0.9797012624384143|5.106834804300202e-14|0.9999999999999489|0.0025515408795389835|0.997448459120461|1|0|0.030060787412600726|0.9699392125873992
1567|0.01822042612860776|0.9817795738713923|0.000008289728501374065|0.9999917102714986|0.007065410506088038|0.992934589493912|1|0|0.007422465436226921|0.9925775345637731
1568|0.014936441228640577|0.9850635587713594|0.000003433622903704275|0.9999965663770963|0.007094241464640708|0.9929057585353593|1|0|0.00210680440056466|0.9978931955994353
1569|0.014936440983552422|0.9850635590164476|0.0000031492902257979636|0.9999968507097742|0.002594560899358449|0.9974054391006415|1|0|0.001586547424418498|0.9984134525755815
1570|0.018220421074814742|0.9817795789251853|7.370484197507861e-7|0.9999992629515803|0.002301299578099511|0.9976987004219005|1|0|0.000058432584689337005|0.9999415674153107
1571|0.0015790503174104532|0.9984209496825895|0.9999246653565745|0.00007533464342546203|0.001817741027433417|0.9981822589725666|0.03889911564924694|0.961100884350753|0.9999595194907974|0.000040480509202578396
1572|0.01822042157137564|0.9817795784286244|0.0000014791377879992432|0.999998520862212|0.004917148581464142|0.9950828514185358|1|0|0.0005336326609579386|0.999466367339042
1573|0.014936438268937766|0.9850635617310622|4.57290672558961e-15|0.9999999999999954|0.0008388793743137611|0.9991611206256863|1|0|0.0008708122571136353|0.9991291877428864
1574|0.004343016662002988|0.995656983337997|5.268669446735228e-14|0.9999999999999473|0.0032748243120181313|0.9967251756879819|1|0|0.000658846639739953|0.9993411533602601
1575|0.0015790503174104532|0.9984209496825895|3.534530263375248e-14|0.9999999999999647|0.0025009129259760893|0.9974990870740239|1|0|0.00028407328630641415|0.9997159267136936
1576|0.01493643975680338|0.9850635602431966|0.000001726109010839956|0.9999982738909892|0.003232459387962223|0.9967675406120378|1|0|0.0024972525038010644|0.9975027474961989
1577|0.2489724152322633|0.7510275847677367|4.040549383072978e-14|0.9999999999999596|0.0023012990474053393|0.9976987009525946|1|0|0.00010832920410988951|0.9998916707958901
1578|0.018286328652848197|0.9817136713471518|0.9973815282436475|0.0026184717563525473|0.002320121093137316|0.9976798789068627|0.09860180493592414|0.9013981950640758|0.9999999999701004|2.9899638320785016e-11
1579|0.018220421772452238|0.9817795782275478|0.0000017796382957168554|0.9999982203617043|0.0037567436947666603|0.9962432563052334|1|0|0.000263738593492249|0.9997362614065077
1580|0.0015790503174104532|0.9984209496825895|8.95367339799333e-7|0.9999991046326602|0.001037011105125928|0.9989629888948741|1|0|0.0008151522397609166|0.9991848477602391
1581|0.018220421300020495|0.9817795786999794|0.000001073608950003009|0.99999892639105|0.00542537179654984|0.9945746282034501|1|0|0.001072703525974849|0.9989272964740251
1582|0.10730037257073814|0.8926996274292619|0.00001145736195431896|0.9999885426380457|0.0014764659100929044|0.9985235340899071|1|0|0.0004271615963592528|0.9995728384036408
1583|0.014936438268937766|0.9850635617310622|9.957119365935218e-15|0.99999999999999|0.002500899681309259|0.9974991003186907|1|0|0.0013149989737053693|0.9986850010262946
1584|0.01822042174559623|0.9817795782544038|0.0000017395031304148434|0.9999982604968696|0.009547070748067555|0.9904529292519324|1|0|0.010854925304112592|0.9891450746958874
1585|0.535398410434074|0.464601589565926|1.3186893427389799e-14|0.9999999999999868|0.0019819107585183626|0.9980180892414816|1|0|0.0006680564727006232|0.9993319435272994
1586|0.0810117514352674|0.9189882485647326|0.0000031459326408337016|0.9999968540673592|0.007095596184589744|0.9929044038154102|1|0|0.0016814811991854057|0.9983185188008146
1587|0.007456336766681597|0.9925436632333184|0.000005230940873842512|0.9999947690591262|0.0031835855007575904|0.9968164144992424|1|0|0.22790082591168384|0.7720991740883162
1588|0.0015790503174104532|0.9984209496825895|0.0000023638647611416276|0.9999976361352388|0.0037566874174952726|0.9962433125825048|1|0|0.00033431733338234597|0.9996656826666177
1589|0.014936440357795483|0.9850635596422045|0.000002423334487085827|0.9999975766655129|0.0019815901512101053|0.9980184098487899|1|0|0.0011310742778378616|0.9988689257221621
1590|0.014936439755378526|0.9850635602446215|0.0000017244560077544287|0.9999982755439922|0.0054259313994640904|0.9945740686005359|1|0|0.0007762716578443808|0.9992237283421557
1591|0.01824257486940992|0.9817574251305901|0.9999694450375316|0.00003055496246839873|0.0009806238778141763|0.9990193761221858|0.032167278720777466|0.9678327212792225|0.9998833533042581|0.00011664669574185105
1592|0.5353984104340743|0.4646015895659257|2.851719330569413e-14|0.9999999999999715|0.0025009126738197323|0.9974990873261803|1|0|0.00030370034028574566|0.9996962996597143
1593|0.5851399580098047|0.4148600419901953|0.00000948669447161688|0.9999905133055284|0.0014764830660310081|0.998523516933969|1|0|0.0003208907965181627|0.9996791092034818
1594|0.004343017067033384|0.9956569829329666|0.0000017069745195799301|0.9999982930254804|0.0008388827457233848|0.9991611172542766|1|0|0.00007801514778988254|0.9999219848522101
1595|0.004343016662002977|0.995656983337997|2.2034761304625404e-14|0.999999999999978|0.012169944047781807|0.9878300559522182|1|0|0.35003906033284926|0.6499609396671507
1596|0.014936439832922995|0.985063560167077|0.0000018144172279027883|0.9999981855827721|0.0037567436902116065|0.9962432563097884|1|0|0.00026373859811691213|0.9997362614018831
1597|0.5851398850177301|0.41486011498226993|0.000001448279297145331|0.9999985517207028|0.003013788976745023|0.996986211023255|1|0|0.00014398272833678391|0.9998560172716632
1598|0.020298737561585782|0.9797012624384143|1.1906595076744769e-13|0.999999999999881|0.0010978533893405934|0.9989021466106595|1|0|0.0008628044882730412|0.999137195511727
1599|0.08101175382181103|0.918988246178189|0.000004002906343720157|0.9999959970936563|0.008928176107567458|0.9910718238924325|1|0|0.05935860915653063|0.9406413908434694
1600|0.014936441082608753|0.9850635589173913|0.000003264207866085601|0.9999967357921339|0.0025943098347390526|0.9974056901652609|1|0|0.0018011384938767235|0.9981988615061232
1601|0.10730037257073814|0.8926996274292619|5.206025158334437e-15|0.9999999999999948|3.7632284325237364e-7|0.9999996236771568|2.4379401478239337e-7|0.9999997562059852|0.9999999999999853|1.4654943925052066e-14
1602|0.24038999598445676|0.7596100040155432|1.6562102835375866e-14|0.9999999999999835|0.0000041144429466205834|0.9999958855570534|0.000012585458533841312|0.9999874145414661|0.9999755093578668|0.000024490642133168095
1603|0.24038987162557132|0.7596101283744287|8.237106033812097e-16|0.9999999999999992|9.803106502864103e-7|0.9999990196893497|0.0000010554224730516764|0.9999989445775269|0.9999999999999998|2.220446049250313e-16
1604|0.014190799271841316|0.9858092007281587|5.511734997730335e-15|0.9999999999999944|8.92150016518747e-8|0.9999999107849984|2.9548514769559515e-8|0.9999999704514853|0.9999995456571397|4.5434286033430027e-7
1605|0.522450975586454|0.47754902441354596|4.011054860577856e-15|0.999999999999996|9.541229150724976e-8|0.9999999045877085|3.160109412880048e-8|0.9999999683989059|0.9999992575939705|7.424060295413426e-7
1606|0.0176312341186309|0.9823687658813691|5.394972883035833e-15|0.9999999999999946|6.282066621987551e-8|0.9999999371793338|1.9802084280851437e-8|0.9999999801979157|0.9999973107893422|0.000002689210657824681
1607|0.07855456030267376|0.9214454396973263|6.308931803778619e-15|0.9999999999999937|1.0149614062236221e-7|0.9999998985038594|4.0511099258402673e-8|0.9999999594889007|0.9999999999999998|2.220446049250313e-16
1608|0.019395425606358156|0.9806045743936418|7.535752039656165e-15|0.9999999999999925|1.2985704195024938e-7|0.9999998701429581|7.938895464480514e-8|0.9999999206110454|0.9999999999999769|2.3092638912203256e-14
1609|0.10730037257073823|0.8926996274292618|1.4020531891507579e-15|0.9999999999999986|2.8915646155252267e-7|0.9999997108435384|2.796004440052498e-7|0.999999720399556|0.9999999999999718|2.8199664825478976e-14
1610|0.019395425479056486|0.9806045745209435|1.0481472214522962e-14|0.9999999999999896|4.821259714578913e-8|0.9999999517874029|1.6920997485689677e-8|0.9999999830790025|0.9999999752828508|2.4717149216257894e-8
1611|0.5224509781784511|0.4775490218215489|1.2959936974002216e-15|0.9999999999999987|1.7267055001912283e-7|0.99999982732945|1.542603746716953e-7|0.9999998457396253|0.99999923317114|7.6682885996604e-7
1612|0.014190799335254722|0.9858092006647453|6.432341289723778e-15|0.9999999999999936|1.438362399628034e-7|0.9999998561637601|6.21386457098697e-8|0.9999999378613543|1|0
1613|0.10730037257073811|0.8926996274292619|2.058935281215832e-15|0.9999999999999979|0.00000431181207661618|0.9999956881879234|0.000003852090237132652|0.9999961479097629|0.999999999999988|1.199040866595169e-14
1614|0.06400047977501279|0.9359995202249872|1.837396668044465e-15|0.9999999999999981|1.578452090961624e-7|0.9999998421547909|1.4101569955360606e-7|0.9999998589843004|0.9999999937926902|6.207309777295222e-9
1615|0.24038985525639503|0.759610144743605|3.757060110382356e-15|0.9999999999999962|7.558994493269245e-8|0.999999924410055|3.017091574176421e-8|0.9999999698290842|0.9999999999999938|6.217248937900877e-15
1616|0.0015790503174104532|0.9984209496825895|1.8098305321700673e-14|0.9999999999999819|0.00003476358093649764|0.9999652364190635|0.00014388481002704055|0.999856115189973|1|0
1617|0.014190799313072436|0.9858092006869276|3.906500285114642e-15|0.9999999999999961|1.2916157882960554e-7|0.9999998708384211|4.630203285107193e-8|0.9999999536979671|1|0
1618|0.0785545785966436|0.9214454214033564|1.7975058542357408e-15|0.9999999999999982|0.000004062494818530308|0.9999959375051815|0.000003629354776390008|0.9999963706452236|0.999999999999208|7.920331057675867e-13
1619|0.014191407431632573|0.9858085925683674|3.220303416087267e-14|0.9999999999999678|0.00044959129618913317|0.9995504087038108|0.0003870344515825422|0.9996129655484175|1|0
1620|0.007456336766681603|0.9925436632333184|2.3920871449754127e-15|0.9999999999999976|6.958586571297323e-8|0.9999999304141343|2.3047230675453806e-8|0.9999999769527693|0.9999999947447551|5.255244905910672e-9
1621|0.017631234172840984|0.982368765827159|3.715719557831523e-15|0.9999999999999963|1.296508644379362e-7|0.9999998703491355|4.6477432748700335e-8|0.9999999535225672|1|0
1622|0.017631273783637675|0.9823687262163623|4.742769235259883e-14|0.9999999999999526|0.000025741185344263168|0.9999742588146557|0.00004276219162266016|0.9999572378083773|1|0
1623|0.10730037257073802|0.892699627429262|6.332371425706117e-14|0.9999999999999367|0.000022470366291618002|0.9999775296337083|0.00015416214296900873|0.999845837857031|1|0
1624|0.01939543450604845|0.9806045654939516|2.204506597872502e-15|0.9999999999999978|0.0000049519995525178855|0.9999950480004475|0.000005331419660402046|0.9999946685803396|1|0
1625|0.0015790503174104532|0.9984209496825895|1.1822942360208507e-15|0.9999999999999988|1.9739885207638384e-7|0.999999802601148|1.570225954385723e-7|0.9999998429774045|0.003662350411898916|0.9963376495881011
1626|0.5769923149255555|0.42300768507444453|1.2954208401094794e-15|0.9999999999999987|3.9494702008774495e-7|0.9999996050529799|5.35884232187837e-7|0.9999994641157678|1|0
1627|0.004146743278566673|0.9958532567214333|2.5503125472929388e-15|0.9999999999999974|5.889312240956028e-7|0.9999994110687759|2.0669533514056208e-7|0.9999997933046648|0.9999997638305689|2.3616943112259037e-7
1628|0.014191170643632674|0.9858088293563674|0.0005076185641821767|0.9994923814358179|0.000001701570020909701|0.9999982984299791|0.0000016311153008345747|0.9999983688846992|1|0
1629|0.5224509748803066|0.47754902511969344|6.807112646831764e-15|0.9999999999999932|5.370048327787092e-8|0.9999999462995167|1.8849023336585826e-8|0.9999999811509767|0.9999046601148086|0.00009533988519139225
1630|0.004146743164326065|0.9958532568356739|7.893919037817005e-15|0.9999999999999921|1.2440634742426347e-7|0.9999998755936526|7.605663596219809e-8|0.999999923943364|0.999999999999988|1.199040866595169e-14
1631|0.01763123503062204|0.982368764969378|2.384223520046819e-15|0.9999999999999977|5.978108600334e-7|0.99999940218914|0.0000010578008047001846|0.9999989421991953|0.9999999999999742|2.5757174171303632e-14
1632|0.07855522196421032|0.9214447780357897|3.416134420065956e-14|0.9999999999999658|0.00007710097102317917|0.9999228990289768|0.0001961579538617438|0.9998038420461383|1|0
1633|0.014190809992166356|0.9858091900078336|3.3812466018173565e-15|0.9999999999999967|0.000006864503607083874|0.9999931354963929|0.000007999069338113756|0.9999920009306619|1|0
1634|0.5769924088873198|0.42300759111268016|1.4848939832563807e-13|0.9999999999998516|0.000009335777805053374|0.999990664222195|0.0000030920925923000663|0.9999969079074077|0.9999999999947824|5.217604126528386e-12
1635|0.01763123706020765|0.9823687629397924|4.498688615788492e-14|0.999999999999955|0.0000020955489804219447|0.9999979044510195|0.000003061161658433626|0.9999969388383416|1|0
1636|0.10730037257073814|0.8926996274292619|4.6520556644738806e-7|0.9999995347944336|0.000034260744803706246|0.9999657392551963|0.00004648598561935602|0.9999535140143806|1|0
1637|0.5224509776416616|0.4775490223583384|2.048852802397085e-15|0.999999999999998|1.5080730250449438e-7|0.9999998491926975|1.3472817641629958e-7|0.9999998652718236|0.9999999926371506|7.362849441250319e-9
1638|0.06400047979738623|0.9359995202026138|1.3265691361311227e-15|0.9999999999999987|1.6164052699988164e-7|0.999999838359473|1.4440635968954547e-7|0.9999998555936404|0.9999999939849105|6.0150895375699065e-9
1639|0.004146743153299641|0.9958532568467003|6.945130220586161e-15|0.999999999999993|1.0218449646248709e-7|0.9999998978155036|4.078584921950519e-8|0.9999999592141507|0.9999999999999922|7.771561172376096e-15
1640|0.014190807878085191|0.9858091921219148|7.964555524101404e-16|0.9999999999999992|0.000008978670806723929|0.9999910213291933|0.0000029738151237950456|0.9999970261848762|0.9999999999999967|3.3306690738754696e-15
1641|0.019395425935598988|0.980604574064401|2.6265807251608137e-15|0.9999999999999973|2.1969660167836533e-7|0.9999997803033983|3.6228957023539366e-7|0.9999996377104298|0.9999999999999893|1.0658141036401503e-14
1642|0.06400049808848177|0.9359995019115183|0.0000032441172454238665|0.9999967558827546|0.0000021616773550679385|0.9999978383226449|7.749243010650296e-7|0.9999992250756989|1|0
1643|0.06400048070060181|0.9359995192993982|2.4097348603994434e-15|0.9999999999999976|2.2505680502066205e-7|0.999999774943195|3.7112877973730246e-7|0.9999996288712203|0.9999999999999998|2.220446049250313e-16
1644|0.5224509859871043|0.47754901401289573|1.2986046972198883e-15|0.9999999999999987|4.743304791469037e-7|0.9999995256695209|4.5470032308648494e-7|0.9999995452996769|0.9999999855398718|1.4460128205939782e-8
1645|0.0015790503174104532|0.9984209496825895|2.7310570660014676e-15|0.9999999999999972|2.3144472056075101e-7|0.9999997685552794|3.816627311779845e-7|0.9999996183372688|0.9999999999999998|2.220446049250313e-16
1646|0.01419080177880654|0.9858091982211935|9.339376118365389e-15|0.9999999999999907|0.000002548741083963204|0.999997451258916|0.0000010173070263036652|0.9999989826929737|1|0
1647|0.017631234140922603|0.9823687658590774|5.0293183384104654e-12|0.9999999999949707|9.095551960968029e-8|0.9999999090444804|3.0124982752718655e-8|0.9999999698750173|0.9999999887514167|1.124858328704903e-8
1648|0.0640004876590866|0.9359995123409134|4.796407264789067e-16|0.9999999999999996|0.000001256328380812146|0.9999987436716192|0.000001574947616170206|0.9999984250523838|0.999999999999849|1.509903313490213e-13
1649|0.007456336766681603|0.9925436632333184|4.388788089126893e-15|0.9999999999999956|9.678909039080061e-8|0.9999999032109096|3.205721794507391e-8|0.999999967942782|0.9999685017404959|0.000031498259504103565
1650|0.017631234166323635|0.9823687658336764|5.394977128914423e-15|0.9999999999999946|1.2137832927884303e-7|0.9999998786216707|4.3511881008205855e-8|0.999999956488119|0.9999999999999842|1.5765166949677223e-14
1651|0.06400048921224355|0.9359995107877565|2.1347372491990965e-15|0.9999999999999979|0.0000024507220742383685|0.9999975492779257|8.785422243993831e-7|0.9999991214577756|1|0
1652|0.10730037257073823|0.8926996274292618|4.606982956740878e-15|0.9999999999999954|9.199677806259241e-8|0.9999999080032219|5.6242829571915486e-8|0.9999999437571704|0.9999999999999998|2.220446049250313e-16
1653|0.5769923099403481|0.4230076900596519|1.244622357636228e-15|0.9999999999999988|1.6933559426065098e-7|0.9999998306644058|1.512809769932236e-7|0.999999848719023|0.9999999920848947|7.915105348921259e-9
1654|0.5224509778510955|0.4775490221489045|7.42207738278888e-15|0.9999999999999926|1.8153953119013326e-7|0.9999998184604688|1.2012536651706544e-7|0.9999998798746335|1|0
1655|0.06400047922424953|0.9359995207757504|3.989692543987433e-15|0.999999999999996|9.159729995063035e-8|0.9999999084027|3.033754658942591e-8|0.9999999696624534|0.9999993151305681|6.848694319439019e-7
1656|0.07855456026298421|0.9214454397370158|3.681304713756763e-15|0.9999999999999963|9.436912585375628e-8|0.9999999056308742|3.1255588787733984e-8|0.9999999687444112|0.9999999997931122|2.0688784019284867e-10
1657|0.5769923378511043|0.42300766214889574|4.08970630175091e-15|0.9999999999999959|0.000002318721231628679|0.9999976812787684|0.000001417569072985699|0.999998582430927|1|0
1658|0.017631234489416985|0.982368765510583|1.3209471252234029e-15|0.9999999999999987|5.042176578520024e-7|0.9999994957823422|2.1782708804199315e-7|0.999999782172912|1|0
1659|0.019395434343629617|0.9806045656563703|0.0000011236368000673095|0.9999988763632|0.000004563404649259676|0.9999954365953507|0.000004412595464358077|0.9999955874045356|1|0
1660|0.0015790503174104532|0.9984209496825895|1.538966033124829e-13|0.9999999999998461|0.000007998770708654948|0.9999920012292913|0.000013288142931102511|0.9999867118570689|1|0
1661|0.014190801371678458|0.9858091986283215|9.0930819815364e-16|0.9999999999999991|0.0000011351287279850545|0.999998864871272|0.0000018718736412833524|0.9999981281263587|0.9999999999999931|6.8833827526759706e-15
1662|0.004146743872402564|0.9958532561275975|4.719102570723456e-15|0.9999999999999952|0.000002165181324636887|0.9999978348186753|0.0000017265733582215188|0.9999982734266418|1|0
1663|0.24038988374986328|0.7596101162501367|1.0589655022363881e-14|0.9999999999999895|0.000002476125846533466|0.9999975238741534|9.883232224067423e-7|0.9999990116767776|1|0
1664|0.017631235842517985|0.982368764157482|2.189707618650615e-15|0.9999999999999978|0.0000010482953896144045|0.9999989517046104|0.000002007667782727611|0.9999979923322173|1|0
1665|0.014190800014649134|0.9858091999853509|2.648177907097255e-16|0.9999999999999998|6.023150120568849e-7|0.9999993976849879|5.380964141910806e-7|0.9999994619035858|0.9999956212990673|0.0000043787009327278525
1666|0.014190802005923766|0.9858091979940762|0.0000010637496401231657|0.9999989362503598|0.0000015679313538989446|0.9999984320686461|0.0000012472254706228777|0.9999987527745294|0.9999996486304175|3.5136958254078365e-7
1667|0.007456336766681609|0.9925436632333184|1.4020525468939236e-15|0.9999999999999986|1.767558710813618e-7|0.999999823244129|1.5791011300529703e-7|0.999999842089887|0.9999994776031738|5.223968262413337e-7
1668|0.014190800355448188|0.9858091996445518|5.943048688515537e-16|0.9999999999999994|8.961081697519519e-7|0.9999991038918302|7.128172403006973e-7|0.9999992871827597|0.042696740275814264|0.9573032597241857
1669|0.017631234099517324|0.9823687659004827|3.531436087056838e-15|0.9999999999999964|3.677134354998324e-8|0.9999999632286565|1.290551152491153e-8|0.9999999870944885|0.9999993250571632|6.749428368424404e-7
1670|0.06400051787568276|0.9359994821243173|0.000002653730428439508|0.9999973462695716|0.0000045644041628642255|0.9999954355958371|0.000005318812602321364|0.9999946811873976|1|0
1671|0.240389856815479|0.759610143184521|2.0779862463832017e-15|0.9999999999999979|1.5295166572155776e-7|0.9999998470483343|1.366439069311251e-7|0.999999863356093|0.9999999998884417|1.1155831813880468e-10
1672|0.0193954257230725|0.9806045742769275|3.4850786308314437e-15|0.9999999999999966|1.6439588929878937e-7|0.9999998356041107|1.7699202006021925e-7|0.99999982300798|0.9999999999999998|2.220446049250313e-16
1673|0.0041467431732701|0.9958532568267299|1.2615941450946367e-14|0.9999999999999873|1.422743460366633e-7|0.9999998577256539|1.0482090231153525e-7|0.9999998951790977|1|0
1674|0.06400047905607123|0.9359995209439288|9.363669285847421e-15|0.9999999999999907|5.026907672719354e-8|0.9999999497309233|1.7642769231819008e-8|0.9999999823572308|0.9999991158746618|8.841253381630665e-7
1675|0.5224513718577578|0.4775486281422422|2.4426660785412023e-15|0.9999999999999976|0.00002222816789000942|0.99997777183211|0.000008443840759464125|0.9999915561592405|1|0
1676|0.0015790503174104532|0.9984209496825895|1.0693827022470403e-13|0.9999999999998931|0.0005961946681852052|0.9994038053318148|0.000983797855934387|0.9990162021440656|1|0
1677|0.017631243266144528|0.9823687567338555|1.3236279096311974e-13|0.9999999999998677|0.000004733517716792473|0.9999952664822832|0.000011128151395333137|0.9999888718486046|1|0
1678|0.014190799946436478|0.9858092000535635|2.703917530486297e-15|0.9999999999999973|6.494488518494056e-7|0.9999993505511482|3.970451419958947e-7|0.999999602954858|0.9999999999999949|5.10702591327572e-15
1679|0.01419079931484295|0.9858092006851571|3.846466421755024e-15|0.9999999999999961|1.3095370186655517e-7|0.9999998690462981|4.6944476023410965e-8|0.999999953055524|1|0
1680|0.017631235031390077|0.9823687649686099|3.673811711597984e-15|0.9999999999999963|0.0000012823833604698161|0.9999987176166395|3.734716681186898e-7|0.9999996265283319|0.9999955060647697|0.0000044939352302764135
1681|0.014190809989771925|0.985809190010228|1.2480023912544818e-15|0.9999999999999988|0.0000065941636368515935|0.9999934058363632|0.000008266490475446992|0.9999917335095245|1|0
1682|0.017631234185864597|0.9823687658141353|2.0934402469601583e-15|0.9999999999999979|1.014030621462191e-7|0.9999998985969378|9.720649068811783e-8|0.9999999027935094|0.9999999989522683|1.0477316791934754e-9
1683|0.01939543450821269|0.9806045654917873|4.245708315372705e-15|0.9999999999999958|0.0000037140518817104667|0.9999962859481183|0.0000065718154593737725|0.9999934281845406|1|0
1684|0.017631238222890012|0.98236876177711|1.9531958467186473e-15|0.999999999999998|0.000003782260714243751|0.9999962177392857|0.0000033789987959916004|0.999996621001204|0.9999999999999858|1.4210854715202004e-14
1685|0.01763127495355749|0.9823687250464425|4.844794262306398e-16|0.9999999999999996|0.00003129034327080025|0.9999687096567292|0.00003922556193307281|0.999960774438067|1|0
1686|0.004146757111882103|0.9958532428881179|9.793825006268694e-15|0.9999999999999902|0.000017967753022204924|0.9999820322469778|0.00005495694351592876|0.999945043056484|0.9999968903994054|0.0000031096005945752125
1687|0.0015790503174104532|0.9984209496825895|4.0280890868685223e-13|0.9999999999995972|0.000030632671471273156|0.9999693673285287|0.000024427387819488835|0.9999755726121805|1|0
1688|0.017631234384582136|0.9823687656154179|1.2518540121529025e-15|0.9999999999999988|2.4023096176769944e-7|0.9999997597690382|3.011566048609147e-7|0.9999996988433951|0.9999999999999998|2.220446049250313e-16
1689|0.019395425959727364|0.9806045740402727|3.4850800340269805e-15|0.9999999999999966|2.4267986660995673e-7|0.9999997573201334|3.666264035789147e-7|0.9999996333735964|1|0
1690|0.017631234137571998|0.982368765862428|1.1989002987151006e-14|0.999999999999988|6.997330550846437e-8|0.9999999300266945|4.5330932675650775e-8|0.9999999546690673|0.9999999999999263|7.37188088351104e-14
1691|0.07855682639793174|0.9214431736020683|0.000013796399861821112|0.9999862036001381|0.0001584732542005397|0.9998415267457995|0.0007633187779072965|0.9992366812220927|1|0
1692|0.5769923118133744|0.4230076881866256|3.5200650136763748e-15|0.9999999999999964|2.0758282235773166e-7|0.9999997924171776|3.42313417806645e-7|0.9999996576865822|1|0
1693|0.001579050317410452|0.9984209496825895|1.5298586542024314e-13|0.999999999999847|0.00011095726386379187|0.9998890427361362|0.00008174649748363972|0.9999182535025164|1|0
1694|0.24038985694036402|0.759610143059636|3.684878410673361e-15|0.9999999999999963|1.2328059884996808e-7|0.9999998767194012|1.8103782753685561e-7|0.9999998189621725|0.9998426889189922|0.0001573110810078049
1695|0.017631234183833413|0.9823687658161666|4.992151356859966e-16|0.9999999999999996|7.366312321476923e-8|0.9999999263368767|1.214738661266832e-7|0.9999998785261339|0.9999999999999982|1.7763568394002505e-15
1696|0.0785545602189511|0.9214454397810489|3.219491557789797e-15|0.9999999999999968|8.318825880980847e-8|0.9999999168117412|2.422706279500688e-8|0.9999999757729372|0.21660900370555494|0.7833909962944451
1697|0.017631234136180677|0.9823687658638193|1.2286551522033221e-14|0.9999999999999877|6.85174918130412e-8|0.9999999314825082|4.4387810145820175e-8|0.9999999556121899|0.9999999999999991|8.881784197001252e-16
1698|0.014190799250183767|0.9858092007498163|2.1292078858071e-15|0.9999999999999979|6.684473984226898e-8|0.9999999331552601|2.2139354108438833e-8|0.9999999778606459|0.999999999920375|7.96249732815113e-11
1699|0.5769923118274691|0.42300768817253087|1.2755124401046511e-15|0.9999999999999988|2.447710078921219e-7|0.9999997552289921|3.0684806287503716e-7|0.9999996931519372|0.9999999999999891|1.0880185641326534e-14
1700|0.019395425669089018|0.980604574330911|3.961362468063357e-15|0.999999999999996|1.1354889384378667e-7|0.9999998864511062|1.6672400736207877e-7|0.9999998332759926|0.9999971723548908|0.0000028276451091713284
1701|0.0785545670344752|0.9214454329655248|6.723649549551853e-16|0.9999999999999993|0.0000015690378821268573|0.9999984309621178|0.0000013508904336205755|0.9999986491095664|0.9999999816295116|1.8370488352736913e-8
1702|0.24516277494820832|0.7548372250517916|3.572162807008386e-15|0.9999999999999964|2.10655092104741e-7|0.9999997893449079|3.473797252615134e-7|0.9999996526202748|0.9999999999999998|2.220446049250313e-16
1703|0.08101190654112808|0.9189880934588719|0.9999999999999956|4.440892098500626e-15|0.00001233654852281128|0.9999876634514772|0.00004650558509814718|0.9999534944149019|0.09026090962165184|0.9097390903783482
1704|0.576992308770661|0.423007691229339|3.836137379543103e-15|0.9999999999999961|1.306020481473296e-7|0.9999998693979518|4.681841462739027e-8|0.9999999531815854|0.9999999999999989|1.1102230246251565e-15
1705|0.01763123937144292|0.982368760628557|3.997909062974116e-12|0.9999999999960021|0.000004402528508320945|0.9999955974714917|0.000004739848788734458|0.9999952601512113|1|0
1706|0.014190799570649377|0.9858092004293506|2.378926574550426e-15|0.9999999999999977|3.8373845649071094e-7|0.9999996162615435|1.4577063041732728e-7|0.9999998542293695|0.9999999999999993|6.661338147750939e-16
1707|0.5224509789307195|0.47754902106928054|2.225105101626906e-15|0.9999999999999978|1.8537452500711415e-7|0.999999814625475|1.9957805214410825e-7|0.9999998004219478|0.9999999999994575|5.424549698318515e-13
1708|0.0041467431893860065|0.995853256810614|1.2854141540289226e-15|0.9999999999999987|1.7488709652448055e-7|0.9999998251129035|1.562405875255799e-7|0.9999998437594124|0.9999994776032073|5.223967927125983e-7
1709|0.004146743264805027|0.995853256735195|4.365993504145884e-15|0.9999999999999957|2.4248488278321496e-7|0.9999997575151173|4.818852745012364e-7|0.9999995181147255|1|0
1710|0.5769924467463822|0.42300755325361783|9.411766142103925e-14|0.9999999999999059|0.000005093231721589857|0.9999949067682784|0.000011973794551319824|0.9999880262054487|1|0
1711|0.01419079945806081|0.9858092005419392|2.167103713906649e-15|0.9999999999999978|1.8054241289066334e-7|0.9999998194575871|1.943757005632427e-7|0.9999998056242995|0.9999999999994575|5.424549698318515e-13
1712|0.014190850997153396|0.9858091490028466|7.703596629221059e-14|0.999999999999923|0.00002838468552093123|0.9999716153144791|0.00004288098147627439|0.9999571190185237|1|0
1713|0.017631234172840984|0.982368765827159|3.715719557831523e-15|0.9999999999999963|1.2965086443806449e-7|0.9999998703491355|4.64774327487474e-8|0.9999999535225672|0.9999999999999705|2.9531932455029164e-14
1714|0.06400047995271631|0.9359995200472837|3.113366795112439e-15|0.9999999999999969|1.7140581234075095e-7|0.9999998285941877|1.8453904789148997e-7|0.9999998154609521|0.9999999999999953|4.6629367034256575e-15
1715|0.01763123441071975|0.9823687655892802|2.1543038441249273e-15|0.9999999999999979|2.3878992076964893e-7|0.9999997612100793|3.4766132042507057e-7|0.9999996523386796|1|0
1716|0.017631266418312298|0.9823687335816877|0.0000032089878251525327|0.9999967910121749|0.000039489582102885344|0.9999605104178971|0.00001307923058975096|0.9999869207694102|1|0
1717|0.014190804164637088|0.9858091958353629|1.9954661869889763e-15|0.999999999999998|0.0000032359914673020546|0.9999967640085327|0.0000036120341721427744|0.9999963879658279|1|0
1718|0.06400049706635891|0.9359995029336411|0.0000010664980959011027|0.999998933501904|0.000002571651471899007|0.9999974283485281|0.000002214108737459713|0.9999977858912625|0.9999999999467886|5.321143525804928e-11
1719|0.017631238608377967|0.982368761391622|0.0000017843914183344065|0.9999982156085817|0.000002909591210052067|0.9999970904087899|0.000003132523716865664|0.9999968674762831|1|0
1720|0.5769924933892189|0.4230075066107811|1.8089319064224987e-13|0.9999999999998191|0.000014131576891472322|0.9999858684231085|0.000008639494948667583|0.9999913605050513|1|0
1721|0.0015790503174104532|0.9984209496825895|3.9259980916526934e-15|0.9999999999999961|2.6656335060159917e-7|0.9999997334366494|9.355677882246486e-8|0.9999999064432212|0.9999807454423922|0.000019254557607761846
1722|0.017631240686961043|0.9823687593130389|0.00000202814926230184|0.9999979718507377|0.0000035423519342832432|0.9999964576480657|0.0000058414548915408355|0.9999941585451084|1|0
1723|0.07855456780217968|0.9214454321978203|3.772687751236466e-15|0.9999999999999962|0.000002431062695300507|0.9999975689373047|8.051852995806701e-7|0.9999991948147005|1|0
1724|0.017631234224980082|0.98236876577502|1.1170824056260922e-15|0.9999999999999989|1.4818202312127087e-7|0.9999998518179769|1.1787264467161169e-7|0.9999998821273554|0.29895207335588003|0.70104792664412
1725|0.017631291235049588|0.9823687087649504|8.059070190771442e-16|0.9999999999999992|0.00004204211584213513|0.9999579578841579|0.00005655256796864611|0.9999434474320313|1|0
1726|0.01419079924883762|0.9858092007511624|3.674465111951728e-15|0.9999999999999963|6.745446739394133e-8|0.9999999325455327|1.9644882001941267e-8|0.999999980355118|0.4682002341579633|0.5317997658420367
1727|0.522450977653665|0.477549022346335|7.869113883063555e-15|0.9999999999999921|1.7237777944750577e-7|0.9999998276222205|1.140630004335951e-7|0.9999998859369996|1|0
1728|0.007456336766681603|0.9925436632333184|1.4180489474593352e-15|0.9999999999999986|2.584270561819746e-7|0.9999997415729438|3.239674536610795e-7|0.9999996760325464|0.9999999999999998|2.220446049250313e-16
1729|0.07855456151064644|0.9214454384893536|2.0740524354735274e-15|0.9999999999999979|2.958422276564218e-7|0.9999997041577724|3.4474003567476944e-7|0.9999996552599644|1|0
1730|0.0015790503174104532|0.9984209496825895|4.264818823376431e-15|0.9999999999999958|9.920341592063344e-8|0.9999999007965841|3.2856735766630296e-8|0.9999999671432642|0.9999994532995224|5.467004775550066e-7
1731|0.07855590347096986|0.9214440965290301|1.547553084807866e-13|0.9999999999998452|0.00014470368197157222|0.9998552963180284|0.00040989018581795086|0.9995901098141821|1|0
1732|0.5769923097505029|0.42300769024949714|1.8277176979892575e-15|0.9999999999999982|1.5706350696599212e-7|0.999999842936493|1.4031767007811033e-7|0.99999985968233|0.9999826180617508|0.00001738193824918355
1733|0.1073003725707382|0.8926996274292618|1.0492395510253376e-14|0.9999999999999895|1.0085147056642602e-7|0.9999998991485294|4.02537860174911e-8|0.999999959746214|0.999999999999992|7.993605777301127e-15
1734|0.0015790503174104532|0.9984209496825895|2.402804408966968e-15|0.9999999999999976|1.9010320776197268e-7|0.9999998098967923|2.0466904952275952e-7|0.9999997953309505|1|0
1735|0.01763123709005271|0.9823687629099473|0.0000032091818096242566|0.9999967908181904|0.000001501086946675463|0.9999984989130534|4.971700229964664e-7|0.999999502829977|0.9999999999971154|2.8845814625810817e-12
1736|0.01419079927184062|0.9858092007281594|5.51173560822505e-15|0.9999999999999944|8.92142868178611e-8|0.9999999107857132|2.954827640272782e-8|0.9999999704517236|0.9999999931160142|6.883985825822947e-9
1737|0.017631521120253513|0.9823684788797464|0.000013574112291488505|0.9999864258877085|0.00010861276262170745|0.9998913872373782|0.00037299269730715895|0.9996270073026928|1|0
1738|0.0640343532768496|0.9359656467231504|2.821407701389105e-14|0.9999999999999718|0.001026088612383844|0.9989739113876162|0.009862847170930037|0.99013715282907|1|0
1739|0.014190799234744833|0.9858092007652551|9.339332238720062e-15|0.9999999999999907|5.013845419515209e-8|0.9999999498615458|1.7596908478531177e-8|0.9999999824030915|0.9999999791620111|2.0837988889965686e-8
1740|0.0640004790679309|0.9359995209320691|6.5347727135444804e-15|0.9999999999999934|5.308710729848059e-8|0.9999999469128927|1.8631835288814913e-8|0.9999999813681647|0.9999975858383106|0.0000024141616894457485
1741|0.5769923082887335|0.4230076917112665|5.496934376223049e-15|0.9999999999999944|8.897517166511101e-8|0.9999999110248283|2.9469081110005102e-8|0.9999999705309189|0.9999997079224012|2.9207759877358797e-7
1742|0.017631237622667863|0.9823687623773322|0.0000010530857273631325|0.9999989469142726|0.0000026794001558992508|0.9999973205998441|0.0000023937237720284284|0.999997606276228|0.9999999999999991|8.881784197001252e-16
1743|0.007456336766681597|0.9925436632333184|0.0000017549613987702417|0.9999982450386012|0.00000266781314401863|0.9999973321868559|0.000002383372154397784|0.9999976166278456|0.9999999999999776|2.2426505097428162e-14
1744|0.0785545893141088|0.9214454106858911|0.0000017880242635712146|0.9999982119757365|0.000004769596888220483|0.9999952304031118|0.000005557919550466967|0.9999944420804495|1|0
1745|0.0176312346875077|0.9823687653124923|6.3739472535534364e-15|0.9999999999999937|3.376466458251339e-7|0.9999996623533541|7.262564186613765e-7|0.9999992737435813|1|0
1746|0.5224510535825018|0.47754894641749823|4.79310763963767e-16|0.9999999999999996|0.000003122574481172043|0.9999968774255188|0.0000030193808261606135|0.9999969806191739|1|0
1747|0.017631234185922596|0.9823687658140774|7.156200682864747e-15|0.9999999999999929|1.2331657784510448e-7|0.9999998766834222|7.539039802341497e-8|0.999999924609602|0.9999999999999998|2.220446049250313e-16
1748|0.06400047948439572|0.9359995205156043|7.247341681748756e-15|0.9999999999999928|1.275319216167717e-7|0.9999998724680784|7.796747671527616e-8|0.9999999220325233|0.9999999999989662|1.0338396805309458e-12
1749|0.0015790503174104532|0.9984209496825895|1.4592940326704943e-15|0.9999999999999986|0.000004491105451795232|0.9999955088945482|0.000004012267658111291|0.9999959877323419|0.9999999999999805|1.9539925233402755e-14
1750|0.017631238228572984|0.9823687617714271|1.703459574435793e-12|0.9999999999982966|0.000003853035056132475|0.9999961469649439|0.000003317339703031093|0.999996682660297|0.9999999999999922|7.771561172376096e-15
1751|0.004146743219966453|0.9958532567800336|1.8876289082951115e-15|0.9999999999999981|2.2215946123302173e-7|0.9999997778405387|2.683975855486108e-7|0.9999997316024144|0.9999999999952798|4.7202242114963155e-12
1752|0.06400047916160133|0.9359995208383987|3.617175266680005e-15|0.9999999999999963|7.277554829171134e-8|0.9999999272244517|2.9047579238166376e-8|0.9999999709524208|1|0
1753|0.5769923131304351|0.4230076868695649|4.162475121443763e-15|0.9999999999999959|2.3804748861810015e-7|0.9999997619525114|4.730669421207243e-7|0.9999995269330578|1|0
1754|0.24038987103496212|0.7596101289650379|2.4156892027013303e-13|0.9999999999997584|9.467783201400216e-7|0.9999990532216798|0.0000010193208909099494|0.9999989806791091|1|0
1755|0.00745633676668159|0.9925436632333184|8.867368246862661e-16|0.9999999999999991|0.0000019050910167950137|0.9999980949089832|0.000001842132092328676|0.9999981578679077|0.9999999999999953|4.6629367034256575e-15
1756|0.014190804998888272|0.9858091950011117|0.0000018230090826905782|0.9999981769909173|0.000002972560958994644|0.999997027439041|0.000003200318155657472|0.9999967996818443|1|0
1757|0.01419079933308735|0.9858092006669127|7.311076241973985e-15|0.9999999999999927|1.2598540781423977e-7|0.9999998740145922|7.702200512332802e-8|0.9999999229779949|0.9999999999999996|4.440892098500626e-16
1758|0.10730037257073811|0.8926996274292619|8.320419825803493e-15|0.9999999999999917|1.4991898570119365e-7|0.9999998500810143|5.983856881745312e-8|0.9999999401614312|0.9999999999999902|9.769962616701378e-15
1759|0.0015790503174104547|0.9984209496825895|1.3760711103686944e-14|0.9999999999999862|1.4379463344457542e-7|0.9999998562053666|1.0594097724222435e-7|0.9999998940590228|1|0
1760|0.06400082307034319|0.9359991769296568|7.931209974101521e-16|0.9999999999999992|0.0000532428213138594|0.9999467571786861|0.000057322182249260663|0.9999426778177507|1|0
1761|0.5769923117657939|0.4230076882342061|1.2954200377799638e-15|0.9999999999999987|2.41421274833503e-7|0.9999997585787251|3.02648796058818e-7|0.999999697351204|0.99999999999999|9.992007221626409e-15
1762|0.2403898555566504|0.7596101444433496|9.725645990732399e-15|0.9999999999999902|1.0088606033312408e-7|0.9999998991139397|4.0267592157351235e-8|0.9999999597324079|1|0
1763|0.0015790503174104547|0.9984209496825895|1.4020860945346783e-15|0.9999999999999986|0.000006864573201033755|0.999993135426799|0.000008605476702974962|0.999991394523297|1|0
1764|0.07855459239493005|0.92144540760507|1.2977817324523075e-15|0.9999999999999987|0.000006805738167785657|0.9999931942618322|0.000006580826350596241|0.9999934191736494|1|0
1765|0.017631262363102706|0.9823687376368972|0.000005305808275009624|0.999994694191725|0.00003150340623154825|0.9999684965937684|0.000011967176712477109|0.9999880328232875|1|0
1766|0.004146743878584856|0.9958532561214152|6.625357307776535e-15|0.9999999999999933|0.0000028041269583022596|0.9999971958730417|0.0000011192423294768998|0.9999988807576705|1|0
1767|0.5769986953245909|0.4230013046754091|1.65009868066036e-14|0.9999999999999835|0.00017637659936501807|0.999823623400635|0.0006056810306952296|0.9993943189693048|1|0
1768|0.01763210734560755|0.9823678926543924|1.594442287382464e-14|0.999999999999984|0.0002590300261315762|0.9997409699738684|0.0012476059136575014|0.9987523940863425|1|0
1769|0.014190799637055804|0.9858092003629442|1.488518077600002e-15|0.9999999999999986|4.6644796294170933e-7|0.9999995335520371|1.544903683714425e-7|0.9999998455096316|0.9999999965758741|3.424125871731576e-9
1770|0.06400049824210455|0.9359995017578955|0.0000010929664729676016|0.999998907033527|0.0000027133391311945894|0.9999972866608688|0.000002424044212029566|0.999997575955788|1|0
1771|0.017631267343525353|0.9823687326564746|4.216019364938975e-14|0.9999999999999578|0.000010472484833125476|0.9999895275151669|0.00004692175729011462|0.9999530782427098|1|0
1772|0.01763123418470577|0.9823687658152942|6.479125723532494e-15|0.9999999999999936|1.3728676754421015e-7|0.9999998627132325|5.9309209233135445e-8|0.9999999406907908|1|0
1773|0.017631238706517893|0.9823687612934822|1.2714075300821598e-15|0.9999999999999988|0.000004222801392555114|0.9999957771986074|0.0000037725697241168215|0.9999962274302758|1|0
1774|0.014190813167883712|0.9858091868321163|2.4380105107318194e-15|0.9999999999999976|0.000013741978107511835|0.9999862580218924|0.000005485020739932168|0.9999945149792601|1|0
1775|0.014190799515370013|0.9858092004846299|1.5778148218960006e-12|0.9999999999984222|2.0955461351392048e-7|0.9999997904453864|2.441905292928419e-7|0.9999997558094708|1|0
1776|0.004146743172283927|0.9958532568277161|1.292904958990521e-14|0.9999999999999871|1.3931428871354533e-7|0.9999998606857113|1.0264007389318044e-7|0.9999998973599261|1|0
1777|0.24038985740946645|0.7596101425905335|2.2272153049729208e-15|0.9999999999999978|1.7648817978916464e-7|0.9999998235118203|1.8311701744391596e-7|0.9999998168829826|0.9999999999999962|3.774758283725532e-15
1778|0.07855456630981834|0.9214454336901816|3.5386197211111267e-15|0.9999999999999964|0.0000018730322790005177|0.999998126967721|7.47603299472404e-7|0.9999992523967005|1|0
1779|0.014190799359799116|0.9858092006402008|6.948404017802185e-15|0.999999999999993|1.333885485184371e-7|0.9999998666114515|1.0636744644067545e-7|0.9999998936325536|1|0
1780|0.004146743227034792|0.9958532567729652|2.816849087149558e-15|0.9999999999999972|3.4289097864234126e-7|0.9999996571090214|1.8432835026987953e-7|0.9999998156716497|0.9999991695150772|8.304849228313316e-7
1781|0.5224510908579585|0.4775489091420415|5.03120509088071e-14|0.9999999999999497|0.000003966175866720947|0.9999960338241333|0.000005051538071319739|0.9999949484619287|0.9999999999999989|1.1102230246251565e-15
1782|0.1073003725707382|0.8926996274292618|1.4368423219091904e-15|0.9999999999999986|1.7317185018401094e-7|0.9999998268281498|1.5470884402102918e-7|0.9999998452911559|0.9999694887241527|0.00003051127584730029
1783|0.24038985562581053|0.7596101443741895|7.61349404857911e-15|0.9999999999999923|9.43780190041929e-8|0.999999905621981|5.4913018916890675e-8|0.9999999450869811|0.999999999999998|1.9984014443252818e-15
1784|0.0176312425188792|0.9823687574811208|2.197329457223137e-15|0.9999999999999978|0.00001094268601121598|0.9999890573139888|0.0000036243169837002367|0.9999963756830162|1|0
1785|0.5769929043644147|0.42300709563558525|4.845960164561788e-16|0.9999999999999996|0.00003242761503190203|0.9999675723849681|0.00004065124120146992|0.9999593487587985|1|0
1786|0.0015790503174104532|0.9984209496825895|1.0100514479699075e-15|0.999999999999999|0.0000014514382484257148|0.9999985485617515|0.0000021311387760287355|0.999997868861224|0.9999999997239486|2.7605140395792205e-10
1787|0.014190799566261823|0.9858092004337382|5.163836586694132e-13|0.9999999999994836|2.324073820490178e-7|0.999999767592618|2.9134886834646993e-7|0.9999997086511316|0.999999999999996|3.9968028886505635e-15
1788|0.004146744579456585|0.9958532554205434|0.000001932292769413299|0.9999980677072305|0.0000027707952926189415|0.9999972292047073|0.0000028748643789781494|0.999997125135621|1|0
1789|0.0015790503174104532|0.9984209496825895|4.264841703047686e-15|0.9999999999999958|0.000002609874002523446|0.9999973901259975|8.644090793701718e-7|0.9999991355909207|0.999999999998356|1.6440182548649318e-12
1790|0.014190799266047553|0.9858092007339524|6.001357103420668e-15|0.999999999999994|8.323056742422829e-8|0.9999999167694326|2.75664358947785e-8|0.9999999724335641|0.9999994610776324|5.389223676210975e-7
1791|0.0041467431599600925|0.9958532568400399|4.098765623047893e-15|0.9999999999999959|1.3079661155668672e-7|0.9999998692033885|4.6888162034188574e-8|0.999999953111838|0.9999999999984288|1.5711876244495215e-12
1792|0.017631235983548692|0.9823687640164513|3.673824128126036e-15|0.9999999999999963|0.000002477658805488746|0.9999975223411945|8.206183136370907e-7|0.9999991793816864|0.9999999999999589|4.107825191113079e-14
1793|0.004146776223097899|0.9958532237769021|3.2484205169583636e-14|0.9999999999999675|0.00006484928805246707|0.9999351507119475|0.00010772752699344314|0.9998922724730066|1|0
1794|0.0041467766350354995|0.9958532233649645|9.367144819286235e-16|0.9999999999999991|0.00006595355956718519|0.9999340464404328|0.0001087580989734553|0.9998912419010265|1|0
1795|0.06400051102584553|0.9359994889741545|8.612035949800748e-14|0.9999999999999138|0.000004078140020472812|0.9999959218599795|0.000006259484102082959|0.999993740515898|1|0
1796|0.017631255909364055|0.9823687440906359|2.6668413348324445e-14|0.9999999999999734|0.000007329261346924109|0.9999926707386531|0.000030341453410885327|0.9999696585465891|1|0
1797|0.017631234140920604|0.9823687658590794|3.823745447184202e-15|0.9999999999999962|9.095671012605053e-8|0.9999999090432898|3.012537974021822e-8|0.9999999698746203|0.9999992575940493|7.424059507155079e-7
1798|0.019395425521905544|0.9806045744780945|4.8512887612589e-15|0.9999999999999951|8.797759029847371e-8|0.9999999120224097|2.5621868634387576e-8|0.9999999743781314|0.01078023800483275|0.9892197619951673
1799|0.0015790503174104532|0.9984209496825895|1.6416688143886812e-15|0.9999999999999983|4.938915069907566e-7|0.999999506108493|1.6357984586494582e-7|0.9999998364201541|0.9999999962882076|3.7117924289731263e-9
1800|0.00414677943956762|0.9958532205604324|9.981039170072123e-14|0.9999999999999002|0.00014653309482484886|0.9998534669051752|0.00004266760088535194|0.9999573323991147|0.9999999999991505|8.495426584431698e-13
1801|0.24897391856925585|0.7510260814307441|1|0|0.00003816420157603003|0.999961835798424|0.00010835505162912817|0.9998916449483709|0.00036380618579893856|0.9996361938142011
1802|0.24897296132928948|0.7510270386707105|0.9999999999980718|1.928235349168972e-12|0.00005313808283586616|0.9999468619171641|8.511553378018559e-8|0.9999999148844663|0.00023474293613246074|0.9997652570638675
1803|0.06718570336675463|0.9328142966332453|1|0|0.000055658589179498634|0.9999443414108204|0.0001515188444916725|0.9998484811555083|0.0007970731254497783|0.9992029268745503
1804|0.10730037257073814|0.8926996274292619|1|0|0.00005952913351189815|0.9999404708664881|0.00017090156980240838|0.9998290984301976|0.0025893938978733973|0.9974106061021266
1805|0.004343033121235886|0.9956569668787641|1|0|0.00002889750934482852|0.9999711024906551|0.00004046692681361369|0.9999595330731864|0.0009609689512627676|0.9990390310487373
1806|0.24897242560542274|0.7510275743945772|0.9999999991782347|8.217653224562582e-10|5.633127786281546e-7|0.9999994366872214|4.4809207477008545e-7|0.9999995519079252|0.00010850087250488715|0.9998914991274951
1807|0.0015790503174104532|0.9984209496825895|1|0|0.087540418862572|0.912459581137428|0.0037038393822023995|0.9962961606177976|0.0004986840048952389|0.9995013159951047
1808|0.014936438534807054|0.9850635614651929|0.9999999998406657|1.5933432351289412e-10|2.3879807144187865e-7|0.9999997612019286|6.954561395064957e-8|0.9999999304543861|0.00039008181685925105|0.9996099181831407
1809|0.014936441860097363|0.9850635581399027|1|0|0.0000020425136952463483|0.9999979574863047|0.0000021234400912482363|0.9999978765599088|0.000395780097100974|0.999604219902899
1810|0.0015790503174104532|0.9984209496825895|0.9999999951232768|4.876723247448922e-9|0.0000012301948741893503|0.9999987698051258|9.78569688513114e-7|0.9999990214303115|0.0007616307646947872|0.9992383692353052
1811|0.018220393625980408|0.9817796063740196|0.9999546709049233|0.000045329095076707127|2.1370913530256712e-7|0.9999997862908647|6.223891143998287e-8|0.9999999377610885|0.0004921271052530934|0.9995078728947469
1812|0.018220423269194257|0.9817795767308057|0.9999999999999996|4.440892098500626e-16|0.000001969105209657105|0.9999980308947903|0.000002047122003111407|0.9999979528779969|0.000470307375514138|0.9995296926244859
1813|0.06718518856471126|0.9328148114352888|1|0|0.00002789512571760988|0.9999721048742823|0.00003906286770157314|0.9999609371322984|0.0010198428764817973|0.9989801571235182
1814|0.018220630788931595|0.9817793692110685|1|0|0.000038267523803454304|0.9999617324761966|0.0002758870782161838|0.9997241129217839|0.00023189771733153668|0.9997681022826684
1815|0.08101177164286612|0.9189882283571339|1|0|0.000003320002566691067|0.9999966799974334|0.000007081940680233037|0.9999929180593198|0.0006605091390337576|0.9993394908609663
1816|0.014939322103800364|0.9850606778961997|1|0|0.0004082360685724793|0.9995917639314276|0.00293824955470926|0.9970617504452908|0.00023876271908924404|0.9997612372809107
1817|0.24897245474704208|0.7510275452529579|1|0|0.000002980244884891458|0.9999970197551151|8.679457081608762e-7|0.9999991320542918|0.0002220347295166363|0.9997779652704833
1818|0.014936858535557|0.985063141464443|1|0|0.00004553997552468315|0.9999544600244753|0.0004420348163917095|0.9995579651836083|0.000836958896001755|0.9991630411039982
1819|0.007456336766681597|0.9925436632333184|1|0|0.0102837959840045|0.9897162040159955|0.00042004056490687914|0.9995799594350931|0.0002824183950611106|0.9997175816049388
1820|0.018220431914105037|0.981779568085895|1|0|0.000004410928781216183|0.9999955890712188|0.000012524783096389526|0.9999874752169036|0.00013884452988120868|0.9998611554701188
1821|0.018220423693723963|0.981779576306276|1|0|0.000002280144589292754|0.9999977198554107|0.000002370488654518622|0.9999976295113455|0.0002461327697945179|0.9997538672302054
1822|0.5354481309234161|0.46455186907658386|1|0|0.00041636733940191955|0.9995836326605981|0.002996779449077515|0.9970032205509225|0.00025201864531504154|0.999747981354685
1823|0.06719680343459175|0.9328031965654082|1|0|0.00039418186661415274|0.9996058181333859|0.0028370915305602493|0.9971629084694398|0.000285731312460418|0.9997142686875395
1824|0.004343020355875356|0.9956569796441247|1|0|0.000004054545074360287|0.9999959454549256|0.000011512852680439493|0.9999884871473196|0.00022327575202942722|0.9997767242479706
1825|0.08101186088325872|0.9189881391167413|1|0|0.00002081029885539355|0.9999791897011446|0.00002163479141312257|0.9999783652085869|0.00043046345918857943|0.9995695365408114
1826|0.5353993984564325|0.4646006015435675|1|0|0.000028245037868711613|0.9999717549621313|0.00003955241824130336|0.9999604475817587|0.0010893321240114436|0.9989106678759886
1827|0.0015790503174104532|0.9984209496825895|1|0|0.00004109014618520997|0.9999589098538147|0.00005754087545789621|0.999942459124542|0.0009609568119191918|0.9990390431880808
1828|0.018220421220068575|0.9817795787799314|0.999999999996896|3.1039615322470127e-12|5.312665615002701e-7|0.9999994687334385|4.2260062115336195e-7|0.9999995773993788|0.00010850087198977982|0.9998914991280102
1829|0.007456336766681597|0.9925436632333184|1|0|0.00003676738505356239|0.9999632326149465|0.000038224074406877387|0.9999617759255931|0.0004304594722114737|0.9995695405277886
1830|0.018220423508081337|0.9817795764919187|1|0|0.000003139232735773521|0.9999968607672642|0.0000012315101589620183|0.999998768489841|0.0009727167032995906|0.9990272832967004
1831|0.5851402579228965|0.4148597420771035|1|0|0.000020843731506478814|0.9999791562684935|0.00002166953589364034|0.9999783304641063|0.0005115184395035337|0.9994884815604964
1832|0.01822043502580164|0.9817795649741984|1|0|0.000004473958826153432|0.9999955260411738|0.00001711210514548821|0.9999828878948546|0.0008506995553937831|0.9991493004446063
1833|0.018220422933001277|0.9817795770669987|0.9999999999997713|2.2870594307278225e-13|0.000002719345230549262|0.9999972806547694|7.91962931156285e-7|0.9999992080370689|0.0002553221981322806|0.9997446778018677
1834|0.018220475378963992|0.981779524621036|1|0|0.000009708558173027387|0.9999902914418269|0.00007218412360383588|0.9999278158763961|0.0005046492476088156|0.9994953507523912
1835|0.0810117529410415|0.9189882470589585|1|0|0.0000028529158633786583|0.9999971470841367|8.308632008565943e-7|0.9999991691367991|0.00020920764707931026|0.9997907923529207
1836|0.08101175305149705|0.9189882469485029|1|0|0.000002883609232021609|0.9999971163907679|8.398021449883945e-7|0.9999991601978551|0.00019820189590384214|0.9998017981040962
1837|0.018220427337136268|0.9817795726628638|1|0|0.0000032222694269597547|0.999996777730573|0.000006873311816407961|0.9999931266881836|0.0007487671511342587|0.9992512328488657
1838|0.01493643910652561|0.9850635608934744|0.9999999987968824|1.2031176055415926e-9|5.416489756033225e-7|0.9999994583510244|4.308594063578618e-7|0.9999995691405936|0.000108500873790504|0.9998914991262094
1839|0.0043430237713729045|0.9956569762286271|1|0|0.000005821858663363342|0.9999941781413366|0.00002414000619913849|0.9999758599938009|0.0011106468132048013|0.9988893531867952
1840|0.004343712701703412|0.9956562872982966|1|0|0.00035796610406194|0.9996420338959381|0.0025761341093045167|0.9974238658906955|0.01792931153573934|0.9820706884642607
1841|0.018220536154752987|0.9817794638452471|1|0|0.00004640609958393801|0.999953593900416|0.00012631598154551191|0.9998736840184544|0.0016154920933581537|0.9983845079066418
1842|0.014936449997007798|0.9850635500029922|1|0|0.00000450349730611363|0.9999954965026939|0.000009102290391803874|0.9999908977096083|0.014190858351187323|0.9858091416488127
1843|0.0015790503174104532|0.9984209496825895|1|0|0.000006840169878317235|0.9999931598301217|0.000013824993935593103|0.9999861750060645|0.0001822264815366318|0.9998177735184633
1844|0.004343046813527003|0.995656953186473|1|0|0.00004206219470718349|0.9999579378052929|0.00008501006044556826|0.9999149899395544|0.00042425954519842717|0.9995757404548016
1845|0.10730037257073814|0.8926996274292619|1|0|0.0000037120561978520946|0.9999962879438021|0.0000022180022833115155|0.9999977819977167|0.0010166341469796613|0.9989833658530204
1846|0.0015790503174104532|0.9984209496825895|1|0|0.0004561907028497564|0.9995438092971503|0.0000026126030416447963|0.9999973873969583|0.0002461088329525559|0.9997538911670475
1847|0.0043431341070792875|0.9956568658929207|1|0|0.00004623239149670169|0.9999537676085033|0.00044874629081540304|0.9995512537091846|0.0008834007257099635|0.9991165992742901
1848|0.014936488694763354|0.9850635113052366|1|0|0.000008972792587093679|0.999991027207413|0.000049527538092267184|0.9999504724619077|0.00010849995633292039|0.9998915000436671
1849|0.018220511633843972|0.981779488366156|1|0|0.00004504216731454126|0.9999549578326855|0.00009103259275427594|0.9999089674072458|0.0002553165093245857|0.9997446834906755
1850|0.014936445808918427|0.9850635541910816|1|0|0.000004870586959352761|0.9999951294130407|0.000003874358320536708|0.9999961256416795|0.00020141546336144308|0.9997985845366385
1851|0.004343716199830676|0.9956562838001694|1|0|0.00035972599948433555|0.9996402740005157|0.002589123685268631|0.9974108763147314|0.0004301042988458026|0.9995698957011542
1852|0.014936480626844882|0.9850635193731552|1|0|0.000024091787076643105|0.9999759082129234|0.000025046317250020542|0.99997495368275|0.00026770548891973713|0.9997322945110803
1853|0.5851399312122261|0.41486006878777393|1|0|0.0000027225821271069392|0.9999972774178729|0.0000038127008367290027|0.9999961872991633|0.0008835938311998872|0.9991164061688002
1854|0.535408322472716|0.46459167752728403|1|0|0.00007696442311922578|0.9999230355768808|0.000603255892041426|0.9993967441079585|0.0018821485839448607|0.9981178514160551
1855|0.014940162363389043|0.985059837636611|1|0|0.0004045997012390934|0.9995954002987609|0.0039168649369032225|0.9960831350630968|0.0016355764944618008|0.9983644235055382
1856|0.2507682709600785|0.7492317290399215|1|0|0.1530927355976697|0.8469072644023303|0.02540374392935582|0.9745962560706442|0.00048197835571771135|0.9995180216442823
1857|0.01822063305018674|0.9817793669498133|1|0|0.00003867938866878278|0.9999613206113313|0.00027885475113965995|0.9997211452488604|0.00021969817498651884|0.9997803018250134
1858|0.5354010112764043|0.46459898872359573|1|0|0.00004648856005697956|0.999953511439943|0.00013198776202628015|0.9998680122379737|0.00017365230767016883|0.9998263476923298
1859|0.014936448311033666|0.9850635516889663|1|0|0.000005622760624008544|0.999994377239376|0.000006024963147175009|0.9999939750368528|0.000767459786921788|0.9992325402130782
1860|0.01822044891803513|0.9817795510819649|1|0|0.000020761478319205346|0.9999792385216808|0.000021584036671734096|0.9999784159633283|0.00043046347138684873|0.9995695365286131
1861|0.5354015134417414|0.46459848655825864|1|0|0.0000572062242159486|0.9999427937757841|0.00015573178111568208|0.9998442682188843|0.000797071386721622|0.9992029286132784
1862|0.014936545012974771|0.9850634549870252|1|0|0.000040991221076121454|0.9999590087789239|0.00008284561911264415|0.9999171543808874|0.00042425983028897903|0.9995757401697111
1863|0.01822473303410308|0.9817752669658969|1|0|0.006194715691301603|0.9938052843086984|0.00025087150534475205|0.9997491284946552|0.00046957338738534167|0.9995304266126147
1864|0.02029873828111272|0.9797012617188873|1|0|4.125461880852987e-7|0.9999995874538119|2.4652987855173763e-7|0.9999997534701215|0.000547859083285455|0.9994521409167145
1865|0.0202990920362611|0.9797009079637389|1|0|0.000039570220142446294|0.9999604297798576|0.0002852733935677036|0.9997147266064323|0.0002461153896677126|0.9997538846103323
1866|0.01822045235459737|0.9817795476454027|1|0|0.00002327938995846476|0.9999767206100415|0.000024201729896957633|0.9999757982701031|0.0002859610577749669|0.999714038942225
1867|0.014936438539404979|0.985063561460595|0.9999999998045661|1.9543389129239586e-10|2.4295071557927216e-7|0.9999997570492845|7.075499713166857e-8|0.9999999292450029|0.00032826332381563134|0.9996717366761844
1868|0.018220459065569697|0.9817795409344303|1|0|0.000023960791817992468|0.999976039208182|0.00003355011695054388|0.9999664498830495|0.0016391341520635852|0.9983608658479364
1869|0.018225509565499235|0.9817744904345007|1|0|0.0004844277672401991|0.9995155722327598|0.007123251215589439|0.9928767487844106|0.0014485033852188025|0.9985514966147812
1870|0.018220422680493512|0.9817795773195065|1|0|0.0000024273219495515603|0.9999975726780505|7.069159313993686e-7|0.9999992930840687|0.000424270466291549|0.9995757295337084
1871|0.020298738052618944|0.979701261947381|1|0|3.2298661219079634e-7|0.9999996770133878|1.2670887326615203e-7|0.9999998732911267|0.0008308478852025161|0.9991691521147975
1872|0.018220643064740007|0.98177935693526|1|0|0.00006461447937693142|0.9999353855206231|0.0002678897906980348|0.999732110209302|0.0007270200978167084|0.9992729799021833
1873|0.08101177085578944|0.9189882291442105|1|0|0.000003229846821872644|0.9999967701531781|0.000006889474721888084|0.9999931105252781|0.000748767141283808|0.9992512328587162
1874|0.0015790503174104532|0.9984209496825895|1|0|4.787973270358133e-7|0.999999521202673|1.8781508492090876e-7|0.9999998121849151|0.0014855568955070826|0.9985144431044929
1875|0.0015790503174104532|0.9984209496825895|1|0|0.000035888104066348433|0.9999641118959337|0.00003730735963404476|0.999962692640366|0.010039760571279439|0.9899602394287206
1876|0.10730037257073814|0.8926996274292619|1|0|0.000005503806606466718|0.9999944961933935|0.000014984639126992943|0.999985015360873|0.0007329171736351217|0.9992670828263649
1877|0.014936717317089097|0.9850632826829109|1|0|0.00003943554309255213|0.9999605644569074|0.00028430306950309893|0.9997156969304969|0.00021969786412535106|0.9997803021358747
1878|0.5353985635257|0.46460143647429997|1|0|0.000005849466941629092|0.9999941505330584|0.000004653019682763578|0.9999953469803172|0.00011180434653698786|0.999888195653463
1879|0.014939870053357727|0.9850601299466423|1|0|0.003958141335961892|0.9960418586640382|0.0000227927921296997|0.9999772072078703|0.0005109560569394381|0.9994890439430606
1880|0.007456336766681597|0.9925436632333184|1|0|0.000010702356789543028|0.9999892976432104|0.00005973507076773965|0.9999402649292323|0.0025440132475601455|0.9974559867524398
1881|0.004353837378280061|0.9956461626217199|1|0|0.0011410654491718724|0.9988589345508281|0.04445640430100861|0.9555435956989914|0.0003930356102969457|0.9996069643897031
1882|0.2490081086744312|0.7509918913255688|1|0|0.0004245054004209588|0.9995754945995791|0.0030553620492770393|0.996944637950723|0.00023875428103647072|0.9997612457189635
1883|0.004343095483342805|0.9956569045166572|1|0|0.00004046629494788565|0.9999595337050521|0.00029172979562273963|0.9997082702043772|0.00021969744038379788|0.9997803025596163
1884|0.020304245936773956|0.9796957540632261|1|0|0.00047270062774082275|0.9995272993722591|0.004576581737361575|0.9954234182626385|0.00101740578601897|0.9989825942139811
1885|0.001579050317410452|0.9984209496825895|0.9999999999999816|1.84297022087776e-14|0.000009107868925064103|0.999990892131075|0.00005027303729477492|0.9999497269627052|0.00011515310615444058|0.9998848468938456
1886|0.014937103559594638|0.9850628964404053|1|0|0.00009157005761136714|0.9999084299423886|0.0006802928726158241|0.9993197071273842|0.0009116165380244929|0.9990883834619755
1887|0.0015790503174104532|0.9984209496825895|1|0|0.00005602746560007876|0.9999439725343999|0.0008274228354994092|0.9991725771645006|0.000748361626029717|0.9992516383739702
1888|0.0015790503174104532|0.9984209496825895|1|0|0.00000238951668929013|0.9999976104833107|0.0000024841942711101185|0.9999975158057289|0.00024613275783326346|0.9997538672421667
1889|0.018220628165914375|0.9817793718340856|1|0|0.000037789772122282344|0.9999622102278777|0.0002724446265177422|0.9997275553734822|0.00024611618246630536|0.9997538838175337
1890|0.535398466068737|0.464601533931263|1|0|0.0000029543531329138637|0.9999970456468671|8.604051559713952e-7|0.999999139594844|0.00022203473085076592|0.9997779652691492
1891|0.02030234666230294|0.9796976533376971|1|0|0.00040356687594189135|0.9995964331240581|0.0029046404021847425|0.9970953595978153|0.00028572576586998415|0.9997142742341301
1892|0.0015790503174104532|0.9984209496825895|1|0|0.00002524608795199686|0.999974753912048|0.000026243448487847808|0.9999737565515121|0.01553086729186856|0.9844691327081314
1893|0.0015790503174104532|0.9984209496825895|1|0|0.00008095753559524545|0.9999190424644048|0.00022038764503368226|0.9997796123549663|0.0007970447032953457|0.9992029552967047
1894|0.01493644395258378|0.9850635560474162|1|0|0.0000027468082814208093|0.9999972531917186|0.000003846655879338532|0.9999961533441206|0.0008371404449079263|0.9991628595550921
1895|0.020298759294591358|0.9797012407054086|1|0|0.000005349978021347541|0.9999946500219786|0.000014565616619262539|0.9999854343833807|0.0008308424834690004|0.999169157516531
1896|0.004343786727972005|0.995656213272028|1|0|0.00039600685232355886|0.9996039931476765|0.002850226156081812|0.9971497738439182|0.0003075959017932423|0.9996924040982068
1897|0.0015790503174104532|0.9984209496825895|1|0|0.00000675393372303352|0.9999932460662769|0.000028008266580833268|0.9999719917334192|0.0005814274996998552|0.9994185725003002
1898|0.007456336766681603|0.9925436632333184|1|0|0.00003901525409189028|0.9999609847459081|0.0002812746852855191|0.9997187253147145|0.0002628995759971773|0.9997371004240029
1899|0.018229369547286215|0.9817706304527137|1|0|0.0006552304962483572|0.9993447695037516|0.012723735656877776|0.9872762643431222|0.0002874848470936888|0.9997125151529063
1900|0.014937723210691404|0.9850622767893086|1|0|0.00007230722039728377|0.9999276927796027|0.001418424717512726|0.9985815752824873|0.0001596128172989693|0.9998403871827011
1901|0.014947596751537806|0.9850524032484622|1|0|0.012651026468554418|0.9873489735314456|0.00029314714070592267|0.9997068528592941|0.0006724322545247706|0.9993275677454753
1902|0.020298743794449584|0.9797012562055504|1|0|0.0000023795852985378306|0.9999976204147014|0.000003331881437895156|0.9999966681185621|0.0017906757573131547|0.9982093242426868
1903|0.25490740598645373|0.7450925940135462|1|0|0.000010221834764504881|0.9999897781652355|0.00007600008733256866|0.9999239999126674|0.0004687912464380366|0.9995312087535619
1904|0.10730037257073814|0.8926996274292619|1|0|0.0005869585080142044|0.9994130414919858|0.008633810247074302|0.9913661897529257|0.0007577735934027587|0.9992422264065972
1905|0.004343028626680367|0.9956569713733197|1|0|0.000024721257676970675|0.9999752787423231|0.000025700727357152608|0.9999742992726428|0.000267705401301162|0.9997322945986988
1906|0.014936438576936587|0.9850635614230634|0.9999999999990061|9.938716516444401e-13|2.7651187079514433e-7|0.9999997234881292|8.052908293272805e-8|0.999999919470917|0.00020413936137496166|0.999795860638625
1907|0.018220422975938476|0.9817795770240615|1|0|0.0000027690015896241543|0.9999972309984104|8.064245357023059e-7|0.9999991935754643|0.0002371764817476981|0.9997628235182523
1908|0.5851845838427963|0.41481541615720374|1|0|0.0004611748170567608|0.9995388251829432|0.004464964872334915|0.9955350351276651|0.0010174658487914672|0.9989825341512085
1909|0.018220420812659396|0.9817795791873406|0.9999999999990057|9.943157408542902e-13|2.6718797499887653e-7|0.999999732812025|7.781366500858238e-8|0.999999922186335|0.0002180609836819936|0.999781939016318
1910|0.004343017843701874|0.9956569821562982|0.9999999999999993|6.661338147750939e-16|0.000002441584586709928|0.9999975584154133|0.0000025383256760558833|0.9999974616743239|0.0002197138388353102|0.9997802861611647
1911|0.004343017534318032|0.995656982465682|1|0|0.0000028449302488452865|0.9999971550697512|8.285375206246552e-7|0.9999991714624794|0.0002553221911658781|0.9997446778088341
1912|0.007456336766681603|0.9925436632333184|1|0|0.000002311845119915012|0.9999976881548801|0.0000024034445739709453|0.9999975965554261|0.0002830319790186922|0.9997169680209813
1913|0.08101175408090174|0.9189882459190982|1|0|0.00000200807344212506|0.9999979919265579|0.000002087635290710151|0.9999979123647093|0.000395780103982264|0.9996042198960178
1914|0.004343017563623796|0.9956569824363762|1|0|0.000002940506779332125|0.9999970594932207|8.563726304860047e-7|0.9999991436273695|0.00022203473156422976|0.9997779652684358
1915|0.0015790503174104532|0.9984209496825895|1|0|0.03429742158742968|0.9657025784125703|0.0022062108225972153|0.9977937891774028|0.0004050140742023766|0.9995949859257977
1916|0.0015790503174104532|0.9984209496825895|1|0|0.000025346215174402097|0.9999746537848256|0.000026350451032559994|0.9999736495489674|0.00023897135689860525|0.9997610286431013
1917|0.0043430177790035685|0.9956569822209964|0.9999999999999993|6.661338147750939e-16|0.0000023079076611282515|0.9999976920923389|0.000002399351107156912|0.9999976006488929|0.0002830319794877153|0.9997169680205122
1918|0.014936441025510347|0.9850635589744896|1|0|0.0000024747583477254018|0.9999975252416523|7.207310036860598e-7|0.9999992792689963|0.0004242704608898283|0.9995757295391102
1919|0.02029878512194818|0.9797012148780518|1|0|0.00002136746457006409|0.99997863253543|0.000022214018244705234|0.9999777859817552|0.0005115182848620093|0.999488481715138
1920|0.5851398750117118|0.41486012498828817|0.9999999999990485|9.514611321037592e-13|2.6802057721211824e-7|0.9999997319794228|7.80561455103633e-8|0.9999999219438545|0.0002347445621620459|0.999765255437838
1921|0.01822050327056129|0.9817794967294388|1|0|0.00004090480454975898|0.9999590951954502|0.00008267097099364506|0.9999173290290063|0.0003570268381855208|0.9996429731618145
1922|0.020298738622230108|0.9797012613777699|0.9999999999971645|2.83550960489265e-12|5.411967446142063e-7|0.9999994588032554|4.3049967512496757e-7|0.9999995695003249|0.00012300793392632943|0.9998769920660737
1923|0.01822622181167509|0.9817737781883249|1|0|0.00055212896051319|0.9994478710394868|0.008120692533340997|0.991879307466659|0.0008097497065584375|0.9991902502934416
1924|0.01822042122693677|0.9817795787730632|0.9999999999968485|3.1514790777009694e-12|5.369817990832958e-7|0.9999994630182009|4.271468585679942e-7|0.9999995728531414|0.00010279244190628499|0.9998972075580937
1925|0.10730037257073814|0.8926996274292619|1|0|0.004817924303997284|0.9951820756960027|0.00002776170585762134|0.9999722382941424|0.00023867506999526478|0.9997613249300047
1926|0.0015790503174104532|0.9984209496825895|0.999999999376507|6.234930349791057e-10|0.000001321665250893576|0.9999986783347491|3.849118517552635e-7|0.9999996150881483|0.0010654312057508805|0.9989345687942491
1927|0.2489724210735561|0.7510275789264439|1|0|3.562154523107012e-7|0.9999996437845476|2.1283787515361674e-7|0.9999997871621249|0.0011106645637042965|0.9988893354362957
1928|0.01822042331595154|0.9817795766840485|1|0|0.000002003362430044896|0.9999979966375699|0.0000020827376249472646|0.9999979172623751|0.00039578010492354217|0.9996042198950764
1929|0.01822256610903734|0.9817774338909626|1|0|0.00039125901442713286|0.9996087409855728|0.0028160553943179273|0.997183944605682|0.0002674878333117674|0.9997325121666882
1930|0.0015790503174104532|0.9984209496825895|1|0|0.009398903481693997|0.990601096518306|0.00011144964777302596|0.999888550352227|0.0008111256388925186|0.9991888743611075
1931|0.06718496018003718|0.9328150398199628|1|0|0.0000023318317068824926|0.9999976681682932|0.000002424223707701691|0.9999975757762923|0.0002461327641418628|0.9997538672358581
1932|0.014936496538707544|0.9850635034612925|1|0|0.000028161707268496912|0.9999718382927315|0.000039436546717787144|0.9999605634532822|0.0009609696838573995|0.9990390303161426
1933|0.018220429368155176|0.9817795706318448|0.9999999999999993|6.661338147750939e-16|0.000004346300315930004|0.999995653699684|0.000008784574099370276|0.9999912154259006|0.00023474416901134434|0.9997652558309886
1934|0.5851399539245229|0.4148600460754771|1|0|0.0000028845543453630554|0.9999971154456546|0.000006152021230032901|0.99999384797877|0.0013388836165119963|0.998661116383488
1935|0.004343016797612108|0.9956569832023879|1|0|3.5759502758626426e-7|0.9999996424049724|2.136715161939698e-7|0.9999997863284839|0.0009347579932052503|0.9990652420067947
1936|0.001579050317410452|0.9984209496825895|1|0|0.000003788304271089199|0.9999962116957289|0.00000530496356668895|0.9999946950364333|0.0010781984754986464|0.9989218015245014
1937|0.004360398790090329|0.9956396012099097|1|0|0.07033610252182997|0.92966389747817|0.0029840768914994723|0.9970159231085005|0.00030248664928754184|0.9996975133507124
1938|0.018220935968319668|0.9817790640316804|1|0|0.00009137955424865411|0.9999086204457514|0.0006788932413606749|0.9993211067586393|0.000767210500142621|0.9992327894998574
1939|0.10730037257073811|0.8926996274292619|0.9999996612142084|3.387857916425929e-7|2.909106407459311e-7|0.9999997090893592|8.472246742450816e-8|0.9999999152775326|0.00018222803052757135|0.9998177719694724
1940|0.06718500780417745|0.9328149921958225|0.9999999999999978|2.220446049250313e-15|0.000004617070638031698|0.999995382929362|0.000013110106403863803|0.9999868898935962|0.00012394004768285976|0.9998760599523171
1941|0.01822045235459737|0.9817795476454027|1|0|0.00002327938995846476|0.9999767206100415|0.000024201729896957633|0.9999757982701031|0.0002859610577749669|0.999714038942225
1942|0.014936438652289677|0.9850635613477103|1|0|3.1922492355604657e-7|0.9999996807750764|1.252341723490711e-7|0.9999998747658276|0.0007778346745266986|0.9992221653254733
1943|0.018220594957141005|0.981779405042859|1|0|0.00005402006739918383|0.9999459799326008|0.0002065840302879032|0.999793415969712|0.0005136922749719714|0.999486307725028
1944|0.018220935968319668|0.9817790640316804|1|0|0.00009137955424865411|0.9999086204457514|0.0006788932413606749|0.9993211067586393|0.000767210500142621|0.9992327894998574
1945|0.08101187891598169|0.9189881210840183|1|0|0.000023984922674864117|0.9999760150773251|0.000024935221694364836|0.9999750647783057|0.00025224060374901366|0.9997477593962509
1946|0.36343792633015026|0.6365620736698497|0.9999999999999996|4.440892098500626e-16|0.000003434873962790802|0.9999965651260372|0.0000035709707003932658|0.9999964290292996|0.00023191372270226835|0.9997680862772977
1947|0.014937605310218833|0.9850623946897812|1|0|0.00006565346777671935|0.9999343465322232|0.0012882923614893438|0.9987117076385107|0.00022320083336176396|0.9997767991666382
1948|0.014936442452438173|0.9850635575475618|1|0|0.0000023794131297881783|0.9999976205868703|0.0000024736908643598963|0.9999975263091356|0.00021971384511538245|0.9997802861548846
1949|0.004343017659039357|0.9956569823409607|1|0|0.000002060043033537122|0.9999979399569665|0.0000021416627976580775|0.9999978583372023|0.00047030735405962986|0.9995296926459404
1950|0.014938621300641752|0.9850613786993583|1|0|0.00016099483072490003|0.9998390051692752|0.0023717924586386593|0.9976282075413614|0.0017139465859364593|0.9982860534140635
1951|0.018220628165914375|0.9817793718340856|1|0|0.000037789772122282344|0.9999622102278777|0.0002724446265177422|0.9997275553734822|0.00024611618246630536|0.9997538838175337
1952|0.0015790503174104532|0.9984209496825895|1|0|0.0001618258935030765|0.9998381741064969|0.0011653735079283718|0.9988346264920717|0.000636482473299159|0.9993635175267008
1953|0.020298749419669637|0.9797012505803304|1|0|0.000003468215806839502|0.9999965317841931|0.000007398092672278575|0.9999926019073277|0.0006605089662229238|0.9993394910337771
1954|0.0015790503174104532|0.9984209496825895|1|0|0.000002587997118841844|0.9999974120028812|7.537099402555539e-7|0.9999992462900598|0.00035703582098862454|0.9996429641790113
1955|0.004343018016088039|0.995656981983912|1|0|0.000002377502779413077|0.9999976224972206|0.0000033289655155740717|0.9999966710344844|0.001790675761056581|0.9982093242389434
1956|0.014936441025510347|0.9850635589744896|1|0|0.0000024747583477254018|0.9999975252416523|7.207310036860598e-7|0.9999992792689963|0.0004242704608898283|0.9995757295391102
1957|0.5353984667718179|0.4646015332281821|1|0|0.000002991688659366205|0.9999970083113406|8.712785216517657e-7|0.9999991287214783|0.00020920764018656282|0.9997907923598134
1958|0.06718494583148912|0.9328150541685108|1|0|4.699399740865872e-7|0.999999530060026|3.7808700090294156e-7|0.9999996219129991|0.001975982477522321|0.9980240175224777
1959|0.01822129400509283|0.9817787059949071|1|0|0.00006329001095089422|0.9999367099890492|0.0012420529291356688|0.9987579470708643|0.0002652429935405509|0.9997347570064594
1960|0.014936450477176632|0.9850635495228234|1|0|0.0000046878809022763886|0.9999953121190978|0.000009474954172387184|0.9999905250458276|0.00018222665934135984|0.9998177733406587
1961|0.01822060297148818|0.9817793970285118|1|0|0.000033201158823799635|0.9999667988411762|0.00023937930900959446|0.9997606206909904|0.0003957535175974402|0.9996042464824025
1962|0.06719534402338737|0.9328046559766127|1|0|0.0003456623038446068|0.9996543376961554|0.002487924372254938|0.997512075627745|0.000511110812719919|0.9994888891872801
1963|0.01822042364754855|0.9817795763524515|1|0|0.000002246313290419234|0.9999977536867096|0.000002335316615002864|0.999997664683385|0.00026291745830780825|0.9997370825416922
1964|0.0015790503174104532|0.9984209496825895|0.9999989977310364|0.0000010022689636013382|5.5675982066061e-7|0.9999994432401793|4.428794649282759e-7|0.9999995571205351|0.00010850262306432261|0.9998914973769357
1965|0.08101188038186816|0.9189881196181319|1|0|0.000024242989331285016|0.9999757570106688|0.00002520351535818863|0.9999747964846418|0.000238971498044366|0.9997610285019556
1966|0.06718518759721682|0.9328148124027832|1|0|0.000027885429613983214|0.999972114570386|0.00003880903142250816|0.9999611909685775|0.039211513659720344|0.9607884863402797
1967|0.01494314402463986|0.9850568559753602|1|0|0.007476407921635204|0.9925235920783648|0.0003036557831154593|0.9996963442168846|0.00021933505781426813|0.9997806649421858
1968|0.020298790844881297|0.9797012091551187|1|0|0.00002393862018914173|0.9999760613798109|0.00002488707468034129|0.9999751129253197|0.00030783798031972946|0.9996921620196803
1969|0.01823042979127321|0.9817695702087268|1|0|0.0007330495351527462|0.9992669504648473|0.014231693387709361|0.9857683066122906|0.0001730205374216032|0.9998269794625784
1970|0.014936450347236556|0.9850635496527634|1|0|0.000004637984232274829|0.9999953620157678|0.000009374106395596169|0.9999906258936044|0.00019234551824845334|0.9998076544817516
1971|0.014936452931772301|0.9850635470682277|1|0|0.0000044304098423132335|0.9999955695901577|0.000012580097063763502|0.9999874199029363|0.0001483139333258619|0.9998516860666742
1972|0.014939322103800364|0.9850606778961997|1|0|0.0004082360685724793|0.9995917639314276|0.00293824955470926|0.9970617504452908|0.00023876271908924404|0.9997612372809107
1973|0.014940281230350079|0.9850597187696499|1|0|0.00443232586168529|0.9955676741383147|0.000025532979444161066|0.9999744670205558|0.0003075127908513375|0.9996924872091487
1974|0.001579050317410452|0.9984209496825895|1|0|0.00009755754208540638|0.9999024424579146|0.0005681058799101294|0.9994318941200899|0.0004299929278755372|0.9995700070721245
1975|0.08101203910550653|0.9189879608944935|1|0|0.000033975457362069596|0.9999660245426379|0.00007246822391510121|0.9999275317760848|0.0007623609970990774|0.999237639002901
1976|0.535398425206152|0.464601574793848|0.9999999999969975|3.0024871477962733e-12|5.644261451787124e-7|0.9999994355738548|4.489777122937582e-7|0.9999995510222877|0.00010279244114571219|0.9998972075588543
1977|0.018222306435146742|0.9817776935648532|1|0|0.00034388648072022134|0.9996561135192797|0.0024751480429211037|0.9975248519570789|0.0004301203276192054|0.9995698796723808
1978|0.10730037257073814|0.8926996274292619|1|0|0.000003857534322717925|0.9999961424656773|0.000005401976522944188|0.999994598023477|0.0010016295492372913|0.9989983704507627
1979|0.24898680891086386|0.7510131910891361|1|0|0.00006728437871312396|0.9999327156212868|0.0013356095398275414|0.9986643904601724|0.0025105046369467672|0.9974894953630532
1980|0.004343018678175666|0.9956569813218243|1|0|0.000004707783480946224|0.9999952922165191|0.000003786413901158319|0.9999962135860988|0.0027665890880506326|0.9972334109119494
1981|0.014936445647843122|0.9850635543521569|1|0|0.000004742613568999634|0.999995257386431|0.000003814980731508752|0.9999961850192685|0.002406684877282146|0.9975933151227179
1982|0.01822081832006759|0.9817791816799324|1|0|0.00009121265274019206|0.9999087873472599|0.0005032275928759521|0.9994967724071241|0.0001180005239234652|0.9998819994760766
1983|0.01493916474254048|0.9850608352574595|1|0|0.0003859546774904356|0.9996140453225095|0.0027778788754574983|0.9972221211245424|0.0003076021349008913|0.9996923978650991
1984|0.018220427263955542|0.9817795727360444|0.9999999999999987|1.3322676295501878e-15|0.000007728061483348697|0.9999922719385167|0.0000022506716407132356|0.9999977493283593|0.0007009406835612205|0.9992990593164388
1985|0.004343020872234782|0.9956569791277652|1|0|0.000004766714952599868|0.9999952332850474|0.00001297684671862588|0.9999870231532814|0.0012503414697784955|0.9987496585302215
1986|0.24897293181982855|0.7510270681801714|1|0|0.000024683568774434127|0.9999753164312256|0.000025661541832868988|0.9999743384581671|0.00028596085316811627|0.9997140391468319
1987|0.014936449529651721|0.9850635504703483|1|0|0.000006304960605794531|0.9999936950393942|0.000006756229850582445|0.9999932437701494|0.0005098885513508886|0.9994901114486491
1988|0.08102069287866973|0.9189793071213302|1|0|0.0003921762520883625|0.9996078237479117|0.0028226569465261858|0.9971773430534738|0.0002674873155950078|0.999732512684405
1989|0.08101181324621126|0.9189881867537888|1|0|0.000007925256066426797|0.9999920747439336|0.000017413889018056716|0.9999825861109819|0.0021836041364049364|0.997816395863595
1990|0.10730037257073814|0.8926996274292619|1|0|9.049465093786443e-7|0.9999990950534906|0.0000019523466386795744|0.9999980476533613|0.04763140341525602|0.9523685965847439
1991|0.10730037257073814|0.8926996274292619|1|0|3.2090109615155137e-7|0.9999996790989039|1.2524627332110687e-7|0.9999998747537266|0.03407867231790892|0.965921327682091
1992|0.007456336766681597|0.9925436632333184|0.9999999999999969|3.1086244689504383e-15|4.1288836186882686e-7|0.9999995871116382|2.46734355313378e-7|0.9999997532656447|0.0005478590831625005|0.9994521409168375
1993|0.018220423269194257|0.9817795767308057|1|0|0.0000019691052096570698|0.9999980308947903|0.000002047122003111367|0.9999979528779969|0.00047030737551412966|0.9995296926244859
1994|0.004343812507718949|0.995656187492281|1|0|0.0004092670951301067|0.9995907329048699|0.0029456702612467396|0.9970543297387533|0.0002674776688568648|0.9997325223311432
1995|0.0015790503174104532|0.9984209496825895|1|0|0.00002816062367669535|0.9999718393763233|0.0000394342113127367|0.9999605657886873|0.0010893322172353004|0.9989106677827647
1996|0.01822259313066625|0.9817774068693338|1|0|0.0003961881476054402|0.9996038118523946|0.002851532155117859|0.9971484678448821|0.00025202954971218443|0.9997479704502878
1997|0.014936530208126297|0.9850634697918736|1|0|0.000034044881170153454|0.9999659551188298|0.0000726153329794444|0.9999273846670206|0.0008143207972944208|0.9991856792027056
1998|0.06718512601796994|0.9328148739820301|1|0|0.000007657319810038125|0.99999234268019|0.00004226720322122069|0.9999577327967788|0.014319097793563721|0.9856809022064362
1999|0.018224830848316713|0.9817751691516833|1|0|0.006513513761459901|0.9934864862385401|0.00007716173648195237|0.999922838263518|0.000716357291952111|0.9992836427080479
2000|0.5851426239088139|0.4148573760911861|1|0|0.00005890322812106378|0.9999410967718789|0.00024418374174535034|0.9997558162582546|0.001207721436480731|0.9987922785635193
2001|0.8750000029278985|0.12499999707210148|6.623696736271516e-8|0.9999999337630326|4.979885623683941e-7|0.9999995020114376|3.9613079938428797e-7|0.9999996038692006|0.00008887566332082111|0.9999111243366791
2002|0.08433738131749331|0.9156626186825068|0.000013627307250529154|0.9999863726927495|4.870127199812804e-7|0.9999995129872801|3.8739993777966537e-7|0.9999996126000623|0.00008887549229201049|0.999911124507708
2003|0.019021739406949446|0.9809782605930505|1.9445449236155044e-7|0.9999998055455076|2.512931879951021e-7|0.999999748706812|7.318504946358295e-8|0.9999999268149505|0.00015755751350575564|0.9998424424864942
2004|0.5957446848035378|0.40425531519646224|3.5269332576492476e-7|0.9999996473066742|1.7927926363000333e-7|0.9999998207207363|5.22121665184663e-8|0.9999999477878334|0.00011933342779410994|0.9998806665722059
2005|0.5957446873505977|0.4042553126494022|9.375851375238937e-8|0.9999999062414863|4.828257758804853e-7|0.9999995171742241|3.8406938435141556e-7|0.9999996159306156|0.00010007380859205922|0.9998999261914079
2006|0.5957446859148182|0.40425531408518184|4.804469164646924e-7|0.9999995195530835|2.0754399645457805e-7|0.9999997924560036|6.044380974900932e-8|0.9999999395561902|0.00013977200472394604|0.9998602279952761
2007|0.08433735100289734|0.9156626489971026|1.1558486566247962e-7|0.9999998844151343|3.418259053556601e-7|0.9999996581740946|2.719093958600312e-7|0.9999997280906041|0.0000673129359969525|0.9999326870640031
2008|0.5957446857857671|0.404255314214233|5.031584085212934e-7|0.9999994968415914|1.7518319076327768e-7|0.9999998248168093|5.1019251988035014e-8|0.999999948980748|0.00013436868024514133|0.9998656313197549
2009|0.08433735066497526|0.9156626493350247|3.476261498298281e-7|0.9999996523738502|1.7670354235487409e-7|0.9999998232964576|5.14620296348178e-8|0.9999999485379704|0.00011933342791130279|0.9998806665720887
2010|0.45714285714285724|0.5428571428571428|0.00007295075669978138|0.9999270492433002|1.7628044103941565e-7|0.999999823719559|5.133880826559975e-8|0.9999999486611918|0.00011933414720838263|0.9998806658527917
2011|0.5957446848035377|0.40425531519646224|3.526933257649246e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846628e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2012|0.5957446848035377|0.4042553151964623|3.526933257649246e-7|0.9999996473066742|1.7927926363000333e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779410991|0.9998806665722059
2013|0.5957446848035377|0.4042553151964623|3.526933257649247e-7|0.9999996473066742|1.7927926363000336e-7|0.9999998207207363|5.22121665184663e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2014|0.5957446848035377|0.40425531519646224|3.5269332576492455e-7|0.9999996473066742|1.792792636300032e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410993|0.9998806665722059
2015|0.08433735066497529|0.9156626493350247|3.476261498298279e-7|0.9999996523738502|1.7670354235487422e-7|0.9999998232964576|5.1462029634817836e-8|0.9999999485379704|0.00011933342791130282|0.9998806665720887
2016|0.0843373506649754|0.9156626493350247|3.476261498298281e-7|0.9999996523738502|1.7670354235487409e-7|0.9999998232964576|5.1462029634817836e-8|0.9999999485379704|0.00011933342791130279|0.9998806665720887
2017|0.5957453547212411|0.4042546452787589|0.00009936828711049022|0.9999006317128895|1.7928161695406092e-7|0.999999820718383|5.22128518857814e-8|0.9999999477871481|0.0001193344087283213|0.9998806655912715
2018|0.08433735102131419|0.9156626489786859|4.735442943928836e-7|0.9999995264557056|2.0456219330719835e-7|0.9999997954378067|5.9575408131867565e-8|0.999999940424592|0.00013977200479718487|0.9998602279952029
2019|0.08433735066383387|0.9156626493361663|3.478482793324787e-7|0.9999996521517207|1.7612991073164744e-7|0.9999998238700892|5.12949687643881e-8|0.9999999487050312|0.007815384858878336|0.9921846151411216
2020|0.5957446858573833|0.4042553141426167|1.1726969014732046e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238113|0.9999326870642476
2021|0.5957446858573832|0.4042553141426169|1.1726969014732053e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2022|0.5957446848035377|0.4042553151964623|3.526933257649248e-7|0.9999996473066742|1.7927926363000326e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410994|0.9998806665722059
2023|0.5957446858573832|0.4042553141426169|1.1726969014732036e-7|0.9999998827303098|3.4680853244412726e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.00006731293575238112|0.9999326870642476
2024|0.5957446857857671|0.40425531421423294|5.031584085212934e-7|0.9999994968415914|1.7518319076327766e-7|0.9999998248168093|5.101925198803501e-8|0.999999948980748|0.00013436868024514125|0.9998656313197549
2025|0.5957446844198826|0.40425531558011746|1.976569332225867e-7|0.9999998023430667|2.5543169593023203e-7|0.999999744568304|7.439032251676188e-8|0.9999999256096774|0.00015755751341643316|0.9998424424865836
2026|0.08433735100289734|0.9156626489971027|1.155848656624796e-7|0.9999998844151343|3.4182590535566003e-7|0.9999996581740946|2.7190939586003123e-7|0.9999997280906041|0.00006731293599695252|0.9999326870640031
2027|0.019021739469687382|0.9809782605303127|1.944809926498794e-7|0.9999998055190072|3.424563988981118e-7|0.9999996575436011|9.97348503253791e-8|0.9999999002651496|0.0005044021687261351|0.999495597831274
2028|0.5957446858573832|0.40425531414261684|1.1726969014732041e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238107|0.9999326870642476
2029|0.08433735126083573|0.9156626487391644|1.156882538586856e-7|0.9999998843117462|4.07036312062476e-7|0.9999995929636879|3.237817730369112e-7|0.999999676218227|0.0001533871337452825|0.9998466128662546
2030|0.08433735066497537|0.9156626493350246|3.4762614982982807e-7|0.9999996523738502|1.767035423548741e-7|0.9999998232964576|5.146202963481782e-8|0.9999999485379704|0.00011933342791130278|0.9998806665720887
2031|0.5957446857857669|0.40425531421423305|5.031584085212934e-7|0.9999994968415914|1.7518319076327766e-7|0.9999998248168093|5.101925198803501e-8|0.999999948980748|0.00013436868024514127|0.9998656313197549
2032|0.084337351080573|0.9156626489194271|1.6489440480925346e-7|0.9999998351055952|3.340171382654358e-7|0.9999996659828616|2.6569782117055494e-7|0.9999997343021788|0.00007579443142684577|0.9999242055685732
2033|0.01902173951277918|0.9809782604872209|4.95006229867631e-7|0.9999995049937701|1.7234486962645667e-7|0.9999998276551304|5.019263717030334e-8|0.9999999498073628|0.00013436868026464434|0.9998656313197354
2034|0.595744685857383|0.4042553141426169|1.1726969014732043e-7|0.9999998827303098|3.4680853244412716e-7|0.9999996531914676|2.7587288458395126e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2035|0.5957446859148182|0.4042553140851818|4.804469164646921e-7|0.9999995195530835|2.0754399645457784e-7|0.9999997924560036|6.044380974900927e-8|0.9999999395561902|0.00013977200472394596|0.9998602279952761
2036|0.5957446848035377|0.40425531519646224|3.5269332576492486e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2037|0.5957446858573832|0.4042553141426168|1.172696901473204e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238107|0.9999326870642476
2038|0.5957446858573832|0.4042553141426168|1.1726969014732041e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839513e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2039|0.5957446848035377|0.4042553151964623|3.526933257649248e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.2212166518466284e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2040|0.5957446858573833|0.40425531414261673|1.1726969014732043e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2041|0.5957446858573832|0.4042553141426168|1.1726969014732041e-7|0.9999998827303098|3.4680853244412716e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2042|0.595744685857383|0.404255314142617|1.1726969014732046e-7|0.9999998827303098|3.4680853244412716e-7|0.9999996531914676|2.7587288458395126e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2043|0.5957446859148182|0.4042553140851818|4.80446916464692e-7|0.9999995195530835|2.075439964545779e-7|0.9999997924560036|6.044380974900928e-8|0.9999999395561902|0.00013977200472394604|0.9998602279952761
2044|0.5957446858573832|0.4042553141426168|1.1726969014732042e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2045|0.5957446858573832|0.4042553141426169|1.1726969014732037e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2046|0.5957446848035378|0.40425531519646213|3.526933257649248e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779411001|0.9998806665722059
2047|0.08433735066497526|0.9156626493350248|3.4762614982982833e-7|0.9999996523738502|1.7670354235487414e-7|0.9999998232964576|5.146202963481783e-8|0.9999999485379704|0.00011933342791130286|0.9998806665720887
2048|0.01902173951832806|0.9809782604816719|1.1536968427189036e-7|0.9999998846303157|3.4118953721444954e-7|0.9999996588104627|2.7140318941367933e-7|0.9999997285968105|0.00006731293602818853|0.9999326870639718
2049|0.4571428571428571|0.5428571428571428|1.1530701741066144e-7|0.9999998846929826|3.410042089484386e-7|0.999999658995791|2.7125576788693943e-7|0.9999997287442322|0.00006731293603728532|0.9999326870639627
2050|0.019021739436675338|0.9809782605633246|3.46978983331992e-7|0.9999996530210167|1.7637457794977396e-7|0.9999998236254221|5.136622410801029e-8|0.999999948633776|0.00011933342792627039|0.9998806665720738
2051|0.0843373510213142|0.9156626489786858|4.7354429439288406e-7|0.9999995264557056|2.0456219330719835e-7|0.9999997954378067|5.957540813186758e-8|0.999999940424592|0.00013977200479718492|0.9998602279952029
2052|0.5957446848035377|0.40425531519646235|3.5269332576492465e-7|0.9999996473066742|1.7927926363000323e-7|0.9999998207207363|5.221216651846628e-8|0.9999999477878334|0.00011933342779410993|0.9998806665722059
2053|0.019021739436675334|0.9809782605633246|3.46978983331992e-7|0.9999996530210167|1.7637457794977385e-7|0.9999998236254221|5.13662241080103e-8|0.999999948633776|0.00011933342792627034|0.9998806665720738
2054|0.5957446859148182|0.4042553140851819|4.804469164646919e-7|0.9999995195530835|2.0754399645457784e-7|0.9999997924560036|6.044380974900928e-8|0.9999999395561902|0.00013977200472394596|0.9998602279952761
2055|0.5957446848035377|0.40425531519646224|3.5269332576492465e-7|0.9999996473066742|1.7927926363000333e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779411004|0.9998806665722059
2056|0.019021739436675327|0.9809782605633246|3.469789833319919e-7|0.9999996530210167|1.7637457794977372e-7|0.9999998236254221|5.136622410801027e-8|0.999999948633776|0.00011933342792627036|0.9998806665720738
2057|0.595744686099623|0.40425531390037706|1.672979903534641e-7|0.9999998327020097|3.3888594093678e-7|0.999999661114059|2.695707669367614e-7|0.9999997304292331|0.00007579443117402883|0.999924205568826
2058|0.5957446894756306|0.4042553105243694|6.572643125339604e-8|0.9999999342735687|6.733726907168589e-7|0.9999993266273093|5.356421460537298e-7|0.999999464357854|0.00028456817184104846|0.999715431828159
2059|0.595744685857383|0.4042553141426169|1.1726969014732037e-7|0.9999998827303098|3.468085324441269e-7|0.9999996531914676|2.7587288458395105e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2060|0.5957446848035377|0.40425531519646224|3.5269332576492476e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.2212166518466284e-8|0.9999999477878334|0.00011933342779411002|0.9998806665722059
2061|0.01902173943667533|0.9809782605633246|3.469789833319919e-7|0.9999996530210167|1.7637457794977393e-7|0.9999998236254221|5.1366224108010263e-8|0.999999948633776|0.00011933342792627038|0.9998806665720738
2062|0.010958904109589034|0.9890410958904109|3.4679051028148434e-7|0.9999996532094897|1.762787742807875e-7|0.9999998237212258|5.1338322849287335e-8|0.9999999486616772|0.00011933342793062936|0.9998806665720693
2063|0.5957446857857671|0.4042553142142329|5.031584085212933e-7|0.9999994968415914|1.7518319076327768e-7|0.9999998248168093|5.101925198803501e-8|0.999999948980748|0.00013436868024514127|0.9998656313197549
2064|0.5957446848035376|0.40425531519646246|3.5269332576492465e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846627e-8|0.9999999477878334|0.00011933342779411001|0.9998806665722059
2065|0.5957446848035377|0.40425531519646235|3.526933257649246e-7|0.9999996473066742|1.7927926363000323e-7|0.9999998207207363|5.221216651846627e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2066|0.05|0.9500000000000001|3.4679051028148397e-7|0.9999996532094897|1.7627877428078762e-7|0.9999998237212256|5.1338322849287375e-8|0.9999999486616772|0.00011933342793062932|0.9998806665720694
2067|0.595744685857383|0.404255314142617|1.1726969014732041e-7|0.9999998827303098|3.4680853244412694e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2068|0.08433735066497539|0.9156626493350246|3.476261498298282e-7|0.9999996523738502|1.767035423548741e-7|0.9999998232964576|5.1462029634817836e-8|0.9999999485379704|0.00011933342791130283|0.9998806665720887
2069|0.01902173951832805|0.9809782604816719|1.1536968427189031e-7|0.9999998846303157|3.411895372144497e-7|0.9999996588104627|2.7140318941367944e-7|0.9999997285968105|0.00006731293602818853|0.9999326870639718
2070|0.5957446858573833|0.4042553141426167|1.1726969014732041e-7|0.9999998827303098|3.4680853244412694e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2071|0.5957446860919223|0.40425531390807756|1.6744187145021406e-7|0.9999998325581285|3.381718720565214e-7|0.9999996618281279|2.690027525329655e-7|0.9999997309972475|0.004977908106118809|0.9950220918938812
2072|0.5957446858573832|0.40425531414261684|1.1726969014732046e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2073|0.5957446860996232|0.4042553139003767|1.6729799035346405e-7|0.9999998327020097|3.388859409367797e-7|0.999999661114059|2.6957076693676113e-7|0.9999997304292331|0.00007579443117402881|0.999924205568826
2074|0.45714285714285713|0.5428571428571429|3.467905102814838e-7|0.9999996532094898|1.7627877428078754e-7|0.9999998237212258|5.133832284928736e-8|0.9999999486616771|0.00011933342793062929|0.9998806665720693
2075|0.5957446859148182|0.4042553140851818|4.804469164646919e-7|0.9999995195530835|2.0754399645457784e-7|0.9999997924560036|6.044380974900927e-8|0.9999999395561902|0.00013977200472394598|0.9998602279952761
2076|0.875000002299719|0.12499999770028102|4.84216111349137e-7|0.9999995157838886|2.0917221788298649e-7|0.9999997908277821|6.091800272943368e-8|0.9999999390819972|0.0001397720046839537|0.999860227995316
2077|0.019021739512779186|0.9809782604872209|4.95006229867631e-7|0.9999995049937701|1.7234486962645665e-7|0.9999998276551304|5.019263717030333e-8|0.9999999498073628|0.00013436868026464428|0.9998656313197354
2078|0.5957446857857671|0.40425531421423294|5.031584085212932e-7|0.9999994968415914|1.751831907632775e-7|0.9999998248168093|5.101925198803496e-8|0.999999948980748|0.0001343686802451412|0.9998656313197549
2079|0.45714285714285724|0.5428571428571428|1.1530701741066137e-7|0.9999998846929826|3.4100420894843863e-7|0.999999658995791|2.712557678869395e-7|0.9999997287442322|0.00006731293603728533|0.9999326870639627
2080|0.5957446848035376|0.40425531519646246|3.5269332576492465e-7|0.9999996473066742|1.7927926363000326e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410995|0.9998806665722059
2081|0.5957446844198825|0.40425531558011757|1.976569332225868e-7|0.9999998023430667|2.55431695930232e-7|0.999999744568304|7.439032251676187e-8|0.9999999256096774|0.00015755751341643326|0.9998424424865836
2082|0.010958904109589034|0.9890410958904109|3.4679051028148387e-7|0.9999996532094897|1.762787742807875e-7|0.9999998237212258|5.133832284928735e-8|0.9999999486616772|0.00011933342793062936|0.9998806665720693
2083|0.5957446858573833|0.40425531414261673|1.1726969014732037e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238115|0.9999326870642476
2084|0.01902173943667534|0.9809782605633246|3.4697898333199146e-7|0.9999996530210167|1.7637457794977385e-7|0.9999998236254221|5.136622410801025e-8|0.999999948633776|0.00011933342792627027|0.9998806665720738
2085|0.5957446848035377|0.40425531519646235|3.5269332576492455e-7|0.9999996473066742|1.792792636300032e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2086|0.5957446857857671|0.4042553142142329|5.031584085212935e-7|0.9999994968415914|1.7518319076327763e-7|0.9999998248168093|5.1019251988035e-8|0.999999948980748|0.0001343686802451413|0.9998656313197549
2087|0.010958904109589043|0.989041095890411|1.1530701741066146e-7|0.9999998846929826|3.410042089484389e-7|0.999999658995791|2.7125576788693953e-7|0.9999997287442322|0.00006731293603728532|0.9999326870639627
2088|0.8750000022736347|0.1249999977263652|1.1818969297589535e-7|0.999999881810307|3.495293090332422e-7|0.999999650470691|2.7803715799630903e-7|0.999999721962842|0.0000673129356188323|0.9999326870643812
2089|0.08433735044752046|0.9156626495524794|3.479425355102422e-7|0.9999996520574645|9.994826470163338e-8|0.9999999000517353|2.910830474294788e-8|0.9999999708916952|0.00027190907357102045|0.999728090926429
2090|0.5957446858573833|0.40425531414261684|1.1726969014732047e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2091|0.5957446868089853|0.40425531319101465|1.5974662699680396e-7|0.9999998402533731|4.0148690815975305e-7|0.9999995985130918|3.193674350978286e-7|0.999999680632565|0.00007884251267945068|0.9999211574873206
2092|0.01902173943667532|0.9809782605633246|3.469789833319919e-7|0.9999996530210167|1.7637457794977393e-7|0.9999998236254221|5.136622410801029e-8|0.999999948633776|0.00011933342792627039|0.9998806665720738
2093|0.08433735108057297|0.915662648919427|1.6489440480925346e-7|0.9999998351055952|3.340171382654358e-7|0.9999996659828616|2.6569782117055484e-7|0.9999997343021788|0.00007579443142684579|0.9999242055685732
2094|0.595744685785767|0.40425531421423294|5.031584085212924e-7|0.9999994968415914|1.751831907632776e-7|0.9999998248168093|5.1019251988035e-8|0.999999948980748|0.00013436868024514127|0.9998656313197549
2095|0.5957446848035379|0.404255315196462|3.5269332576492465e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846628e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2096|0.5957446868089851|0.4042553131910149|1.5974662699680436e-7|0.9999998402533731|4.0148690815975336e-7|0.9999995985130918|3.193674350978289e-7|0.999999680632565|0.00007884251267945067|0.9999211574873206
2097|0.45714285714285724|0.5428571428571428|3.467905102814842e-7|0.9999996532094898|1.7627877428078754e-7|0.9999998237212258|5.133832284928735e-8|0.9999999486616771|0.00011933342793062933|0.9998806665720693
2098|0.8750000023836487|0.12499999761635135|1.6861047454248985e-7|0.9999998313895254|3.4154456340229476e-7|0.9999996584554367|2.716855991279197e-7|0.9999997283144009|0.0000757944310359775|0.9999242055689641
2099|0.595744685785767|0.4042553142142331|5.031584085212927e-7|0.9999994968415914|1.751831907632776e-7|0.9999998248168093|5.101925198803499e-8|0.999999948980748|0.00013436868024514127|0.9998656313197549
2100|0.595744686099623|0.40425531390037694|1.6729799035346416e-7|0.9999998327020097|3.388859409367797e-7|0.999999661114059|2.6957076693676134e-7|0.9999997304292331|0.00007579443117402885|0.999924205568826
2101|0.08433745149233954|0.9156625485076604|0.000045769517148263|0.9999542304828518|3.4182794344571666e-7|0.9999996581720565|2.719110170824937e-7|0.9999997280889829|0.00006731319113533011|0.9999326868088647
2102|0.5957446848035378|0.40425531519646213|3.5269332576492465e-7|0.9999996473066742|1.7927926363000333e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2103|0.5957446859148183|0.4042553140851818|4.804469164646923e-7|0.9999995195530835|2.0754399645457784e-7|0.9999997924560036|6.044380974900927e-8|0.9999999395561902|0.00013977200472394598|0.9998602279952761
2104|0.8750000022736347|0.12499999772636529|1.1818969297589537e-7|0.999999881810307|3.4952930903324235e-7|0.999999650470691|2.7803715799630925e-7|0.999999721962842|0.00006731293561883227|0.9999326870643812
2105|0.5957446858573833|0.4042553141426167|1.1726969014732045e-7|0.9999998827303098|3.4680853244412663e-7|0.9999996531914676|2.758728845839508e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2106|0.01902173951832805|0.9809782604816719|1.1536968427189035e-7|0.9999998846303157|3.411895372144497e-7|0.9999996588104627|2.714031894136794e-7|0.9999997285968105|0.00006731293602818847|0.9999326870639718
2107|0.4571428571428572|0.5428571428571429|4.947373509894556e-7|0.9999995052626491|1.722512548229065e-7|0.9999998277487452|5.0165373382999734e-8|0.9999999498346266|0.00013436868026528757|0.9998656313197346
2108|0.019021739537096967|0.980978260462903|1.6458742512991164e-7|0.9999998354125749|3.3339530748166055e-7|0.9999996666046925|2.6520317863441477e-7|0.9999997347968212|0.00007579443145913491|0.9999242055685408
2109|0.5957446858573834|0.4042553141426165|1.1726969014732049e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839513e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2110|0.08433735100289741|0.9156626489971025|1.1558486566247954e-7|0.9999998844151343|3.4182590535566014e-7|0.9999996581740946|2.7190939586003134e-7|0.9999997280906041|0.00006731293599695248|0.9999326870640031
2111|0.5957446848035376|0.40425531519646246|3.5269332576492476e-7|0.9999996473066742|1.792792636300032e-7|0.9999998207207363|5.221216651846626e-8|0.9999999477878334|0.00011933342779410997|0.9998806665722059
2112|0.5957446844198825|0.40425531558011746|1.976569332225867e-7|0.9999998023430667|2.55431695930232e-7|0.999999744568304|7.439032251676187e-8|0.9999999256096774|0.00015755751341643337|0.9998424424865836
2113|0.5957446860996229|0.40425531390037694|1.672979903534639e-7|0.9999998327020097|3.3888594093678003e-7|0.999999661114059|2.6957076693676155e-7|0.9999997304292331|0.00007579443117402887|0.999924205568826
2114|0.5957446847999779|0.40425531520002206|3.5291869314057627e-7|0.999999647081307|1.7869727046246644e-7|0.9999998213027296|5.204267048439838e-8|0.9999999479573294|0.00781538485126222|0.9921846151487379
2115|0.4571428571428572|0.5428571428571428|1.1530701741066149e-7|0.9999998846929826|3.410042089484388e-7|0.999999658995791|2.712557678869394e-7|0.9999997287442322|0.00006731293603728532|0.9999326870639627
2116|0.019021778144780965|0.9809782218552191|0.00007299040095892752|0.999927009599041|1.763762476393308e-7|0.9999998236237523|5.136671037790796e-8|0.9999999486332896|0.00011933414759490697|0.9998806658524051
2117|0.5957478195575561|0.404252180442444|0.00046367755989933963|0.9995363224401007|1.792902755677527e-7|0.9999998207097245|5.221537356604012e-8|0.9999999477846264|0.00011933801789143946|0.9998806619821086
2118|0.5957446848035377|0.4042553151964622|3.526933257649246e-7|0.9999996473066742|1.7927926363000336e-7|0.9999998207207363|5.22121665184663e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2119|0.5957446858573832|0.40425531414261684|1.1726969014732051e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238113|0.9999326870642476
2120|0.03343023264171761|0.9665697673582824|3.537800865185263e-7|0.9999996462199136|2.0442871134188901e-7|0.9999997955712886|5.953653368281628e-8|0.9999999404634663|0.00011933342617044777|0.9998806665738295
2121|0.5957446858573833|0.4042553141426167|1.1726969014732047e-7|0.9999998827303098|3.4680853244412684e-7|0.9999996531914676|2.75872884583951e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2122|0.5957446858573832|0.4042553141426169|1.1726969014732043e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2123|0.5957446848035377|0.4042553151964622|3.5269332576492513e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846627e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2124|0.5957446848035376|0.40425531519646246|3.5269332576492497e-7|0.9999996473066742|1.7927926363000326e-7|0.9999998207207363|5.221216651846626e-8|0.9999999477878334|0.00011933342779410995|0.9998806665722059
2125|0.5957446848035377|0.40425531519646224|3.526933257649248e-7|0.9999996473066742|1.7927926363000341e-7|0.9999998207207363|5.221216651846632e-8|0.9999999477878334|0.00011933342779410994|0.9998806665722059
2126|0.5957446858573833|0.40425531414261673|1.1726969014732046e-7|0.9999998827303098|3.4680853244412694e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2127|0.4571428571428573|0.5428571428571428|3.467905102814842e-7|0.9999996532094898|1.7627877428078744e-7|0.9999998237212258|5.133832284928733e-8|0.9999999486616771|0.00011933342793062929|0.9998806665720693
2128|0.01902173951277917|0.9809782604872209|4.950062298676307e-7|0.9999995049937701|1.7234486962645654e-7|0.9999998276551304|5.0192637170303324e-8|0.9999999498073628|0.0001343686802646442|0.9998656313197354
2129|0.5957446858573833|0.4042553141426166|1.1726969014732053e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238112|0.9999326870642476
2130|0.5957446848467643|0.40425531515323565|1.9782888180292888e-7|0.9999998021711182|3.041618071860301e-7|0.9999996958381928|8.858217399938544e-8|0.9999999114178261|0.0003589875803718422|0.9996410124196282
2131|0.01902173959205887|0.9809782604079411|1.5715840907828311e-7|0.9999998428415909|3.949820139583439e-7|0.9999996050179861|3.1419304127709624e-7|0.9999996858069586|0.00007884251303200783|0.999921157486968
2132|0.5957446858573833|0.4042553141426168|1.1726969014732042e-7|0.9999998827303098|3.4680853244412694e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238112|0.9999326870642476
2133|0.08433735066497529|0.9156626493350247|3.4762614982982823e-7|0.9999996523738502|1.7670354235487417e-7|0.9999998232964576|5.1462029634817856e-8|0.9999999485379704|0.00011933342791130284|0.9998806665720887
2134|0.010958904109589043|0.989041095890411|1.1530701741066105e-7|0.9999998846929826|3.4100420894843885e-7|0.999999658995791|2.712557678869395e-7|0.9999997287442322|0.0000673129360372853|0.9999326870639627
2135|0.5957446851044343|0.4042553148955657|3.530143351920279e-7|0.9999996469856648|2.1347297304530248e-7|0.9999997865270269|6.217052764583131e-8|0.9999999378294724|0.00027190904753882355|0.9997280909524611
2136|0.019021739436675338|0.9809782605633246|3.469789833319922e-7|0.9999996530210167|1.7637457794977385e-7|0.9999998236254221|5.136622410801028e-8|0.999999948633776|0.00011933342792627034|0.9998806665720738
2137|0.5957446858573835|0.4042553141426165|1.1726969014732042e-7|0.9999998827303098|3.4680853244412684e-7|0.9999996531914676|2.758728845839509e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2138|0.08433735102085863|0.9156626489791414|4.739724855764722e-7|0.9999995260275145|2.040703033510515e-7|0.9999997959296967|5.943215319106207e-8|0.9999999405678468|0.005896184312738687|0.9941038156872612
2139|0.01902173951832805|0.9809782604816719|1.1536968427189027e-7|0.9999998846303157|3.411895372144492e-7|0.9999996588104627|2.7140318941367907e-7|0.9999997285968105|0.0000673129360281885|0.9999326870639718
2140|0.01902173943667533|0.9809782605633246|3.4697898333199183e-7|0.9999996530210167|1.7637457794977388e-7|0.9999998236254221|5.1366224108010316e-8|0.999999948633776|0.00011933342792627039|0.9998806665720738
2141|0.08433735100289737|0.9156626489971026|1.1558486566247966e-7|0.9999998844151343|3.418259053556601e-7|0.9999996581740946|2.719093958600312e-7|0.9999997280906041|0.00006731293599695247|0.9999326870640031
2142|0.019021739522778157|0.9809782604772219|4.7266270949802253e-7|0.9999995273372906|2.0418136518321388e-7|0.9999997958186349|5.9464498141376816e-8|0.9999999405355019|0.0001397720048065388|0.9998602279951935
2143|0.5957446872980076|0.4042553127019924|6.572137086171766e-8|0.9999999342786291|4.941121628951883e-7|0.999999505887837|3.9304727229533047e-7|0.9999996069527277|0.00008887566334033808|0.9999111243366596
2144|0.5957446848035376|0.40425531519646235|3.526933257649248e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.2212166518466304e-8|0.9999999477878334|0.00011933342779411002|0.9998806665722059
2145|0.3043478295616415|0.6956521704383584|3.49806079075489e-7|0.9999996501939208|1.778116329773913e-7|0.9999998221883671|5.178474298676364e-8|0.9999999482152571|0.00011933342786088571|0.9998806665721391
2146|0.5957446858573833|0.40425531414261673|1.172696901473204e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.758728845839512e-7|0.9999997241271155|0.00006731293575238107|0.9999326870642476
2147|0.5957446858573834|0.4042553141426165|1.1726969014732047e-7|0.9999998827303098|3.4680853244412716e-7|0.9999996531914676|2.7587288458395126e-7|0.9999997241271155|0.00006731293575238113|0.9999326870642476
2148|0.5957446857857671|0.404255314214233|5.031584085212934e-7|0.9999994968415914|1.7518319076327763e-7|0.9999998248168093|5.101925198803498e-8|0.999999948980748|0.00013436868024514125|0.9998656313197549
2149|0.01902173952277815|0.9809782604772219|4.726627094980229e-7|0.9999995273372906|2.0418136518321386e-7|0.9999997958186349|5.9464498141376835e-8|0.9999999405355019|0.00013977200480653874|0.9998602279951935
2150|0.36555360937024545|0.6344463906297546|1.3434246888081736e-7|0.9999998656575312|3.972988301328852e-7|0.9999996027011699|3.1603597967488334e-7|0.9999996839640203|0.00006731293327407348|0.9999326870667259
2151|0.5957446858573833|0.4042553141426168|1.1726969014732043e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.758728845839511e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2152|0.01902173951832805|0.9809782604816719|1.1536968427189036e-7|0.9999998846303157|3.411895372144496e-7|0.9999996588104627|2.7140318941367933e-7|0.9999997285968105|0.00006731293602818849|0.9999326870639718
2153|0.08433735066497529|0.9156626493350247|3.476261498298282e-7|0.9999996523738502|1.7670354235487422e-7|0.9999998232964576|5.1462029634817856e-8|0.9999999485379704|0.00011933342791130283|0.9998806665720887
2154|0.5957446848035377|0.4042553151964622|3.5269332576492476e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.221216651846628e-8|0.9999999477878334|0.00011933342779411004|0.9998806665722059
2155|0.019021739518328057|0.9809782604816719|1.1536968427189032e-7|0.9999998846303157|3.4118953721444954e-7|0.9999996588104627|2.7140318941367923e-7|0.9999997285968105|0.00006731293602818853|0.9999326870639718
2156|0.5957446852296056|0.4042553147703944|1.9768387017967167e-7|0.9999998023161298|3.480962589009556e-7|0.9999996519037411|1.0137736772335902e-7|0.9999998986226322|0.0005044021688556589|0.9994955978311444
2157|0.019021739517750554|0.9809782604822493|1.154114102540154e-7|0.9999998845885898|3.40562645360349e-7|0.9999996594373546|2.7090452099023203e-7|0.999999729095479|0.004423300331265366|0.9955766996687346
2158|0.5957446858573832|0.40425531414261684|1.1726969014732041e-7|0.9999998827303098|3.4680853244412673e-7|0.9999996531914676|2.7587288458395095e-7|0.9999997241271155|0.00006731293575238113|0.9999326870642476
2159|0.5957446867994644|0.40425531320053565|1.5987455956174117e-7|0.9999998401254404|4.006318993393025e-7|0.9999995993681007|3.1868730837782305e-7|0.9999996813126917|0.005177074555037619|0.9948229254449624
2160|0.5957446848035377|0.4042553151964623|3.526933257649246e-7|0.9999996473066742|1.792792636300034e-7|0.9999998207207363|5.2212166518466304e-8|0.9999999477878334|0.00011933342779411005|0.9998806665722059
2161|0.5957446852296056|0.4042553147703945|1.976838701796716e-7|0.9999998023161298|3.4809625890095547e-7|0.9999996519037411|1.0137736772335898e-7|0.9999998986226322|0.000504402168855659|0.9994955978311444
2162|0.05000000000000001|0.9500000000000001|3.46790510281484e-7|0.9999996532094897|1.762787742807875e-7|0.9999998237212256|5.133832284928734e-8|0.9999999486616772|0.00011933342793062934|0.9998806665720694
2163|0.5957446848035376|0.40425531519646246|3.5269332576492455e-7|0.9999996473066742|1.7927926363000336e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2164|0.08433735097993314|0.9156626490200669|4.959294886645876e-7|0.9999995040705113|1.7266631804773013e-7|0.999999827333682|5.028625378919615e-8|0.9999999497137462|0.00013436868026243555|0.9998656313197376
2165|0.5957446848035378|0.40425531519646224|3.5269332576492486e-7|0.9999996473066742|1.7927926363000333e-7|0.9999998207207363|5.2212166518466284e-8|0.9999999477878334|0.00011933342779411|0.9998806665722059
2166|0.595744684803538|0.40425531519646196|3.5269332576492476e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.221216651846627e-8|0.9999999477878334|0.00011933342779411005|0.9998806665722059
2167|0.5957446851044343|0.4042553148955657|3.530143351920267e-7|0.9999996469856648|2.1347297304530258e-7|0.9999997865270269|6.217052764583133e-8|0.9999999378294724|0.0002719090475388236|0.9997280909524611
2168|0.5957446848035377|0.40425531519646235|3.526933257649247e-7|0.9999996473066742|1.7927926363000318e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410993|0.9998806665722059
2169|0.5957446858573832|0.4042553141426168|1.1726969014732036e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2170|0.5957446868089851|0.40425531319101493|1.5974662699680455e-7|0.9999998402533731|4.0148690815975315e-7|0.9999995985130918|3.1936743509782886e-7|0.999999680632565|0.00007884251267945065|0.9999211574873206
2171|0.5957446858573834|0.4042553141426165|1.1726969014732051e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.00006731293575238111|0.9999326870642476
2172|0.4571428571428574|0.5428571428571427|0.0006502981291773037|0.9993497018708226|1.7226379588120306e-7|0.9999998277362041|5.0169025762035906e-8|0.9999999498309743|0.00013438399631201652|0.9998656160036881
2173|0.5957446848035378|0.4042553151964622|3.526933257649246e-7|0.9999996473066742|1.7927926363000312e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410997|0.9998806665722059
2174|0.8750000014870413|0.12499999851295883|3.5578378594755193e-7|0.999999644216214|1.0220070437561588e-7|0.9999998977992957|2.9764291123913205e-8|0.9999999702357089|0.0002719090737056909|0.9997280909262944
2175|0.04999999999999996|0.9500000000000001|1.1530701741066142e-7|0.9999998846929826|3.4100420894843874e-7|0.9999996589957911|2.712557678869394e-7|0.999999728744232|0.0000673129360372853|0.9999326870639628
2176|0.5957446858573833|0.40425531414261673|1.1726969014732042e-7|0.9999998827303098|3.468085324441271e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2177|0.5957446858573834|0.4042553141426165|1.1726969014732051e-7|0.9999998827303098|3.4680853244412684e-7|0.9999996531914676|2.7587288458395105e-7|0.9999997241271155|0.00006731293575238108|0.9999326870642476
2178|0.5957446858573833|0.40425531414261673|1.1726969014732042e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.0000673129357523811|0.9999326870642476
2179|0.8750000022702497|0.1249999977297504|1.1823243887715207e-7|0.999999881767561|3.488870939326783e-7|0.999999651112906|2.7752630051807335e-7|0.9999997224736995|0.004423300304482731|0.9955766996955172
2180|0.5957446848035377|0.4042553151964623|3.5269332576492476e-7|0.9999996473066742|1.7927926363000326e-7|0.9999998207207363|5.221216651846627e-8|0.9999999477878334|0.00011933342779411002|0.9998806665722059
2181|0.019021739436675327|0.9809782605633246|3.4697898333199183e-7|0.9999996530210167|1.7637457794977377e-7|0.9999998236254221|5.136622410801024e-8|0.999999948633776|0.00011933342792627036|0.9998806665720738
2182|0.595744686808985|0.40425531319101493|1.597466269968044e-7|0.9999998402533731|4.014869081597533e-7|0.9999995985130918|3.193674350978289e-7|0.999999680632565|0.0000788425126794507|0.9999211574873206
2183|0.5957446858573834|0.4042553141426165|1.1726969014732042e-7|0.9999998827303098|3.4680853244412705e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.00006731293575238108|0.9999326870642476
2184|0.5957446848035377|0.40425531519646224|3.526933257649248e-7|0.9999996473066742|1.7927926363000326e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779411002|0.9998806665722059
2185|0.5957446858573833|0.4042553141426168|1.1726969014732054e-7|0.9999998827303098|3.468085324441272e-7|0.9999996531914676|2.758728845839513e-7|0.9999997241271155|0.00006731293575238112|0.9999326870642476
2186|0.5957446859125965|0.40425531408740334|4.811263009812437e-7|0.999999518873699|2.0676354502833143e-7|0.9999997932364549|6.021651597837748e-8|0.9999999397834839|0.009141896533425809|0.9908581034665742
2187|0.5957446848035376|0.40425531519646246|3.526933257649248e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.2212166518466304e-8|0.9999999477878334|0.00011933342779410998|0.9998806665722059
2188|0.5957446848035376|0.40425531519646246|3.526933257649246e-7|0.9999996473066742|1.7927926363000328e-7|0.9999998207207363|5.2212166518466264e-8|0.9999999477878334|0.00011933342779410997|0.9998806665722059
2189|0.01902173943667533|0.9809782605633246|3.4697898333199193e-7|0.9999996530210167|1.763745779497738e-7|0.9999998236254221|5.136622410801024e-8|0.999999948633776|0.00011933342792627038|0.9998806665720738
2190|0.5957446858573832|0.4042553141426169|1.1726969014732034e-7|0.9999998827303098|3.46808532444127e-7|0.9999996531914676|2.7587288458395116e-7|0.9999997241271155|0.00006731293575238108|0.9999326870642476
2191|0.019021739436675338|0.9809782605633246|3.46978983331992e-7|0.9999996530210167|1.7637457794977377e-7|0.9999998236254221|5.136622410801025e-8|0.999999948633776|0.00011933342792627038|0.9998806665720738
2192|0.5957446848035377|0.40425531519646235|3.5269332576492497e-7|0.9999996473066742|1.792792636300033e-7|0.9999998207207363|5.221216651846629e-8|0.9999999477878334|0.00011933342779410997|0.9998806665722059
2193|0.05000000000000001|0.9500000000000001|3.4679051028148387e-7|0.9999996532094897|1.7627877428078747e-7|0.9999998237212256|5.1338322849287375e-8|0.9999999486616772|0.00011933342793062932|0.9998806665720694
2194|0.08433735066497532|0.9156626493350247|3.4762614982982807e-7|0.9999996523738502|1.7670354235487417e-7|0.9999998232964576|5.146202963481783e-8|0.9999999485379704|0.00011933342791130284|0.9998806665720887
2195|0.5957446866617913|0.4042553133382088|1.1737458545990237e-7|0.9999998826254145|4.1296947829783837e-7|0.9999995870305217|3.285013791911491e-7|0.9999996714986208|0.00015338713299845882|0.9998466128670015
2196|0.5957446848012627|0.4042553151987373|3.5283736856338296e-7|0.9999996471626315|1.7890728465880915e-7|0.9999998210927153|5.21038336996449e-8|0.9999999478961663|0.005038238752534146|0.9949617612474659
2197|0.5957446857857671|0.40425531421423294|5.031584085212936e-7|0.9999994968415914|1.7518319076327768e-7|0.9999998248168093|5.1019251988035014e-8|0.999999948980748|0.00013436868024514127|0.9998656313197549
2198|0.5957446848035378|0.40425531519646224|3.5269332576492523e-7|0.9999996473066742|1.7927926363000347e-7|0.9999998207207363|5.2212166518466304e-8|0.9999999477878334|0.00011933342779410995|0.9998806665722059
2199|0.019021739537096995|0.980978260462903|1.6458742512991164e-7|0.9999998354125749|3.333953074816602e-7|0.9999996666046925|2.6520317863441445e-7|0.9999997347968212|0.00007579443145913489|0.9999242055685408
2200|0.01902198232152414|0.9809780176784758|0.000456168473643442|0.9995438315263565|1.7638505488448796e-7|0.999999823614945|5.1369275344660955e-8|0.9999999486307246|0.00011933794368867115|0.9998806620563113
2201|0.45714285714285735|0.5428571428571428|0.0000017673603120396516|0.9999982326396879|0.991735346803409|0.008264653196590907|0.04373888002582643|0.9562611199741736|0.00017218103591253272|0.9998278189640875
2202|0.45714285714285735|0.5428571428571427|0.0000018181503069851772|0.9999981818496931|0.9888415055921599|0.011158494407840147|0.14274212562494862|0.8572578743750514|0.00016750156626266213|0.9998324984337373
2203|0.019554590209588225|0.9804454097904118|9.478687746275157e-7|0.9999990521312254|0.1182074251582174|0.8817925748417826|0.8821253901147538|0.11787460988524616|0.0003665277180114855|0.9996334722819884
2204|0.6025104741529091|0.3974895258470908|0.000001865341844065192|0.999998134658156|0.9994364260161991|0.0005635739838009117|0.0007309716708587011|0.9992690283291412|0.00009212898185529966|0.9999078710181447
2205|0.019554592901076907|0.980445407098923|0.000004939108769848347|0.9999950608912301|0.9967305577927412|0.0032694422072587323|0.01729000857982256|0.9827099914201773|0.00010488097923969505|0.9998951190207603
2206|0.010958904109589046|0.989041095890411|0.0000024379096610609984|0.999997562090339|0.9927322625689726|0.007267737431027378|0.06212768304822207|0.937872316951778|0.0006449486920428693|0.9993550513079571
2207|0.01955459295091466|0.9804454070490853|0.000005025457347255205|0.9999949745426526|0.9956673193833101|0.0043326806166899545|0.026961850092196024|0.9730381499078039|0.0020588362550309687|0.997941163744969
2208|0.0077763626312595925|0.9922236373687404|4.2213860809710097e-7|0.9999995778613918|0.9887314724984424|0.011268527501557529|0.3253378589919277|0.6746621410080723|0.0030502627074456804|0.9969497372925544
2209|0.034759357716866356|0.9652406422831337|8.871196689800325e-7|0.9999991128803309|0.9984897496758811|0.0015102503241188256|0.003468296824621429|0.9965317031753786|0.0017443151799241001|0.9982556848200759
2210|0.019554591816780535|0.9804454081832195|0.000003158001180089411|0.9999968419988199|0.9972003836518036|0.002799616348196303|0.01313506680729915|0.986864933192701|0.0014509958466390777|0.9985490041533609
2211|0.019554591507176155|0.9804454084928238|0.000002647503610305961|0.9999973524963897|0.9967307564084973|0.00326924359150274|0.017289383443652717|0.9827106165563474|0.001458599492315772|0.9985414005076843
2212|0.08653966138161004|0.9134603386183899|0.015439202889641684|0.9845607971103583|0.010631922418389563|0.9893680775816104|0.975480406672894|0.024519593327105974|0.0001103282992348823|0.9998896717007651
2213|0.007776362695531239|0.9922236373044687|7.184788763925646e-7|0.9999992815211236|0.9980309704543616|0.0019690295456382843|0.004797387569728447|0.9952026124302715|0.0005212276274689583|0.999478772372531
2214|0.007776362967120075|0.9922236370328799|0.0000019653848285038705|0.9999980346151714|0.994115428718903|0.005884571281096934|0.024663257511530957|0.975336742488469|0.000059150957994627204|0.9999408490420053
2215|0.019554591003396994|0.980445408996603|0.0000018192789774278073|0.9999981807210226|0.9888415054114271|0.011158494588572867|0.1427421257629461|0.8572578742370539|0.00016750156634593222|0.9998324984336541
2216|0.03475935507405822|0.9652406449259419|0.0000050441714343298925|0.9999949558285657|0.9971999900057662|0.0028000099942338307|0.013138677497652157|0.9868613225023478|0.0005850618816127731|0.9994149381183872
2217|0.007061046157136668|0.9929389538428633|0.0000029802370955674878|0.9999970197629044|0.9888413492153381|0.011158650784661881|0.14274164061499744|0.8572583593850026|0.0001859856501837933|0.9998140143498162
2218|0.6025104665509828|0.3974895334490172|8.678471495990587e-7|0.9999991321528504|0.9992764882337419|0.0007235117662581552|0.0012318542885035994|0.9987681457114964|0.0004897164497294198|0.9995102835502706
2219|0.6025104802311874|0.3974895197688127|0.0000026782261766422027|0.9999973217738233|0.9959228450712273|0.004077154928772777|0.045405029420584976|0.954594970579415|0.0039455632925340595|0.9960544367074659
2220|0.010958904109589043|0.9890410958904109|3.8533079906979685e-7|0.999999614669201|0.9991769469956031|0.0008230530043968446|0.00115854624877319|0.9988414537512268|0.000056194711748323864|0.9999438052882517
2221|0.457142857142857|0.5428571428571429|6.402155714167894e-7|0.9999993597844287|0.9978043993629951|0.0021956006370048046|0.003987786241204243|0.9960122137587957|0.006441163086034598|0.9935588369139654
2222|0.019554891893201153|0.9804451081067989|0.0004964890983476201|0.9995035109016523|0.9915930915345396|0.008406908465460395|0.08156313693683324|0.9184368630631667|0.003066991008563083|0.996933008991437
2223|0.01955468242875347|0.9804453175712465|0.00015249832395165523|0.9998475016760483|0.9672005348186206|0.03279946518137938|0.23979780863910916|0.7602021913608908|0.04771493620949828|0.9522850637905017
2224|0.019554591441166374|0.9804454085588337|0.000002538982026939934|0.999997461017973|0.9994171837924554|0.000582816207544644|0.0013380146560021053|0.9986619853439979|0.0005872690260995744|0.9994127309739004
2225|0.019554590969518688|0.9804454090304813|0.0000017635823119119843|0.999998236417688|0.9916545689950721|0.008345431004927857|0.08150993377407165|0.9184900662259284|0.0038839404273517575|0.9961160595726483
2226|0.0194527002918599|0.98054729970814|0.0000024848891966063908|0.9999975151108034|0.6263598343875909|0.3736401656124092|0.18241710341368642|0.8175828965863137|0.19129311892488066|0.8087068810751193
2227|0.6025132638790549|0.3974867361209452|0.0003758106564058432|0.9996241893435941|0.9906389977013234|0.009361002298676724|0.20239732625379184|0.7976026737462081|0.0005483691997602699|0.9994516308002397
2228|0.01955459096761632|0.9804454090323838|0.000001760454775421367|0.9999982395452246|0.9916540476659035|0.00834595233409647|0.08151644301917134|0.9184835569808286|0.00005907354402318137|0.9999409264559769
2229|0.010958904109589048|0.989041095890411|0.0000034421644437804914|0.9999965578355563|0.02167795599536491|0.9783220440046351|0.9795670935477271|0.020432906452272855|0.0011655172485516715|0.9988344827514484
2230|0.019554590964056078|0.9804454090359439|0.0000017546015895392896|0.9999982453984104|0.9906909474234302|0.009309052576569846|0.20236425407872752|0.7976357459212725|0.0005482731804705611|0.9994517268195294
2231|0.01095890410958904|0.989041095890411|8.070740718176522e-7|0.9999991929259282|0.9984633906287589|0.0015366093712411051|0.0024696952064189926|0.9975303047935811|0.00006129784033308023|0.999938702159667
2232|0.019554590407138625|0.9804454095928613|8.397877863533989e-7|0.9999991602122136|0.9994364378004633|0.0005635621995366238|0.0007309610020701599|0.99926903899793|0.0002059272671232873|0.9997940727328767
2233|0.08653847076543364|0.9134615292345662|0.0000036999807197030646|0.9999963000192804|0.10725999720073894|0.892740002799261|0.8931066347364216|0.10689336526357839|0.00010323236796005258|0.9998967676320399
2234|0.019554590276481015|0.9804454097235189|6.252437611883984e-7|0.9999993747562388|0.9980309737604975|0.0019690262395024695|0.004797384288038452|0.9952026157119616|0.0005212276041804949|0.9994787723958195
2235|0.08653846595359907|0.9134615340464008|0.0000017641960043252832|0.9999982358039957|0.9916540472018297|0.008345952798170254|0.08151644341098216|0.9184835565890178|0.00005907354412582736|0.9999409264558742
2236|0.019554591013193703|0.9804454089868063|0.0000018408154951696745|0.9999981591845047|0.9992764950990441|0.0007235049009558112|0.001231860745945773|0.9987681392540543|0.0005157396876883783|0.9994842603123115
2237|0.049999999999999954|0.9500000000000001|0.0000017593625991185234|0.999998240637401|0.9916540478013804|0.008345952198619484|0.08151644290479002|0.91848355709521|0.00005907354399321593|0.9999409264560069
2238|0.019554592901155573|0.9804454070988444|0.000004940708509165851|0.9999950592914908|0.9978033931753869|0.0021966068246131554|0.005625350358104274|0.9943746496418957|0.00021341094173021234|0.9997865890582698
2239|0.03475866094588719|0.9652413390541128|9.653435508551442e-7|0.9999990346564492|0.24291547999660573|0.7570845200033943|0.7566414578351772|0.2433585421648227|0.000593011966912164|0.9994069880330878
2240|0.0865384658954711|0.9134615341045289|0.0000017413399049419107|0.9999982586600951|0.9927322825329435|0.007267717467056453|0.06212901239670305|0.9378709876032969|0.0005808772370438447|0.9994191227629562
2241|0.019554595352894794|0.9804454046471053|0.000008969954266010673|0.999991030045734|0.9730468514442198|0.026953148555780272|0.3366240386442472|0.6633759613557528|0.0002907517392151552|0.9997092482607849
2242|0.6025104649939301|0.3974895350060698|6.367885934546121e-7|0.9999993632114065|0.9980309733511155|0.0019690266488845286|0.004797384694393507|0.9952026153056065|0.0005212276070641876|0.9994787723929358
2243|0.60251046633909|0.39748953366090994|8.349913132984945e-7|0.9999991650086867|0.9917447319555585|0.00825526804444149|0.04366606689615146|0.9563339331038485|0.006889752215876282|0.9931102477841237
2244|0.01955459051019701|0.9804454094898031|0.0000010084467906458222|0.9999989915532093|0.9844417585618068|0.015558241438193078|0.238524303626701|0.761475696373299|0.001453062985296864|0.9985469370147031
2245|0.019554590432829127|0.980445409567171|8.812521706830646e-7|0.9999991187478293|0.9976942954963567|0.002305704503643375|0.006152237198045272|0.9938477628019547|0.00005770113490985966|0.9999422988650901
2246|0.019554590936875893|0.980445409063124|0.0000017099843905654665|0.9999982900156095|0.9941154517608698|0.005884548239130205|0.024663235631284867|0.9753367643687151|0.000059150950993687154|0.9999408490490063
2247|0.019554590278676818|0.9804454097213231|6.278222235364065e-7|0.9999993721777765|0.9976943059534962|0.0023056940465037297|0.00615222683647654|0.9938477731635234|0.00004099279666476817|0.9999590072033352
2248|0.08653846883360859|0.9134615311663914|0.0000029149871870781|0.9999970850128129|0.9967306644342219|0.0032693355657782224|0.01728990389817504|0.9827100961018249|0.0001174644895256296|0.9998825355104745
2249|0.007524234237671062|0.9924757657623289|0.000005927712469453642|0.9999940722875306|0.994110446827632|0.005889553172368046|0.024663008007711918|0.9753369919922881|0.00010430378181336828|0.9998956962181866
2250|0.00752423639135537|0.9924757636086445|0.0000023486172888147956|0.9999976513827111|0.9959216000382307|0.004078399961769371|0.045444969094645314|0.9545550309053547|0.0012919895829192646|0.9987080104170807
2251|0.007776362791290224|0.9922236372087099|0.0000011578601893734923|0.9999988421398106|0.9941155019828013|0.0058844980171987|0.02466318453241237|0.9753368154675875|0.00006624857229234941|0.9999337514277076
2252|0.03589109120970986|0.9641089087902902|0.0000021587137901035994|0.9999978412862099|0.9874825187545992|0.01251748124540084|0.07782326450367175|0.9221767354963284|0.00023204573532981272|0.9997679542646701
2253|0.007524236467606439|0.9924757635323935|0.000001810353242008248|0.999998189646758|0.9916540397748839|0.00834596022511621|0.08151646947434404|0.918483530525656|0.00004659965676934447|0.9999534003432307
2254|0.010958904109589046|0.989041095890411|0.0000047987802824799805|0.9999952012197175|0.9808742408938209|0.019125759106179138|0.5372046046426844|0.46279539535731573|0.011283077320255635|0.9887169226797443
2255|0.03475935638492641|0.9652406436150737|0.0000029897247495440876|0.9999970102752505|0.9967306605236662|0.0032693394763336687|0.017289907587647917|0.9827100924123521|0.0001174644943230105|0.9998825355056771
2256|0.4571428571428573|0.5428571428571428|8.629304097583312e-7|0.9999991370695902|0.9844361020640828|0.01556389793591713|0.23864706137130295|0.761352938628697|0.00025581605711680425|0.9997441839428832
2257|0.019554591481919983|0.98044540851808|0.0000026059818795169698|0.9999973940181205|0.9967307154895766|0.0032692845104233836|0.017289661703579887|0.9827103382964201|0.0007174795296806069|0.9992825204703194
2258|0.0077763627413368645|0.9922236372586631|9.279105501221426e-7|0.9999990720894498|0.9916541570881058|0.008345842911894153|0.08151627908283807|0.9184837209171619|0.00010416743137313473|0.9998958325686269
2259|0.007524236589166519|0.9924757634108335|9.522484343573255e-7|0.9999990477515657|0.9906931191802835|0.009306880819716519|0.20214998671170456|0.7978500132882954|0.003740993148716893|0.9962590068512831
2260|0.010958904109589048|0.9890410958904109|0.000002386485990896023|0.9999976135140091|0.9994364197064207|0.0005635802935792866|0.0007309770886724338|0.9992690229113276|0.00010867264066217309|0.9998913273593378
2261|0.007061045344892019|0.992938954655108|4.539277217968976e-7|0.9999995460722781|0.9991769494611167|0.000823050538883285|0.0011585455491001614|0.9988414544508998|0.00013229108317745772|0.9998677089168225
2262|0.019554590118631796|0.9804454098813682|3.658546281684126e-7|0.9999996341453719|0.9984634020818839|0.0015365979181160398|0.0024696829048374163|0.9975303170951625|0.000058202277580935596|0.999941797722419
2263|0.0358910911445468|0.9641089088554532|0.000002087253169659226|0.9999979127468304|0.9994816446222895|0.0005183553777105494|0.0005891654878254478|0.9994108345121745|0.0004915173188594255|0.9995084826811406
2264|0.019554590416088348|0.9804454095839116|8.537299500979699e-7|0.9999991462700498|0.9987622346136972|0.001237765386302862|0.00262389390197278|0.9973761060980273|0.00005917973929112863|0.9999408202607089
2265|0.01955459096761632|0.9804454090323838|0.0000017604547754213655|0.9999982395452246|0.9916540476659035|0.008345952334096466|0.08151644301917134|0.9184835569808286|0.000059073544023181364|0.9999409264559769
2266|0.050000000000000024|0.9500000000000001|0.0000018380668946824593|0.9999981619331053|0.999151907218227|0.0008480927817730219|0.0015401729907211924|0.9984598270092788|0.00009212710604907842|0.9999078728939509
2267|0.6025104664281523|0.39748953357184774|8.280065563094944e-7|0.9999991719934437|0.9887316347836671|0.01126836521633293|0.3253145473019807|0.6746854526980192|0.0032120319137884336|0.9967879680862116
2268|0.6025104734512108|0.3974895265487891|0.0000017697789123857794|0.9999982302210876|0.9927322794165652|0.007267720583434779|0.06212901511671576|0.9378709848832842|0.0005808772444895404|0.9994191227555105
2269|0.010958904109589029|0.989041095890411|0.0000017593625991185226|0.9999982406374008|0.9916540478013806|0.008345952198619486|0.08151644290479004|0.91848355709521|0.000059073543993215954|0.9999409264560067
2270|0.010958904109589052|0.9890410958904109|0.0000015957977574330507|0.9999984042022425|0.0204319282927955|0.9795680717072045|0.9809126152738907|0.01908738472610936|0.00017628658628887736|0.9998237134137112
2271|0.05000000000000004|0.95|4.551216299182958e-7|0.9999995448783702|0.9996832666993761|0.0003167333006237961|0.000384226896974648|0.9996157731030253|0.000045517017806333744|0.9999544829821937
2272|0.007524236462360428|0.9924757635376397|0.0000018462804654558928|0.9999981537195345|0.9901253600560612|0.009874639943938791|0.11010343800109434|0.8898965619989058|0.0016457876266834292|0.9983542123733166
2273|0.01955460295345123|0.9804453970465489|0.000021468870490145507|0.9999785311295099|0.9805252759655454|0.019474724034454695|0.10082808604275277|0.8991719139572473|0.0012022171085813394|0.9987977828914186
2274|0.08653847403474897|0.9134615259652511|0.00000499325337390249|0.999995006746626|0.9959210884177759|0.004078911582224145|0.04545586236041468|0.9545441376395853|0.0005783566720637257|0.9994216433279363
2275|0.007776363369248356|0.9922236366307516|0.000003812976922999066|0.999996187023077|0.9992874516119652|0.000712548388034717|0.0012648376943104722|0.9987351623056896|0.00044045990980873907|0.9995595400901912
2276|0.6025104736273178|0.3974895263726822|0.0000017930144235212674|0.9999982069855765|0.9916540436271025|0.008345956372897543|0.08151644642907321|0.9184835535709268|0.00005907354491650205|0.9999409264550835
2277|0.010958904109589029|0.989041095890411|0.0000017593625991185224|0.9999982406374008|0.9916540478013806|0.008345952198619487|0.08151644290479006|0.91848355709521|0.000059073543993215886|0.9999409264560067
2278|0.007524236672409286|0.9924757633275907|3.643896860441333e-7|0.9999996356103139|0.9941155800124001|0.005884419987599896|0.024663085191536226|0.9753369148084637|0.00012554342048168014|0.9998744565795183
2279|0.08653846224007929|0.9134615377599208|2.81132800483567e-7|0.9999997188671995|0.9984634048038129|0.0015365951961870046|0.0024696805590328744|0.997530319440967|0.00004934161279172047|0.9999506583872083
2280|0.08653846440373587|0.9134615355962641|0.0000011449033060539115|0.999998855096694|0.9972298873687284|0.0027701126312716273|0.00784168812875436|0.9921583118712456|0.0002834269241497892|0.9997165730758502
2281|0.010958904109589041|0.989041095890411|0.0000017593625991185226|0.9999982406374008|0.9916540478013806|0.008345952198619487|0.08151644290479006|0.9184835570952099|0.0000590735439932159|0.9999409264560067
2282|0.0195545901365053|0.9804454098634947|3.9433607866475456e-7|0.9999996056639213|0.998031251976443|0.0019687480235570025|0.004795926706951246|0.9952040732930487|0.0016196887215487851|0.9983803112784512
2283|0.019554591284174326|0.9804454087158258|0.0000022808835568238197|0.9999977191164431|0.9959689244247956|0.004031075575204491|0.0439518159647122|0.9560481840352877|0.1004506204263489|0.8995493795736511
2284|0.01095890410958904|0.989041095890411|0.0000018883988289826617|0.999998111601171|0.9858687931758764|0.01413120682412353|0.1884340412536675|0.8115659587463325|0.002673313795912197|0.9973266862040878
2285|0.010958904109589041|0.9890410958904109|5.460196298045629e-7|0.9999994539803702|0.9982301551716114|0.0017698448283886574|0.004435712203856454|0.9955642877961436|0.00018338732220931101|0.9998166126777908
2286|0.08653847392551331|0.9134615260744866|0.0000049496050790328415|0.999995050394921|0.9967305572435341|0.0032694427564659173|0.017290009097980397|0.9827099909020196|0.00010488097975006351|0.99989511902025
2287|0.01955459292757028|0.9804454070724297|0.000004982664503047265|0.999995017335497|0.9959210891027244|0.0040789108972757605|0.04545586177088263|0.9545441382291174|0.0005783566692638567|0.9994216433307361
2288|0.03475935325327151|0.9652406467467285|0.00000790755844679416|0.9999920924415533|0.9952117081133076|0.004788291886692422|0.016898834176165143|0.9831011658238348|0.0028586745983999362|0.9971413254016
2289|0.0195545912628617|0.9804454087371383|0.0000022508042270601252|0.9999977491957729|0.9959211965626105|0.004078803437389561|0.04545789484628894|0.9545421051537111|0.0004332408629335882|0.9995667591370664
2290|0.010958904109589046|0.9890410958904109|9.282540106294731e-7|0.9999990717459893|0.9916541979734449|0.008345802026555162|0.08151576844906554|0.9184842315509344|0.0004042244381672549|0.9995957755618328
2291|0.0075242360045475925|0.9924757639954525|0.000005079132215936001|0.9999949208677841|0.9967305504661771|0.0032694495338228984|0.017290015492180587|0.9827099845078193|0.00010488098604810224|0.9998951190139519
2292|0.01955459131911028|0.9804454086808897|0.000002338318916267504|0.9999976616810837|0.9939242411705991|0.006075758829400885|0.09320350217912463|0.9067964978208752|0.004414741183502132|0.9955852588164978
2293|0.010958904109589041|0.989041095890411|0.0000017089235677260596|0.9999982910764323|0.9941154518565761|0.005884548143423852|0.0246632355404038|0.9753367644595962|0.000059150950964608256|0.9999408490490354
2294|0.01955459180047196|0.980445408199528|0.000053456151542495076|0.9999465438484575|0.9977532430794804|0.002246756920519577|0.005625004775959023|0.9943749952240409|0.00020539759304983384|0.9997946024069502
2295|0.01955459145724339|0.9804454085427566|0.000027866200418222844|0.9999721337995817|0.9977782482576923|0.0022217517423076794|0.005625082901209333|0.9943749170987907|0.0005662124270660592|0.999433787572934
2296|0.010958904109589043|0.9890410958904109|7.83685385560894e-7|0.9999992163146144|0.9941155429471069|0.005884457052892981|0.02466311758463914|0.9753368824153609|0.0001322220430175975|0.9998677779569825
2297|0.04999999999999996|0.9500000000000001|0.0000017593625991185228|0.999998240637401|0.9916540478013804|0.008345952198619486|0.08151644290479003|0.9184835570952099|0.00005907354399321591|0.9999409264560069
2298|0.01095890410958904|0.989041095890411|0.000004937644243180881|0.9999950623557567|0.9978033932849132|0.0021966067150868064|0.005625350250663946|0.9943746497493361|0.00021341094137060238|0.9997865890586294
2299|0.019554590967610135|0.9804454090323899|0.000001760444577892531|0.9999982395554221|0.9916540459657118|0.008345954034288217|0.08151646424751703|0.918483535752483|0.00004659965568973182|0.9999534003443102
2300|0.36555359860960684|0.6344464013903931|9.486753464361012e-7|0.9999990513246536|0.9916541954403227|0.0083458045596772|0.08151577058775133|0.9184842294122487|0.00040422443938453484|0.9995957755606155
2301|0.01955459150905631|0.9804454084909437|0.0000026505945974262573|0.9999973494054025|0.9899582036831811|0.010041796316818891|0.031996432470118415|0.9680035675298816|0.00028640272805161845|0.9997135972719484
2302|0.08653846830927171|0.9134615316907283|0.000002705474734617466|0.9999972945252653|0.9950515697657905|0.00494843023420962|0.03469783030719186|0.9653021696928081|0.0779894668325302|0.9220105331674697
2303|0.6025104734512109|0.39748952654878916|0.0000017697789123857781|0.9999982302210876|0.9927322794165652|0.007267720583434779|0.062129015116715765|0.9378709848832842|0.0005808772444895407|0.9994191227555105
2304|0.035891090620615726|0.9641089093793843|0.0000015500367167841575|0.9999984499632832|0.9888433230428748|0.011156676957125182|0.14270463135058117|0.8572953686494188|0.0012717061492285347|0.9987282938507714
2305|0.03475935755667158|0.9652406424433284|0.000001149116221544838|0.9999988508837784|0.9927331073096285|0.007266892690371582|0.06211022418687812|0.9378897758131219|0.0014406314445597889|0.9985593685554403
2306|0.08653846356603918|0.9134615364339609|8.214854373083385e-7|0.9999991785145627|0.9984633795107735|0.0015366204892265528|0.0024696952729183776|0.9975303047270816|0.0025941918967132558|0.9974058081032868
2307|0.08653846548215963|0.9134615345178404|0.0000015758187108129097|0.9999984241812893|0.022639166574592362|0.9773608334254077|0.9845307043475379|0.015469295652462078|0.0014888486951463965|0.9985111513048536
2308|0.019555429561589257|0.9804445704384107|0.0013810040753954003|0.9986189959246046|0.9971373291326517|0.0028626708673483467|0.013197835884268354|0.9868021641157316|0.0005860029244082112|0.9994139970755919
2309|0.010958904109589038|0.9890410958904109|0.0000016922562633348697|0.9999983077437367|0.02288591203471932|0.9771140879652808|0.9801455657469585|0.019854434253041384|0.00015982509573848755|0.9998401749042615
2310|0.01955459292757028|0.9804454070724297|0.000004982664503047268|0.999995017335497|0.9959210891027244|0.0040789108972757605|0.0454558617708826|0.9545441382291174|0.0005783566692638567|0.9994216433307361
2311|0.01955459014468195|0.980445409855318|4.0871457133323147e-7|0.9999995912854286|0.997191721995729|0.0028082780042709907|0.008229219576770195|0.9917707804232297|0.0037857065111349965|0.996214293488865
2312|0.01955459096405606|0.9804454090359439|0.0000017546015895392883|0.9999982453984104|0.9906909474234302|0.009309052576569844|0.2023642540787274|0.7976357459212725|0.0005482731804705611|0.9994517268195294
2313|0.007524235822264192|0.9924757641777358|0.000004511676772020489|0.9999954883232279|0.9898034034094026|0.010196596590597316|0.05793483777294861|0.9420651622270515|0.2202434837255213|0.7797565162744787
2314|0.05000000000000003|0.95|0.0000018380668946824578|0.9999981619331053|0.999151907218227|0.0008480927817730218|0.0015401729907211924|0.9984598270092788|0.00009212710604907852|0.9999078728939509
2315|0.08653846232301161|0.9134615376769883|3.13489671705181e-7|0.9999996865103282|0.9927804321712195|0.007219567828780556|0.03369904543874824|0.9663009545612518|0.0017279736595800779|0.9982720263404199
2316|0.019554590380543344|0.9804454096194567|7.95293151361921e-7|0.9999992047068487|0.9916541669805534|0.008345833019446646|0.08151634701852012|0.9184836529814798|0.00005608942785942006|0.9999439105721405
2317|0.01955459041608835|0.9804454095839116|8.537299500979691e-7|0.9999991462700498|0.9987622346136972|0.0012377653863028617|0.00262389390197278|0.9973761060980273|0.00005917973929112863|0.9999408202607089
2318|0.8780487833881203|0.12195121661187974|8.769828662406129e-7|0.9999991230171338|0.9987622341105155|0.0012377658894844967|0.002623894400775482|0.9973761055992245|0.00005917973992910688|0.9999408202600709
2319|0.3732904632670452|0.6267095367329548|0.000005647054853118188|0.9999943529451468|0.9978033643578235|0.0021966356421765734|0.005625388045341203|0.9943746119546587|0.00010490955459452418|0.9998950904454054
2320|0.0075242364676049505|0.9924757635323951|0.0000018103637289581857|0.9999981896362711|0.99165404147504|0.00834595852495991|0.08151644824602865|0.9184835517539713|0.000059073545392482175|0.9999409264546074
2321|0.6025104634955392|0.3974895365044609|4.349071515415852e-7|0.9999995650928484|0.9936218334957702|0.006378166504229829|0.047508075051902535|0.9524919249480975|0.0027481676061279574|0.997251832393872
2322|0.019554590159035563|0.9804454098409644|4.3170812090820493e-7|0.9999995682918791|0.9978025788906106|0.002197421109389373|0.003992016515663232|0.9960079834843367|0.0012322097642537223|0.9987677902357464
2323|0.01955459173875013|0.9804454082612499|0.000003028216567389107|0.9999969717834326|0.9949629511805792|0.005037048819420738|0.03560100461639842|0.9643989953836016|0.0009726532743089257|0.999027346725691
2324|0.0195546025750887|0.9804453974249113|0.000020855496977109296|0.9999791445030228|0.985389212111014|0.01461078788898586|0.05689635881334078|0.9431036411866591|0.0020087606202048728|0.9979912393797952
2325|0.0195545921227576|0.9804454078772424|0.0000036595338784671367|0.9999963404661215|0.07461438273282517|0.9253856172671748|0.9264297399825273|0.07357026001747276|0.00008137403374631297|0.9999186259662536
2326|0.010958904109589043|0.9890410958904109|0.000002198334569536302|0.9999978016654304|0.9978034851543007|0.0021965148456993024|0.00562526765893294|0.994374732341067|0.00009961252327210732|0.9999003874767279
2327|0.08653846224977409|0.913461537750226|2.8422553293364645e-7|0.999999715774467|0.9976943201311462|0.002305679868853814|0.006152212788410626|0.9938477872115894|0.00004934083183742205|0.9999506591681625
2328|0.03589109461248894|0.964108905387511|0.000005645176657504421|0.9999943548233424|0.9971999626404225|0.0028000373595774594|0.013138703337683572|0.9868612966623165|0.0005850622881533739|0.9994149377118466
2329|0.05000000000000002|0.95|2.175649520286083e-7|0.999999782435048|0.9997896513346567|0.00021034866534331512|0.000226650841250047|0.9997733491587499|0.00005479879241063603|0.9999452012075893
2330|0.08653846599025548|0.9134615340097445|0.0000017788431720096199|0.9999982211568279|0.9887289596055285|0.011271040394471453|0.3255704335340574|0.6744295664659425|0.0014393858975354412|0.9985606141024645
2331|0.6025104623364091|0.3974895376635908|0.00022259221606808644|0.999777407783932|0.9982414397026645|0.0017585602973353663|0.0024691316601586004|0.9975308683398414|0.00003892956367900526|0.9999610704363209
2332|0.019554590964056068|0.9804454090359439|0.0000017546015895392888|0.9999982453984104|0.9906909474234302|0.009309052576569842|0.2023642540787274|0.7976357459212725|0.0005482731804705612|0.9994517268195294
2333|0.019554590389368427|0.9804454096106315|8.307328347490599e-7|0.9999991692671653|0.991735569302724|0.008264430697276148|0.04373779563560711|0.9562622043643928|0.00026235988750379803|0.9997376401124962
2334|0.019554590590895912|0.9804454094091041|0.0000011684304549352957|0.999998831569545|0.9996983948511952|0.00030160514880482776|0.00036171034641642284|0.9996382896535836|0.00009964793752670741|0.9999003520624733
2335|0.05000000000000001|0.95|0.000002263531963619558|0.9999977364680364|0.9967307024437638|0.0032692975562362923|0.01728984621953896|0.982710153780461|0.00018493525597635887|0.9998150647440237
2336|0.01955459059446576|0.9804454094055342|0.0000011469867320820702|0.9999988530132679|0.999417195894119|0.0005828041058810728|0.0013380107980357988|0.9986619892019643|0.0005576177433853628|0.9994423822566145
2337|0.05000000000000002|0.9500000000000001|0.000004956066534558521|0.9999950439334655|0.9965696089198115|0.003430391080188539|0.011007188285181527|0.9889928117148185|0.0003722602407152819|0.9996277397592848
2338|0.007524235793122407|0.9924757642068777|0.0000065716037868895115|0.9999934283962131|0.9730469436908231|0.02695305630917682|0.3366292366578873|0.6633707633421126|0.0002618585186718233|0.9997381414813281
2339|0.08653846765476014|0.9134615323452399|0.0000024446053821011833|0.999997555394618|0.9927322618352609|0.007267738164739115|0.062127683688605446|0.9378723163113946|0.0006449486944609014|0.999355051305539
2340|0.01955459129725684|0.9804454087027432|0.0000023065705569547366|0.9999976934294431|0.010145700890283276|0.9898542991097167|0.9924299515630285|0.007570048436971612|0.001198713964574322|0.9988012860354256
2341|0.45714285714285735|0.5428571428571427|0.000004936044584108013|0.9999950639554158|0.9967305579530712|0.003269442046928772|0.01729000842855682|0.9827099915714431|0.00010488097909070327|0.9998951190209092
2342|0.007776362915169098|0.9922236370848309|0.0000017266354586489145|0.9999982733645414|0.9891570183015069|0.010842981698493017|0.0715979699343464|0.9284020300656535|0.10683846408648502|0.8931615359135149
2343|0.08653847403474901|0.9134615259652509|0.000004993253373902491|0.9999950067466261|0.9959210884177759|0.0040789115822241415|0.04545586236041466|0.9545441376395852|0.000578356672063725|0.9994216433279363
2344|0.08653846612708226|0.9134615338729177|0.0000018353910703680102|0.9999981646089297|0.9994364263284814|0.0005635736715185644|0.0007309713589230941|0.9992690286410768|0.00009212898051431825|0.9999078710194857
2345|0.05000000000000005|0.95|6.274360675409786e-7|0.9999993725639325|0.9976943059694341|0.002305694030565805|0.006152226820688628|0.9938477731793113|0.000051965907832125576|0.9999480340921679
2346|0.08653847424576613|0.9134615257542338|0.000005077571410248243|0.9999949224285897|0.9949620960758412|0.00503790392415873|0.035608228900271044|0.9643917710997291|0.0003690779783112442|0.9996309220216887
2347|0.6025104777671664|0.3974895222328337|0.0000023511254679727864|0.999997648874532|0.9917352562109392|0.008264743789060936|0.04373907488543202|0.956260925114568|0.00016021828913590847|0.9998397817108641
2348|0.019554592999221045|0.9804454070007789|0.000005100460068912173|0.999994899539931|0.9949794127151791|0.005020587284820963|0.03543168995816445|0.9645683100418355|0.01542361840780342|0.9845763815921966
2349|0.019554984755618406|0.9804450152443817|0.0006492003131440037|0.999350799686856|0.9916562010559459|0.008343798944054157|0.04381155186194994|0.9561884481380502|0.00020320616700118701|0.9997967938329988
2350|0.019554592792221666|0.9804454072077784|0.000004760148251738122|0.9999952398517483|0.060652071224964695|0.9393479287750354|0.9418550018002755|0.0581449981997245|0.0006072507667406957|0.9993927492332594
2351|0.019554590386001786|0.9804454096139982|8.042669332195761e-7|0.9999991957330667|0.9906915160009825|0.009308483999017505|0.2023187802499326|0.7976812197500673|0.001224833837966272|0.9987751661620338
2352|0.019554592927570266|0.9804454070724297|0.00000498266450304727|0.999995017335497|0.9959210891027244|0.0040789108972757605|0.04545586177088262|0.9545441382291174|0.0005783566692638568|0.9994216433307361
2353|0.3732904285917611|0.6267095714082389|3.3831417028526233e-7|0.9999996616858297|0.9980314363489747|0.0019685636510253174|0.0047949396741266866|0.9952050603258733|0.002366178557194063|0.997633821442806
2354|0.08653846789054565|0.9134615321094544|0.000002538159048983|0.9999974618409511|0.9995459455703347|0.0004540544296652159|0.0007027768688107202|0.9992972231311893|0.00010491975402416772|0.9998950802459758
2355|0.08653846946308792|0.9134615305369121|0.0000031665140841699173|0.9999968334859158|0.9959212215554147|0.0040787784445852175|0.045455288234933486|0.9545447117650664|0.0006097292456238969|0.9993902707543761
2356|0.034759357769977066|0.9652406422300229|8.146927474275577e-7|0.9999991853072525|0.990691060095599|0.009308939904400973|0.2023660282055275|0.7976339717944725|0.0005205898812657611|0.9994794101187342
2357|0.08653847384221798|0.9134615261577821|0.0000049183679265065944|0.9999950816320735|0.9971999954505119|0.0028000045494881265|0.013138672072052613|0.9868613279279475|0.0005850620939513532|0.9994149379060486
2358|0.034759355104941304|0.9652406448950587|0.000004998342758608262|0.9999950016572414|0.9978033876271755|0.0021966123728245934|0.0056253653034380085|0.9943746346965621|0.00010490943746892523|0.999895090562531
2359|0.007524236474939583|0.9924757635250604|0.0000017584525519831144|0.999998241547448|0.9941154473953887|0.005884552604611362|0.02466323978445648|0.9753367602155436|0.00005915094428348799|0.9999408490557165
2360|0.08653846617201594|0.9134615338279841|0.0000018514707681666351|0.9999981485292319|0.9989124898180546|0.0010875101819454683|0.003186814985158989|0.996813185014841|0.0005154278650613285|0.9994845721349386
2361|0.019554591437391803|0.9804454085626082|0.000002532776525363378|0.9999974672234747|0.9995459456136829|0.0004540543863171981|0.0007027768256286465|0.9992972231743714|0.00010491975376231129|0.9998950802462376
2362|0.019554778878712584|0.9804452211212874|0.00031132224782804725|0.999688677752172|0.992697774791931|0.0073022252080689595|0.06215916138681751|0.9378408386131826|0.0005522577629448946|0.9994477422370551
2363|0.08653846589547105|0.913461534104529|0.000001741339904941916|0.9999982586600951|0.9927322825329435|0.007267717467056453|0.06212901239670305|0.9378709876032969|0.0005808772370438451|0.9994191227629562
2364|0.010958904109589045|0.9890410958904109|0.000003689879650663004|0.9999963101203494|0.10725999704811168|0.8927400029518884|0.89310663488924|0.10689336511075992|0.00010323236746089375|0.9998967676325391
2365|0.6025105161520766|0.3974894838479233|0.000007493222855630887|0.9999925067771444|0.9867814893256246|0.013218510674375399|0.08924619300445731|0.9107538069955426|0.7411377261165721|0.2588622738834278
2366|0.019554598184925807|0.9804454018150741|0.000013625878964319542|0.9999863741210356|0.9768154579760955|0.023184542023904648|0.28927581252469514|0.7107241874753049|0.0009222247025340877|0.9990777752974659
2367|0.08653846612708224|0.9134615338729178|0.0000018353910703680145|0.9999981646089297|0.9994364263284814|0.0005635736715185641|0.0007309713589230938|0.9992690286410768|0.00009212898051431821|0.9999078710194857
2368|0.019554590363434286|0.9804454096365657|0.00006994402772582719|0.9999300559722741|0.9940467702792937|0.005953229720706424|0.02466145719186189|0.9753385428081381|0.000044306540323556146|0.9999556934596764
2369|0.01955459212278085|0.9804454078772192|0.00000365957199457214|0.9999963404280053|0.07461441002005996|0.92538558997994|0.9264297125479668|0.07357028745203324|0.00010315543635965373|0.9998968445636404
2370|0.08653846789054562|0.9134615321094544|0.0000025381590489830006|0.9999974618409511|0.9995459455703347|0.0004540544296652159|0.0007027768688107202|0.9992972231311893|0.00010491975402416766|0.9998950802459758
2371|0.049999999999999996|0.95|0.0000017089235677260594|0.9999982910764323|0.9941154518565762|0.0058845481434238525|0.0246632355404038|0.9753367644595963|0.000059150950964608276|0.9999408490490354
2372|0.019554592017111946|0.9804454079828879|0.000003485849916279276|0.9999965141500837|0.9949644952294793|0.005035504770520612|0.035584931048530784|0.9644150689514692|0.0023461211723257956|0.9976538788276743
2373|0.05000000000000004|0.9500000000000001|8.21356054688383e-7|0.9999991786439453|0.9888416516114151|0.011158348388584819|0.14274229078218362|0.8572577092178164|0.00015904105164532851|0.9998409589483547
2374|0.010958904109589041|0.9890410958904109|6.344022004184202e-7|0.9999993655977996|0.9970634904847474|0.0029365095152525666|0.014524887185964216|0.9854751128140358|0.0005194235209128174|0.9994805764790872
2375|0.01955459125269404|0.9804454087473059|0.000002229228734691242|0.9999977707712653|0.9941154059882239|0.005884594011776059|0.024663274486843138|0.9753367255131569|0.00006977280282996209|0.9999302271971701
2376|0.007061045863576666|0.9929389541364233|0.00000206614621928866|0.9999979338537807|0.9917352579664541|0.00826474203354587|0.04373930682126584|0.9562606931787342|0.0001358291610380301|0.999864170838962
2377|0.36555359507484825|0.6344464049251517|0.0000017465085397576499|0.9999982534914602|0.9941154484741619|0.005884551525838119|0.024663238761354775|0.9753367612386452|0.0000591509426323158|0.9999408490573677
2378|0.08653846595357344|0.9134615340464266|0.0000017641857851205709|0.9999982358142148|0.9916540455016407|0.00834595449835937|0.08151646463932559|0.9184835353606744|0.000046599655770696526|0.9999534003442293
2379|0.019554590285348727|0.9804454097146513|6.387909771303094e-7|0.9999993612090229|0.9967121143535591|0.003287885646440982|0.010665595347903104|0.9893344046520969|0.00015252617427026046|0.9998474738257297
2380|0.019554590953459867|0.9804454090465401|0.000001744874055647684|0.9999982551259443|0.9927321673288994|0.007267832671100655|0.062131682828840275|0.9378683171711597|0.0004582778913726224|0.9995417221086274
2381|0.6025104795855587|0.39748952041444136|0.0000025916832843091175|0.9999974083167157|0.9992874556357461|0.0007125443642538704|0.0012648468475545366|0.9987351531524454|0.00037342757996616793|0.9996265724200339
2382|0.019554590122650352|0.9804454098773497|3.722881805643035e-7|0.9999996277118194|0.9901298589478154|0.009870141052184672|0.11000241407428185|0.8899975859257181|0.003486850735027877|0.9965131492649721
2383|0.05|0.95|0.0000023368682371193502|0.9999976631317629|0.9939242413068723|0.006075758693127802|0.09320350207268305|0.906796497927317|0.004414741184951653|0.9955852588150483
2384|0.034759357700971445|0.9652406422990286|9.172950303034667e-7|0.9999990827049697|0.9971901451102022|0.0028098548897977356|0.008236900634672317|0.9917630993653277|0.001697003061588914|0.9983029969384111
2385|0.010958904109589041|0.9890410958904109|0.000004921322062668773|0.9999950786779372|0.9978036145507423|0.0021963854492577204|0.005624556178835338|0.9943754438211647|0.0068771320986919645|0.9931228679013081
2386|0.007776362893075679|0.9922236371069244|0.0000016273531236305828|0.9999983726468764|0.9978035121969564|0.0021964878030436385|0.005625230136048635|0.9943747698639513|0.00024721953866475285|0.9997527804613352
2387|0.01955459090205688|0.9804454090979432|0.000001734376564997646|0.9999982656234351|0.071354700338226|0.928645299661774|0.9291848900535551|0.07081510994644491|0.0002764739815509083|0.999723526018449
2388|0.6025104981102807|0.3974895018897194|0.00000507481868540036|0.9999949251813147|0.9959210831416676|0.0040789168583323316|0.045455866901537766|0.9545441330984622|0.0005783566936309081|0.9994216433063691
2389|0.08653847373325714|0.9134615262667428|0.000004873494962000594|0.9999951265050381|0.9978033920072794|0.002196607992720604|0.005625360922495253|0.9943746390775047|0.00010490951697999779|0.99989509048302
2390|0.6025104661203626|0.3974895338796374|7.870402840976184e-7|0.9999992129597159|0.9941155345158921|0.0058844654841080325|0.024663158119957587|0.9753368418800424|0.00005616315292106556|0.9999438368470789
2391|0.019554591015519047|0.980445408984481|0.0000018392079289117396|0.999998160792071|0.999151907200422|0.0008480927995779895|0.0015401730084677239|0.9984598269915322|0.00009212710610016798|0.9999078728938998
2392|0.08653846311301841|0.9134615368869816|6.291597919167576e-7|0.9999993708402082|0.9976943058983091|0.0023056941016909188|0.006152226891163678|0.9938477731088363|0.000051965907875662236|0.9999480340921243
2393|0.007524236631587773|0.9924757633684123|6.527925347723739e-7|0.9999993472074652|0.9970634895293151|0.0029365104706849995|0.014524888118416604|0.9854751118815834|0.0005194235254659395|0.999480576474534
2394|0.14606741484290447|0.8539325851570956|3.740651720191262e-7|0.9999996259348279|0.9916542286821138|0.008345771317886193|0.08151618497930835|0.9184838150206917|0.00012537917549064947|0.9998746208245094
2395|0.01955459065499065|0.9804454093450095|0.000001246490896779801|0.9999987535091032|0.9964859952865945|0.0035140047134054166|0.018723134728429333|0.9812768652715707|0.0033588748379951142|0.996641125162005
2396|0.019554590936875883|0.9804454090631242|0.0000017099843905654653|0.9999982900156095|0.9941154517608698|0.0058845482391302086|0.024663235631284874|0.9753367643687151|0.00005915095099368711|0.9999408490490063
2397|0.019554590592766208|0.9804454094072339|0.0000011441924979937822|0.999998855807502|0.9995459567529368|0.00045404324706325896|0.0007027657597555839|0.9992972342402444|0.00009961991531454155|0.9999003800846855
2398|0.019554590381184813|0.9804454096188152|7.995116006305015e-7|0.9999992004883994|0.9927327747535762|0.007267225246423873|0.062119270050629116|0.9378807299493709|0.0010238855419105132|0.9989761144580895
2399|0.007524236192075138|0.9924757638079248|0.000003208290169755265|0.9999967917098302|0.9971998245678325|0.0028001754321673785|0.01313886301382257|0.9868611369861774|0.0005171645573840009|0.9994828354426161
2400|0.6025104732433202|0.3974895267566798|0.0000017416093381960561|0.9999982583906618|0.9941154489076992|0.005884551092300689|0.024663238340605343|0.9753367616593946|0.00005915095186057825|0.9999408490481394
2401|0.019554590630893303|0.9804454093691066|0.0000012068742883191173|0.9999987931257117|0.02734946701034731|0.9726505329896526|0.9779575017735876|0.022042498226412282|0.0005113401767663303|0.9994886598232338
2402|0.01955479656580645|0.9804452034341935|0.00034075984491998564|0.99965924015508|0.018101942012958453|0.9818980579870416|0.9850834620480987|0.01491653795190126|0.0016626115370774468|0.9983373884629226
2403|0.007776362841252637|0.9922236371587474|0.000001390860832256167|0.9999986091391677|0.014778554412815328|0.9852214455871846|0.9895163618880114|0.010483638111988606|0.0040862214543836975|0.9959137785456164
2404|0.019554590642245722|0.9804454093577543|0.0000012255380038758918|0.9999987744619961|0.02741395898978134|0.9725860410102186|0.9778423762973275|0.022157623702672456|0.03266283343028236|0.9673371665697176
2405|0.019554590631541257|0.9804454093684588|0.0000012079395203302674|0.9999987920604796|0.030457030794262267|0.9695429692057377|0.9717793245211845|0.028220675478815422|0.00005813777553675526|0.9999418622244632
2406|0.0075242366446389135|0.992475763355361|5.606628986411486e-7|0.9999994393371013|0.02734941311176139|0.9726505868882386|0.9779575964657258|0.022042403534274172|0.0004855208474212387|0.9995144791525787
2407|0.007524236635182547|0.9924757633648175|5.579530414938005e-7|0.9999994420469586|0.056691581987942954|0.943308418012057|0.943890929907731|0.056109070092268974|0.0015372485657585474|0.9984627514342415
2408|0.6025104657504018|0.39748953424959815|7.374594173823952e-7|0.9999992625405826|0.042766526810116695|0.9572334731898833|0.9580371534431621|0.04196284655683791|0.00015333262883821734|0.9998466673711619
2409|0.019554590630893313|0.9804454093691066|0.0000012068742883191162|0.9999987931257117|0.02734946701034733|0.9726505329896526|0.9779575017735878|0.0220424982264123|0.0005113401767663307|0.9994886598232338
2410|0.019554591057792073|0.980445408942208|0.0000019114757752032834|0.9999980885242248|0.013874796888730586|0.9861252031112695|0.9955732663541239|0.004426733645876198|0.006268312371720518|0.9937316876282795
2411|0.019554590629722243|0.9804454093702778|0.0000012049490294641113|0.9999987950509706|0.016434433029354076|0.9835655669706459|0.9872745793537393|0.012725420646260747|0.00018858784658051193|0.9998114121534196
2412|0.01955459023854605|0.9804454097614539|5.618462993972283e-7|0.9999994381537005|0.027353095616463638|0.9726469043835363|0.9779510227779145|0.022048977222085552|0.00232137761097047|0.9976786223890295
2413|0.6025104778195546|0.3974895221804454|0.000002394706637003336|0.999997605293363|0.010864424784400452|0.9891355752155995|0.9902232795313677|0.009776720468632365|0.005769837578140971|0.994230162421859
2414|0.01955459062977361|0.9804454093702264|0.0000012050334336638527|0.9999987949665663|0.01864685231310806|0.9813531476868919|0.9901024251322961|0.009897574867703924|0.0016503209781515967|0.9983496790218485
2415|0.36555359732818526|0.6344464026718147|0.0000012369596220242538|0.999998763040378|0.04276645970839358|0.9572335402916065|0.9580372208522919|0.04196277914770806|0.000058153403699929175|0.9999418465963001
2416|0.019554590629708168|0.9804454093702918|0.0000012049258975251241|0.9999987950741025|0.016434147478689636|0.9835658525213103|0.9872748940800373|0.01272510591996276|0.00014876996500384193|0.9998512300349962
2417|0.019554590631369367|0.9804454093686307|0.000001210121888606062|0.9999987898781114|0.025821489259496656|0.9741785107405033|0.9767800082922742|0.023219991707725846|0.0012684158385384728|0.9987315841614616
2418|0.0077763629333026125|0.9922236370666974|0.0000018099360854136743|0.9999981900639145|0.030457038556788017|0.969542961443212|0.9717793165735732|0.028220683426426894|0.00006857768372854293|0.9999314223162715
2419|0.019554590855668248|0.9804454091443318|0.0000015796871191691265|0.9999984203128808|0.034858545026203586|0.9651414549737964|0.9670581818073556|0.0329418181926445|0.0006047994655604447|0.9993952005344395
2420|0.019554590926962167|0.9804454090730379|0.0000016936183730191675|0.999998306381627|0.018687149780149608|0.9813128502198504|0.9930629461386876|0.006937053861312421|0.004499358467892705|0.9955006415321074
2421|0.08653848597005318|0.9134615140299468|0.000009762349620771077|0.9999902376503792|0.013649914003740729|0.9863500859962593|0.9912252275934241|0.008774772406575903|0.0037022167558972015|0.9962977832441028
2422|0.019554660676600704|0.9804453393233994|0.00011657667480145463|0.9998834233251985|0.02583404946454648|0.9741659505354535|0.9767656771095881|0.023234322890411864|0.0028312456687847845|0.9971687543312152
2423|0.6025104879914527|0.3974895120085474|0.0000037184463964434815|0.9999962815536036|0.0606505494507972|0.9393494505492028|0.9418566610251292|0.05814333897487085|0.0004061725604815256|0.9995938274395184
2424|0.08653846456041688|0.9134615354395832|0.0000012075097272504159|0.9999987924902728|0.01643443303418277|0.9835655669658171|0.9872745793485573|0.012725420651442615|0.00018858784681330228|0.9998114121531868
2425|0.034759357610971334|0.9652406423890287|0.0000010643890175496293|0.9999989356109825|0.012078448102229213|0.9879215518977708|0.9949840217406294|0.005015978259370493|0.0011311776343990811|0.998868822365601
2426|0.007524236104376928|0.9924757638956232|0.000004374426869664154|0.9999956255731304|0.009637093646539162|0.9903629063534609|0.994384783917251|0.005615216082748926|0.0009619955214102874|0.9990380044785897
2427|0.08653847214817025|0.9134615278518298|0.000004867605121129736|0.9999951323948789|0.00854541568333939|0.9914545843166606|0.9956503753702136|0.004349624629786373|0.008667302417581025|0.991332697582419
2428|0.08653846456524537|0.9134615354347547|0.0000012094390775648996|0.9999987905609224|0.027349467018716014|0.9726505329812839|0.9779575017646933|0.02204249823530671|0.0005113401773968122|0.9994886598226033
2429|0.0075242363878594044|0.9924757636121405|0.0000023641227611073045|0.999997635877239|0.008782980325182004|0.991217019674818|0.9946832909505069|0.005316709049493143|0.0029474930874202896|0.9970525069125797
2430|0.05000000000000004|0.95|0.000898349268723995|0.9991016507312761|0.011019854480801627|0.9889801455191983|0.9919661660601884|0.008033833939811554|0.0003907870649539212|0.999609212935046
2431|0.01955459280489968|0.9804454071951004|0.0000048254608091800905|0.9999951745391907|0.08608725363945129|0.9139127463605486|0.9148005471080509|0.08519945289194912|0.0006100038300175979|0.9993899961699824
2432|0.007524236536298105|0.9924757634637019|0.000001325451255771566|0.9999986745487442|0.019059410287646652|0.9809405897123533|0.9918599936425211|0.008140006357478824|0.14726893239968072|0.8527310676003192
2433|0.6025104879929035|0.39748951200709637|0.000003718640873508842|0.9999962813591265|0.06065136705214345|0.9393486329478565|0.9418557691989878|0.058144230801012074|0.0005148480806611344|0.999485151919339
2434|0.45714285714285724|0.5428571428571428|0.0000012042014854061286|0.9999987957985146|0.01643443302794444|0.9835655669720555|0.987274579355252|0.012725420644748008|0.00018858784651255335|0.9998114121534875
2435|0.602510469414129|0.3974895305858709|0.0000012282600327716509|0.9999987717399672|0.022638433862370622|0.9773615661376294|0.9845320506348079|0.015467949365192144|0.0012624673092500361|0.9987375326907499
2436|0.04999999999999999|0.95|5.528784784450656e-7|0.9999994471215217|0.027350730661278053|0.9726492693387219|0.9779552444712843|0.022044755528715706|0.001142378508929157|0.9988576214910708
2437|0.010958904109589046|0.989041095890411|0.0000012041783678184395|0.9999987958216321|0.01643414747728016|0.9835658525227199|0.9872748940815498|0.012725105918450193|0.00014876996495023694|0.9998512300350497
2438|0.01955459063053383|0.9804454093694662|0.0000012070754815325518|0.9999987929245185|0.020432078399149418|0.9795679216008506|0.9809124850754777|0.019087514924522233|0.0001894273080933418|0.9998105726919065
2439|0.019554590630564545|0.9804454093694355|0.0000012063337972778464|0.9999987936662027|0.02288585029711689|0.9771141497028831|0.9801456334207802|0.019854366579219726|0.00014394064956582046|0.9998560593504342
2440|0.019554590630564538|0.9804454093694355|0.000001206333797277846|0.9999987936662027|0.02288585029711689|0.9771141497028831|0.9801456334207802|0.019854366579219726|0.00014394064956582055|0.9998560593504342
2441|0.36555359736035137|0.6344464026396486|0.0000012306935831460624|0.9999987693064168|0.016434433077900414|0.9835655669220996|0.9872745793016422|0.01272542069835782|0.00018858784892083753|0.9998114121510792
2442|0.01095890410958904|0.9890410958904111|0.0000012061255498420776|0.9999987938744501|0.02734946700790425|0.9726505329920957|0.9779575017761843|0.022042498223815744|0.0005113401765822739|0.9994886598234176
2443|0.019554590631541257|0.9804454093684587|0.0000012079395203302657|0.9999987920604796|0.030457030794262274|0.9695429692057377|0.9717793245211845|0.02822067547881543|0.0000581377755367553|0.9999418622244632
2444|0.007776363315529645|0.9922236366844703|0.0000035661554309569627|0.999996433844569|0.05210612697523625|0.9478938730247637|0.9485246466437774|0.05147535335622249|0.0011536870086751062|0.998846312991325
2445|0.007524236548249012|0.992475763451751|0.0000012410892354515694|0.9999987589107646|0.027349467121987707|0.9726505328780123|0.977957501654934|0.022042498345066004|0.0005113401851769215|0.999488659814823
2446|0.08653846456933116|0.9134615354306689|0.0000012110716709071842|0.9999987889283292|0.012123254097668783|0.9878767459023312|0.9949211095812447|0.005078890418755307|0.008098112947913344|0.9919018870520867
2447|0.010958904109589043|0.989041095890411|0.0000023092846332402686|0.9999976907153668|0.010786836962395394|0.9892131630376046|0.990301606703035|0.009698393296964977|0.00013675992138044828|0.9998632400786196
2448|0.08653846726333539|0.9134615327366645|0.0000022875390784985172|0.9999977124609215|0.0137612010116667|0.9862387989883333|0.9977492360670527|0.0022507639329473784|0.0038122066314126117|0.9961877933685873
2449|0.0865384645709078|0.9134615354290923|0.0000012139278127185643|0.9999987860721873|0.034858113264622854|0.9651418867353772|0.9670586673427627|0.03294133265723723|0.0005127693315855336|0.9994872306684145
2450|0.01955459022553095|0.980445409774469|5.456887170825597e-7|0.9999994543112828|0.030457020716953005|0.9695429792830469|0.9717793348413002|0.028220665158699858|0.00004354474559425068|0.9999564552544058
2451|0.019554590632266663|0.9804454093677334|0.0000012113582252397|0.9999987886417748|0.03485811325168777|0.9651418867483122|0.9670586673558969|0.03294133264410308|0.0005127693309520145|0.999487230669048
2452|0.4571428571428571|0.5428571428571429|0.0000012545224572240178|0.9999987454775427|0.03485760603066749|0.9651423939693324|0.9670591924869841|0.03294080751301592|0.0004045768505031031|0.9995954231494969
2453|0.01955459183783851|0.9804454081621614|0.00000319112023035796|0.9999968088797696|0.013263014722274208|0.9867369852777257|0.9888011536016252|0.01119884639837467|0.001192483620560475|0.9988075163794395
2454|0.010958904109589045|0.9890410958904109|5.129348057243543e-7|0.9999994870651944|0.08239812987824581|0.9176018701217542|0.9185545621936155|0.0814454378063844|0.00046158104548217664|0.9995384189545179
2455|0.019554590228719856|0.9804454097712801|5.456917864851062e-7|0.9999994543082135|0.03045702648402723|0.9695429735159727|0.971779328927151|0.028220671072848945|0.00005520093445758738|0.9999447990655425
2456|0.019554590377353614|0.9804454096226464|7.952887142352992e-7|0.9999992047112858|0.9916541653655985|0.008345834634401502|0.08151636717511512|0.9184836328248848|0.00004424563368206909|0.999955754366318
2457|0.007524235574049406|0.9924757644259506|0.000008118058888906258|0.9999918819411111|0.01566682733087316|0.9843331726691268|0.9992321819020638|0.0007678180979362279|0.01954457531763883|0.9804554246823611
2458|0.007776362678266383|0.9922236373217336|6.383252802817133e-7|0.9999993616747197|0.04276650894174197|0.957233491058258|0.9580371715224362|0.04196282847756378|0.00012999175152888896|0.9998700082484712
2459|0.602510477711426|0.39748952228857404|0.0000023404662869486915|0.9999976595337131|0.009442634928561082|0.9905573650714389|0.9935517251980337|0.006448274801966275|0.00013608977868571713|0.9998639102213142
2460|0.00752423654838281|0.9924757634516171|0.000001240144750672417|0.9999987598552492|0.022638433888356117|0.9773615661116438|0.9845320506056101|0.015467949394389835|0.0012624673164653216|0.9987375326835346
2461|0.019554590208696213|0.9804454097913038|5.127724749951582e-7|0.999999487227525|0.05959992399594726|0.9404000760040527|0.9417129712779481|0.058287028722051895|0.0011487099737504949|0.9988512900262495
2462|0.6025104694064791|0.39748953059352093|0.0000012272345997170595|0.9999987727654003|0.016434433071377832|0.9835655669286221|0.9872745793086418|0.012725420691358177|0.00018858784860647048|0.9998114121513936
2463|0.049999999999999996|0.9500000000000001|0.0000023092846332402682|0.9999976907153667|0.01078683696239539|0.9892131630376045|0.9903016067030351|0.009698393296964978|0.00013675992138044833|0.9998632400786196
2464|0.007524236565199706|0.9924757634348003|0.0000010854509537081374|0.9999989145490463|0.010144928830655564|0.9898550711693443|0.9924307702506611|0.007569229749338814|0.001138238248986574|0.9988617617510135
2465|0.0075242362552561635|0.9924757637447438|0.000003309355187586562|0.9999966906448124|0.01207969427932971|0.9879203057206702|0.9949822761938683|0.005017723806131825|0.0013226021889363067|0.9986773978110638
2466|0.37329043569725834|0.6267095643027417|0.0000014264579212757664|0.9999985735420788|0.03075672746621739|0.9692432725337825|0.97033780003083|0.029662199969169963|0.0002934790977083054|0.9997065209022916
2467|0.602510469416617|0.39748953058338293|0.0000012293857284459816|0.9999987706142716|0.02043207846517493|0.9795679215348251|0.9809124850083049|0.019087514991695108|0.00018942731013335675|0.9998105726898666
2468|0.007524236548249011|0.992475763451751|0.0000012410892354515684|0.9999987589107646|0.027349467121987703|0.9726505328780123|0.977957501654934|0.022042498345066|0.0005113401851769215|0.999488659814823
2469|0.019554590632228246|0.9804454093677717|0.0000012552725573227625|0.9999987447274427|0.03485760603444321|0.9651423939655568|0.9670591924831504|0.03294080751684962|0.0004045768506488959|0.9995954231493511
2470|0.019554590629722254|0.9804454093702778|0.0000012049490294641118|0.9999987950509706|0.01643443302935407|0.9835655669706459|0.9872745793537393|0.01272542064626074|0.000188587846580512|0.9998114121534196
2471|0.08653846964922064|0.9134615303507793|0.000003350100384475887|0.9999966498996155|0.0063634323362835215|0.9936365676637166|0.9954142721403386|0.004585727859661335|0.020305726762621747|0.9796942732373782
2472|0.03475935748677045|0.9652406425132296|0.0000012594301527791454|0.9999987405698472|0.018654886823582954|0.9813451131764169|0.9900879828519268|0.009912017148073276|0.0033517866492931265|0.9966482133507069
2473|0.007524236631219977|0.99247576336878|6.553888507978703e-7|0.9999993446111493|0.030457196474532287|0.9695428035254677|0.9717791546028798|0.028220845397120248|0.00039782348197504706|0.9996021765180251
2474|0.019554591091905684|0.9804454089080943|0.0000019647893427753036|0.9999980352106572|0.013459235401305756|0.9865407645986943|0.9935442375688915|0.00645576243110857|0.015335187611795835|0.9846648123882042
2475|0.019554796855428668|0.9804452031445713|0.00034024479467157005|0.9996597552053283|0.030458493534851413|0.9695415064651486|0.971777831745879|0.02822216825412105|0.00005814724043851244|0.9999418527595615
2476|0.01955459022789732|0.9804454097721028|5.443395761998567e-7|0.9999994556604237|0.0164343634736763|0.9835656365263238|0.9872746559799814|0.012725344020018493|0.00017906247465043353|0.9998209375253496
2477|0.010958904109589041|0.989041095890411|2.875575732279876e-7|0.9999997124424268|0.02735508586473961|0.9726449141352603|0.977947469311422|0.022052530688578063|0.0033140328217598127|0.9966859671782402
2478|0.04999999999999999|0.95|5.487257930037548e-7|0.999999451274207|0.04276645304693305|0.957233546953067|0.9580372258356938|0.04196277416430618|0.000055217507820482995|0.9999447824921796
2479|0.05000000000000002|0.9500000000000001|5.126287026907825e-7|0.9999994873712973|0.07422299844160773|0.9257770015583923|0.9263235386271739|0.0736764613728261|0.00010257982592676206|0.9998974201740732
2480|0.019554590632266663|0.9804454093677334|0.0000012113582252396997|0.9999987886417748|0.03485811325168778|0.9651418867483122|0.9670586673558969|0.032941332644103094|0.0005127693309520142|0.999487230669048
2481|0.019554590631541257|0.9804454093684588|0.0000012079395203302663|0.9999987920604796|0.03045703079426228|0.9695429692057377|0.9717793245211845|0.02822067547881544|0.00005813777553675529|0.9999418622244632
2482|0.007776362842232104|0.992223637157768|0.00000139199189473291|0.9999986080081054|0.042766460697877366|0.9572335393021226|0.9580372197886627|0.041962780211337265|0.00005815347690803972|0.9999418465230919
2483|0.04999999999999995|0.9500000000000001|0.0000012042858372420113|0.9999987957141627|0.018646852312162284|0.9813531476878378|0.9901024251334831|0.00989757486651689|0.0016503209775577102|0.9983496790224423
2484|0.6025104694170009|0.3974895305829991|0.000001228644978823659|0.9999987713550212|0.022885850364348058|0.977114149635652|0.9801456333509585|0.019854366649041527|0.0001439406511108861|0.9998560593488891
2485|0.08653846903418594|0.9134615309658141|0.0000029951336291407792|0.9999970048663709|0.01208022160537768|0.9879197783946224|0.9949815351806928|0.005018464819307325|0.0014049273886795471|0.9985950726113204
2486|0.007776362932986804|0.9922236370670131|0.0000018084849759251118|0.999998191515024|0.02734965305882574|0.9726503469411744|0.9779571710738002|0.02204282892619973|0.0006031133952011354|0.999396886604799
2487|0.019554591058841622|0.9804454089411584|0.0000019104332593077313|0.9999980895667406|0.01388945589120366|0.9861105441087964|0.9955508301364556|0.0044491698635443005|0.007933014059569038|0.992066985940431
2488|0.019554591718986273|0.9804454082810138|0.0000029957243246387654|0.9999970042756754|0.009442556040503076|0.990557443959497|0.9935518069603112|0.0064481930396889054|0.00012663179517333043|0.9998733682048266
2489|0.019554590071814478|0.9804454099281855|2.877360833485657e-7|0.9999997122639166|0.027355085865322343|0.9726449141346777|0.9779474693108026|0.022052530689197426|0.0033140328218575583|0.9966859671781425
2490|0.08653846290703084|0.9134615370929691|5.468514643126836e-7|0.9999994531485358|0.03045702648903055|0.9695429735109694|0.971779328922045|0.028220671077955|0.000055200934488750535|0.9999447990655111
2491|0.007776362784551502|0.9922236372154486|0.0000011992201557098926|0.9999988007798444|0.010577379848679628|0.9894226201513204|0.9904954589842563|0.009504541015743578|0.008677732810596014|0.9913222671894039
2492|0.3655536003089877|0.6344463996910122|5.65041659288578e-7|0.9999994349583408|0.027350730700954323|0.9726492692990456|0.9779552444291242|0.02204475557087588|0.0011423785061062432|0.9988576214938938
2493|0.010958904109589046|0.9890410958904109|5.446274841069422e-7|0.9999994553725159|0.022885820715094235|0.9771141792849057|0.9801456657709144|0.01985433422908556|0.00013667005190111703|0.9998633299480989
2494|0.019554590630564545|0.9804454093694355|0.0000012063337972778466|0.9999987936662027|0.022885850297116886|0.9771141497028831|0.9801456334207802|0.019854366579219723|0.00014394064956582063|0.9998560593504342
2495|0.6025104621742194|0.39748953782578056|2.577915991048459e-7|0.9999997422084009|0.018672526893824492|0.9813274731061755|0.9900562735005979|0.009943726499402181|0.007087720751513112|0.9929122792484869
2496|0.019554591288036185|0.9804454087119638|0.0000022872324287446485|0.9999977127675713|0.012997615151753484|0.9870023848482464|0.9964848327879157|0.003515167212084235|0.002927545452976704|0.9970724545470233
2497|0.08653846456294188|0.913461535437058|0.000001208518678931536|0.9999987914813211|0.022638433819206893|0.9773615661807931|0.9845320506833073|0.015467949316692733|0.0012624672972643399|0.9987375327027357
2498|0.019554590533977567|0.9804454094660224|0.000001048206677140386|0.999998951793323|0.005455926006758579|0.9945440739932414|0.9969485432306668|0.0030514567693330666|0.002416520486238461|0.9975834795137615
2499|0.00752423667393058|0.9924757633260695|3.538903882373572e-7|0.9999996461096117|0.022886914361826754|0.9771130856381732|0.9801444654025688|0.019855534597431126|0.00042504079223043784|0.9995749592077696
2500|0.019554590047087185|0.9804454099529128|0.0002004026026636712|0.9997995973973364|0.042757922583199694|0.9572420774168003|0.9578454455527518|0.042154554447248194|0.00009736326787342346|0.9999026367321265
2501|0.45714285714285735|0.5428571428571426|0.000002296527278931792|0.999997703472721|0.009442376232061296|0.9905576237679387|0.9935519933660183|0.006448006633981665|0.0001073549932211756|0.9998926450067788
2502|0.03589108971520299|0.9641089102847971|6.27692594902258e-7|0.9999993723074051|0.030457021070750753|0.9695429789292493|0.9717793344802378|0.028220665519762198|0.000043544747309839575|0.9999564552526902
2503|0.019554590228719863|0.9804454097712801|5.456917864851062e-7|0.9999994543082135|0.03045702648402723|0.9695429735159727|0.971779328927151|0.028220671072848945|0.000055200934457587346|0.9999447990655425
2504|0.00752423664335347|0.9924757633566464|5.690854199601373e-7|0.9999994309145801|0.020434754734575886|0.9795652452654242|0.9809097460216747|0.01909025397832529|0.0004233639025110775|0.9995766360974888
2505|0.007524236477260307|0.9924757635227397|0.0000017422055456075186|0.9999982577944544|0.027349581899319943|0.9726504181006801|0.9779572979454045|0.02204270205459543|0.0005677456752298311|0.9994322543247702
2506|0.03475935749816097|0.965240642501839|0.000001241542891178648|0.9999987584571088|0.030457030939240647|0.9695429690607594|0.9717793243732292|0.028220675626770667|0.000058137776474833686|0.9999418622235252
2507|0.007524235709846535|0.9924757642901534|0.000007159456552908864|0.9999928405434472|0.013251223900831565|0.9867487760991683|0.9888132123792712|0.011186787620728817|0.0006765794703536506|0.9993234205296464
2508|0.0865390986986392|0.9134609013013608|0.00025459579311244907|0.9997454042068876|0.030458124010803823|0.9695418759891962|0.9717782088574305|0.028221791142569504|0.000058144849372841616|0.9999418551506271
2509|0.019554590856805925|0.9804454091431941|0.0000015790127879254512|0.999998420987212|0.042766469596398134|0.9572335304036018|0.9580372105989726|0.04196278940102738|0.00006859633530696387|0.9999314036646931
2510|0.019554590305156296|0.9804454096948436|6.780662851798216e-7|0.9999993219337148|0.14665329674256633|0.8533467032574336|0.8534830268337188|0.1465169731662812|0.00006130427932291526|0.9999386957206771
2511|0.6025104679577243|0.3974895320422757|0.0000014305768499515582|0.99999856942315|0.03742425147296426|0.9625757485270358|0.9627767898896566|0.037223210110343366|0.005358159550259547|0.9946418404497404
2512|0.6025104623091508|0.39748953769084916|2.758774345144399e-7|0.9999997241225655|0.0824260072926525|0.9175739927073475|0.9185259169856357|0.0814740830143643|0.0031510660176063657|0.9968489339823937
2513|0.019554591857886813|0.9804454081421131|0.000003224982751913055|0.999996775017248|0.33773257033118537|0.6622674296688147|0.6622912305667639|0.33770876943323613|0.0002772104920723122|0.9997227895079277
2514|0.0865384641726606|0.9134615358273394|0.000001052570485029341|0.999998947429515|0.008541748356133907|0.9914582516438661|0.9954889690142006|0.004511030985799396|0.0007493722373340912|0.9992506277626659
2515|0.019554590630564538|0.9804454093694355|0.0000012063337972778468|0.9999987936662027|0.02288585029711689|0.9771141497028831|0.9801456334207802|0.019854366579219726|0.00014394064956582055|0.9998560593504342
2516|0.08653846457074937|0.9134615354292507|0.000001257842010777482|0.9999987421579892|0.03485760604737687|0.9651423939526231|0.967059192470018|0.0329408075299819|0.0004045768511483059|0.9995954231488517
2517|0.00777636284155055|0.9922236371584495|0.0000013883626099156019|0.99999861163739|0.030457031572679656|0.9695429684273202|0.9717793237267839|0.0282206762732162|0.00005813778057360533|0.9999418622194263
2518|0.36555359244102703|0.634446407558973|0.0000023412264119795567|0.999997658773588|0.01207722698741313|0.9879227730125868|0.9949857387176136|0.005014261282386347|0.0009399644444748164|0.9990600355555252
2519|0.0865384645604169|0.9134615354395831|0.0000012075097272504157|0.9999987924902728|0.01643443303418277|0.9835655669658171|0.9872745793485573|0.012725420651442616|0.0001885878468133023|0.9998114121531868
2520|0.034759357921481215|0.9652406420785187|5.76776625190473e-7|0.9999994232233748|0.016439226232816333|0.9835607737671836|0.9872692963786633|0.012730703621336737|0.0008571291858868105|0.9991428708141131
2521|0.01955459417147829|0.9804454058285217|0.000007027678149935765|0.99999297232185|0.018897961873879637|0.9811020381261203|0.9825527758152206|0.01744722418477941|0.00024514340074841565|0.9997548565992516
2522|0.6025104682644506|0.39748953173554935|0.0000010758692759445298|0.999998924130724|0.010164205510083258|0.9898357944899167|0.9924100349215258|0.0075899650784741245|0.0026757525524735534|0.9973242474475265
2523|0.019554591068863484|0.9804454089311365|0.0000019269074144279195|0.9999980730925856|0.060673912165847096|0.939326087834153|0.9418311761474795|0.05816882385252044|0.0035136075227591096|0.9964863924772409
2524|0.010958904109589041|0.989041095890411|0.00000169256766157662|0.9999983074323384|0.018687149779414967|0.981312850220585|0.9930629461398821|0.006937053860117856|0.004499358465102394|0.9955006415348976
2525|0.007776362951980553|0.9922236370480194|0.000001895755774886935|0.9999981042442251|0.060651155721682726|0.9393488442783172|0.9418559984869632|0.058144001513036815|0.0004888514397500455|0.9995111485602499
2526|0.08653846456791699|0.913461535432083|0.0000012105065733514284|0.9999987894934267|0.030457030805337567|0.9695429691946625|0.9717793245098819|0.028220675490118134|0.000058137775608419405|0.9999418622243915
2527|0.007524216369152302|0.9924757836308477|0.00014368735970885055|0.9998563126402912|0.007781821537381841|0.9922181784626182|0.9971205615820866|0.0028794384179134623|0.001030488433347779|0.9989695115666521
2528|0.010958904109589041|0.9890410958904109|0.0000012106080860153097|0.9999987893919141|0.03485811324791163|0.9651418867520885|0.9670586673597312|0.03294133264026884|0.0005127693307670709|0.999487230669233
2529|0.08653847642269433|0.9134615235773057|0.000006001242491961063|0.999993998757508|0.008602899982882698|0.9913971000171173|0.995585543064659|0.0044144569353409945|0.012156455988869044|0.987843544011131
2530|0.08653846345946546|0.9134615365405345|7.675927287608551e-7|0.9999992324072713|0.030457030455610285|0.9695429695443898|0.9717793248590236|0.02822067514097645|0.00006129317225893521|0.9999387068277411
2531|0.034759356784735865|0.9652406432152641|0.0000023618790268309403|0.9999976381209731|0.009442376843067344|0.9905576231569326|0.993551992731271|0.0064480072687289865|0.00010735499454592022|0.999892645005454
2532|0.007524236548330316|0.9924757634516698|0.0000012405152801363102|0.9999987594847198|0.022885735076753122|0.9771142649232468|0.9801457598872253|0.01985424011277471|0.00011354837673260318|0.9998864516232674
2533|0.01955459063056455|0.9804454093694355|0.0000012063337972778466|0.9999987936662027|0.022885850297116886|0.9771141497028831|0.9801456334207802|0.019854366579219723|0.00014394064956582046|0.9998560593504342
2534|0.08653846290581274|0.9134615370941872|5.463649090022702e-7|0.999999453635091|0.027349413065108744|0.9726505869348913|0.9779575965153091|0.022042403484690953|0.0004855208440591377|0.9995144791559408
2535|0.7323943615828225|0.26760563841717755|0.0000012240232662247136|0.9999987759767337|0.027349467066302934|0.972650532933697|0.977957501714117|0.022042498285883082|0.0005113401809816627|0.9994886598190184
2536|0.019554590228263793|0.9804454097717362|5.483523627415524e-7|0.9999994516476371|0.0204319668537849|0.9795680331462151|0.9809125966203446|0.019087403379655535|0.00017986220097194634|0.9998201377990281
2537|0.6025105642113703|0.39748943578862983|0.00001393530143083655|0.9999860646985692|0.9890303840344065|0.010969615965593555|0.07250059210599287|0.9274994078940072|0.014824030626848323|0.9851759693731517
2538|0.01095890410958904|0.9890410958904109|0.0000012090203255237234|0.9999987909796745|0.01810119657125717|0.9818988034287428|0.9850852391526748|0.01491476084732515|0.0016613543822059543|0.9983386456177942
2539|0.019554590633198518|0.9804454093668015|0.0000012111618490522972|0.999998788838151|0.04276645953978998|0.95723354046021|0.9580372209528212|0.041962779047178836|0.00005815347186112518|0.9999418465281389
2540|0.010958904109589048|0.989041095890411|0.000001207190120989675|0.999998792809879|0.030457030791029068|0.969542969208971|0.9717793245244842|0.028220675475515836|0.00005813777551583437|0.9999418622244842
2541|0.019554590234499823|0.9804454097655002|5.553990030920767e-7|0.999999444600997|0.0427665084106623|0.9572334915893377|0.9580371720562999|0.04196282794370009|0.00012999175372709146|0.9998700082462729
2542|0.019554590142056422|0.9804454098579435|4.0321521373009066e-7|0.9999995967847862|0.016442827724305165|0.9835571722756948|0.987265326901563|0.012734673098436995|0.0013593757272318983|0.9986406242727681
2543|0.08653846457475003|0.9134615354252499|0.0000012137346922307076|0.9999987862653077|0.04276645955626722|0.9572335404437328|0.9580372209362575|0.04196277906374247|0.00005815347193293252|0.9999418465280672
2544|0.019554590334758374|0.9804454096652415|7.200215830807662e-7|0.9999992799784169|0.0742235379017127|0.9257764620982873|0.9263229962761906|0.07367700372380943|0.00014438691760701862|0.999855613082393
2545|0.007776365918621854|0.9922236340813783|0.000015648048697369142|0.9999843519513026|0.03280111591090662|0.9671988840890934|0.9677187741072805|0.03228122589271958|0.0007268766810296213|0.9992731233189703
2546|0.3732904342088987|0.6267095657911014|0.0000011974428814991468|0.9999988025571185|0.013760771972149434|0.9862392280278506|0.9977507378618722|0.00224926213812784|0.003620319247699361|0.9963796807523007
2547|0.0075242352254145045|0.9924757647745855|0.000010579110461725456|0.9999894208895382|0.02123940108425263|0.9787605989157474|0.982200016744275|0.017799983255725037|0.5154666658361579|0.48453333416384214
2548|0.08653846289834283|0.9134615371016572|5.461160149058133e-7|0.9999994538839851|0.022885711204483964|0.977114288795516|0.9801457859649153|0.01985421403508464|0.00010781275881037576|0.9998921872411896
2549|0.019554590209377005|0.9804454097906229|5.191264814990504e-7|0.9999994808735185|0.10720174598520672|0.8927982540147933|0.8929900967761275|0.10700990322387248|0.00013086940762965514|0.9998691305923704
2550|0.019554590852610347|0.9804454091473896|0.000001571382257638864|0.9999984286177424|0.018648249538213715|0.9813517504617862|0.9900999138223348|0.009900086177665336|0.0019461154742553527|0.9980538845257445
2551|0.010958904109589041|0.989041095890411|0.0000012055853941182101|0.9999987944146059|0.0228858502948617|0.9771141497051382|0.9801456334231224|0.019854366576877638|0.000143940649513993|0.9998560593504859
2552|0.4571428571428573|0.5428571428571427|0.0000011344683471288315|0.9999988655316528|0.06067706475128043|0.9393229352487196|0.9418277368244296|0.05817226317557054|0.003933560102392516|0.9960664398976075
2553|0.01955459129557555|0.9804454087044245|0.000002300664020385227|0.9999976993359796|0.008258174780565038|0.991741825219435|0.9932095163305521|0.0067904836694479016|0.00033700303299155583|0.9996629969670084
2554|0.007776363111014152|0.9922236368889858|0.000002626467642631253|0.9999973735323574|0.00777710261981346|0.9922228973801865|0.9971261615888144|0.0028738384111855093|0.00043751238926560427|0.9995624876107343
2555|0.019554590233236545|0.9804454097667634|5.53443235921723e-7|0.9999994465567641|0.02043475468740848|0.9795652453125916|0.9809097460308652|0.01909025396913486|0.000423363942568495|0.9995766360574315
2556|0.08653847076543363|0.9134615292345665|0.0000036999807197030646|0.9999963000192804|0.10725999720073892|0.892740002799261|0.8931066347364217|0.10689336526357837|0.00010323236796005265|0.9998967676320399
2557|0.007524236570558465|0.9924757634294415|0.0000010836045275466531|0.9999989163954724|0.009444134052749228|0.9905558659472508|0.9935501712191286|0.0064498287808713575|0.0003041773148115664|0.9996958226851884
2558|0.08653846457090782|0.9134615354290921|0.000001213927812718565|0.9999987860721873|0.03485811326462284|0.9651418867353772|0.9670586673427627|0.03294133265723722|0.0005127693315855336|0.9994872306684145
2559|0.6025104694168668|0.3974895305831332|0.0000012286270113742105|0.9999987713729886|0.022885735040930565|0.9771142649590695|0.9801457599244281|0.019854240075571815|0.00011354837608405107|0.9998864516239159
2560|0.01955459675955649|0.9804454032404435|0.000011282538738221748|0.9999887174612618|0.005746771833556147|0.9942532281664438|0.9981873215116017|0.0018126784883982726|0.0010014758863044818|0.9989985241136956
2561|0.6025104643870416|0.39748953561295836|5.544071605808136e-7|0.9999994455928395|0.01643436349266031|0.9835656365073397|0.987274655959609|0.012725344040391023|0.0001790624755314001|0.9998209375244685
2562|0.019554590539655404|0.9804454094603446|0.0000010940227458857411|0.9999989059772542|0.010159656305982522|0.9898403436940175|0.9924148961517107|0.007585103848289205|0.0023129792933027525|0.9976870207066972
2563|0.007524236548093831|0.9924757634519061|0.0000012421846668066333|0.9999987578153333|0.03045703094200954|0.9695429690579905|0.9717793243704036|0.028220675629596414|0.00005813777649275036|0.9999418622235072
2564|0.0865384645679169|0.9134615354320831|0.0000012105065733514286|0.9999987894934267|0.030457030805337557|0.9695429691946623|0.9717793245098819|0.02822067549011813|0.00005813777560841941|0.9999418622243915
2565|0.6025104656620274|0.3974895343379727|7.39421129558552e-7|0.9999992605788705|0.034858397701828046|0.9651416022981719|0.9670583358285814|0.032941664171418604|0.0005742746633033132|0.9994257253366967
2566|0.05|0.95|0.0000027594619304345366|0.9999972405380695|0.012137574679986225|0.9878624253200137|0.9904224416807667|0.00957755831923338|0.008508557005291224|0.9914914429947088
2567|0.019554593528638167|0.9804454064713618|0.000005970834069467424|0.9999940291659305|0.013319607067382234|0.9866803929326178|0.9937188285840841|0.0062811714159159045|0.0037878882306546287|0.9962121117693453
2568|0.019554591291155842|0.9804454087088441|0.0000022923612116805493|0.9999977076387884|0.01207884296240216|0.9879211570375979|0.9949834696229162|0.005016530377083861|0.0011912910857865147|0.9988087089142135
2569|0.019554591297256854|0.9804454087027432|0.0000023065705569547336|0.9999976934294431|0.010145700890283276|0.9898542991097167|0.9924299515630283|0.007570048436971614|0.0011987139645743227|0.9988012860354256
2570|0.01955459022553095|0.9804454097744689|5.456887170825602e-7|0.9999994543112828|0.030457020716953026|0.9695429792830469|0.9717793348413001|0.028220665158699875|0.00004354474559425071|0.9999564552544058
2571|0.007061045676873099|0.992938954323127|0.0000014634552498696672|0.9999985365447501|0.03485760683379779|0.9651423931662023|0.9670591854253322|0.03294081457466776|0.0004045831182924157|0.9995954168817076
2572|0.019554590521522676|0.9804454094784774|0.0000010323070925074135|0.9999989676929074|0.007776321969847002|0.992223678030153|0.9971270913842855|0.0028729086157145457|0.0003277246193049763|0.999672275380695
2573|0.01955459007231664|0.9804454099276834|2.9152017904464914e-7|0.9999997084798209|0.042766689627513|0.9572333103724869|0.9580369869162624|0.041963013083737566|0.00037783560467420446|0.9996221643953258
2574|0.01095890410958905|0.9890410958904109|0.000002289598548185403|0.9999977104014519|0.008538528014084074|0.9914614719859158|0.9954925401326197|0.0045074598673803395|0.00033535374940705045|0.999664646250593
2575|0.007776362841148872|0.9922236371588511|0.0000013865170494312788|0.9999986134829505|0.022885850840070304|0.9771141491599297|0.9801456328569051|0.01985436714309483|0.00014394066204364273|0.9998560593379564
2576|0.0195545906305134|0.9804454093694867|0.0000012097686765222243|0.9999987902313235|0.018101196572944407|0.9818988034270556|0.9850852391508974|0.014914760849102641|0.0016613543828052184|0.9983386456171949
2577|0.4571428571428573|0.5428571428571427|0.000001694483021460888|0.9999983055169784|0.030457036067972464|0.9695429639320275|0.9717793191233954|0.028220680876604603|0.00006455413091785617|0.9999354458690821
2578|0.019554590780495887|0.9804454092195041|0.0000014641288048637392|0.999998535871195|0.006123430665267133|0.9938765693347329|0.9956642711777518|0.004335728822248202|0.0004636209836737097|0.9995363790163263
2579|0.01955459062970817|0.9804454093702919|0.0000012049258975251237|0.9999987950741025|0.016434147478689626|0.9835658525213103|0.9872748940800373|0.012725105919962754|0.00014876996500384177|0.9998512300349962
2580|0.007524236649293797|0.9924757633507062|5.278039908434087e-7|0.9999994721960092|0.08239812993902414|0.9176018700609758|0.9185545621326663|0.08144543786733373|0.0004615810488217533|0.9995384189511782
2581|0.01955459036232515|0.9804454096376748|7.653421885386057e-7|0.9999992346578115|0.02734952121180635|0.9726504787881936|0.9779574039772326|0.022042596022767286|0.0005390796304910563|0.999460920369509
2582|0.36555357101634767|0.6344464289836523|0.0000071778283695573875|0.9999928221716304|0.018897965680697067|0.9811020343193029|0.9825527719788066|0.017447228021193334|0.0002451434073471425|0.9997548565926528
2583|0.019554590233264908|0.980445409766735|5.531639838117802e-7|0.9999994468360162|0.0228865229191783|0.9771134770808216|0.9801448950667642|0.019855104933235775|0.00032172189726799565|0.999678278102732
2584|0.019554590630192742|0.9804454093698073|0.000001205722563877733|0.9999987942774362|0.018685988026065675|0.9813140119739344|0.9930666997733161|0.0069333002266838625|0.004053931979600578|0.9959460680203993
2585|0.6025104644013711|0.39748953559862893|5.659109718655742e-7|0.9999994340890282|0.0348579887446805|0.9651420112553196|0.9670587993667277|0.03294120063327243|0.00048688533793059345|0.9995131146620695
2586|0.08653846728759536|0.9134615327124046|0.0000022972328184787596|0.9999977027671816|0.012078842995198147|0.9879211570048019|0.994983469586025|0.005016530413974969|0.0011912910868956956|0.9988087089131042
2587|0.03475935378609181|0.9652406462139081|0.000007039117242817807|0.9999929608827571|0.006707229114749336|0.9932927708852507|0.9976926975959175|0.002307302404082523|0.06335685950532807|0.936643140494672
2588|0.00777636284080248|0.9922236371591975|0.000001384925446972635|0.9999986150745531|0.01643443336873447|0.9835655666312655|0.9872745789895362|0.012725421010463835|0.00018858786294198516|0.999811412137058
2589|0.019554590929229267|0.9804454090707708|0.000001701317077766718|0.9999982986829221|0.034858379911077854|0.9651416200889222|0.9670583665244057|0.032941633475594354|0.0005693338717143164|0.9994306661282856
2590|0.019554590630893324|0.9804454093691066|0.0000012068742883191177|0.9999987931257117|0.02734946701034732|0.9726505329896526|0.9779575017735876|0.022042498226412292|0.0005113401767663302|0.9994886598232338
2591|0.019554591720320192|0.9804454082796799|0.0000030295985893093106|0.9999969704014107|0.008257886168710829|0.9917421138312891|0.9932097814964629|0.006790218503537144|0.00031361704526259215|0.9996863829547374
2592|0.6025104694170006|0.3974895305829993|0.0000012286449788236579|0.9999987713550212|0.022885850364348065|0.977114149635652|0.9801456333509584|0.019854366649041534|0.00014394065111088608|0.9998560593488891
2593|0.602510513648682|0.39748948635131787|0.000007157654507853927|0.9999928423454921|0.018897965169221237|0.9811020348307788|0.982552772494259|0.017447227505740983|0.0002451434064606429|0.9997548565935394
2594|0.010958904109589045|0.989041095890411|0.0000012104107593921032|0.9999987895892406|0.0427664595349798|0.9572335404650202|0.9580372209576566|0.04196277904234344|0.00005815347184016249|0.9999418465281599
2595|0.010958904109589043|0.989041095890411|0.0000015102997719652492|0.999998489700228|0.019892622404124205|0.9801073775958757|0.9988141553632928|0.0011858446367072068|0.11635904095978597|0.883640959040214
2596|0.019554590629708175|0.9804454093702918|0.0000012049258975251227|0.9999987950741025|0.016434147478689633|0.9835658525213103|0.9872748940800373|0.012725105919962757|0.0001487699650038418|0.9998512300349962
2597|0.6025104680990003|0.39748953190099956|0.000001057311087687798|0.9999989426889123|0.009442315902815343|0.9905576840971846|0.9935520559298756|0.0064479440701243245|0.00010193219737446978|0.9998980678026255
2598|0.050000000000000024|0.95|0.000005626420349505148|0.9999943735796504|0.013137868407816385|0.9868621315921836|0.9879468448854857|0.01205315511451429|0.00046495997316156054|0.9995350400268384
2599|0.08653847064079659|0.9134615293592034|0.000003637101455576489|0.9999963628985444|0.010760031450398054|0.989239968549602|0.9984263773052087|0.0015736226947913096|0.017346764358073512|0.9826532356419264
2600|0.019554591297256858|0.9804454087027431|0.0000023065705569547366|0.9999976934294431|0.010145700890283273|0.9898542991097167|0.9924299515630283|0.007570048436971611|0.0011987139645743218|0.9988012860354256
2601|0.3562439417356236|0.6437560582643763|0.000006234669934734892|0.9999937653300653|7.816366081243853e-7|0.999999218363392|0.0000019851457131407497|0.9999980148542867|0.9999922330777545|0.00000776692224553299
2602|0.45714285714285724|0.5428571428571428|0.0004558575563671241|0.9995441424436329|0.004230725401653003|0.995769274598347|0.013177576742709779|0.9868224232572902|0.9821708625777716|0.01782913742222838
2603|0.457142857142857|0.5428571428571429|9.395603780534097e-8|0.9999999060439622|9.397331213885828e-7|0.9999990602668786|0.0000010877081078552069|0.9999989122918922|0.999999863199899|1.3680010111068418e-7
2604|0.019021748279187223|0.9809782517208128|5.468983869141069e-7|0.999999453101613|0.00001210436678351506|0.9999878956332164|0.000004518284697689673|0.9999954817153023|0.9999836733855861|0.000016326614413849113
2605|0.5957447987739467|0.40425520122605324|3.8197365944593533e-7|0.9999996180263405|0.00001241259400189538|0.9999875874059981|0.0000046348521361080216|0.9999953651478639|0.9999832077092341|0.00001679229076589538
2606|0.019021747403419227|0.9809782525965809|5.468984268512647e-7|0.9999994531015731|0.00001029196169550507|0.9999897080383044|0.000004687052127663563|0.9999953129478724|0.9999851949325888|0.000014805067411179201
2607|0.08433735151374092|0.9156626484862591|6.379336771115608e-7|0.9999993620663228|2.2441838951865413e-7|0.9999997755816106|9.904946823962608e-8|0.9999999009505318|0.9999999764953801|2.3504619980909197e-8
2608|0.04999999999999999|0.9500000000000001|7.233426002548744e-7|0.9999992766573997|0.0000030836481730949466|0.999996916351827|0.000004882388922304462|0.9999951176110777|0.9999924536836529|0.000007546316347102843
2609|0.35624419447908734|0.6437558055209126|1.2643588313944778e-7|0.9999998735641168|0.000010825330616681937|0.9999891746693833|0.000015546240045276|0.9999844537599547|0.9999752137257323|0.000024786274267784234
2610|0.05000000000000001|0.95|0.0000015696374328238533|0.9999984303625672|1.3182638834421226e-7|0.9999998681736116|6.376687478286975e-8|0.9999999362331252|0.9999993637436239|6.362563762576072e-7
2611|0.5957449776097348|0.4042550223902652|1.270060571133755e-7|0.9999998729939429|0.00002165495395246234|0.9999783450460475|0.000022080812688735347|0.9999779191873112|0.9999569240911643|0.00004307590883563449
2612|0.01902176094179657|0.9809782390582034|6.368046126807867e-7|0.9999993631953874|0.00001313776606301149|0.999986862233937|0.000027159941281533124|0.9999728400587184|0.9999602204583135|0.000039779541686511916
2613|0.3562502737016355|0.6437497262983646|1.84003642024436e-7|0.999999815996358|0.0003368496424913307|0.9996631503575086|0.0003425727263987893|0.9996574272736012|0.9993442967887285|0.0006557032112714795
2614|0.08433735289061499|0.915662647109385|1.82182599825478e-7|0.9999998178174001|7.206229538580704e-7|0.9999992793770461|6.841574408206993e-7|0.9999993158425592|0.9999993641894271|6.358105728446277e-7
2615|0.45714285714285713|0.5428571428571429|6.874204164778188e-7|0.9999993125795835|5.723816825721746e-7|0.9999994276183174|5.544235959505345e-7|0.9999994455764041|0.999999191328962|8.086710379508667e-7
2616|0.007228993463300875|0.9927710065366993|0.0000020372342153653337|0.9999979627657848|0.00008680650175289339|0.9999131934982471|0.0008185701905558593|0.9991814298094441|0.9993088811994252|0.0006911188005747961
2617|0.01902173957188319|0.9809782604281168|3.7578466734543717e-7|0.9999996242153326|3.221978995310133e-7|0.9999996778021004|1.3048420582934078e-7|0.9999998695157941|0.9999999968921518|3.107848157194678e-9
2618|0.08441580793593394|0.915584192064066|1.8176288278347946e-7|0.9999998182371171|0.01763163871111385|0.9823683612888862|0.018014000959954708|0.9819859990400452|0.964374742024564|0.03562525797543612
2619|0.019163451709963034|0.980836548290037|0.000002352464481777999|0.9999976475355182|0.12437440185874182|0.8756255981412582|0.1415784872581813|0.8584215127418187|0.7356185662463738|0.26438143375362616
2620|0.03343023287646228|0.9665697671235377|4.1386674564430227e-7|0.9999995861332543|3.5306872182670844e-7|0.9999996469312782|1.216675408340083e-7|0.9999998783324592|0.999999848425447|1.5157455310134397e-7
2621|0.019021739571291763|0.9809782604287083|3.7578466732723586e-7|0.9999996242153327|3.2149868590937373e-7|0.999999678501314|1.3007346045594558e-7|0.9999998699265396|0.9999999980020976|1.9979023889855705e-9
2622|0.019021843203269724|0.9809781567967303|0.000006008357915100972|0.9999939916420848|0.000043319035272713125|0.9999566809647272|0.00014601245794536687|0.9998539875420546|0.9999058477628187|0.0000941522371812358
2623|0.35622819137723816|0.643771808622762|0.00000599234514332036|0.9999940076548567|0.00013423259345828552|0.9998657674065417|0.002794119662543187|0.9972058803374568|0.9973684183219922|0.00263158167800779
2624|0.05|0.95|2.1160528080136395e-7|0.9999997883947193|0.000010291866527806607|0.9999897081334722|0.000012019754723520214|0.9999879802452765|0.9999983086087316|0.0000016913912682826328
2625|0.007228726519457221|0.9927712734805427|1.1773027103883766e-7|0.999999882269729|3.9456955498395264e-7|0.9999996054304451|3.138649459841826e-7|0.999999686135054|0.0028480493041093233|0.9971519506958906
2626|0.5957494646835596|0.4042505353164404|1.270100244613642e-7|0.9999998729899756|0.00016510946023341126|0.9998348905397666|0.0005418840000269644|0.9994581159999731|0.9992955090071243|0.0007044909928757081
2627|0.01095890410958905|0.9890410958904109|0.000002997045940096967|0.9999970029540598|9.129361974977248e-7|0.9999990870638026|7.132831104270281e-7|0.9999992867168895|0.9999962450700158|0.00000375492998406699
2628|0.019021771154258148|0.9809782288457419|0.00005967929376548664|0.9999403207062345|2.142763184343462e-7|0.9999997857236815|2.0547536574334744e-7|0.9999997945246343|0.9999999724946331|2.750536683500455e-8
2629|0.5957547010873828|0.40424529891261707|0.001312098293340123|0.9986879017066599|0.00008258829203728581|0.9999174117079627|0.00008633179574612993|0.9999136682042539|0.9985182939335472|0.001481706066452795
2630|0.010958904109589034|0.9890410958904109|7.233416672216535e-7|0.9999992766583328|0.0000020753455546905624|0.9999979246544453|0.0000031955405596931038|0.9999968044594403|0.9999951487835594|0.000004851216440571088
2631|0.019021754345993677|0.9809782456540064|0.0000068056495448438945|0.9999931943504552|0.0000021048910847663063|0.9999978951089152|0.000019645142190013808|0.99998035485781|0.9999735484597024|0.000026451540297680055
2632|0.08433782864712429|0.9156621713528756|0.000006312124333762817|0.9999936878756662|0.00005467695342541105|0.9999453230465746|0.00015676188549846177|0.9998432381145015|0.9999999139429941|8.605700590192069e-8
2633|0.019021789479040034|0.98097821052096|3.2783976098330586e-7|0.9999996721602391|0.000026396330309843333|0.9999736036696902|0.00006776971875315206|0.9999322302812468|0.9999469145650598|0.00005308543494028552
2634|0.5961637323045276|0.40383626769547243|0.00001384094017760504|0.9999861590598225|0.04506566412214753|0.9549343358778525|0.016857792590500586|0.9831422074094994|0.9381040499867976|0.061895950013202444
2635|0.019021797087181044|0.980978202912819|0.000009440871531027738|0.9999905591284689|0.00001841830549368128|0.9999815816945063|0.00008091556252191188|0.999919084437478|0.9999214264390921|0.00007857356090794116
2636|0.3562521880728867|0.6437478119271134|5.614441821831091e-8|0.9999999438555818|0.00020731240499515294|0.9997926875950048|0.0006777240845236032|0.9993222759154764|0.99912184844075|0.0008781515592500397
2637|0.5957446903761588|0.4042553096238412|1.9664661883631395e-7|0.9999998033533812|6.207157021613294e-7|0.9999993792842978|5.904950530303038e-7|0.999999409504947|0.9999994335852013|5.664147986996745e-7
2638|0.08433735203520216|0.9156626479647979|1.251811046674403e-7|0.9999998748188954|5.529218252983747e-7|0.9999994470781747|5.202254861714286e-7|0.9999994797745138|0.999999586438357|4.1356164296332727e-7
2639|0.010958904109589041|0.9890410958904109|6.364018462363437e-7|0.9999993635981537|6.383290226497721e-7|0.9999993616709774|6.55799278818022e-7|0.9999993442007211|0.9999990051308004|9.9486919970243e-7
2640|0.019021814818481215|0.9809781851815188|1.802328732745479e-7|0.9999998197671266|0.0001036570196328678|0.9998963429803672|0.00003820715990866038|0.9999617928400915|0.9998758319489479|0.0001241680510521756
2641|0.05000000000000002|0.95|2.4051099195944864e-7|0.9999997594890081|0.000003625957708705219|0.9999963740422914|0.000015223657781389402|0.9999847763422186|0.9999823685783189|0.000017631421680988316
2642|0.08433735122208917|0.9156626487779109|3.7648556081316507e-7|0.9999996235144392|3.2209832799745856e-7|0.9999996779016719|1.3031606649075894e-7|0.9999998696839335|0.9999999979983712|2.001628768454287e-9
2643|0.08433735320349796|0.9156626467965021|2.4108951990058613e-7|0.9999997589104801|5.087312965565305e-7|0.9999994912687035|9.79306704477389e-7|0.9999990206932955|0.9999997322088807|2.6779111932142637e-7
2644|0.5957446920375807|0.4042553079624192|2.966349978703498e-7|0.9999997033650021|6.008777450431664e-7|0.9999993991222549|7.558994138406201e-7|0.9999992441005863|0.9999994852644217|5.147355782749875e-7
2645|0.0072287268476520445|0.992771273152348|2.4550779832605976e-7|0.9999997544922017|6.187948021377951e-7|0.9999993812051979|0.0000012728025740729727|0.9999987271974259|0.99999951859582|4.814041799513367e-7
2646|0.01902174477395174|0.9809782552260482|9.266940433185455e-7|0.9999990733059567|0.000006768810619706063|0.9999932311893803|0.0000028956968826475567|0.9999971043031174|0.9999995187846517|4.812153483337224e-7
2647|0.01902200264259444|0.9809779973574055|0.0004940201674213032|0.9995059798325787|3.791591384206896e-7|0.9999996208408616|1.3338742004801734e-7|0.9999998666125799|0.9999997496812395|2.5031876048131555e-7
2648|0.08433934814358633|0.9156606518564137|5.558699709340788e-8|0.999999944413003|0.000275667232458603|0.9997243327675415|0.0006323888984533604|0.9993676111015467|0.9990947870696906|0.0009052129303095075
2649|0.033431310876216966|0.966568689123783|3.831665188523324e-7|0.9999996168334812|0.0005905951315002206|0.9994094048684997|0.00022092662174571934|0.9997790733782542|0.9991882955777458|0.0008117044222542498
2650|0.019021742647568254|0.9809782573524317|5.468988279811206e-7|0.999999453101172|0.000003856718832549329|0.9999961432811674|0.000002197049489937134|0.9999978029505101|0.9999944704365804|0.000005529563419561673
2651|0.08434617281059287|0.9156538271894071|4.066405071984902e-7|0.9999995933594928|0.0025260178455322174|0.9974739821544678|0.001482240588987335|0.9985177594110127|0.9960043378076174|0.0039956621923825835
2652|0.3562439509206416|0.6437560490793584|7.910606551558884e-7|0.9999992089393449|3.5154778784362545e-7|0.9999996484522122|2.428070518834565e-7|0.999999757192948|0.9999999297922209|7.020777926905627e-8
2653|0.5957446890767348|0.40425531092326517|1.2700580959165353e-7|0.9999998729941904|5.609814896776613e-7|0.9999994390185104|5.278085523827089e-7|0.9999994721914476|0.9999995804115612|4.195884387132161e-7
2654|0.5957447115797468|0.40425528842025316|7.356530447244534e-7|0.9999992643469553|0.0000012726793310240267|0.999998727320669|0.0000025335510102251178|0.9999974664489898|0.9999969450348639|0.000003054965136141007
2655|0.08433738721029378|0.9156626127897062|3.7648579438752344e-7|0.9999996235142056|0.000012234264109816352|0.9999877657358902|0.0000045682639047692045|0.9999954317360953|0.9999834487949485|0.000016551205051501574
2656|0.08433735081312867|0.9156626491868713|3.7648552136786975e-7|0.9999996235144787|2.0019201909607044e-7|0.9999997998079809|6.642397236718922e-8|0.9999999335760276|0.9999999962003033|3.799696725329151e-9
2657|0.5957447755049383|0.40425522449506174|7.946314675366504e-7|0.9999992053685324|0.000007878251768128033|0.9999921217482318|0.000005317295681431544|0.9999946827043186|0.9999987389804261|0.0000012610195738424116
2658|0.019021739999664708|0.9809782600003353|3.0539471257672515e-7|0.9999996946052874|8.917925946738096e-7|0.9999991082074055|4.3410118943159735e-7|0.9999995658988104|0.9999999998786384|1.2136156586485326e-10
2659|0.05000000000000002|0.9500000000000001|1.2488023603650463e-7|0.999999875119764|7.800613352600128e-7|0.9999992199386648|8.87857552752486e-7|0.9999991121424472|0.999999680399552|3.1960044792661726e-7
2660|0.007524254697465919|0.992475745302534|0.000014635159150129896|0.9999853648408498|0.000019315126173614556|0.9999806848738264|0.000037341747358570186|0.9999626582526414|0.9999982673607732|0.000001732639226835724
2661|0.01902175653029097|0.9809782434697091|1.0685041657714396e-7|0.9999998931495834|0.000006426642517472975|0.9999935733574826|0.000026122391614562347|0.9999738776083855|0.999970390324529|0.000029609675471078787
2662|0.010958904109589041|0.989041095890411|7.774168493710526e-7|0.9999992225831507|0.0000014447692173487482|0.9999985552307826|0.0000013021499091836305|0.9999986978500908|0.9999999948560533|5.143946709884764e-9
2663|0.45714285714285724|0.5428571428571428|9.88086707257721e-7|0.9999990119132927|0.0005093396143363351|0.9994906603856637|0.0006793946151930944|0.9993206053848068|0.9988188636809794|0.0011811363190205664
2664|0.01902174185794031|0.9809782581420596|2.634922001016682e-7|0.9999997365077998|0.0000015005605188792467|0.9999984994394812|0.0000033547540109149932|0.9999966452459892|0.9999998030566442|1.9694335586348578e-7
2665|0.019022279606878304|0.9809777203931217|5.99281073746875e-8|0.9999999400718926|0.0005017359463921652|0.9994982640536078|0.0005125399433709454|0.999487460056629|0.9989872882723397|0.0010127117276602577
2666|0.01902173949730854|0.9809782605026915|1.1688835476039537e-7|0.9999998831116453|3.1837300636679275e-7|0.9999996816269937|2.5325351432711445e-7|0.9999997467464856|0.1586090456533647|0.8413909543466354
2667|0.033430275435331745|0.9665697245646682|1.2739736881505282e-7|0.9999998726026312|0.000016018031161062593|0.999983981968839|0.00001631485746079597|0.9999836851425392|0.9999684243172172|0.000031575682782646464
2668|0.019021739910704622|0.9809782600892955|8.845699783340613e-8|0.9999999115430022|7.663113259119263e-7|0.999999233688674|6.095712653861666e-7|0.9999993904287346|0.013948733574960515|0.9860512664250395
2669|0.019021744864693182|0.9809782551353068|0.000009285949442058558|0.9999907140505581|7.61086272665063e-7|0.9999992389137274|7.144435608341364e-7|0.9999992855564392|0.9999900754699022|0.000009924530097900414
2670|0.0843373606682489|0.9156626393317511|3.0869969554585933e-7|0.9999996913003045|0.0000012919040294252446|0.9999987080959706|0.0000035200874755243917|0.9999964799125245|0.9999970809987224|0.0000029190012776524193
2671|0.4571428571428572|0.5428571428571427|1.933554668054135e-7|0.9999998066445331|3.390916755401577e-7|0.9999996609083245|3.0347438280291345e-7|0.9999996965256172|0.9999999915615496|8.438450379032378e-9
2672|0.05000000000000001|0.95|3.2763009575832123e-7|0.9999996723699042|3.7884065187446406e-7|0.999999621159348|4.4714702340256514e-7|0.9999995528529766|0.9999999292715843|7.07284155817733e-8
2673|0.01095890410958905|0.989041095890411|0.0000012256622363760752|0.9999987743377636|4.3802166840950593e-7|0.9999995619783316|0.0000011413174052881946|0.9999988586825946|0.9999989117802408|0.0000010882197591859525
2674|0.08433740752495264|0.9156625924750474|0.00002373877733726848|0.9999762612226628|0.0000013484791814902233|0.9999986515208185|0.0000013209367663044278|0.9999986790632337|0.9999746757111275|0.000025324288872525886
2675|0.595744829775696|0.4042551702243041|4.105297267167373e-7|0.9999995894702732|0.000015127065152956272|0.9999848729348471|0.000006473830486766579|0.9999935261695132|0.9999999998789495|1.210505026102039e-10
2676|0.007246793797511377|0.9927532062024886|0.000008912915774259444|0.9999910870842257|0.011728146616590617|0.9882718533834094|0.049419847663581484|0.9505801523364185|0.9426298391456719|0.057370160854327994
2677|0.019021773010760377|0.9809782269892396|0.000014457992213196063|0.9999855420077868|0.000013435491080620548|0.9999865645089194|0.000035693832925905065|0.9999643061670741|0.9999926058777635|0.000007394122236556221
2678|0.019021742632007|0.980978257367993|3.213539397924945e-7|0.9999996786460602|0.0000025878770906614187|0.9999974121229094|0.0000036622692616898603|0.9999963377307383|0.9999947625860585|0.0000052374139414905385
2679|0.019021739571291753|0.9809782604287083|3.7578466732723565e-7|0.9999996242153326|3.214986859093739e-7|0.9999996785013142|1.300734604559456e-7|0.9999998699265396|0.9999999980020976|1.9979023889855726e-9
2680|0.01902206072176652|0.9809779392782335|3.7579513206403224e-7|0.9999996242048679|0.0004671119332988838|0.999532888066701|0.00013603874508598174|0.9998639612549141|0.9994002506697255|0.000599749330274454
2681|0.01903086457489897|0.980969135425101|1.2504331180446902e-7|0.9999998749566882|0.005196059330693529|0.9948039406693064|0.011930460261277018|0.988069539738723|0.9829043372351158|0.017095662764884126
2682|0.019021739472127718|0.9809782605278722|2.1583877058158316e-7|0.9999997841612295|2.1574202264890922e-7|0.9999997842579774|2.096773029800299e-7|0.999999790322697|0.9999999900474481|9.952551854897823e-9
2683|0.05000000000000002|0.9500000000000001|4.075376679859311e-7|0.9999995924623319|0.000007932850220452196|0.9999920671497795|0.000019379910169581473|0.9999806200898305|0.9999933123365706|0.000006687663429312706
2684|0.019022009375302337|0.9809779906246977|1.9345705308416799e-7|0.9999998065429468|0.0002513244279428463|0.9997486755720572|0.00025566232743999665|0.99974433767256|0.999509708908656|0.0004902910913440319
2685|0.019021780573930704|0.9809782194260693|5.5479077483843846e-8|0.9999999445209226|0.00003388289026929141|0.9999661171097307|0.00004384058940466384|0.9999561594105952|0.99999569178798|0.000004308212020002718
2686|0.010958904109589045|0.989041095890411|0.00015931148932627552|0.9998406885106738|0.0025789044970937146|0.9974210955029064|0.008031819290617694|0.9919681807093822|0.9893073122988343|0.010692687701165781
2687|0.007525242331746976|0.992474757668253|0.000034902743417338484|0.9999650972565827|0.0004274362053096158|0.9995725637946904|0.003526381927452402|0.9964736180725476|0.9961588733875459|0.0038411266124540396
2688|0.019021740061560377|0.9809782599384396|1.2494809318666815e-7|0.9999998750519068|6.545231632209772e-7|0.9999993454768368|9.680242128603149e-7|0.9999990319757871|0.999999534427099|4.655729009975349e-7
2689|0.050000000000000024|0.9500000000000001|3.276781330000831e-7|0.9999996723218669|0.00001266066458547033|0.9999873393354145|0.00010086947403924195|0.9998991305259607|0.9998878280498754|0.00011217195012457833
2690|0.01902175224328098|0.980978247756719|0.00002181043892740226|0.9999781895610725|5.967144800049894e-7|0.9999994032855201|0.0000022017340955044366|0.9999977982659044|0.9999768587219797|0.000023141278020295555
2691|0.08452246482265487|0.9154775351773452|0.0000016000233366804926|0.9999983999766633|0.008442635311469526|0.9915573646885305|0.07568798830342469|0.9243120116965754|0.9160131831824131|0.08398681681758688
2692|0.5957446930913681|0.40425530690863176|3.5598460168009816e-7|0.9999996440153982|5.466351883009541e-7|0.9999994533648118|9.065650611779002e-7|0.9999990934349388|0.9999999901547945|9.845205542857173e-9
2693|0.007525813563007898|0.992474186436992|0.00001547694918609775|0.9999845230508139|0.0009561308371633038|0.9990438691628367|0.005282783938974315|0.9947172160610257|0.993913708449983|0.006086291550017096
2694|0.4571428571428572|0.5428571428571428|0.0013378497180227202|0.9986621502819774|0.0011696669393458023|0.9988303330606543|0.00416013402432238|0.9958398659756776|0.993330149470687|0.00666985052931296
2695|0.01902174231197812|0.9809782576880219|1.6487100415237324e-7|0.9999998351289959|0.000001572785441419823|0.9999984272145586|0.000004233367341138571|0.9999957666326589|0.9999968724240775|0.000003127575922454003
2696|0.08433735063876358|0.9156626493612363|3.527271349302553e-7|0.999999647272865|1.6353065749136896e-7|0.9999998364693424|4.7625641398429204e-8|0.9999999523743586|0.17685156941147862|0.8231484305885214
2697|0.01902174009927902|0.9809782599007211|0.000001538212458623266|0.9999984617875414|1.5323941510227672e-7|0.9999998467605848|1.2677684583016565e-7|0.9999998732231542|0.9999996493665843|3.506334157142989e-7
2698|0.019021739496380828|0.9809782605036192|4.0591052303778244e-7|0.999999594089477|2.109344929999277e-7|0.999999789065507|6.99252882315401e-8|0.9999999300747118|0.9999999980184197|1.981580261803768e-9
2699|0.5957448255134046|0.4042551744865955|1.2700595988402582e-7|0.9999998729940401|0.000006608900558343907|0.9999933910994417|0.000014646701010539014|0.9999853532989894|0.9999799214821796|0.00002007851782049201
2700|0.049999999999999996|0.9500000000000001|0.000022595180683762704|0.9999774048193162|0.000015910688462358756|0.9999840893115376|0.000056073167130638705|0.9999439268328694|0.9999063607564226|0.00009363924357751859
2701|0.08433735794952887|0.9156626420504711|1.155556134885165e-7|0.9999998844443865|0.0000018784451057788594|0.9999981215548942|0.0000018913209652645853|0.9999981086790347|0.9999988795578875|0.0000011204421125969407
2702|0.30434783927359615|0.6956521607264039|3.530704266732214e-7|0.9999996469295733|6.148104427533405e-7|0.9999993851895572|0.000001231047608425135|0.9999987689523916|0.9999995857017143|4.142982856675487e-7
2703|0.0843437440937826|0.9156562559062174|0.00011246665727747225|0.9998875333427225|0.00024192994219548948|0.9997580700578045|0.0025511707688118507|0.9974488292311882|0.997192370474772|0.0028076295252279348
2704|0.5957446879378531|0.404255312062147|3.819734112124792e-7|0.9999996180265888|4.568567514487488e-7|0.9999995431432486|2.0861991086836964e-7|0.9999997913800891|0.999999791504009|2.0849599100170286e-7
2705|0.01902200567976248|0.9809779943202376|0.00040515684519058933|0.9995948431548094|0.000026805078412146186|0.9999731949215879|0.00006826203760049193|0.9999317379623995|0.9999289918352054|0.00007100816479462223
2706|0.019021739631531105|0.980978260368469|2.827289691413025e-7|0.9999997172710309|4.484142243909844e-7|0.9999995515857756|2.0926297019937928e-7|0.9999997907370298|0.9999999622382119|3.776178823137699e-8
2707|0.59574625777388|0.40425374222612|2.1530071311502305e-7|0.9999997846992869|0.000050076495218618865|0.9999499235047814|0.00018279307391948956|0.9998172069260806|0.9997679389097022|0.00023206109029784842
2708|0.010958904109589038|0.989041095890411|1.248803341758943e-7|0.9999998751196658|0.000013812401193749914|0.9999861875988063|0.000014068355492777361|0.9999859316445072|0.99997277125867|0.000027228741329967923
2709|0.010958904109589043|0.9890410958904109|4.07530725007656e-7|0.999999592469275|5.016604184541534e-7|0.9999994983395815|0.0000010349469942018167|0.9999989650530058|0.9999999540663361|4.593366387823193e-8
2710|0.5957502732315602|0.40424972676843984|0.000010091885629319489|0.9999899081143707|0.00011423917903527607|0.9998857608209647|0.0007023501347958193|0.9992976498652042|0.9992198794660422|0.0007801205339578532
2711|0.019021861312022693|0.9809781386879773|2.1181058734114795e-7|0.9999997881894127|0.000049265339818390966|0.9999507346601816|0.00017983213460426458|0.9998201678653957|0.9997716979084268|0.00022830209157311758
2712|0.019021843576461053|0.9809781564235389|0.000007643082444621286|0.9999923569175554|0.00007361450088224322|0.9999263854991177|0.00011476175022874041|0.9998852382497713|0.9999951257606876|0.0000048742393123329925
2713|0.01902174255134822|0.9809782574486519|3.757847590383657e-7|0.9999996242152409|0.0000038446166502010226|0.9999961553833498|0.000002199690468724698|0.9999978003095313|0.9999944053337709|0.000005594666229125927
2714|0.08433735963428886|0.9156626403657112|3.086999860301603e-7|0.999999691300014|0.0000011747332339304883|0.999998825266766|0.000003167446613782449|0.9999968325533862|0.9999965739825727|0.0000034260174271773714
2715|0.01902174016643799|0.9809782598335619|2.1171766126333254e-7|0.9999997882823386|6.098226946778621e-7|0.9999993901773053|0.0000011227662511675852|0.9999988772337488|0.9999998153796926|1.846203074298566e-7
2716|0.019021745774181822|0.9809782542258183|3.75786106574618e-7|0.9999996242138934|0.000008962193452159199|0.9999910378065477|0.0000031303631783440455|0.9999968696368217|0.9999948089318902|0.0000051910681098342025
2717|0.019021747768239273|0.9809782522317607|1.9346205348288874e-7|0.9999998065379464|0.000007523966042987063|0.9999924760339569|0.000008493329474542753|0.9999915066705255|0.9999996063254264|3.936745735301465e-7
2718|0.08435245230594536|0.9156475476940547|1.2521870173729518e-7|0.9999998747812984|0.0032070530573961547|0.9967929469426038|0.003654402541621802|0.9963455974583781|0.9931273876106996|0.00687261238930046
2719|0.01902173970456636|0.9809782602954337|2.1171755795467347e-7|0.9999997882824421|3.951056346908751e-7|0.9999996048943652|4.7066638589754214e-7|0.9999995293336141|0.9999999184532472|8.154675272379473e-8
2720|0.5957452130274645|0.4042547869725354|0.000018249890044648457|0.9999817501099554|0.000034428011724636354|0.9999655719882754|0.00002597965568104187|0.999974020344319|0.9999875828460513|0.000012417153948742885
2721|0.007228678000405282|0.9927713219995947|0.0006506055743675621|0.9993493944256325|0.00010061141227312843|0.9998993885877269|0.00010501665213603458|0.9998949833478641|0.9991437118758064|0.0008562881241935998
2722|0.01902174025227411|0.9809782597477258|2.406407117114958e-7|0.9999997593592883|5.759366595480137e-7|0.9999994240633404|0.0000012888395597391193|0.9999987111604403|0.9999993532181997|6.467818003771811e-7
2723|0.08433736561900929|0.9156626343809907|3.764869222847003e-7|0.9999996235130778|0.0000052513929855068456|0.9999947486070145|0.0000017417698034156575|0.9999982582301965|0.9999999212003525|7.879964749274296e-8
2724|0.019021739488275034|0.980978260511725|1.1754103127856709e-7|0.9999998824589688|3.0856718342947685e-7|0.9999996914328165|2.4545335831492433e-7|0.9999997545466417|0.22674526537850923|0.7732547346214907
2725|0.019021842662381355|0.9809781573376187|1.3431028523132808e-7|0.9999998656897148|0.000044030805919821937|0.9999559691940801|0.00015013904526667773|0.9998498609547334|0.9998671521868309|0.00013284781316915577
2726|0.019021739424421417|0.9809782605755787|3.568297590818502e-7|0.9999996431702408|1.5093573970632855e-7|0.9999998490642603|4.395757666321829e-8|0.9999999560424234|0.3420526494130265|0.6579473505869736
2727|0.595744711579747|0.4042552884202531|7.356530447244527e-7|0.9999992643469553|0.0000012726793310240278|0.999998727320669|0.0000025335510102251186|0.9999974664489898|0.9999969450348639|0.000003054965136141009
2728|0.03343023470525198|0.966569765294748|1.2739720388470472e-7|0.9999998726027961|7.002046811758969e-7|0.9999992997953188|9.87690467859044e-7|0.9999990123095321|0.9999996530969988|3.46903001287796e-7
2729|0.08433735993861699|0.9156626400613831|2.1211357976487022e-7|0.9999997878864203|0.0000011799855044449897|0.9999988200144955|0.0000033971049595052686|0.9999966028950406|0.9999970466313218|0.0000029533686782281382
2730|0.007228729986453846|0.9927712700135461|3.8338531140957117e-7|0.9999996166146886|0.000009170618232902902|0.9999908293817671|0.000003420863303093525|0.999996579136697|0.9999877048659653|0.000012295134034706648
2731|0.0845771355814838|0.9154228644185162|0.000015838514569659147|0.9999841614854303|0.004689687302044561|0.9953103126979554|0.10425513450886517|0.8957448654911349|0.8921216449396516|0.10787835506034837
2732|0.5957568844769766|0.40424311552302344|1.8481709465888107e-7|0.9999998151829053|0.0008921132771651408|0.9991078867228349|0.0009114739031527904|0.9990885260968472|0.9981968575527379|0.0018031424472621039
2733|0.35624396514456064|0.6437560348554394|9.37726398870871e-7|0.9999990622736011|0.0000010598434471661347|0.9999989401565529|0.0000011475195765647608|0.9999988524804234|0.9999982026250905|0.000001797374909551319
2734|0.007228726561953513|0.9927712734380464|2.1599963183641286e-7|0.9999997840003682|4.372469421151609e-7|0.9999995627530579|4.707665485935116e-7|0.9999995292334514|0.9999999999662835|3.37164558186733e-11
2735|0.019022112448024698|0.9809778875519753|3.757960922245941e-7|0.9999996242039078|0.0005096033942240256|0.999490396605776|0.00019062967219201998|0.9998093703278079|0.9992995418314944|0.0007004581685057133
2736|0.019021739716551793|0.9809782602834483|5.468989602797204e-7|0.9999994531010397|4.0966660244834274e-7|0.9999995903333976|1.434007728055298e-7|0.9999998565992272|0.9999997526230767|2.473769232976641e-7
2737|0.01902180421118324|0.9809781957888168|0.0000017150334976654108|0.9999982849665022|0.00002570578883686453|0.9999742942111631|0.00009473644753100583|0.999905263552469|0.9999428202514257|0.00005717974857426113
2738|0.08442026162813179|0.9155797383718682|0.0000035238736221934412|0.9999964761263779|0.0014501241260664638|0.9985498758739335|0.036224165969074386|0.9637758340309256|0.9752352873635959|0.02476471263640412
2739|0.01902174003438484|0.9809782599656152|0.0000014633198046429392|0.9999985366801954|1.5779734688184336e-7|0.999999842202653|7.53238074385779e-8|0.9999999246761926|0.999999404226835|5.957731649145197e-7
2740|0.08433742692897797|0.915662573071022|0.00003114762992409958|0.9999688523700758|0.000002029676062784343|0.9999979703239372|0.0000020464518665679033|0.9999979535481334|0.9999655289743414|0.000034471025658604984
2741|0.5957447588530629|0.4042552411469371|5.559053861951979e-7|0.9999994440946138|0.000007992975972650472|0.9999920070240275|0.0000029800875037858028|0.9999970199124962|0.9999893315120538|0.000010668487946184802
2742|0.0190217398899335|0.9809782601100665|1.2494805935958324e-7|0.9999998750519407|6.65297322514946e-7|0.9999993347026775|6.351296870314574e-7|0.9999993648703129|0.9999993578793885|6.421206114586582e-7
2743|0.03343027507149126|0.9665697249285087|1.8540741750034508e-7|0.9999998145925826|0.00001590318232160431|0.9999840968176783|0.000016188927073690227|0.9999838110729263|0.999968792646372|0.00003120735362812544
2744|0.08433735993861687|0.9156626400613831|2.1211357976487056e-7|0.9999997878864203|0.0000011799855044449903|0.9999988200144956|0.000003397104959505271|0.9999966028950404|0.9999970466313218|0.0000029533686782281386
2745|0.019021742347055465|0.9809782576529446|6.313360546529238e-7|0.9999993686639453|9.965477404778323e-7|0.9999990034522596|0.000004409102778957417|0.999995590897221|0.9999976438219168|0.0000023561780831722393
2746|0.5957447115657736|0.4042552884342265|8.055785242561209e-8|0.9999999194421476|0.0000021394278225236884|0.9999978605721774|0.000002319821244539008|0.9999976801787555|0.9999998507495385|1.4925046169118383e-7
2747|0.019021739778956936|0.9809782602210431|7.237331325936941e-7|0.9999992762668674|2.88043106672579e-7|0.9999997119568933|2.0530763565211547e-7|0.9999997946923643|0.9999999264564218|7.354357820713862e-8
2748|0.08433805814705851|0.9156619418529415|7.25194435167598e-7|0.9999992748055648|0.00012029896952273073|0.9998797010304772|0.0002009780822128567|0.9997990219177871|0.9996791496171031|0.0003208503828968539
2749|0.007228925503203593|0.9927710744967964|1.2748093524830194e-7|0.9999998725190647|0.00033408761594068225|0.9996659123840593|0.0003399987569474634|0.9996600012430525|0.9993459727361691|0.000654027263830858
2750|0.019021864035566542|0.9809781359644335|0.00016431745787284042|0.9998356825421272|0.00003359481200102629|0.999966405187999|0.000036495886792547294|0.9999635041132074|0.9999489019734196|0.000051098026580356796
2751|0.010958904109589048|0.989041095890411|1.8170642086295422e-7|0.9999998182935791|0.0009073781600135832|0.9990926218399864|0.002325497029031484|0.9976745029709685|0.9967687106956531|0.0032312893043468507
2752|0.0843373516432614|0.9156626483567386|6.890754952252313e-7|0.9999993109245048|2.3315572694359228e-7|0.999999766844273|9.801332971234266e-8|0.9999999019866703|0.9999999877178744|1.228212563282613e-8
2753|0.595744694403843|0.4042553055961571|4.1446743849023954e-7|0.9999995855325615|5.116913508833389e-7|0.9999994883086492|0.000001077026093027662|0.9999989229739069|0.9999999273314262|7.266857375205443e-8
2754|0.4571428571428571|0.5428571428571429|0.000026473214887631058|0.9999735267851123|9.107210886503908e-7|0.9999990892789113|9.812375963062802e-7|0.9999990187624037|0.9999999986674604|1.3325397408968587e-9
2755|0.03475939267202201|0.965240607327978|9.298294237909134e-8|0.9999999070170577|0.000012628330475681458|0.9999873716695242|0.00001766089621037539|0.9999823391037896|0.9999740806061369|0.00002591939386299084
2756|0.019021739661772494|0.9809782603382274|2.117175252174751e-7|0.9999997882824748|3.7790811661596693e-7|0.9999996220918834|4.075487818354718e-7|0.9999995924512182|0.999999998764443|1.2355569586804924e-9
2757|0.019021739800727903|0.980978260199272|7.237331467494736e-7|0.9999992762668531|3.033289085926573e-7|0.9999996966710913|2.3088014678282733e-7|0.9999997691198533|0.9999998855988831|1.144011169814004e-7
2758|0.36555362021369253|0.6344463797863075|7.414624680424428e-7|0.9999992585375319|7.437076281926524e-7|0.9999992562923717|7.640617847078434e-7|0.9999992359382153|0.9999988408928037|0.0000011591071963986413
2759|0.007228726293815207|0.9927712737061848|0.0000012511280226349884|0.9999987488719774|3.302836702845568e-7|0.9999996697163298|2.577066504040212e-7|0.9999997422933495|0.999999980899413|1.9100586993078223e-8
2760|0.08433756538147595|0.915662434618524|1.3454580784164598e-7|0.9999998654541922|0.00003835557000842091|0.9999616444299916|0.000059637567406336934|0.9999403624325937|0.9999669710893365|0.00003302891066340566
2761|0.5957448255134045|0.4042551744865954|1.2700595988402574e-7|0.9999998729940401|0.000006608900558343903|0.9999933910994417|0.000014646701010539009|0.9999853532989894|0.9999799214821796|0.000020078517820491994
2762|0.45714285714285735|0.5428571428571427|9.261862107060948e-7|0.9999990738137893|2.495807342937192e-7|0.9999997504192657|9.983872716224818e-8|0.9999999001612728|0.9999999994537815|5.462185549152929e-10
2763|0.007228736754196486|0.9927712632458036|1.2747771083580249e-7|0.9999998725222892|0.000015670230740988884|0.999984329769259|0.0000196787059639419|0.999980321294036|0.9999998910408064|1.089591935447017e-7
2764|0.08433742828002863|0.9156625717199713|1.2518354484064008e-7|0.9999998748164551|0.000017213556139408156|0.9999827864438605|0.000018499514315383017|0.9999815004856847|0.9999998433024841|1.5669751589503495e-7
2765|0.019021768612896457|0.9809782313871035|6.368248600473317e-7|0.9999993631751399|0.00002287057434517959|0.9999771294256548|0.00003182280618880254|0.9999681771938111|0.9999520680278297|0.00004793197217032187
2766|0.010958904109589045|0.9890410958904109|6.364026030720105e-7|0.9999993635973969|0.000005629862262021199|0.999994370137738|0.0000022500955231479324|0.9999977499044769|0.9999999926270129|7.372987069281724e-9
2767|0.6009656958559697|0.39903430414403024|6.442306499572484e-7|0.9999993557693501|0.1544122692162376|0.8455877307837624|0.6174234063699058|0.3825765936300942|0.22870709863566402|0.771292901364336
2768|0.019023457750743118|0.980976542249257|0.0000017111565733048477|0.9999982888434267|0.0005536008852197692|0.9994463991147802|0.002670654958273158|0.9973293450417269|0.9999897555748724|0.000010244425127683996
2769|0.01902173970034001|0.98097826029966|1.6685644965754973e-7|0.9999998331435503|6.717669834792286e-7|0.9999993282330165|2.309185837763644e-7|0.9999997690814163|0.9999997299626863|2.700373137830982e-7
2770|0.0843373511465809|0.9156626488534191|1.2518110244936256e-7|0.9999998748188975|3.5323231641838555e-7|0.9999996467676836|3.161904798245883e-7|0.9999996838095201|0.9999999902527519|9.747248046325885e-9
2771|0.019022093664078445|0.9809779063359215|0.000004497916063761111|0.9999955020839363|0.00005101118734300353|0.9999489888126569|0.0006100855659108263|0.9993899144340892|0.9995058193301253|0.0004941806698748025
2772|0.019021760941796563|0.9809782390582035|6.368046126807855e-7|0.9999993631953874|0.000013137766063011486|0.999986862233937|0.00002715994128153311|0.9999728400587184|0.9999602204583135|0.00003977954168651188
2773|0.01902174859456471|0.9809782514054354|1.2494922049275667e-7|0.9999998750507794|0.000009304345276567807|0.9999906956547235|0.000008332281047922659|0.9999916677189521|0.9999996860021928|3.139978071995689e-7
2774|0.019021749411834262|0.9809782505881657|2.827281076097492e-7|0.9999997172718923|0.000013585023701747011|0.9999864149762983|0.000005427366668788413|0.9999945726333312|0.999999987618008|1.2381991939964173e-8
2775|0.0190219011000896|0.9809780988999104|0.0003007038171884583|0.9996992961828115|9.97832851823609e-7|0.9999990021671481|0.0000022663610355302814|0.9999977336389645|0.9999984588898096|0.0000015411101902861943
2776|0.010958904109589046|0.989041095890411|0.0000012258044244216968|0.9999987741955757|0.00000687006637355137|0.9999931299336264|0.0000397921252037302|0.9999602078747963|0.9999538304716963|0.000046169528303752285
2777|0.45714285714285724|0.5428571428571427|2.1160265833398858e-7|0.9999997883973417|4.6387682293040996e-7|0.9999995361231772|7.202886771457172e-7|0.9999992797113227|0.9999996778391916|3.2216080828778885e-7
2778|0.08433740640819837|0.9156625935918016|6.89106891207595e-7|0.9999993108931089|0.00001317318955408365|0.9999868268104458|0.00001203883054675235|0.9999879611694532|0.9999831775456897|0.000016822454310225032
2779|0.01902174033267595|0.9809782596673241|0.0000013246369753103886|0.9999986753630247|4.891224015355227e-7|0.9999995108775985|4.424945721561922e-7|0.9999995575054278|0.9999999962347911|3.7652089543491764e-9
2780|0.01095890410958904|0.9890410958904109|0.000012951890867288317|0.9999870481091326|0.0000060024723086506785|0.9999939975276914|0.000007569278198156863|0.9999924307218018|0.9999742714288262|0.000025728571173789328
2781|0.59574495376773|0.40425504623226993|0.000005243285496279899|0.9999947567145038|0.000014875407371825423|0.9999851245926281|0.00002022126681374951|0.9999797787331863|0.9999835781966994|0.000016421803300625912
2782|0.35626357006670734|0.6437364299332926|1.2644987589993346e-7|0.9999998735501241|0.0010425121331802784|0.9989574878668198|0.0010651461044483713|0.9989348538955516|0.9978927220671857|0.002107277932814307
2783|0.4571428571428573|0.5428571428571427|7.233400066006701e-7|0.9999992766599934|2.5537406030262343e-7|0.9999997446259398|2.179540365908659e-7|0.9999997820459634|0.9999998892191305|1.1078086942024677e-7
2784|0.019021747816560124|0.9809782521834398|2.583478580288795e-7|0.9999997416521419|0.000012051326597482322|0.9999879486734026|0.000003991566682135947|0.9999960084333178|0.9999999982641724|1.7358276045796392e-9
2785|0.5957471408850478|0.4042528591149523|5.6394038097989735e-8|0.9999999436059619|0.0001207006080203759|0.9998792993919797|0.0002428602075453683|0.9997571397924546|0.9997110578375525|0.0002889421624474505
2786|0.007228727000537874|0.9927712729994621|1.5656931296235857e-7|0.999999843430687|9.526073131043877e-7|0.999999047392687|0.0000014058568148017864|0.9999985941431851|0.9999999835253174|1.6474682550156017e-8
2787|0.01902177383763524|0.9809782261623647|0.00005123524310721321|0.9999487647568929|0.00000440347173589657|0.9999955965282642|0.000009496844879041908|0.999990503155121|0.9999874492268291|0.000012550773170929814
2788|0.010958904109589033|0.9890410958904109|2.116079226396574e-7|0.9999997883920774|0.0000030843187344758337|0.9999969156812656|0.000011446700340595841|0.9999885532996593|0.9999863313595648|0.000013668640435200085
2789|0.007233619869098354|0.9927663801309016|3.8371637870519944e-7|0.9999996162836213|0.012051744015976468|0.9879482559840235|0.004508197564861753|0.9954918024351382|0.9834480231871668|0.016551976812833238
2790|0.019021747209043538|0.9809782527909564|5.81837278558503e-7|0.9999994181627214|0.000010616112183507034|0.9999893838878166|0.000003963251030205756|0.9999960367489698|0.9999856632029311|0.000014336797068871256
2791|0.010958904109589046|0.989041095890411|3.7558658258875797e-7|0.9999996244134173|0.00023271810359748276|0.9997672818964024|0.0001366489421227688|0.9998633510578773|0.9996310866805967|0.0003689133194032812
2792|0.01902192550557607|0.9809780744944239|3.757916373807251e-7|0.9999996242083626|0.00025443617816003043|0.9997455638218399|0.00009496008186477207|0.9999050399181353|0.9996575050691943|0.00034249493080570665
2793|0.01095890410958905|0.9890410958904109|0.000005540358001236782|0.9999944596419987|0.000049779704233895644|0.9999502202957661|0.00012498864924093475|0.9998750113507591|0.9999538547973219|0.000046145202678138595
2794|0.010958904109589043|0.989041095890411|1.52549568668263e-7|0.9999998474504312|0.00003910121379618521|0.9999608987862038|0.0000677074956322442|0.9999322925043678|0.9999938406001041|0.000006159399895890385
2795|0.08433762888786986|0.9156623711121302|0.000008756439305235646|0.9999912435606947|0.00002411797134507112|0.9999758820286548|0.000094116789838015|0.999905883210162|0.9999040598141631|0.00009594018583690841
2796|0.019021783166611742|0.9809782168333883|0.0000029061229979429017|0.9999970938770022|0.000015503381164303835|0.9999844966188357|0.00006424543737459438|0.9999357545626254|0.9999998535357131|1.4646428695475096e-7
2797|0.019021748267188082|0.980978251732812|3.7578489838050666e-7|0.9999996242151017|0.00001221148827477676|0.9999877885117252|0.00000455975942716946|0.9999954402405729|0.9999834795857958|0.000016520414204283425
2798|0.05000000000000001|0.95|4.952177789411918e-7|0.999999504782221|1.7184142338168293e-7|0.9999998281585766|5.0046016648593915e-8|0.9999999499539834|0.00566951066936238|0.9943304893306377
2799|0.007228726610154107|0.9927712733898459|1.702312035925557e-7|0.9999998297687964|7.777789694068728e-7|0.9999992222210307|2.673599961417768e-7|0.9999997326400039|0.9999996873689246|3.1263107536517766e-7
2800|0.010958904109589043|0.989041095890411|0.000008806518232085229|0.9999911934817679|0.04688005233846938|0.9531199476615306|0.013653051945495574|0.9863469480545045|0.9398324380768781|0.06016756192312195
2801|0.45714285714285696|0.542857142857143|0.999997202350678|0.0000027976493219890776|0.00003997186489152372|0.9999600281351084|0.00011331264998833155|0.9998866873500117|0.0002337280612120507|0.999766271938788
2802|0.45714285714285735|0.5428571428571426|0.9380067239686716|0.06199327603132846|0.062022344345573334|0.9379776556544266|0.000005012927956702166|0.9999949870720433|0.00012550514879817675|0.9998744948512017
2803|0.08653883038689056|0.9134611696131095|0.9999997935545044|2.0644549553952003e-7|0.00003961967129921983|0.9999603803287008|0.00010798012200632061|0.9998920198779937|0.0005356856086066889|0.9994643143913933
2804|0.3732912423539124|0.6267087576460877|0.9999999320299007|6.797009938164386e-8|0.00003234372950756825|0.9999676562704924|0.00009266248221866402|0.9999073375177813|0.0018268102315236255|0.9981731897684764
2805|0.010958904109589041|0.9890410958904109|0.9999999476723909|5.232760906170606e-8|0.00001941662134025953|0.9999805833786597|0.00002712385124753611|0.9999728761487524|0.0006419472342653891|0.9993580527657346
2806|0.45714285714285735|0.5428571428571427|0.9266577615202021|0.07334223847979802|3.821524773779384e-7|0.9999996178475226|3.039876370462128e-7|0.9999996960123628|0.00007249159023173811|0.9999275084097683
2807|0.0077907235816582305|0.9922092764183418|0.9999997066625711|2.933374289219054e-7|0.06348157490697977|0.9365184250930202|0.0026847589587605373|0.9973152410412395|0.0002068027859970661|0.999793197214003
2808|0.019547017745993624|0.9804529822540065|0.9857890345988498|0.014210965401150149|2.206293830691581e-7|0.9999997793706169|6.425471554505826e-8|0.9999999357452845|0.00016141257441713006|0.9998385874255828
2809|0.019554591668032494|0.9804454083319674|0.9999996660154191|3.3398458096515547e-7|0.0000015748233910019283|0.9999984251766091|0.0000016335148668271885|0.9999983664851331|0.00018957383257164336|0.9998104261674284
2810|0.007088321948215953|0.992911678051784|0.8373318165826463|0.16266818341735365|6.399610741788416e-7|0.9999993600389258|5.090644867095479e-7|0.9999994909355133|0.00018997661909789202|0.9998100233809021
2811|0.019021982565806665|0.9809780174341933|0.00045658347307008245|0.9995434165269299|2.1002837492668847e-7|0.9999997899716251|6.116734452851642e-8|0.9999999388326555|0.00027192998557559804|0.9997280700144244
2812|0.019554555010412922|0.9804454449895871|0.9999225071374946|0.00007749286250541081|0.00000546156066671311|0.9999945384393334|0.000006042125260515413|0.9999939578747395|0.00026344314872187626|0.9997365568512782
2813|0.08653857797065899|0.913461422029341|0.9999996731459371|3.2685406292700287e-7|0.000019503094577943983|0.999980496905422|0.000027333978587487052|0.9999726660214124|0.000642052839314256|0.9993579471606858
2814|0.019554723900092556|0.9804452760999075|0.9999982998902879|0.0000017001097121270673|0.000027141002296563354|0.9999728589977035|0.00019494086128678286|0.9998050591387132|0.0001548703016691581|0.9998451296983308
2815|0.0865384785492143|0.9134615214507856|0.9999993880266376|6.119733623486629e-7|0.0000023411996420380647|0.999997658800358|0.0000049997246712248915|0.9999950002753288|0.00044174012452347246|0.9995582598754765
2816|0.019555973478517213|0.9804440265214828|0.998331746013173|0.001668253986826984|0.00045728435193319864|0.9995427156480668|0.003487012634303175|0.9965129873656969|0.0001682027206179518|0.9998317972793821
2817|0.4571428571428573|0.5428571428571426|0.9999997670903504|2.3290964961973092e-7|0.0000020953104227262257|0.9999979046895774|6.10225044905589e-7|0.9999993897749552|0.00014076421471061993|0.9998592357852893
2818|0.019554791736347575|0.9804452082636523|0.9999996295336392|3.7046636079998486e-7|0.00003117555883275785|0.9999688244411672|0.0003011562827657954|0.9996988437172342|0.000590140609919129|0.9994098593900808
2819|0.03589705799040509|0.964102942009595|0.9999999215472284|7.845277169158207e-8|0.005888112034250752|0.9941118879657493|0.0002490178672409138|0.999750982132759|0.00015463860645609334|0.999845361393544
2820|0.019554597213168396|0.9804454027868317|0.9999999971112393|2.888760623425794e-9|0.000003141398577230141|0.9999968586014227|0.000008890497762767168|0.9999911095022372|0.00008736616956955187|0.9999126338304304
2821|0.01955459190703205|0.9804454080929679|0.9999999989167816|1.0832184615930182e-9|0.0000016234609279921376|0.999998376539072|0.000001682461514273075|0.9999983175384858|0.00015488008270773726|0.9998451199172923
2822|0.6025277714578607|0.39747222854213937|0.9999943484082022|0.000005651591797854402|0.0002845619937959846|0.999715438006204|0.0020423689655330586|0.9979576310344669|0.00016834522023176262|0.9998316547797681
2823|0.08654416297399355|0.9134558370260065|0.9977668715496345|0.0022331284503654698|0.0005183050853920822|0.9994816949146079|0.003994607860456322|0.9960053921395438|0.00016815338822535146|0.9998318466117746
2824|0.01095890410958904|0.9890410958904109|0.9999999978485159|2.1514840846877637e-9|0.000003018284001688626|0.9999969817159984|0.000008542045800218294|0.9999914579541997|0.00010676667405273625|0.9998932333259473
2825|0.08653854411247952|0.9134614558875205|0.9999998460476522|1.5395234780904274e-7|0.000016274881934151062|0.9999837251180659|0.000016873147752412118|0.9999831268522477|0.0002058736560066956|0.9997941263439933
2826|0.6025108138371149|0.39748918616288514|0.9999999997528708|2.4712925471163837e-10|0.000019781588974361133|0.9999802184110257|0.00002761642724193992|0.999972383572758|0.0006419269318962951|0.9993580730681036
2827|0.00777637183572282|0.9922236281642772|0.9999736524472554|0.000026347552744431047|0.000025670816453016976|0.9999743291835469|0.00004486646959918252|0.9999551335304008|0.0006512188471427689|0.9993487811528573
2828|0.019554440767066493|0.9804455592329335|0.9997193381688559|0.0002806618311441252|3.856360187906995e-7|0.9999996143639812|3.067586606174419e-7|0.9999996932413394|0.00007289989704928569|0.9999271001029507
2829|0.03475933658633518|0.9652406634136649|0.9999999281616886|7.183831139389704e-8|0.000016655458161634017|0.9999833445418385|0.00001726390288522376|0.9999827360971147|0.00020586642141431864|0.9997941335785857
2830|0.01955459168513982|0.9804454083148602|0.9999995573195312|4.4268046889881916e-7|0.000002389048910998434|0.9999976109510891|9.397758082576675e-7|0.9999990602241917|0.0005361486740191771|0.9994638513259808
2831|0.6025107486284262|0.39748925137157376|0.9999999995232547|4.767452865697167e-10|0.00001898348397306264|0.999981016516027|0.000019673344409491567|0.9999803266555904|0.00021079410727133015|0.9997892058927286
2832|0.0195545997742718|0.9804454002257281|0.9999993184040145|6.815959855099616e-7|0.000003492456410451808|0.9999965075435896|0.000013353093877163166|0.9999866469061229|0.00040753520056659225|0.9995924647994334
2833|0.019548566206226473|0.9804514337937734|0.9863878425912803|0.013612157408719577|0.001786759309265095|0.998213240690735|0.000520364556919991|0.9994796354430799|0.011446260968340859|0.988553739031659
2834|0.01955462011547009|0.9804453798845298|0.7983548277388334|0.20164517226116668|0.0092462303357259|0.9907537696642741|0.19248887422549213|0.8075111257745079|0.0002785201715186817|0.9997214798284814
2835|0.08653846681793559|0.9134615331820645|0.9999992279525717|7.720474282617466e-7|0.0000021718399477519233|0.9999978281600523|6.325130230203769e-7|0.999999367486977|0.00014121177960212887|0.9998587882203979
2836|0.08653846792683803|0.913461532073162|0.9999998346067781|1.6539322185825734e-7|0.0000020921781724618727|0.9999979078218275|6.093128280151992e-7|0.9999993906871719|0.0001407080769847888|0.9998592919230151
2837|0.019537235083895745|0.9804627649161043|0.9649352707983404|0.03506472920165963|0.0004100705903624526|0.9995899294096374|0.0020840637188591113|0.997915936281141|0.03300401919776829|0.9669959808022317
2838|0.01950127839756993|0.9804987216024301|0.8999496401605933|0.10005035983940665|3.812003613148168e-7|0.9999996187996386|3.032302652395248e-7|0.9999996967697349|0.00007234233108361573|0.9999276576689163
2839|0.010958904109589045|0.989041095890411|0.9999730395315648|0.00002696046843517466|0.000007808439403415748|0.9999921915605966|0.000046156273128817994|0.9999538437268712|0.0004606541631469208|0.9995393458368532
2840|0.010958904109589046|0.9890410958904109|0.9962303570795734|0.0037696429204265866|0.0006705918649536941|0.9993294081350462|0.005276772636609255|0.9947232273633907|0.008636696805521211|0.9913633031944789
2841|0.019554688996333815|0.9804453110036663|0.9999630933086214|0.00003690669137842334|0.00004803918226727085|0.9999519608177327|0.0001518030272823037|0.9998481969727177|0.0006702570633341041|0.9993297429366659
2842|0.019554595954985467|0.9804454040450146|0.9999999995442547|4.557453847720156e-10|0.000003297133631805212|0.9999967028663681|0.000006663642232949561|0.999993336357767|0.00845878347973902|0.9915412165202611
2843|0.0077763650350391265|0.9922236349649608|0.9999999037493438|9.625065625572644e-8|0.000003826575745752866|0.9999961734242543|0.000007737062679050232|0.9999922629373209|0.00012923999088671086|0.9998707600091133
2844|0.010958904109589045|0.989041095890411|0.8757278531545342|0.12427214684546585|0.03971144017013181|0.9602885598298682|0.08466756277330231|0.9153324372266977|0.00016469163479364694|0.9998353083652064
2845|0.35084146294194163|0.6491585370580584|0.9999999993875762|6.124237555905705e-10|0.00000337806196690087|0.9999966219380331|0.0000020188273674241165|0.9999979811726326|0.000489313842173144|0.9995106861578268
2846|0.0070611621742427645|0.9929388378257573|0.9999999899588651|1.0041134983826495e-8|0.0003617423573798097|0.9996382576426202|0.0000020804510376733967|0.9999979195489623|0.00015486494793120532|0.9998451350520687
2847|0.010958904109589046|0.9890410958904109|0.9999995038097214|4.961902786664238e-7|0.000031160350090525126|0.9999688396499096|0.00030109136017056603|0.9996989086398294|0.000590140653404717|0.9994098593465952
2848|0.019554615233951737|0.9804453847660483|0.9999999942007304|5.799269573122215e-9|0.000006393767079521908|0.9999936062329204|0.00003527249507537384|0.9999647275049246|0.00007290085999220252|0.9999270991400078
2849|0.019554652781600425|0.9804453472183996|0.9999999978582406|2.1417594694279014e-9|0.00003422385057404942|0.9999657761494259|0.0000691677131369215|0.9999308322868631|0.00014056747082639046|0.9998594325291736
2850|0.019554594019956455|0.9804454059800435|0.9999997464094833|2.535905167425303e-7|0.000003907157538239449|0.9999960928424617|0.000003107993949865404|0.9999968920060501|0.0000970391884452972|0.9999029608115547
2851|0.010958904109589045|0.989041095890411|0.9999999862599489|1.3740051153535846e-8|0.0002679164805945082|0.9997320835194055|0.0019222441977122854|0.9980777558022877|0.00020572650768781287|0.9997942734923122
2852|0.01955461073469355|0.9804453892653066|0.9999999994388066|5.611934427317025e-10|0.00001682400888501253|0.999983175991115|0.00001743540365671052|0.9999825645963434|0.0001684555871768437|0.9998315444128232
2853|0.6025092818359913|0.39749071816400866|0.9998180662093702|0.00018193379062985662|0.0000024424140144234406|0.9999975575859855|0.0000048494754221406506|0.9999951505245779|0.000769328616499477|0.9992306713835005
2854|0.6025140723215054|0.39748592767849444|0.9999999966686273|3.3313726719306763e-9|0.0000549208900098382|0.9999450791099901|0.0004293201258273576|0.9995706798741726|0.0010309818514384612|0.9989690181485614
2855|0.019556594849144265|0.9804434051508557|0.9999999943701187|5.629881354704935e-9|0.0003095629504113053|0.9996904370495887|0.0029879447849599453|0.9970120552150401|0.0007832585269464673|0.9992167414730535
2856|0.45714285714285724|0.5428571428571428|0.9999271858957637|0.00007281410423635984|0.10686202830923844|0.8931379716907616|0.017680349284181923|0.9823196507158181|0.00034664903627313476|0.9996533509637269
2857|0.01955472390019933|0.9804452760998006|0.9999990968159956|9.031840043387063e-7|0.000027055545611075676|0.9999729444543889|0.00019422927570324276|0.9998057707242967|0.0001548703634780681|0.9998451296365221
2858|0.6025114074173652|0.3974885925826348|0.9999999941287689|5.87123102288732e-9|0.00003315271346795467|0.999966847286532|0.00009382525952081585|0.9999061747404792|0.00009502107966378266|0.9999049789203363
2859|0.019536870435886144|0.980463129564114|0.963420132701641|0.0365798672983591|0.0008641871685114151|0.9991358128314887|0.002460414777196113|0.997539585222804|0.03362152391727482|0.9663784760827252
2860|0.01955460993089155|0.9804453900691084|0.9999999996111687|3.8883128299040025e-10|0.00001617497003255389|0.9999838250299674|0.00001676276864124442|0.9999832372313587|0.0002058604131486022|0.9997941395868513
2861|0.6025115777257875|0.39748842227421266|0.9999997098611074|2.9013889254629563e-7|0.00004027605424909877|0.999959723945751|0.00010981476436507337|0.9998901852356349|0.0005356851407885408|0.9994643148592114
2862|0.019554659564785647|0.9804453404352144|0.9999994871502451|5.128497549145308e-7|0.00003807845692089218|0.9999619215430791|0.00007697613214342472|0.9999230238678566|0.00017589765108245396|0.9998241023489175
2863|0.01955817620635956|0.9804418237936404|0.9999999333137751|6.668622490384973e-8|0.005672351880124512|0.9943276481198755|0.00023989329674233337|0.9997601067032578|0.00019350922571699912|0.999806490774283
2864|0.05000000000000001|0.95|0.9999953513327163|0.000004648667283713201|2.874462974749784e-7|0.9999997125537025|1.7292416634980257e-7|0.9999998270758337|0.00037280150073459563|0.9996271984992654
2865|0.05000000000000003|0.95|0.9999999957067859|4.293214211051101e-9|0.00002694243353982237|0.9999730575664602|0.0001933066719182522|0.9998066933280818|0.00015487043865860365|0.9998451295613414
2866|0.01955461072571604|0.9804453892742839|0.9999997777674459|2.2223255405915048e-7|0.000016919694756932383|0.999983080305243|0.000017544547867104965|0.9999824554521329|0.00016847240603390826|0.9998315275939661
2867|0.019544943956548124|0.9804550560434518|0.9818972012090934|0.018102798790906673|1.9132009207827213e-7|0.999999808679908|5.571886175600787e-8|0.9999999442811381|0.00015751225880761708|0.9998424877411923
2868|0.019554617109414946|0.9804453828905849|0.9999999998196759|1.8032407775180163e-10|0.00001867232549053498|0.9999813276745095|0.000026067479682368333|0.9999739325203176|0.0007843820179290968|0.9992156179820709
2869|0.01955880742332787|0.9804411925766722|0.9999999758009925|2.4199007549316758e-8|0.0004428891648855689|0.9995571108351144|0.006493945453597067|0.9935060545464031|0.000598201946108423|0.9994017980538915
2870|0.019554591694351964|0.9804454083056482|0.9999999994955149|5.044851251259934e-10|0.0000022890210297476967|0.9999977109789703|6.666401052165883e-7|0.9999993333598948|0.00017590279333114963|0.999824097206669
2871|0.050000000000000024|0.95|0.9999929355274167|0.0000070644725831927475|2.3059429108745706e-7|0.9999997694057089|9.084556566624664e-8|0.9999999091544344|0.0004996093586576172|0.9995003906413424
2872|0.019554743568733875|0.9804452564312662|0.9998515204190903|0.00014847958090972573|0.0000632018260620501|0.999936798173938|0.00033795075195867437|0.9996620492480413|0.0004003481980871444|0.9995996518019129
2873|0.08631860401394792|0.9136813959860521|0.8924679277542674|0.10753207224573255|0.0012549103889802204|0.9987450896110198|0.006391964340232677|0.9936080356597673|0.10028757813206893|0.8997124218679311
2874|0.007524235515451491|0.9924757644845486|0.9999960854772451|0.000003914522754869031|2.6253644660089914e-7|0.9999997374635533|1.0321094037647206e-7|0.9999998967890595|0.0006202059100737895|0.9993797940899262
2875|0.007776371091763421|0.9922236289082366|0.9999999979220722|2.077927804064951e-9|0.000019299151489314836|0.9999807008485107|0.000019999804437069016|0.9999800001955629|0.007097784839656828|0.992902215160343
2876|0.3508425708522855|0.6491574291477146|0.9999326807938638|0.00006731920613621732|0.000012304498906757345|0.9999876955010932|0.00007184595644057187|0.9999281540435594|0.0004925513965858443|0.9995074486034141
2877|0.019554723836156685|0.9804452761638434|0.9995211899486605|0.00047881005133951964|0.00007830290336994612|0.99992169709663|0.0006209586856684287|0.9993790413143316|0.00015483329741009753|0.9998451667025898
2878|0.6025105147689381|0.3974894852310618|0.9999999983797523|1.620247693178911e-9|0.000004071047193884258|0.9999959289528061|0.0000032383618844071768|0.9999967616381156|0.00007929384577657067|0.9999207061542233
2879|0.01955675994871048|0.9804432400512895|0.9999999649097566|3.509024332976385e-8|0.00354743686761171|0.9964525631323882|0.000020402339739023042|0.999979597660261|0.00021058063371536112|0.9997894193662847
2880|0.03589112951076094|0.9641088704892391|0.9999999533814531|4.661854694856858e-8|0.00000629400619779731|0.9999937059938022|0.00003518257107676276|0.9999648174289233|0.0014021195497591259|0.9985978804502408
2881|0.010958904109589043|0.989041095890411|0.9999995654441803|4.345558196613276e-7|0.0007784004241456052|0.9992215995758544|0.03022195051955571|0.9697780494804443|0.0002662857965682635|0.9997337142034317
2882|0.45714285714285724|0.5428571428571427|0.9999957802095468|0.000004219790453139059|0.00027909157723022827|0.9997209084227698|0.00200294302477345|0.9979970569752266|0.00016834743198593713|0.9998316525680142
2883|0.010958904109589046|0.9890410958904109|0.9999987903057923|0.0000012096942076070362|0.00002707169225068498|0.9999729283077492|0.00019438299067187|0.9998056170093282|0.00015487034516867623|0.9998451296548313
2884|0.05000000000000002|0.95|0.9999999917811111|8.21888896864582e-9|0.00032175685664422124|0.9996782431433558|0.0031056815647120847|0.9968943184352879|0.0006409998339660652|0.999359000166034
2885|0.007062643114743683|0.9929373568852563|0.9965838223384683|0.0034161776615317134|0.0005084261208353278|0.9994915738791647|0.0029566509588197613|0.9970433490411802|0.00007278468045364589|0.9999272153195463
2886|0.019555024204795827|0.9804449757952042|0.9999999908348315|9.16516851542756e-9|0.00008472467819490861|0.999915275321805|0.0006294076873508765|0.9993705923126491|0.00037808365839896906|0.9996219163416011
2887|0.0070612732445482955|0.9929387267554518|0.9999999930538034|6.94619651231195e-9|0.00004530190362075997|0.9999546980963793|0.0006642626556861052|0.9993357373443138|0.00044101573952804514|0.9995589842604721
2888|0.007061046485199934|0.9929389535148001|0.9999997730313044|2.2696869550582778e-7|0.0000019069214290439665|0.9999980930785709|0.0000019775059490766713|0.999998022494051|0.0001550795778787336|0.9998449204221213
2889|0.019554723900158277|0.9804452760998418|0.9999987903059576|0.0000012096940422671214|0.000027088413583151476|0.9999729115864169|0.00019450296260036337|0.9998054970373996|0.0001548703397053987|0.9998451296602946
2890|0.6025104792341974|0.3974895207658026|0.999999770328795|2.2967120505951936e-7|0.0000021348041523211315|0.9999978651958477|6.217269506156665e-7|0.9999993782730494|0.0001407609751238626|0.9998592390248761
2891|0.050000000000000044|0.95|0.9999999799414941|2.005850588331609e-8|0.00027864228459639865|0.9997213577154036|0.0019992006118941994|0.9980007993881057|0.0001683477970414826|0.9998316522029586
2892|0.007061058972353311|0.9929389410276468|0.9999956421799122|0.000004357820087854366|0.000019933550489126126|0.9999800664495109|0.000020694298933655928|0.9999793057010663|0.011001172678423083|0.988998827321577
2893|0.007776399328528219|0.9922236006714718|0.99999999926734|7.326600814945187e-10|0.00004541260599027299|0.9999545873940097|0.00012363391208898423|0.9998763660879111|0.0005356813476036687|0.9994643186523963
2894|0.019554592627115806|0.9804454073728842|0.9999999977803116|2.2196884344422685e-9|0.00000187423286519874|0.9999981257671349|0.0000026165722164206765|0.9999973834277835|0.0005902212094367372|0.9994097787905633
2895|0.04999999999999999|0.95|0.9999999558983756|4.410162432865671e-8|0.0000038158859271214896|0.9999961841140729|0.000010413701804253698|0.9999895862981957|0.0004925472070721532|0.9995074527929279
2896|0.01095890410958905|0.989041095890411|0.999999979941494|2.0058505883316072e-8|0.00027864228459639865|0.9997213577154036|0.0019992006118942|0.9980007993881058|0.00016834779704148252|0.9998316522029584
2897|0.007061054461266105|0.9929389455387339|0.9999997594680867|2.405319133348873e-7|0.000005553436573888005|0.9999944465634261|0.000023149875305020703|0.999976850124695|0.0003681536024645568|0.9996318463975354
2898|0.03267574745345316|0.9673242525465469|0.9997107960833458|0.0002892039166541538|0.00006250829467650168|0.9999374917053235|0.0004842118091300244|0.99951578819087|0.00015484652061784613|0.9998451534793822
2899|0.019562003504554268|0.9804379964954457|0.9999997498771567|2.501228433674109e-7|0.0005993106845749791|0.999400689315425|0.011598468956594384|0.9884015310434057|0.00011848701800376934|0.9998815129819961
2900|0.019555242846328143|0.9804447571536719|0.999986626193416|0.000013373806583967257|0.00005335496920865134|0.9999466450307913|0.0010343204530356466|0.9989656795469642|0.00008733995838364778|0.9999126600416164
2901|0.019560370501617023|0.9804396294983829|0.9999999595717441|4.042825576136627e-8|0.009291660905925175|0.9907083390940749|0.00021544732907952688|0.9997845526709205|0.00039907259614384294|0.9996009274038561
2902|0.05000000000000001|0.95|0.9998868514735545|0.00011314852644542836|0.0000023977029333547504|0.9999976022970667|0.0000042178239476669125|0.9999957821760523|0.0008499057558502245|0.9991500942441497
2903|0.3103452501539287|0.6896547498460712|0.9999993505054822|6.494945178637267e-7|0.000007482003089362514|0.9999925179969107|0.000055981492299258696|0.9999440185077006|0.000277873650806652|0.9997221263491934
2904|0.3509176616719975|0.6490823383280026|0.9999999669647361|3.303526385567313e-8|0.000473680594523799|0.9995263194054762|0.006945543522465803|0.9930544564775341|0.0004779809198570211|0.9995220190801429
2905|0.010958904109589046|0.9890410958904109|0.9999998418664484|1.5813355149735865e-7|0.000016881586160948237|0.999983118413839|0.00001750216795814238|0.999982497832042|0.00016846754970069528|0.9998315324502993
2906|0.019554540318757745|0.9804454596812423|0.9999066631462947|0.00009333685370526267|1.993571562561328e-7|0.9999998006428437|5.805952583883287e-8|0.9999999419404741|0.00012923936566678002|0.9998707606343331
2907|0.01955459146477251|0.9804454085352274|0.9999998763225717|1.236774281817659e-7|0.0000020822845165429012|0.9999979177154834|6.064314618166862e-7|0.9999993935685382|0.00014067347313715393|0.9998593265268628
2908|0.6025365065977242|0.3974634934022759|0.9999999917816497|8.218350408482448e-9|0.00032788970954446777|0.9996721102904554|0.0031648773669467273|0.9968351226330533|0.0006409819357114585|0.9993590180642886
2909|0.01955454031875774|0.9804454596812423|0.9999066631462947|0.00009333685370526264|1.9935715625613274e-7|0.9999998006428437|5.8059525838832864e-8|0.9999999419404741|0.00012923936566678007|0.9998707606343331
2910|0.010958904109589046|0.9890410958904109|0.9999097228160767|0.00009027718392329993|0.000005932687944721164|0.9999940673120552|0.0000065978899277497855|0.9999934021100723|0.00023591556182339887|0.9997640844381767
2911|0.010958904109589045|0.989041095890411|0.999999834275815|1.6572418490214365e-7|0.0000020865056952823227|0.9999979134943048|6.076608113955742e-7|0.9999993923391886|0.00014070840813338583|0.9998592915918666
2912|0.032674777835243814|0.9673252221647561|0.999999772863719|2.2713628089118265e-7|0.0000019091677520504135|0.999998090832248|0.0000019798360820933798|0.9999980201639179|0.0001550797005122589|0.9998449202994877
2913|0.08653846950758687|0.9134615304924132|0.9999999991580332|8.419667944767276e-10|0.0000015641410570652228|0.9999984358589429|0.0000016209840593486181|0.9999983790159406|0.000189270719806275|0.9998107292801939
2914|0.010958904109589052|0.9890410958904109|0.999999876266735|1.2373326486923418e-7|0.00000208100274002909|0.9999979189972599|6.06058165276844e-7|0.9999993939418348|0.0001406735290188064|0.9998593264709811
2915|0.007781087969412906|0.9922189120305872|0.9999997656462829|2.3435371710455207e-7|0.02044155749156219|0.9795584425084377|0.00131500457976334|0.9986849954202367|0.00022412619160676236|0.9997758738083933
2916|0.007061058164384885|0.992938941835615|0.9999997504104509|2.4958954910555164e-7|0.000019742609475137112|0.9999802573905249|0.000020471394177145|0.9999795286058228|0.00016847179581758|0.9998315282041824
2917|0.010958904109589045|0.9890410958904109|0.9999097228160767|0.00009027718392329988|0.00000593268794472116|0.9999940673120552|0.0000065978899277497855|0.9999934021100723|0.00023591556182339887|0.9997640844381767
2918|0.01955459169435196|0.980445408305648|0.9999999994955149|5.04485125125993e-10|0.0000022890210297476975|0.9999977109789703|6.666401052165887e-7|0.9999993333598948|0.00017590279333114963|0.999824097206669
2919|0.05000000000000003|0.95|0.9998231185217286|0.0001768814782714842|0.00009490740265586997|0.9999050925973442|0.00010631323147020788|0.9998936867685297|0.00022436221638639863|0.9997756377836137
2920|0.6025098409409617|0.39749015905903823|0.9999081752530296|0.00009182474697048545|2.0304427926282774e-7|0.9999997969557207|5.91333403810263e-8|0.9999999408666597|0.0001292393805222859|0.9998707606194777
2921|0.019554650356253703|0.9804453496437463|0.9999999985330129|1.4669871700549545e-9|0.000032903713004837714|0.9999670962869951|0.00006649964352428642|0.9999335003564757|0.00017178082866827315|0.9998282191713318
2922|0.050000000000000024|0.95|0.9997191856780585|0.0002808143219415686|3.853967727284107e-7|0.9999996146032273|3.065683495519562e-7|0.9999996934316504|0.00007289989620343535|0.9999271001037966
2923|0.019558399495493643|0.9804416005045062|0.9999919707072329|0.000008029292767064308|0.00040025908693494533|0.999599740913065|0.00587364227038276|0.9941263577296172|0.00047826734766074676|0.9995217326523393
2924|0.019554440767066493|0.9804455592329335|0.9997193381688559|0.0002806618311441252|3.8563601879069923e-7|0.9999996143639812|3.0675866061744163e-7|0.9999996932413394|0.00007289989704928565|0.9999271001029507
2925|0.35088079753212115|0.6491192024678788|0.9999899206236024|0.000010079376397691596|0.0038048208769811066|0.9961951791230189|0.000021828530375793253|0.9999781714696243|0.00016827576161542276|0.9998317242383845
2926|0.007068418836499475|0.9929315811635006|0.9560268819684681|0.04397311803153195|4.239737682561211e-7|0.9999995760262317|1.2347545689018316e-7|0.999999876524543|0.0006131880701525031|0.9993868119298476
2927|0.45714285714285724|0.5428571428571428|0.9999970159278777|0.0000029840721222434947|3.176850618794687e-7|0.9999996823149382|1.9057777165064718e-7|0.9999998094222284|0.00046364666879866295|0.9995363533312014
2928|0.019554591743949287|0.9804454082560508|0.9999998225706637|1.7742933641523696e-7|0.0000015682446363537839|0.9999984317553636|0.0000016260108039166475|0.999998373989196|0.00018943138961696114|0.9998105686103831
2929|0.01955597579051218|0.9804440242094878|0.9999999799415226|2.0058477529919763e-8|0.0002788148648790821|0.999721185135121|0.002000438838097399|0.9979995611619026|0.00016834772929463543|0.9998316522707054
2930|0.007777518478800099|0.9922224815212|0.996043106245363|0.00395689375463712|0.009201381503923748|0.9907986184960763|0.00006879159842262135|0.9999312084015773|0.00047877055126820567|0.9995212294487318
2931|0.08653846982693465|0.9134615301730653|0.9999999989185919|1.081408062895695e-9|0.000001626910909219105|0.9999983730890908|0.0000016860368648824297|0.9999983139631351|0.00015488008061881767|0.9998451199193812
2932|0.019554618202720378|0.9804453817972796|0.9999999997513173|2.4868282154735095e-10|0.000019422388428529665|0.9999805776115714|0.00002711496061630412|0.9999728850393836|0.0006419271516850036|0.9993580728483149
2933|0.019554595964677377|0.9804454040353225|0.9999728801231172|0.000027119876882791665|0.000011961216643295998|0.9999880387833567|0.00002513626679971139|0.9999748637332003|0.00012923840213950854|0.9998707615978606
2934|0.6025098359212457|0.3974901640787543|0.9998908919453499|0.00010910805465006495|0.000003902287271898768|0.999996097712728|0.000012085771209509855|0.9999879142287905|0.0006532936308779725|0.999346706369122
2935|0.010958904109589048|0.9890410958904109|0.9999999869804419|1.3019558010933809e-8|2.7480622511166724e-7|0.9999997251937749|1.6423418997950123e-7|0.99999983576581|0.00044989936945875897|0.9995501006305412
2936|0.007776363472925766|0.9922236365270741|0.999999234326558|7.656734418842645e-7|0.000002156704521549353|0.9999978432954785|0.0000030177490682088885|0.9999969822509318|0.0005909711814584172|0.9994090288185415
2937|0.010958904109589041|0.9890410958904109|0.999999649854368|3.501456320752799e-7|0.05054059462661849|0.9494594053733815|0.002137455967924697|0.9978625440320753|0.00016597020353548131|0.9998340297964645
2938|0.019554966829180467|0.9804450331708195|0.9999999926124621|7.38753793039353e-9|0.00007353174152717302|0.9999264682584728|0.0005462573698090911|0.9994537426301909|0.0003692469060266673|0.9996307530939733
2939|0.35609041632801347|0.6439095836719866|0.028419184062738745|0.9715808159372612|2.0797255059918776e-7|0.9999997920274495|6.056861916593509e-8|0.9999999394313809|0.00011961496755465449|0.9998803850324454
2940|0.08653818981853491|0.9134618101814651|0.9997596553369845|0.0002403446630154868|0.000028227717966350325|0.9999717722820337|0.00008702858262715137|0.9999129714173729|0.00022449626556286803|0.9997755037344371
2941|0.019554610728312247|0.9804453892716877|0.9999998418729802|1.5812701975582961e-7|0.000016892023189763576|0.9999831079768102|0.000017512984259140483|0.9999824870157409|0.00016846754215877574|0.9998315324578413
2942|0.019554590078373586|0.9804454099216264|0.9999999749416016|2.505839832831933e-8|2.3016631061861295e-7|0.9999997698336893|9.03038848136177e-8|0.9999999096961152|0.000492574591859282|0.9995074254081407
2943|0.019552763422524416|0.9804472365774757|0.9490181223439003|0.05098187765609971|0.003927560497380202|0.9960724395026198|0.043608406602813544|0.9563915933971865|0.003984115121910127|0.9960158848780899
2944|0.019554966828398645|0.9804450331716013|0.9999979184234378|0.000002081576562333254|0.00007362664596270542|0.9999263733540373|0.0005482357828054374|0.9994517642171946|0.00036924682190375143|0.9996307531780961
2945|0.08653854745587403|0.9134614525441259|0.999999999438886|5.611140360488564e-10|0.000016859760733353497|0.9999831402392666|0.000017472454695385007|0.9999825275453046|0.00016845558362273992|0.9998315444163772
2946|0.7388532079965806|0.26114679200341934|0.9999445323575247|0.000055467642475256674|0.00000497140305834704|0.9999950285969416|0.000005471987618497723|0.9999945280123814|0.00020377279287878754|0.9997962272071211
2947|0.019555217689646718|0.9804447823103534|0.9999877303956068|0.0000122696043931281|0.00005127413920127255|0.9999487258607986|0.0009939061753276093|0.9990060938246724|0.0001067346326069248|0.9998932653673931
2948|0.019554591761544608|0.9804454082384554|0.9999996947824601|3.052175398509364e-7|0.0000016379889118635496|0.9999983620110882|0.0000016990328710818252|0.9999983009671288|0.00015515307080967637|0.9998448469291904
2949|0.010958904109589041|0.989041095890411|0.999998775841333|0.0000012241586669972327|0.000001855259255209818|0.9999981447407448|0.0000019287104922715878|0.9999980712895078|0.00019490646686940501|0.9998050935331305
2950|0.01955501902587971|0.9804449809741204|0.9957121411556984|0.004287858844301628|0.00015912151240037945|0.9998408784875996|0.00483679725840874|0.9951632027415912|0.00046116022655230064|0.9995388397734477
2951|0.01955472390019933|0.9804452760998006|0.9999990968159956|9.031840043387061e-7|0.000027055545611075693|0.9999729444543889|0.0001942292757032428|0.9998057707242967|0.00015487036347806802|0.9998451296365221
2952|0.007776426784371634|0.9922235732156283|0.9999999890860002|1.091399975241166e-8|0.000036123136373034684|0.999963876863627|0.00025917700826769233|0.9997408229917323|0.00016200933097084948|0.9998379906690291
2953|0.05000000000000002|0.95|0.9999999984511525|1.5488475100914777e-9|0.0000023276944655075285|0.9999976723055345|0.000004949869352966619|0.999995050130647|0.00044117333339757674|0.9995588266666025
2954|0.007061046182205015|0.992938953817795|0.9999999042429433|9.575705667924266e-8|0.0000023307671535666315|0.9999976692328464|6.787979840710729e-7|0.9999993212020158|0.00017186442293267977|0.9998281355770674
2955|0.010958904109589041|0.989041095890411|0.9998409877433749|0.00015901225662498384|0.0000025284903861647827|0.9999974715096138|0.000004753266076060626|0.999995246733924|0.0008950697574881696|0.9991049302425118
2956|0.019554591631530796|0.9804454083684693|0.9999998578516346|1.4214836550682122e-7|0.0000023074123308657424|0.9999976925876692|6.719962722212034e-7|0.9999993280037278|0.00017602066439061895|0.9998239793356094
2957|0.6025104798375946|0.39748952016240535|0.9999998779871592|1.2201284082357402e-7|0.00000212049647140013|0.9999978795035286|6.175600715041923e-7|0.9999993824399286|0.00014067180720931215|0.9998593281927908
2958|0.08653844010782508|0.913461559892175|0.999989583715106|0.000010416284894060911|3.3100335377144884e-7|0.9999996689966462|2.67214592008874e-7|0.9999997327854079|0.0014125519484158356|0.9985874480515842
2959|0.019555313203414127|0.9804446867965859|0.9999847791861877|0.000015220813812316791|0.00005912147876304285|0.9999408785212369|0.0011461601938341551|0.9988538398061658|0.00010928957236408865|0.999890710427636
2960|0.01955459596523286|0.9804454040347672|0.9999999995424782|4.5752180430591855e-10|0.0000033027110349108354|0.999996697288965|0.000006674914428942697|0.9999933250855711|0.00012924003569492025|0.9998707599643052
2961|0.01955471873240435|0.9804452812675957|0.9999999970593798|2.9406200912520474e-9|0.000025919337294202104|0.9999740806627058|0.00018596598166717806|0.9998140340183329|0.00018925908828772056|0.9998107409117123
2962|0.08654479059618636|0.9134552094038136|0.9999999829581201|1.704187992933676e-8|0.00030947031848064307|0.9996905296815194|0.002220384272233163|0.9977796157277669|0.00021064118196597405|0.9997893588180341
2963|0.019554591761544605|0.9804454082384554|0.9999996947824601|3.0521753985093623e-7|0.0000016379889118635494|0.9999983620110882|0.0000016990328710818243|0.9999983009671288|0.00015515307080967642|0.9998448469291904
2964|0.007227098280356223|0.9927729017196437|0.009710452013539069|0.990289547986461|3.955672665707841e-7|0.9999996044327334|3.1465858728101466e-7|0.9999996853414127|0.00006736719980273268|0.9999326328001973
2965|0.08653854190128239|0.9134614580987176|0.99996673983624|0.000033260163760115775|0.0000312185121916766|0.9999687814878083|0.000033850782757860126|0.9999661492172423|0.00017097474071885453|0.9998290252592812
2966|0.08588076523162852|0.9141192347683714|0.6895642722338723|0.3104357277661277|0.0023712322801790068|0.997628767719821|0.00925895155144689|0.9907410484485532|0.31749175813208363|0.6825082418679164
2967|0.01955782885479304|0.9804421711452069|0.9999999214844497|7.851555029749136e-8|0.005122975158234531|0.9948770248417654|0.00021665860490731166|0.9997833413950926|0.00015466987567975388|0.9998453301243202
2968|0.049999999999999996|0.95|0.9999998819340666|1.1806593338236539e-7|0.000016864291428908346|0.9999831357085711|0.000017482440700285946|0.9999825175592998|0.00016846450812448412|0.9998315354918754
2969|0.01956128954380735|0.9804387104561926|0.9999997053304608|2.9466953923935457e-7|0.0005415974928897025|0.9994584025071104|0.010481554773664376|0.9895184452263356|0.00009472557478292892|0.999905274425217
2970|0.019554595965232856|0.9804454040347672|0.9999999995424782|4.5752180430591855e-10|0.000003302711034910838|0.999996697288965|0.000006674914428942704|0.9999933250855711|0.00012924003569492028|0.9998707599643052
2971|0.019554597213168382|0.9804454027868317|0.9999999971112393|2.8887606234258017e-9|0.0000031413985772301434|0.9999968586014227|0.000008890497762767178|0.9999911095022372|0.00008736616956955197|0.9999126338304304
2972|0.019555532138016408|0.9804444678619836|0.6798798427436161|0.32012015725638393|0.034525616653600516|0.9654743833463995|0.2872615161421916|0.7127384838578085|0.00014052177713887916|0.9998594782228611
2973|0.01955654932815654|0.9804434506718435|0.9999999586944345|4.130556546408111e-8|0.0032031399185483323|0.9967968600814516|0.000018422139852879495|0.9999815778601471|0.00016830477236750094|0.9998316952276325
2974|0.007776442041007265|0.9922235579589928|0.9999999925889069|7.411093051705311e-9|0.000053683393916456956|0.9999463166060836|0.0003116494433797336|0.9996883505566203|0.0002706566059986264|0.9997293433940013
2975|0.08653865074287309|0.9134613492571269|0.9999998374389277|1.6256107223127966e-7|0.000024210944731932936|0.9999757890552681|0.000051554727587721756|0.9999484452724123|0.0004798381192445468|0.9995201618807554
2976|0.6025085973732657|0.3974914026267344|0.9997238842024282|0.0002761157975718649|3.927683877561041e-7|0.9999996072316122|3.124321865440862e-7|0.9999996875678134|0.00007289992226565329|0.9999271000777343
2977|0.019555922440875808|0.9804440775591242|0.999996128496553|0.000003871503446969581|0.0002684951818868278|0.9997315048181131|0.0019268728422051256|0.9980731271577948|0.00020572597864477053|0.9997942740213552
2978|0.37329045469260275|0.6267095453073973|0.999999243317112|7.566828880380744e-7|0.00000217891398148939|0.9999978210860184|0.000003048754965313582|0.9999969512450346|0.0005909621845225253|0.9994090378154774
2979|0.45714285714285724|0.5428571428571428|0.99999999733146|2.668539810889212e-9|0.000044913956890703435|0.9999550860431092|0.0008839889794143137|0.9991160110205857|0.0016789441633826873|0.9983210558366173
2980|0.010958904109589046|0.989041095890411|0.9998631352672525|0.000136864732747454|0.0000036963142284668444|0.9999963036857715|0.000004043765077559002|0.9999959562349224|0.0016599933938908503|0.9983400066061091
2981|0.019554593651537642|0.9804454063484624|0.9999999983577911|1.642208980780503e-9|0.0000034207882634361252|0.9999965792117366|0.0000027535524134013185|0.9999972464475866|0.00152490572577615|0.9984750942742238
2982|0.019554852376543013|0.980445147623457|0.9999923527715653|0.000007647228434698772|0.00006734877797360431|0.9999326512220265|0.00037188018499742027|0.9996281198150025|0.00007928494261886763|0.9999207150573811
2983|0.019555975790512173|0.9804440242094878|0.9999999799415226|2.005847752991977e-8|0.000278814864879082|0.999721185135121|0.002000438838097398|0.9979995611619026|0.0001683477292946355|0.9998316522707054
2984|0.019554555450691676|0.9804454445493084|0.9999168070025085|0.00008319299749153703|0.000014023649077237014|0.9999859763509228|0.00000408415946156696|0.9999959158405385|0.00021523297743383983|0.9997847670225662
2985|0.010958904109589053|0.989041095890411|0.9999999998927976|1.0720243372924327e-10|0.000003663705371773208|0.9999963362946281|0.000009974236062026654|0.999990025763938|0.0006018719786280313|0.999398128021372
2986|0.45714285714285724|0.5428571428571428|0.9999999994387834|5.612166239128749e-10|0.000016813571853216927|0.9999831864281469|0.000017424587352473093|0.9999825754126475|0.00016845558821439248|0.9998315444117857
2987|0.01955459531809981|0.9804454046819001|0.9999991772270296|8.2277297045416e-7|0.0000046364055582408015|0.9999953635944417|0.000005007713060684034|0.9999949922869393|0.0003029745878000245|0.9996970254122
2988|0.08654417573441278|0.9134558242655871|0.9999999799416196|2.0058380406513474e-8|0.00027940603162047257|0.9997205939683794|0.0020046803316114167|0.9979953196683885|0.00016834749723056527|0.9998316525027695
2989|0.08653719143244998|0.91346280856755|0.9993494273199107|0.0006505726800892284|0.00001004389487330506|0.9999899561051268|0.00006070921996483661|0.9999392907800352|0.0016512014454620235|0.9983487985545381
2990|0.3508453142524694|0.6491546857475305|0.9992814197629301|0.0007185802370699378|7.490156502750549e-7|0.9999992509843498|0.0000016497961133736356|0.9999983502038866|0.03320561259526959|0.9667943874047304
2991|0.35084258117653994|0.64915741882346|0.9997834650149163|0.00021653498508364234|2.71850670448484e-7|0.9999997281493296|1.0674943314677929e-7|0.9999998932505669|0.020692360185424495|0.9793076398145755
2992|0.03267579104771959|0.9673242089522803|0.9986543545787048|0.0013456454212953347|8.753690781756508e-7|0.9999991246309218|9.047461740708764e-7|0.9999990952538259|0.0017120586131198197|0.9982879413868802
2993|0.019554592030735465|0.9804454079692646|0.9999998042958258|1.957041741103282e-7|0.0000018077891311021576|0.9999981922108689|0.0000018744472583212297|0.9999981255527416|0.00019398221434958256|0.9998060177856505
2994|0.010958904109589043|0.9890410958904109|0.9999957802095468|0.000004219790453139061|0.00027909157723022843|0.9997209084227698|0.0020029430247734507|0.9979970569752264|0.00016834743198593718|0.9998316525680141
2995|0.007061068355714866|0.9929389316442851|0.9999841502670143|0.00001584973298572432|0.000024684580440385903|0.9999753154195596|0.00003990443928196429|0.9999600955607181|0.0006474930013230653|0.999352506998677
2996|0.019555975790512166|0.9804440242094878|0.9999999799415226|2.005847752991977e-8|0.0002788148648790821|0.999721185135121|0.002000438838097399|0.9979995611619026|0.00016834772929463546|0.9998316522707054
2997|0.019554635794752202|0.9804453642052479|0.9999999994229526|5.770473847865098e-10|0.000024135994376199652|0.9999758640056238|0.000051325014029716876|0.9999486749859702|0.00047982053155036205|0.9995201794684496
2998|0.08653857713384035|0.9134614228661596|0.9999980540688255|0.0000019459311745695133|0.000007374235365552221|0.9999926257646344|0.000040767637002537365|0.9999592323629974|0.005985386146226423|0.9940146138537735
2999|0.0195567016274995|0.9804432983725005|0.7478059348480575|0.2521940651519425|0.2552860915978099|0.7447139084021902|0.0004688977789356216|0.9995311022210644|0.0004753785420682895|0.9995246214579318
3000|0.6025125871076792|0.3974874128923208|0.9999995521472679|4.478527320817496e-7|0.000055443762124404666|0.9999445562378756|0.00023011881402332398|0.9997698811859766|0.0005009711195850655|0.999499028880415


==> chapters/tables/JoinedResultProbsComma.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1,0.8662942593437603,0.13370574065623975,4.518907467668697e-16,0.9999999999999996,5.864566838689943e-7,0.9999994135433161,4.6650379696693333e-7,0.9999995334962031,0.00029658920782202374,0.999703410792178
2,0.07855456247910395,0.921445437520896,9.259053906796079e-14,0.9999999999999074,5.711826567708886e-7,0.9999994288173433,4.5435389428488945e-7,0.9999995456461057,0.000296589209229832,0.9997034107907702
3,0.017631234300923854,0.9823687656990762,1.2778940492566917e-15,0.9999999999999987,3.0238453777126593e-7,0.9999996976154623,8.806457329775763e-8,0.9999999119354267,0.0004652615749073843,0.9995347384250927
4,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
5,0.5224509864281535,0.47754901357184654,6.617130343186923e-16,0.9999999999999993,5.371030679619536e-7,0.9999994628969321,4.2724488859747216e-7,0.9999995727551114,0.00043885249061433236,0.9995611475093856
6,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
7,0.07855456073071032,0.9214454392692897,1.1171628596273984e-15,0.9999999999999989,1.7498583957225183e-7,0.9999998250141604,1.3919452334885943e-7,0.9999998608054766,0.00011398821994299998,0.999886011780057
8,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
9,0.06400047923959172,0.9359995207604083,3.2784740568323313e-15,0.9999999999999967,9.600725026430295e-8,0.9999999039927497,2.7960548480199253e-8,0.9999999720394516,0.00017353087813891196,0.9998264691218611
10,0.24038985548091057,0.7596101445190895,7.037845409104023e-13,0.9999999999992962,1.0114201641000227e-7,0.9999998988579836,2.9455965517517233e-8,0.9999999705440344,0.00016274133348037566,0.9998372586665196
11,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
12,0.5224509756077504,0.47754902439224955,3.298934171567936e-15,0.9999999999999967,9.973777399179818e-8,0.999999900262226,2.9047002776640363e-8,0.9999999709529972,0.00016274133362568106,0.9998372586663743
13,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
14,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
15,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
16,0.06400047923297807,0.935999520767022,3.348502603963477e-15,0.9999999999999967,9.440007185747948e-8,0.9999999055999281,2.749248393677573e-8,0.999999972507516,0.00018641504218266556,0.9998135849578174
17,0.5769923083094743,0.42300769169052566,9.385898962532653e-13,0.9999999999990614,9.390830359689509e-8,0.9999999060916964,2.7349264437693764e-8,0.9999999726507356,0.00018641504224064595,0.9998135849577594
18,0.07855456024143909,0.921445439758561,4.2210910844701276e-15,0.9999999999999958,8.910488725321911e-8,0.9999999108951128,2.595034763528453e-8,0.9999999740496524,0.00030457024441632783,0.9996954297555837
19,0.07855456026305677,0.9214454397369433,3.108288444775834e-15,0.9999999999999969,9.591306139094981e-8,0.9999999040869386,2.793311750447923e-8,0.9999999720668825,0.010035629405977058,0.989964370594023
20,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
21,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
22,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
23,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
24,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
25,0.5769923105649969,0.4230076894350031,1.3022095338381706e-15,0.9999999999999987,3.0813823549579444e-7,0.9999996918617645,8.974024408016437e-8,0.9999999102597559,0.00046526157429497823,0.9995347384257051
26,0.0785545607813056,0.9214454392186944,1.031587800801286e-15,0.999999999999999,1.8645104032913428e-7,0.9999998135489597,1.4831465077376525e-7,0.9999998516853492,0.00008662781358734811,0.9999133721864126
27,0.014190799636876635,0.9858092003631234,1.4139052729467562e-15,0.9999999999999986,4.6848938357272564e-7,0.9999995315106164,1.3643990517160696e-7,0.9999998635600948,0.0012348439036120049,0.9987651560963879
28,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
29,0.07855456059586381,0.9214454394041361,5.632843230096124e-16,0.9999999999999994,1.4442878080959277e-7,0.9999998555712192,1.1488755519756272e-7,0.9999998851124448,0.00022505190709334375,0.9997749480929067
30,0.06400047922502548,0.9359995207749745,3.434689348164335e-15,0.9999999999999966,9.246751211243341e-8,0.9999999075324879,2.6929657376349586e-8,0.9999999730703426,0.00020207279370961209,0.9997979272062903
31,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
32,0.06400047979834345,0.9359995202016566,1.5650547131957173e-15,0.9999999999999984,1.6677978506100882e-7,0.9999998332202149,1.326669217494436e-7,0.9999998673330782,0.0001448532081829603,0.9998551467918171
33,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
34,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
35,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
36,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
37,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
38,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
39,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
40,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
41,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
42,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
43,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
44,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
45,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
46,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
47,0.07855456025672188,0.9214454397432781,3.2071296129192064e-15,0.9999999999999968,9.391799340309214e-8,0.9999999060820066,2.7352086435982244e-8,0.9999999726479135,0.00017353087836883906,0.9998264691216312
48,0.014190799424374049,0.9858092005756259,1.1389909284461418e-15,0.9999999999999989,1.7840485322999661e-7,0.9999998215951468,1.4191421756855332e-7,0.9999998580857824,0.00011398821960191366,0.999886011780398
49,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
50,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
51,0.06400047921934485,0.9359995207806552,4.314991680873275e-15,0.9999999999999957,9.108707384826157e-8,0.9999999089129261,2.6527627207763925e-8,0.9999999734723728,0.0003045702440326965,0.9996954297559673
52,0.5224509755844816,0.4775490244155184,3.3583731384001495e-15,0.9999999999999967,9.83470217655599e-8,0.9999999016529783,2.8641968834530578e-8,0.9999999713580312,0.00017353087788141513,0.9998264691221186
53,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
54,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
55,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
56,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
57,0.5224509779116271,0.4775490220883729,1.6031963839263595e-15,0.9999999999999984,1.7084433690596057e-7,0.9999998291556631,1.3590011683578773e-7,0.9999998640998832,0.00014485320765526694,0.9998551467923448
58,0.5769923210526081,0.4230076789473919,4.475777957718959e-16,0.9999999999999996,9.384494587928972e-7,0.9999990615505412,7.465005478329347e-7,0.9999992534994522,0.0005984931051222932,0.9994015068948777
59,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
60,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
61,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
62,0.004146743151238112,0.9958532568487619,3.3082348213222757e-15,0.9999999999999967,1.0001896334407365e-7,0.9999998999810367,2.9128894597255602e-8,0.9999999708711054,0.0001627413335965806,0.9998372586664034
63,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
64,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
65,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
66,0.019395425536690464,0.9806045744633095,3.370282226381033e-15,0.9999999999999967,9.869576861098683e-8,0.9999999013042314,2.8743535675076808e-8,0.9999999712564643,0.00017353087784303448,0.999826469122157
67,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
68,0.0640004792451786,0.9359995207548214,3.220449202683871e-15,0.9999999999999968,9.73649151101688e-8,0.9999999026350849,2.8355946261493598e-8,0.9999999716440537,0.00016274133387124973,0.9998372586661287
69,0.01763123426758185,0.9823687657324182,1.029454330874382e-15,0.999999999999999,1.860654339402011e-7,0.999999813934566,1.480079156822909e-7,0.9999998519920843,0.00008662781361694026,0.9999133721863831
70,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
71,0.5224509778931345,0.47754902210686545,1.6073597402947975e-15,0.9999999999999984,1.7004905409157686e-7,0.9999998299509459,1.352674998624754e-7,0.9999998647325001,0.00947113661155647,0.9905288633884435
72,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
73,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
74,0.2403898554942932,0.7596101445057069,3.2946216130429907e-15,0.9999999999999967,1.0234921269828024e-7,0.9999998976507873,2.980754178129519e-8,0.9999999701924582,0.00015357283900381696,0.9998464271609961
75,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
76,0.8662942557630477,0.13370574423695225,4.333967697975788e-15,0.9999999999999957,9.148764639422262e-8,0.9999999085123537,2.6644287439781206e-8,0.9999999733557126,0.0003045702439551695,0.9996954297560449
77,0.014190799268317669,0.9858092007316823,4.694627692129595e-15,0.9999999999999953,8.598394411863033e-8,0.9999999140160559,2.5041423761531008e-8,0.9999999749585763,0.00025678262404686664,0.9997432173759532
78,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
79,0.2403898572233144,0.7596101427766856,1.1863173415603507e-15,0.9999999999999988,1.858177691641853e-7,0.9999998141822308,1.4781090785278984e-7,0.9999998521890922,0.00011398821886239021,0.9998860117811376
80,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
81,0.5769923105267323,0.4230076894732677,1.322271112489633e-15,0.9999999999999987,3.0450388307417453e-7,0.9999996954961169,8.868179811072963e-8,0.9999999113182019,0.0004930291085576946,0.9995069708914424
82,0.0041467431515408975,0.9958532568484592,3.2580389920069676e-15,0.9999999999999968,1.0121275524624197e-7,0.9999998987872447,2.9476567051824924e-8,0.9999999705234329,0.0001535728391150617,0.9998464271608849
83,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
84,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
85,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
86,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
87,0.00414674319407265,0.9958532568059274,1.0999708844913092e-15,0.9999999999999989,1.9348522862789403e-7,0.9999998065147714,1.5391007775108732e-7,0.9999998460899222,0.00009179997094561536,0.9999082000290543
88,0.8386217737724886,0.1613782262275114,1.189040896511969e-15,0.9999999999999988,1.8624436946529944e-7,0.9999998137556305,1.481502520289769e-7,0.9999998518497479,0.00011398821881983178,0.9998860117811802
89,0.06400047885722589,0.9359995211427741,1.7318174455319536e-15,0.9999999999999982,3.0887870635339714e-9,0.9999999969112129,8.995589416132822e-10,0.999999999100441,0.0003210194717526117,0.9996789805282474
90,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
91,0.5769923098857362,0.42300769011426376,1.4272033823678039e-15,0.9999999999999986,1.7529401738076904e-7,0.9999998247059826,1.3943966697458702e-7,0.9999998605603331,0.00017181418035338243,0.9998281858196466
92,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
93,0.07855456067848134,0.9214454393215187,1.5309967981234922e-15,0.9999999999999984,1.631504165974698e-7,0.9999998368495834,1.2977989835043787e-7,0.9999998702201016,0.0001448532086541548,0.9998551467913458
94,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
95,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
96,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
97,0.240389855465263,0.759610144534737,3.405656891459662e-15,0.9999999999999966,9.973168328770784e-8,0.9999999002683168,2.904522895824103e-8,0.999999970954771,0.00017353087772902968,0.999826469122271
98,0.866294256462403,0.133705743537597,1.5719373503080837e-15,0.9999999999999984,1.6751323031908458e-7,0.9999998324867697,1.3325034931906815e-7,0.9999998667496507,0.0001448532080877384,0.9998551467919122
99,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
100,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
101,0.07855456077160335,0.9214454392283966,4.148023927344453e-13,0.9999999999995852,1.8425222246221472e-7,0.9999998157477775,1.4656557550193146e-7,0.9999998534344245,0.0000917999716947484,0.9999082000283053
102,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
103,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
104,0.8662942565718015,0.13370574342819852,1.1182549145087328e-15,0.9999999999999989,1.8341954198236696e-7,0.999999816580458,1.4590321011980945e-7,0.9999998540967899,0.00010515504457469476,0.9998948449554254
105,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
106,0.017631234265260008,0.98236876573474,1.045314450866149e-15,0.999999999999999,1.838711635343044e-7,0.9999998161288365,1.4626245774127197e-7,0.9999998537375423,0.00009179997172565882,0.9999082000282743
107,0.24038985535241547,0.7596101446475845,4.8896949142149855e-15,0.9999999999999951,8.955667135085543e-8,0.9999999104433287,2.6081922397916855e-8,0.9999999739180776,0.00025678262345526083,0.9997432173765447
108,0.014190799408215327,0.9858092005917847,1.5609107011200902e-15,0.9999999999999984,1.66338180069501e-7,0.9999998336618199,1.3231564191759177e-7,0.9999998676843581,0.000144853208240293,0.9998551467917597
109,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
110,0.06400047992171126,0.9359995200782887,1.0707826117562846e-15,0.9999999999999989,1.8835101233569854e-7,0.9999998116489877,1.4982600562668524e-7,0.9999998501739944,0.00009179997136218351,0.9999082000286378
111,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
112,0.5224509789213351,0.4775490210786649,1.4521601781159178e-15,0.9999999999999986,2.977871953019329e-7,0.9999997022128047,8.672567215602505e-8,0.9999999132743278,0.000612135919567646,0.9993878640804323
113,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
114,0.5224509755138026,0.4775490244861974,3.5257705473112915e-15,0.9999999999999964,9.412261610251108e-8,0.9999999058773839,2.741167946570456e-8,0.9999999725883205,0.013163900072016062,0.9868360999279839
115,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
116,0.014190799277731087,0.985809200722269,6.878827423693206e-13,0.9999999999993121,9.575303902332174e-8,0.999999904246961,2.788651359524941e-8,0.9999999721134865,0.00017353087816690934,0.999826469121833
117,0.5224509755845388,0.4775490244154612,4.417220212159111e-12,0.9999999999955828,9.834702176638692e-8,0.9999999016529783,2.8641968834771436e-8,0.9999999713580312,0.00017353087788155012,0.9998264691221185
118,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
119,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
120,0.007456336766681603,0.9925436632333184,3.608407499607946e-15,0.9999999999999963,1.0108726981282067e-7,0.9999998989127302,2.944002146245465e-8,0.9999999705599786,0.0001627413334860206,0.999837258666514
121,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
122,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
123,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
124,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
125,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
126,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
127,0.24038985548090455,0.7596101445190955,3.3453810619650357e-15,0.9999999999999967,1.0114201640986789e-7,0.9999998988579836,2.9455965517478095e-8,0.9999999705440344,0.00016274133348035484,0.9998372586665196
128,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
129,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
130,0.5769923098334218,0.42300769016657824,7.111036419109249e-16,0.9999999999999993,2.386533357757011e-7,0.9999997613466642,6.95038983675704e-8,0.9999999304961016,0.0012079801916024832,0.9987920198083975
131,0.017631234252720708,0.9823687657472793,1.4005539559636071e-15,0.9999999999999986,1.7202084999078647e-7,0.99999982797915,1.3683598786658946e-7,0.9999998631640121,0.00017181418085007586,0.9998281858191499
132,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
133,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
134,0.004146743194886562,0.9958532568051134,1.0832814855723143e-15,0.9999999999999989,1.9579423086071097e-7,0.9999998042057692,1.5574680045958818e-7,0.9999998442531995,0.00008662781287033284,0.9999133721871296
135,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
136,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
137,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
138,0.06400047921704807,0.9359995207829519,4.330087587945599e-15,0.9999999999999957,9.052893884947757e-8,0.9999999094710611,2.6365079476851812e-8,0.9999999736349205,0.0127614574312199,0.9872385425687801
139,0.01763123425933636,0.9823687657406637,1.0868778825921575e-15,0.9999999999999989,1.782729973458557e-7,0.9999998217270026,1.418093312703901e-7,0.9999998581906687,0.0001051550450501761,0.9998948449549498
140,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
141,0.06400047988891479,0.9359995201110852,1.1133586992748842e-15,0.9999999999999989,1.8261645196114797e-7,0.999999817383548,1.4526438281250876e-7,0.9999998547356171,0.00010515504464889098,0.9998948449553511
142,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
143,0.522450987614157,0.477549012385843,4.707205748827249e-16,0.9999999999999996,5.881079211489738e-7,0.9999994118920789,4.678172928857165e-7,0.9999995321827071,0.0003186071844607988,0.9996813928155392
144,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
145,0.28822805562317144,0.7117719443768286,3.17279085592889e-15,0.9999999999999968,9.592404637411079e-8,0.9999999040759536,2.7936316701879738e-8,0.9999999720636833,0.00016274133402036643,0.9998372586659796
146,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
147,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
148,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
149,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
150,0.10730037257073811,0.8926996274292619,1.3813946946196226e-15,0.9999999999999987,2.7214610271563564e-7,0.9999997278538972,2.1648178584822637e-7,0.9999997835182142,0.00009179996456341188,0.9999082000354366
151,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
152,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
153,0.0640004792499608,0.9359995207500392,3.171585343903916e-15,0.9999999999999968,9.852702917903062e-8,0.9999999014729708,2.869439306288076e-8,0.9999999713056069,0.00015357283937795949,0.999846427160622
154,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
155,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
156,0.576992312343307,0.42300768765669305,1.3748917440038584e-15,0.9999999999999987,4.770418718487952e-7,0.9999995229581281,1.3893067813313564e-7,0.9999998610693218,0.001139252348650984,0.998860747651349
157,0.017631234264692063,0.982368765735308,1.0464424700549097e-15,0.999999999999999,1.8333442377428318e-7,0.9999998166655762,1.458355018504921e-7,0.9999998541644981,0.006022859740888608,0.9939771402591114
158,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
159,0.5769923098718045,0.4230076901281955,1.4316297375676604e-15,0.9999999999999986,1.743419096355512e-7,0.9999998256580903,1.3868230178430865e-7,0.9999998613176982,0.011214493319765326,0.9887855066802347
160,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
161,0.5769923122405932,0.4230076877594068,1.4102738335885541e-15,0.9999999999999986,4.672861279064118e-7,0.9999995327138721,1.3608947654981626e-7,0.9999998639105234,0.0012348439034103786,0.9987651560965897
162,0.01939542553244287,0.9806045744675571,3.5308720644123477e-15,0.9999999999999964,9.505690607358055e-8,0.9999999049430939,2.768377620785111e-8,0.9999999723162238,0.00020207279338012427,0.9997979272066199
163,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
164,0.07855456022629702,0.921445439773703,4.604658039868146e-15,0.9999999999999954,8.43361171156538e-8,0.9999999156638829,2.4561520976305184e-8,0.9999999754384791,0.0002567826243197287,0.9997432173756803
165,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
166,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
167,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
168,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
169,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
170,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
171,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
172,0.24038985535247068,0.7596101446475293,6.431345867841191e-12,0.9999999999935687,8.955667135191303e-8,0.9999999104433287,2.608192239822486e-8,0.9999999739180776,0.00025678262345572053,0.9997432173765443
173,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
174,0.866294255325655,0.13370574467434504,1.739433447941914e-15,0.9999999999999982,3.102370163278087e-9,0.9999999968976299,9.035147982580787e-10,0.9999999990964852,0.0003210194717497671,0.9996789805282502
175,0.019395425731221043,0.980604574268779,1.120600828602064e-15,0.9999999999999989,1.909259510548078e-7,0.999999809074049,1.518742706093554e-7,0.9999998481257294,0.00009788665335590092,0.9999021133466441
176,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
177,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
178,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
179,0.866294256623306,0.13370574337669405,1.0602802487931096e-15,0.9999999999999989,1.9090819751837456e-7,0.9999998090918025,1.518601483523862e-7,0.9999998481398517,0.0056854221517814935,0.9943145778482185
180,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
181,0.014190799279035275,0.9858092007209647,3.2119219763246962e-15,0.9999999999999968,9.710710899492516e-8,0.999999902892891,2.8280864427945394e-8,0.9999999717191356,0.0001627413338979304,0.9998372586661021
182,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
183,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
184,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
185,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
186,0.5769923082656601,0.42300769173433994,4.315908814800193e-15,0.9999999999999957,8.974756422996428e-8,0.9999999102524357,2.6137516841068806e-8,0.9999999738624832,0.019711408068337363,0.9802885919316626
187,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
188,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
189,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
190,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
191,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
192,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
193,0.019395425538319636,0.9806045744616804,3.310632483706529e-15,0.9999999999999967,1.00091452566448e-7,0.9999998999085474,2.9150005903025906e-8,0.9999999708499941,0.00016274133358907855,0.9998372586664109
194,0.07855456026454874,0.9214454397354512,3.1025669561250884e-15,0.9999999999999969,9.638293822779255e-8,0.9999999036170618,2.8069961482734357e-8,0.9999999719300385,0.00015357283958783853,0.9998464271604122
195,0.5224509774557679,0.47754902254423215,5.898479922180403e-16,0.9999999999999994,1.5123981698058603e-7,0.999999848760183,1.2030547321681948e-7,0.9999998796945267,0.00022505190559158467,0.9997749480944084
196,0.5769923083371586,0.42300769166284136,3.207575464980092e-15,0.9999999999999968,9.653849202330465e-8,0.999999903461508,2.811526399306254e-8,0.999999971884736,0.006858640390343331,0.9931413596096567
197,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
198,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
199,0.017631234242977502,0.9823687657570225,1.5278304798591177e-15,0.9999999999999984,1.628129991409649e-7,0.9999998371870008,1.2951149570630083e-7,0.9999998704885042,0.00014485320869796106,0.999855146791302
200,0.014190799277733784,0.9858092007222662,4.300712271604421e-12,0.9999999999956993,9.575303902397965e-8,0.999999904246961,2.7886513595441015e-8,0.9999999721134865,0.0001735308781670197,0.9998264691218329
201,0.2489724152322567,0.7510275847677433,4.0943874055251095e-14,0.999999999999959,0.9999893104843486,0.000010689515651418624,0.035799887401251215,0.9642001125987488,0.0002588190226222873,0.9997411809773777
202,0.24897244074596256,0.7510275592540374,0.0000024529777971275868,0.9999975470222029,0.999798439202791,0.00020156079720901054,0.13358852674171331,0.8664114732582867,0.0002555832006802755,0.9997444167993197
203,0.01493643815879628,0.9850635618412037,1.2602453996857105e-14,0.9999999999999873,0.00037809515725195387,0.999621904842748,0.9999997946641077,2.053358922893267e-7,0.0004970114980730228,0.999502988501927
204,0.5851398961656976,0.4148601038343024,0.0000026848084895578926,0.9999973151915105,0.9999998912588591,1.0874114086956155e-7,0.00016769715600581096,0.9998323028439942,0.00013136731096990815,0.9998686326890301
205,0.018220420581627022,0.981779579418373,1.0983230765645284e-13,0.9999999999998902,0.9999993499902571,6.500097429196217e-7,0.014068476040077918,0.9859315239599221,0.00014474006052129005,0.9998552599394787
206,0.004343016662002585,0.9956569833379975,5.126898755168787e-14,0.9999999999999487,0.9999987306083358,0.0000012693916642270153,0.05525666731663566,0.9447433326833643,0.0010829207537681512,0.9989170792462319
207,0.0149364439988149,0.9850635560011851,0.000006460370711002057,0.999993539629289,0.9999999362433457,6.375665428937083e-8,0.022710946218111035,0.977289053781889,0.002757995605412556,0.9972420043945874
208,0.0015790503174104532,0.9984209496825895,7.42825343726082e-15,0.9999999999999926,0.9996244648844979,0.0003755351155021458,0.317934164662475,0.6820658353375251,0.0073425631065629025,0.9926574368934371
209,0.007456336766681597,0.9925436632333184,0.0000013963542645050915,0.9999986036457355,0.9999999997959466,2.0405344081098065e-10,0.001958864671758041,0.998041135328242,0.003114232001920348,0.9968857679980796
210,0.014936441380236568,0.9850635586197635,0.000003507953700014664,0.9999964920463,0.9999999930907457,6.9092542798188106e-9,0.010345667759043102,0.9896543322409569,0.0063556372065688045,0.9936443627934312
211,0.01493643826893778,0.9850635617310622,2.1366143781981554e-14,0.9999999999999787,0.9999993298478541,6.701521458873927e-7,0.014067395834263148,0.9859326041657368,0.0036221887198650093,0.996377811280135
212,0.06718750256665874,0.9328124974333413,0.0006881659538092834,0.9993118340461907,0.001103623418991474,0.9988963765810085,0.9999855110912373,0.000014488908762655406,0.00014291381271286474,0.9998570861872871
213,0.0015790503174104532,0.9984209496825895,0.0000011360164918398978,0.9999988639835081,0.9999999788359724,2.1164027641518146e-8,0.0028338048274861027,0.9971661951725139,0.0006998607302909505,0.9993001392697091
214,0.0015790503174104532,0.9984209496825895,4.7186693124895015e-14,0.9999999999999528,0.9999978854785353,0.000002114521464702257,0.01889606760417015,0.9811039323958298,0.00007086173890284108,0.9999291382610972
215,0.018220420581626973,0.981779579418373,3.710283792667239e-14,0.9999999999999629,0.9997986269321218,0.00020137306787815223,0.13358974922220454,0.8664102507777954,0.00021470267417087737,0.9997852973258291
216,0.007456336766681597,0.9925436632333184,0.0000072871631720118814,0.999992712836828,0.9999999951397804,4.860219560143264e-9,0.01036671330571291,0.9896332866942871,0.0008343129294898497,0.9991656870705101
217,0.0015790503174104532,0.9984209496825895,6.923629780590283e-14,0.9999999999999307,0.9997986232419344,0.00020137675806564115,0.1335864768521997,0.8664135231478003,0.00031253811777404297,0.9996874618822259
218,0.5353984104107462,0.4646015895892538,1.9605881471408236e-14,0.9999999999999803,0.9999999977826914,2.2173085589827224e-9,0.0005087265511285571,0.9994912734488715,0.0005523007836471762,0.9994476992163528
219,0.5353984463865427,0.46460155361345734,0.000002472922056364149,0.9999975270779436,0.9999996104616674,3.895383325902557e-7,0.041404608878257254,0.9585953911217427,0.010143681352058904,0.9898563186479411
220,0.004343016661987322,0.9956569833380127,8.869248537857221e-15,0.9999999999999911,0.9999999998271198,1.7288015463634565e-10,0.0003357726147558661,0.9996642273852442,0.00006731033375036845,0.9999326896662496
221,0.24897242507563372,0.7510275749243662,9.467387493816587e-7,0.9999990532612506,0.9999960151340256,0.000003984865974415719,0.0018028119288452944,0.9981971880711547,0.009163085430570752,0.9908369145694292
222,0.018220843726457873,0.9817791562735422,0.0006210495968580235,0.999378950403142,0.999920936195832,0.0000790638041680003,0.07393472149554901,0.926065278504451,0.004115079625733231,0.9958849203742668
223,0.01822056511901832,0.9817794348809816,0.00021218239170504646,0.9997878176082949,0.9995694678570882,0.000430532142911777,0.20475738426903048,0.7952426157309695,0.07995381044790187,0.9200461895520982
224,0.01493643826893782,0.9850635617310621,5.898628635839781e-14,0.999999999999941,0.9999999999993368,6.632472349110685e-13,0.0007555731031258005,0.9992444268968742,0.0008103124542239955,0.999189687545776
225,0.014936440338305363,0.9850635596616947,0.0000023331882106016676,0.9999976668117894,0.9999534778880286,0.00004652211197142542,0.07390554060309544,0.9260944593969046,0.005910429508417658,0.9940895704915823
226,0.01493615832692364,0.9850638416730764,7.538855609424986e-14,0.9999999999999246,0.773563960127235,0.22643603987276495,0.22528790107477134,0.7747120989252286,0.0006412579286997383,0.9993587420713003
227,0.585139871866834,0.414860128133166,7.577644901776537e-12,0.9999999999924224,0.9999299044157796,0.00007009558422044204,0.19507988978159518,0.8049201102184048,0.0007561072213588567,0.9992438927786411
228,0.018220420581626973,0.981779579418373,3.7424589707564574e-14,0.9999999999999626,0.9999540173156415,0.00004598268435851427,0.07391397408975567,0.9260860259102444,0.0000815372528180466,0.999918462747182
229,0.004343017750757688,0.9956569822492423,0.000004464839555702398,0.9999955351604443,0.001271021456470773,0.9987289785435293,0.9999999996146773,3.853226626659989e-10,0.0016024330130321419,0.9983975669869679
230,0.018220420581626973,0.981779579418373,3.323886463854774e-14,0.9999999999999668,0.9999299564867573,0.0000700435132426902,0.19508919256882493,0.804910807431175,0.0006180184748252789,0.9993819815251748
231,0.004343016936752039,0.995656983063248,0.00000112670976674228,0.9999988732902333,0.9999985412278584,0.0000014587721416381427,0.0009374185535856206,0.9990625814464144,0.00013878098929642085,0.9998612190107036
232,0.01822042129835654,0.9817795787016435,0.0000010519441833195736,0.9999989480558167,0.9999998998850523,1.001149476653751e-7,0.00016768854648682689,0.9998323114535131,0.0008098706847666945,0.9991901293152333
233,0.06718494271685775,0.9328150572831423,8.890097264016822e-14,0.9999999999999111,0.0004105900020812248,0.9995894099979188,0.9999999789091341,2.1090865942596793e-8,0.00014215771338622698,0.9998578422866138
234,0.014936438268937506,0.9850635617310625,1.526218990133187e-14,0.9999999999999848,0.9999999782971916,2.1702808439272303e-8,0.0028337169930017065,0.9971662830069983,0.0007826081008865259,0.9992173918991135
235,0.06718494271685778,0.9328150572831422,3.6088609310575654e-14,0.9999999999999639,0.999954018379797,0.000045981620202972806,0.07391399590243815,0.9260860040975618,0.00006663781701205852,0.9999333621829879
236,0.018220422398329546,0.9817795776016705,0.0000026663739998032496,0.9999973336260002,0.9999999994316289,5.683711279402814e-10,0.0005086828778503133,0.9994913171221497,0.000786113006205611,0.9992138869937944
237,0.020298737561585692,0.9797012624384143,4.030075719070609e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306315,0.9260860364169369,0.00008871398564688382,0.9999112860143531
238,0.01822042295528168,0.9817795770447183,0.0000034838125194021765,0.9999965161874806,0.9999999289337343,7.106626565001051e-8,0.0034364080466834355,0.9965635919533166,0.00032814893180457995,0.9996718510681954
239,0.007456336766681603,0.9925436632333184,2.7501257478676983e-14,0.9999999999999725,0.0002443521669603516,0.9997556478330396,0.9999135295700282,0.00008647042997178556,0.00013840122240196733,0.9998615987775981
240,0.08101174862004448,0.9189882513799555,0.0000021018135982956966,0.9999978981864017,0.9999987342136795,0.0000012657863205367548,0.05526315024959508,0.944736849750405,0.0007800912508134601,0.9992199087491865
241,0.014936449173178682,0.9850635508268213,0.00001229440642951149,0.9999877055935705,0.9970970059644018,0.0029029940355982387,0.3240787587509541,0.6759212412490458,0.0005867029728392685,0.9994132970271608
242,0.5851398799061349,0.4148601200938651,8.882763689527888e-7,0.9999991117236311,0.9999999785279612,2.1472038813641348e-8,0.0028337587163495552,0.9971662412836504,0.000743287127837054,0.999256712872163
243,0.5851398810803927,0.4148601189196073,0.000001024294662669431,0.9999989757053374,0.9999889910557764,0.00001100894422356724,0.035712822301240815,0.9642871776987592,0.009239659232855848,0.9907603407671441
244,0.018220421132327056,0.981779578867673,8.08262844338295e-7,0.9999991917371557,0.9998121587116829,0.00018784128831705882,0.22677999388736447,0.7732200061126355,0.004268993697281979,0.995731006302718
245,0.018220420581626963,0.981779579418373,2.0402475269695952e-14,0.9999999999999796,0.9999910490485572,0.000008950951442820987,0.0038732346373283443,0.9961267653626716,0.00009688017128108695,0.9999031198287189
246,0.014936440238850424,0.9850635597611496,0.0000022210539098381787,0.9999977789460902,0.9999978084221641,0.0000021915778358749805,0.018896135028301318,0.9811038649716987,0.00007942490055906725,0.9999205750994409
247,0.018220420581626425,0.9817795794183736,1.401256522984147e-14,0.999999999999986,0.9999910490485521,0.000008950951447928013,0.0038732346373331794,0.9961267653626669,0.00004623233613002405,0.99995376766387
248,0.08101175294212382,0.9189882470578762,0.000003629667498111516,0.9999963703325019,0.999999279090016,7.209099840421729e-7,0.014068500757230535,0.9859314992427695,0.0002659442619102543,0.9997340557380897
249,0.0015790503174104532,0.9984209496825895,9.346042463447459e-7,0.9999990653957537,0.9999978485950571,0.0000021514049428628113,0.018895995745515287,0.9811040042544847,0.00032741952979209996,0.9996725804702079
250,0.0015790503174104532,0.9984209496825895,0.0000028219682021257305,0.9999971780317979,0.9999996607166962,3.3928330378518723e-7,0.0414864947232778,0.9585135052767222,0.004657913917742477,0.9953420860822575
251,0.0015790503174104532,0.9984209496825895,2.605473374326395e-14,0.9999999999999739,0.9999978425022252,0.00000215749777476848,0.018896127332523282,0.9811038726674767,0.00012605282275891027,0.9998739471772411
252,0.007456336766681597,0.9925436632333184,0.0000030404553934450546,0.9999969595446065,0.9999962862627012,0.0000037137372987938733,0.06614122781063353,0.9338587721893665,0.0004163189674340865,0.9995836810325659
253,0.0015790503174104532,0.9984209496825895,0.000002487594959639644,0.9999975124050403,0.9999538873613224,0.00004611263867759785,0.07391410854728461,0.9260858914527154,0.00006257767172934937,0.9999374223282707
254,0.0043430166619810966,0.9956569833380189,8.613473255419669e-14,0.9999999999999138,0.9970507004628931,0.0029492995371068753,0.5254447544818291,0.47455524551817085,0.029879058159463855,0.9701209418405361
255,0.007456336766681597,0.9925436632333184,0.000004095212789658852,0.9999959047872103,0.9999992700863326,7.299136673966089e-7,0.014068508756436218,0.9859314912435638,0.00026594435615303924,0.999734055643847
256,0.24897241523213864,0.7510275847678614,1.704422619687334e-14,0.9999999999999829,0.9998143809516667,0.00018561904833325205,0.2271731392420238,0.7728268607579762,0.0003540932391929622,0.999645906760807
257,0.014936438268937794,0.9850635617310622,3.939362678691423e-14,0.9999999999999606,0.9999993418052053,6.581947946671107e-7,0.014068037130842082,0.985931962869158,0.0015577018184501274,0.9984422981815498
258,0.001579050317410452,0.9984209496825895,0.0000010900134998877796,0.9999989099865001,0.9999539436109015,0.00004605638909849219,0.07391368944063008,0.92608631055937,0.00030790667544605335,0.999692093324554
259,0.0015790503174104532,0.9984209496825895,8.881234398889448e-7,0.9999991118765601,0.9999263462602109,0.0000736537397890702,0.19444330951827946,0.8055566904817205,0.01020593856755269,0.9897940614324473
260,0.00434301666200265,0.9956569833379973,5.3874929694603864e-14,0.9999999999999462,0.9999999054411713,9.455882865605503e-8,0.00016768300113661203,0.9998323169988634,0.00020666851725911244,0.9997933314827409
261,0.0015790503174104532,0.9984209496825895,5.862460909634654e-7,0.999999413753909,0.9999999939430988,6.056901202811105e-9,0.00033577548107724067,0.9996642245189228,0.0004438876502965777,0.9995561123497034
262,0.01822042091310874,0.9817795790868913,4.86528564386103e-7,0.9999995134714356,0.9999985503848161,0.0000014496151838905291,0.0009374094317874036,0.9990625905682126,0.00013177098294008124,0.99986822901706
263,0.007456336766681597,0.9925436632333184,0.0000035652578382093134,0.9999964347421618,0.9999999666754342,3.332456577354037e-8,0.00007086867112994311,0.9999291313288701,0.0007493744066480884,0.9992506255933519
264,0.01822042136322594,0.981779578636774,0.0000011471526574520607,0.9999988528473426,0.9999999801611665,1.983883346490245e-8,0.001387870264484254,0.9986121297355157,0.000079456022854818,0.9999205439771451
265,0.018220422080276702,0.9817795779197233,0.0000021995679042308822,0.9999978004320957,0.9999539013683909,0.00004609863160909278,0.07391407167037935,0.9260859283296207,0.00007932823248391619,0.9999206717675161
266,0.020298737561585692,0.9797012624384143,4.426258320875322e-14,0.9999999999999557,0.9999994110765136,5.889234864220327e-7,0.0006938442627233218,0.9993061557372767,0.0001103529006574196,0.9998896470993426
267,0.5851398718667655,0.4148601281332345,1.2647500568770236e-14,0.9999999999999873,0.9996241921406807,0.0003758078593193437,0.31787266547281307,0.682127334527187,0.007730380001056706,0.9922696199989433
268,0.5851398919613685,0.4148601080386315,0.0000022202688203072363,0.9999977797311796,0.9999987307046871,0.0000012692953128556894,0.05526088631251286,0.9447391136874872,0.0008857005704160877,0.999114299429584
269,0.004343016662002984,0.995656983337997,4.026452771737777e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306279,0.9260860364169372,0.00008871398564688382,0.9999112860143531
270,0.0043430166619948,0.9956569833380052,3.40095610206191e-14,0.999999999999966,0.0013706902516784022,0.9986293097483216,0.9999999998909916,1.0900835789584562e-10,0.0003311921773052831,0.9996688078226947
271,0.0202987383487565,0.9797012616512435,7.025447512027658e-7,0.9999992974552488,0.9999999735567879,2.6443212064464205e-8,0.00006756281833638576,0.9999324371816636,0.00009097747098588471,0.9999090225290141
272,0.0015790503174104532,0.9984209496825895,0.0000023658639635073125,0.9999976341360365,0.9999893361602411,0.0000106638397588954,0.1012177615096348,0.8987822384903652,0.0021905059299113946,0.9978094940700886
273,0.018220441432966004,0.981779558567034,0.00003060356344442233,0.9999693964365556,0.9998580453112252,0.00014195468877475914,0.08327915563490157,0.9167208443650985,0.002430737563381134,0.9975692624366189
274,0.08101174267431616,0.9189882573256838,1.0519794289420842e-13,0.9999999999998948,0.9999996994583054,3.0054169464222014e-7,0.04154499300755234,0.9584550069924477,0.0007406667999850368,0.9992593332000149
275,0.0015790503174104532,0.9984209496825895,0.000005657274368495285,0.9999943427256315,0.99999994997918,5.0020820041574154e-8,0.0005526204031673037,0.9994473795968327,0.0009969130416037522,0.9990030869583962
276,0.5851398922038701,0.4148601077961299,0.0000022470629300273736,0.9999977529370699,0.9999538988613474,0.000046101138652554496,0.07391407370759204,0.9260859262924079,0.00007932823499568289,0.9999206717650043
277,0.004343017232444698,0.9956569827675553,0.0000023393061547951216,0.9999976606938452,0.9999538936404094,0.000046106359590569745,0.07391407045323523,0.9260859295467647,0.0000842538222746206,0.9999157461777254
278,0.0015790503174104532,0.9984209496825895,7.273483531920921e-15,0.9999999999999927,0.9999978199793164,0.0000021800206836397606,0.01889604661792064,0.9811039533820793,0.0004149892940239175,0.999585010705976
279,0.06718494436303478,0.9328150556369652,4.371228687285313e-7,0.9999995628771313,0.9999985511011237,0.0000014488988763217137,0.000937408718260329,0.9990625912817397,0.00008819078761475705,0.9999118092123852
280,0.06718494271682289,0.9328150572831772,2.302033421672134e-14,0.999999999999977,0.9999999995863256,4.1367442804585153e-10,0.005084979227557636,0.9949150207724423,0.0005394826839973574,0.9994605173160026
281,0.004343016662002981,0.995656983337997,3.691459051393543e-14,0.9999999999999631,0.9999540183797968,0.00004598162020319485,0.0739139959024384,0.9260860040975616,0.00006663781701205818,0.9999333621829879
282,0.018220420798913943,0.981779579201086,3.189120998623633e-7,0.9999996810879002,0.9999999624356902,3.756430977386316e-8,0.0028314637706352295,0.9971685362293647,0.002904035207885272,0.9970959647921147
283,0.014936438268929507,0.9850635617310705,2.151256401815277e-14,0.9999999999999785,0.9999968468329599,0.000003153167040137461,0.037974614076216495,0.9620253859237835,0.24108568496260652,0.7589143150373935
284,0.004343016661929394,0.9956569833380706,3.730788402512875e-14,0.9999999999999627,0.9999181436415725,0.00008185635842750116,0.176944597740529,0.8230554022594709,0.0036978788436567533,0.9963021211563432
285,0.0043430168557648426,0.9956569831442351,7.945918289993495e-7,0.999999205408171,0.9999999699505702,3.004942983331205e-8,0.0026705094974165807,0.9973294905025835,0.0003666048246801432,0.9996333951753199
286,0.08101176263961095,0.918988237360389,0.000007057726721684176,0.9999929422732783,0.9999992132470602,7.867529397964645e-7,0.014068584035937038,0.985931415964063,0.0001874662863630221,0.999812533713637
287,0.018220420581627022,0.981779579418373,1.0293266721959057e-13,0.9999999999998971,0.999999699887078,3.001129219581955e-7,0.04154570744243523,0.9584542925575648,0.0006928197332479107,0.9993071802667521
288,0.007456336766681597,0.9925436632333184,2.0836686606290566e-13,0.9999999999997916,0.9999999834215161,1.6578483919005294e-8,0.012144686038605952,0.987855313961394,0.004287859187329889,0.9957121408126701
289,0.01822042255605951,0.9817795774439405,0.000002897942998169556,0.9999971020570019,0.99999969741742,3.0258257999182803e-7,0.041546814743604034,0.958453185256396,0.0006177842080624264,0.9993822157919375
290,0.004343016662002977,0.995656983337997,1.3773845629542e-14,0.9999999999999862,0.9999539604285725,0.000046039571427458625,0.07391280799522584,0.9260871920047742,0.0008780509699190432,0.999121949030081
291,0.0015790503174104532,0.9984209496825895,1.1905726932052982e-13,0.999999999999881,0.9999993501009221,6.498990778869285e-7,0.014068481973912497,0.9859315180260875,0.00012563747527083658,0.9998743625247292
292,0.01493643826893778,0.9850635617310622,3.9740351136028596e-14,0.9999999999999603,0.9999952310223156,0.000004768977684421749,0.08717814164759438,0.9128218583524056,0.012238671165410202,0.9877613288345898
293,0.004343016662002977,0.995656983337997,3.716670585156653e-14,0.9999999999999628,0.9999978854785244,0.0000021145214755824426,0.018896067604191536,0.9811039323958085,0.00007086173892524337,0.9999291382610748
294,0.018220422959017595,0.9817795770409824,0.0000034897960967480362,0.9999965102039032,0.9999999277279344,7.22720655543796e-8,0.003436363936822747,0.9965636360631772,0.0009032773115612235,0.9990967226884387
295,0.018220422214328704,0.9817795777856713,0.000002396560635972738,0.9999976034393641,0.9999999415245661,5.847543393944221e-8,0.003436306892031007,0.996563693107969,0.0014632770905565634,0.9985367229094434
296,0.004343016872787923,0.9956569831272121,8.644012500047009e-7,0.99999913559875,0.9999978507359418,0.000002149264058171063,0.018895956392820296,0.9811040436071797,0.00041503162205356117,0.9995849683779464
297,0.02029874029868219,0.9797012597013178,0.0000024428400652380744,0.9999975571599348,0.99995388726021,0.000046112739790049595,0.07391405613906311,0.9260859438609369,0.00009706483316192213,0.999902935166838
298,0.004343016662002977,0.995656983337997,5.847002924875703e-14,0.9999999999999415,0.9999999737394978,2.6260502217212434e-8,0.0034363692544129754,0.9965636307455871,0.0002756644872563845,0.9997243355127436
299,0.014936438268936763,0.9850635617310632,3.923929919671474e-14,0.9999999999999608,0.9999540181409661,0.00004598185903392782,0.07391399100701587,0.9260860089929841,0.00006998170183577352,0.9999300182981642
300,0.10730037257073814,0.8926996274292619,1.5137072303580374e-14,0.9999999999999849,0.9999539565382499,0.00004604346175007823,0.07391272824667494,0.9260872717533251,0.0009325239316889558,0.999067476068311
301,0.01493643826893782,0.9850635617310621,6.568503288680371e-14,0.9999999999999343,0.9999949174421375,0.000005082557862468029,0.02219067712507931,0.9778093228749207,0.00039760088168164546,0.9996023991183184
302,0.08101174267386897,0.918988257326131,4.178528515259995e-14,0.9999999999999583,0.9999928039459588,0.000007196054041203048,0.028755687017541047,0.971244312982459,0.1837471559134972,0.8162528440865028
303,0.5353984454035522,0.4646015545964478,0.0000024053090336739097,0.9999975946909663,0.9999987255945736,0.000001274405426410219,0.055257615462872646,0.9447423845371273,0.0010382794943658027,0.9989617205056341
304,0.007456336766681597,0.9925436632333184,2.583885850280494e-14,0.9999999999999741,0.9997984806442208,0.00020151935577916724,0.13345960634510212,0.8665403936548979,0.004105874705169943,0.99589412529483
305,0.007456336766681597,0.9925436632333184,0.0000012876397038651246,0.9999987123602961,0.9999985683444557,0.000001431655544337218,0.055144610474079266,0.9448553895259207,0.006311588406583135,0.9936884115934168
306,0.08101174266709772,0.9189882573329022,1.7411556696725516e-14,0.9999999999999826,0.9999985544278833,0.0000014455721166761748,0.0009374054101096321,0.9990625945898903,0.004922591270136314,0.9950774087298637
307,0.06718494271685775,0.9328150572831423,3.3334491509483456e-14,0.9999999999999667,0.007278230507098909,0.9927217694929011,0.9999999898886572,1.0111342763075015e-8,0.0028102448080414726,0.9971897551919585
308,0.014936438268965237,0.9850635617310347,3.0987084379984147e-11,0.9999999999690129,0.9999999965419115,3.458088482233279e-9,0.010366825580652795,0.9896331744193472,0.0008074292373323121,0.9991925707626677
309,0.004343017272332062,0.9956569827276679,0.000002502878977987427,0.999997497121022,0.0030934286427231946,0.9969065713572768,0.9999997862425267,2.1375747327745387e-7,0.00031806056817913856,0.9996819394318208
310,0.01822042495290333,0.9817795750470967,0.0000064157213611352594,0.9999935842786388,0.9999996917096166,3.082903834439321e-7,0.04154370983312261,0.9584562901668774,0.0008246635440954618,0.9991753364559045
311,0.01822042058155782,0.9817795794184422,7.468298629557424e-15,0.9999999999999926,0.9999996379522987,3.6204770126335717e-7,0.005400266623988944,0.994599733376011,0.013856119476942794,0.9861438805230572
312,0.014936438268937794,0.9850635617310622,3.512644419319635e-14,0.9999999999999649,0.999929924930332,0.00007007506966805188,0.1950835549801089,0.8049164450198911,0.0007017017064127718,0.9992982982935872
313,0.0015790503174104532,0.9984209496825895,0.0000037348972403694806,0.9999962651027596,0.9999749430431399,0.000025056956860058932,0.0319921171564439,0.9680078828435561,0.5284411962460734,0.47155880375392656
314,0.020298737561585692,0.9797012624384143,4.3540199777199665e-14,0.9999999999999565,0.9999994110765136,5.889234864220327e-7,0.0006938442627233126,0.9993061557372767,0.00010390169135241257,0.9998960983086476
315,0.08101174357909084,0.9189882564209092,3.198377195424603e-7,0.9999996801622805,0.9999937827912406,0.000006217208759373705,0.026617387379651032,0.973382612620349,0.005091796856402737,0.9949082031435973
316,0.01493643826893531,0.9850635617310647,1.7237295667498052e-14,0.9999999999999828,0.9999540176098094,0.00004598239019060202,0.07391398011959019,0.9260860198804098,0.00007741850167918673,0.9999225814983208
317,0.01822042137619119,0.9817795786238088,0.0000011661817599355436,0.9999988338182401,0.9999999798709267,2.0129073297070477e-8,0.0013878703939926517,0.9986121296060073,0.00008438954030372447,0.9999156104596962
318,0.8701238338782089,0.1298761661217911,2.015154573944356e-14,0.9999999999999798,0.9999999975915128,2.408487187466335e-9,0.0013878529528161298,0.9986121470471838,0.0000816686591797017,0.9999183313408203
319,0.10730037257073811,0.8926996274292619,1.3687827934240242e-13,0.9999999999998631,0.9999999738913339,2.6108666117963253e-8,0.003436381457073738,0.9965636185429263,0.00011832145369303503,0.9998816785463069
320,0.0015790503174104532,0.9984209496825895,0.0000027133582026196465,0.9999972866417974,0.9999538723705113,0.000046127629488745825,0.07391405523525742,0.9260859447647426,0.00010560814231328325,0.9998943918576867
321,0.5851398770923958,0.4148601229076042,5.773842285968793e-7,0.9999994226157713,0.9999869011300523,0.000013098869947714142,0.041352598122882396,0.9586474018771176,0.005495437051262792,0.9945045629487372
322,0.014936438268808248,0.9850635617311918,6.616121708126257e-15,0.9999999999999933,0.9999960269553239,0.000003973044676142123,0.001804960957634228,0.9981950390423657,0.004501874086487927,0.995498125913512
323,0.018220422635659247,0.9817795773643407,0.0000030147027437126635,0.9999969852972563,0.9999950514473822,0.000004948552617789481,0.030690600262487683,0.9693093997375123,0.0048343178924265436,0.9951656821075735
324,0.014936438268811044,0.9850635617311889,4.775640403162133e-13,0.9999999999995224,0.9999724625437753,0.00002753745622474657,0.04294372589814215,0.9570562741018579,0.0027721625642257637,0.9972278374357743
325,0.014936443103633215,0.9850635568963668,0.0000054510638988142455,0.9999945489361012,0.0011274890483449031,0.9988725109516551,0.9999997530551094,2.4694489064724934e-7,0.0001334973396326071,0.9998665026603674
326,0.004343016661329043,0.9956569833386709,4.9596154138027986e-14,0.9999999999999504,0.9999999704610949,2.953890509971302e-8,0.003436388187383895,0.9965636118126161,0.00011932362183141929,0.9998806763781686
327,0.08101174267431013,0.9189882573256899,6.345440560082635e-15,0.9999999999999937,0.9999910490485441,0.000008950951455921619,0.003873234637341339,0.9961267653626587,0.00005564733564893498,0.9999443526643511
328,0.007456336766681603,0.9925436632333184,0.000008558169125532733,0.9999914418308745,0.9999999948971363,5.1028636871564e-9,0.010366711600165002,0.989633288399835,0.0008343136463047899,0.9991656863536952
329,0.02029873747272497,0.9797012625272751,5.621404519031145e-15,0.9999999999999943,0.9999998977535556,1.0224644442224928e-7,0.00001641299103486376,0.9999835870089652,0.00009208476973193418,0.9999079152302681
330,0.06718495068430749,0.9328150493156925,0.000002115636052440809,0.9999978843639475,0.999628267755504,0.000371732244496048,0.3188008432260216,0.6811991567739784,0.0018802360301400274,0.99811976396986
331,0.535398402396726,0.464601597603274,4.473702148138829e-7,0.9999995526297852,0.99999742620028,0.000002573799720018144,0.0009385266090200932,0.99906147339098,0.000056599666170041505,0.99994340033383
332,0.018220422044755623,0.9817795779552444,0.000002147433631684689,0.9999978525663683,0.9999298439762822,0.0000701560237178489,0.19507455733326498,0.804925442666735,0.0008352322075680505,0.9991647677924319
333,0.01493643827809556,0.9850635617219045,5.549629696757721e-7,0.9999994450370303,0.9999886303469591,0.000011369653040937955,0.03579973653622809,0.9642002634637719,0.00040449733397351705,0.9995955026660265
334,0.0182204216698069,0.9817795783301931,0.0000015971224612432132,0.9999984028775387,0.9999999940252207,5.974779337947211e-9,0.000060156552121987044,0.999939843447878,0.00015186899367394214,0.9998481310063261
335,0.02029874043387681,0.9797012595661232,0.000002563500475572882,0.9999974364995244,0.999999297888303,7.021116970040708e-7,0.014068384759327724,0.9859316152406723,0.0005803963916993517,0.9994196036083006
336,0.014936438268919654,0.9850635617310803,2.5120433053694747e-14,0.9999999999999749,0.9999999999994367,5.633271626948044e-13,0.0007556238687929989,0.999244376131207,0.0006288925804354433,0.9993711074195646
337,0.020298745150602624,0.9797012548493974,0.000006773146131601171,0.9999932268538684,0.9999996634106305,3.3658936948732787e-7,0.007603238252942335,0.9923967617470577,0.0005001145119602925,0.9994998854880397
338,0.0015790503174104532,0.9984209496825895,0.000009367293727289546,0.9999906327062728,0.9970966521328952,0.0029033478671047774,0.32412066085342534,0.6758793391465747,0.0003549958849996578,0.9996450041150003
339,0.08101174267431072,0.9189882573256893,4.912329135757526e-14,0.9999999999999509,0.9999987306082332,0.0000012693917668116228,0.05525666731691372,0.9447433326830863,0.001082920753975703,0.9989170792460242
340,0.01493643826893778,0.9850635617310622,5.513864804839261e-14,0.9999999999999448,0.0025946114421754735,0.9974053885578246,0.9999999996688409,3.311591001420311e-10,0.0017742135844678035,0.9982257864155322
341,0.24897241523226404,0.7510275847677359,1.1165126488862271e-13,0.9999999999998883,0.9999993501009221,6.498990778869285e-7,0.014068481973912448,0.9859315180260876,0.00012563747527083593,0.9998743625247292
342,0.0015790503174104532,0.9984209496825895,3.153985222179307e-14,0.9999999999999685,0.9999864353803342,0.000013564619665840105,0.04651273604511552,0.9534872639548845,0.250794853290298,0.7492051467097021
343,0.08101176122271869,0.9189882387772813,0.00000655685567330865,0.9999934431443267,0.999999691033961,3.089660389754556e-7,0.041542858939974905,0.9584571410600251,0.0008816079503248085,0.9991183920496752
344,0.08101174267431442,0.9189882573256856,4.409135067924584e-14,0.9999999999999559,0.9999999054422296,9.455777039146795e-8,0.00016768300007866482,0.9998323169999214,0.0001271318352543938,0.9998728681647456
345,0.020298738586431816,0.9797012614135682,9.146682382531879e-7,0.9999990853317617,0.9999910294230808,0.000008970576919176132,0.003873254056512252,0.9961267459434877,0.0000697691621400457,0.9999302308378599
346,0.08101176181184602,0.918988238188154,0.000006765112033882176,0.9999932348879661,0.9999950009138353,0.000004999086164692024,0.03073705088211757,0.9692629491178825,0.0005630932414374341,0.9994369067585626
347,0.5353984522669593,0.46460154773304074,0.0000028816946562957284,0.9999971183053437,0.999989160301978,0.000010839698021958277,0.03579901269415449,0.9642009873058455,0.00036313487546760687,0.9996368651245324
348,0.014936438268937664,0.9850635617310624,1.1520476818314978e-13,0.9999999999998848,0.9999949039812451,0.0000050960187548687585,0.03051319754485345,0.9694868024551465,0.021180234966498998,0.978819765033501
349,0.014937135758690871,0.9850628642413092,0.0007864117240273395,0.9992135882759726,0.9999504721395441,0.00004952786045586688,0.03583294220944413,0.9641670577905559,0.00046056592445738404,0.9995394340755426
350,0.014936438268937847,0.9850635617310621,9.97743997075158e-14,0.9999999999999002,0.0026614653606463513,0.9973385346393536,0.999999998041849,1.9581509747013115e-9,0.001144300227483318,0.9988556997725166
351,0.018220421139893236,0.9817795788601068,8.193673093637781e-7,0.9999991806326907,0.999928516092513,0.00007148390748701328,0.1948334821573991,0.8051665178426008,0.004413811623729877,0.9955861883762701
352,0.014936444183970249,0.9850635558160298,0.00000666913120880073,0.9999933308687912,0.9999996909113417,3.0908865833456645e-7,0.04154285843220679,0.9584571415677932,0.000881608017929118,0.9991183919820709
353,0.10730037257073811,0.8926996274292619,2.2965592525811338e-7,0.9999997703440747,0.9999999248559762,7.514402378117069e-8,0.002826085120157164,0.9971739148798429,0.007967715257294488,0.9920322847427056
354,0.06718494271685785,0.9328150572831422,5.947123617367159e-14,0.9999999999999405,0.9999999999695319,3.0468072509393096e-11,0.0002488353565629567,0.999751164643437,0.00014478564277741572,0.9998552143572226
355,0.0810117426742028,0.9189882573257973,6.67876176156161e-14,0.9999999999999332,0.9999996969221666,3.0307783338567873e-7,0.04154076962799407,0.958459230372006,0.0010235166070325858,0.9989764833929674
356,0.007456336766681603,0.9925436632333184,0.0000010760841070510382,0.999998923915893,0.9999298944659136,0.00007010553408637321,0.1950808498839659,0.8049191501160341,0.0007418410280743265,0.9992581589719257
357,0.06718496861170474,0.9328150313882952,0.000006875985796064432,0.9999931240142039,0.9999999951487395,4.851260504423749e-9,0.010366230559551616,0.9896337694404483,0.0009610623846863472,0.9990389376153137
358,0.007456336766681597,0.9925436632333184,0.000007705748537667381,0.9999922942514623,0.9999998748482127,1.2515178726690834e-7,0.0034364720725788855,0.9965635279274211,0.0001723438810023304,0.9998276561189977
359,0.0015790503174104532,0.9984209496825895,0.000002553520500189372,0.9999974464794998,0.9999977967554159,0.000002203244584109143,0.018896141298219243,0.9811038587017807,0.00009018606502140533,0.9999098139349786
360,0.08101175041126726,0.9189882495887327,0.0000027350103475340704,0.9999972649896525,0.9999999927373178,7.262682233388773e-9,0.0021013681251784403,0.9978986318748215,0.0008465913160618492,0.9991534086839382
361,0.018220422910062022,0.981779577089938,0.000003417443633222085,0.9999965825563668,0.9999999807646026,1.9235397386019315e-8,0.00024885448599295244,0.999751145514007,0.00014086343983741665,0.9998591365601626
362,0.01822042054879004,0.98177957945121,6.018575916936159e-12,0.9999999999939814,0.9999986887710861,0.0000013112289138916822,0.05526669292178672,0.9447333070782132,0.0006223400266135087,0.9993776599733865
363,0.06718495128364702,0.932815048716353,0.000002274781703499166,0.9999977252182966,0.9999987284817036,0.0000012715182964306848,0.05525941458545559,0.9447405854145444,0.0009543585244699784,0.99904564147553
364,0.004343017986878321,0.9956569820131217,0.000005433138874452225,0.9999945668611255,0.0004108039000290105,0.999589196099971,0.9999997650354063,2.3496459367056133e-7,0.00014689398776031852,0.9998531060122396
365,0.5851398718628776,0.41486012813712236,1.7769931893679923e-13,0.9999999999998223,0.999508303057953,0.0004916969420469819,0.05588944144277514,0.9441105585572248,0.7985412215868098,0.20145877841319015
366,0.018220420581627164,0.9817795794183728,3.178423791062182e-13,0.9999999999996821,0.9981910588330258,0.001808941166974165,0.2762666183223595,0.7237333816776406,0.0012865773867160415,0.998713422613284
367,0.06718495357789726,0.9328150464221028,0.000002883985253279992,0.9999971160147467,0.9999998902065578,1.0979344222672438e-7,0.00016769820626524225,0.9998323017937347,0.0001646606648878991,0.9998353393351121
368,0.018193303057177444,0.9818066969428225,2.791054079936606e-12,0.9999999999972089,0.9539354609108762,0.04606453908912378,0.08347327798916364,0.9165267220108364,0.00005969705480412052,0.9999403029451959
369,0.01493644299348227,0.9850635570065177,0.000005326869681267429,0.9999946731303188,0.0011274861721583915,0.9988725138278416,0.9999997560708207,2.4392917929993985e-7,0.00015704483579809014,0.999842955164202
370,0.06718494271685785,0.9328150572831422,5.81147769342391e-14,0.9999999999999419,0.9999999999696843,3.0315749910414524e-11,0.0002488354164362489,0.9997511645835637,0.00013436173062575968,0.9998656382693742
371,0.02029873756158564,0.9797012624384144,3.9913868232436024e-14,0.99999999999996,0.9999978852280317,0.000002114771968320106,0.018896060361232807,0.9811039396387672,0.00008882208938896294,0.999911177910611
372,0.018220420581622238,0.9817795794183778,4.842376225602921e-14,0.9999999999999516,0.9999950880258452,0.000004911974154753196,0.030650190802289187,0.9693498091977109,0.008551213984148202,0.9914487860158518
373,0.020298738744301218,0.9797012612556988,0.0000010555656110363362,0.999998944434389,0.999798546848633,0.0002014531513669926,0.13358984436223903,0.866410155637761,0.0002137221867470595,0.9997862778132529
374,0.004343016888105919,0.9956569831118941,9.272183128474893e-7,0.9999990727816872,0.9999995657308106,4.3426918938660464e-7,0.011622561934287356,0.9883774380657127,0.0007919872788535329,0.9992080127211465
375,0.018220422424595168,0.9817795775754048,0.0000027049240659381878,0.999997295075934,0.9999977905645934,0.0000022094354066304334,0.018896118788283008,0.981103881211717,0.00015798619518406188,0.999842013804816
376,0.0015790503174104532,0.9984209496825895,0.0000031083876147380464,0.9999968916123853,0.9999891561134965,0.000010843886503519862,0.035800373122221035,0.9641996268777789,0.00022339429008996217,0.99977660570991
377,0.10730037257073814,0.8926996274292619,4.191938693013021e-14,0.999999999999958,0.9999978853282488,0.0000021146717511522084,0.018896063258953048,0.9811039367410469,0.00008163661194481904,0.9999183633880552
378,0.08101174267431283,0.9189882573256871,3.7513472575495597e-14,0.9999999999999625,0.9999540185453205,0.000045981454679489,0.0739139992953235,0.9260860007046765,0.000064320265018688,0.9999356797349813
379,0.014936439114415759,0.9850635608855842,9.532667340686359e-7,0.9999990467332659,0.9999753947484653,0.00002460525153469284,0.007450598001438441,0.9925494019985616,0.00025068019074066705,0.9997493198092593
380,0.01493644023266746,0.9850635597673325,0.0000022157302416353363,0.9999977842697584,0.9999987344157465,0.0000012655842535069795,0.05526489752402316,0.9447351024759768,0.0006988009219474005,0.9993011990780526
381,0.5353984647694361,0.4646015352305639,0.000003737354345134738,0.9999962626456549,0.9999999668836295,3.3116370534713724e-8,0.0005526890480866184,0.9994473109519134,0.000569289743577116,0.9994307102564229
382,0.018220420835404236,0.9817795791645958,3.732725752853332e-7,0.9999996267274247,0.9999881466258173,0.000011853374182746457,0.10058711908133797,0.899412880918662,0.012399641050655046,0.987600358949345
383,0.020298740554259474,0.9797012594457405,0.000002670941066889373,0.9999973290589331,0.9999949829449659,0.00000501705503408445,0.0869013270658205,0.9130986729341795,0.017001498129464745,0.9829985018705353
384,0.007456336766681597,0.9925436632333184,2.2654536022393392e-14,0.9999999999999774,0.9999998584185515,1.415814484539979e-7,0.005437837831968674,0.9945621621680313,0.0028467631248252283,0.9971532368751748
385,0.004343018463301344,0.9956569815366987,0.000007386906768289198,0.9999926130932317,0.9999998671871461,1.3281285393684783e-7,0.003435533384998461,0.9965644666150015,0.012226747064155647,0.9877732529358444
386,0.0015790503174104532,0.9984209496825895,3.370305420352592e-14,0.9999999999999662,0.999999966226572,3.37734280542179e-8,0.00343633330094487,0.9965636666990552,0.0009132942152194279,0.9990867057847805
387,0.018220422272571455,0.9817795777274285,0.000002481807450560681,0.9999975181925495,0.0005809284009241486,0.9994190715990758,0.9999999083572018,9.16427982389223e-8,0.0004832697577123225,0.9995167302422877
388,0.5353985085164091,0.46460149148359087,0.000006746406510408918,0.9999932535934896,0.9999996913490314,3.086509685612526e-7,0.04154370833715226,0.9584562916628477,0.0008246637317951783,0.9991753362682049
389,0.08101176254340901,0.918988237456591,0.0000070237193791269155,0.9999929762806209,0.9999998835950552,1.1640494479436825e-7,0.0034364625052548904,0.9965635374947451,0.00018751162653128634,0.9998124883734687
390,0.5353984100759381,0.46460158992406186,1.6608449558229622e-14,0.9999999999999833,0.9999978579127475,0.0000021420872524657852,0.01889612438323866,0.9811038756167614,0.00006337639126504995,0.9999366236087349
391,0.018220422376957656,0.9817795776230424,0.000002635006475375512,0.9999973649935247,0.9999993901555193,6.098444806923453e-7,0.0006938650760312075,0.9993061349239688,0.00013136730639743297,0.9998686326936026
392,0.08101174530142823,0.9189882546985718,9.286835546267028e-7,0.9999990713164454,0.999991029122363,0.00000897087763696014,0.003873254354069403,0.9961267456459306,0.00008536866983822114,0.9999146313301618
393,0.0015790503174104532,0.9984209496825895,0.0000010257882018319192,0.9999989742117982,0.9999995629166277,4.3708337227332805e-7,0.011622297677636137,0.9883777023223639,0.0008533869187652321,0.9991466130812348
394,0.03445421624418006,0.9655457837558199,6.726434295716049e-15,0.9999999999999932,0.99995400090407,0.00004599909592994944,0.07391363768749983,0.9260863623125002,0.0003113209888989312,0.999688679011101
395,0.014936439763184386,0.9850635602368156,0.0000016847459101775288,0.9999983152540898,0.9999999764821751,2.351782490972454e-8,0.01522603532455883,0.9847739646754412,0.006700602032224978,0.993299397967775
396,0.014936440310634253,0.9850635596893658,0.0000023019893587616676,0.9999976980106412,0.9999978054684244,0.000002194531575572256,0.018896133271442073,0.9811038667285579,0.00009018605018143208,0.9999098139498186
397,0.01822042163350588,0.9817795783664941,0.0000015438424671113164,0.9999984561575329,0.9999999912937753,8.706224741139579e-9,0.00024884405156823966,0.9997511559484318,0.00013374813268509113,0.9998662518673149
398,0.018220420563516714,0.9817795794364833,1.3688048272069024e-14,0.9999999999999863,0.9999986305096941,0.0000013694903059358055,0.05520755936108108,0.9447924406389189,0.003378156663729172,0.9966218433362708
399,0.0015790503174104532,0.9984209496825895,0.000004023270274112669,0.9999959767297258,0.9999999892568997,1.074310029824943e-8,0.010365453333999053,0.9896345466660009,0.0011700071616306206,0.9988299928383694
400,0.5353984104340737,0.46460158956592634,4.008258046244889e-14,0.9999999999999599,0.9999978852280315,0.0000021147719685421507,0.018896060361233338,0.9811039396387666,0.00008882208938941274,0.9999111779106106
401,0.01822042171215332,0.9817795782878467,0.0000016592733031221891,0.9999983407266969,0.005426249066483826,0.9945737509335162,0.9999999955020458,4.497954231297285e-9,0.000726335346364072,0.9992736646536359
402,0.014936438268944707,0.9850635617310552,7.992219523884224e-12,0.9999999999920077,0.0032338147152999536,0.9967661852847001,0.9999999983802186,1.6197814201035499e-9,0.0022619640253241516,0.9977380359746758
403,0.0015790503174104532,0.9984209496825895,3.8138794162555706e-14,0.9999999999999618,0.00433482143129395,0.9956651785687061,0.9999999951371172,4.862882763134735e-9,0.006044318309539202,0.9939556816904608
404,0.014936438268937074,0.9850635617310629,2.7668050767321552e-14,0.9999999999999724,0.0053689552594716125,0.9946310447405284,0.9999999256807983,7.431920168166073e-8,0.036555117052928104,0.9634448829470719
405,0.014936438268937794,0.9850635617310622,2.7933812121391127e-14,0.999999999999972,0.0023017612266024953,0.9976982387733975,0.9999998454923581,1.5450764190294564e-7,0.00007441424795830994,0.9999255857520417
406,0.0015790503174104532,0.9984209496825895,1.3600555798566418e-14,0.9999999999999863,0.00542648446792764,0.9945735155320724,0.9999999957523571,4.247642904076088e-9,0.0005793960674012401,0.9994206039325988
407,0.0015790503174104532,0.9984209496825895,8.718797633869638e-7,0.9999991281202366,0.0006174734295569354,0.999382526570443,0.9999997365454764,2.634545236412933e-7,0.002410714549469463,0.9975892854505305
408,0.5353984221626157,0.4646015778373843,8.067254226772484e-7,0.9999991932745773,0.000838991480432632,0.9991610085195674,0.9999999535829366,4.64170634151273e-8,0.0007632841867375249,0.9992367158132625
409,0.018220420581626963,0.981779579418373,2.6620610246667798e-14,0.9999999999999734,0.005426435144139232,0.9945735648558608,0.9999999957176506,4.28234936400429e-9,0.0006102042939214803,0.9993897957060786
410,0.018220422490181496,0.9817795775098185,0.0000028018869084592902,0.9999971981130915,0.009457538974040888,0.9905424610259591,0.9999999836767217,1.6323278284602338e-8,0.010989738309143307,0.9890102616908567
411,0.018220420581626963,0.981779579418373,2.661110974934421e-14,0.9999999999999734,0.0037567952442253386,0.9962432047557747,0.9999999992385256,7.614744390593842e-10,0.0002240837103276135,0.9997759162896724
412,0.01822042080641729,0.9817795791935827,3.2992473967103037e-7,0.9999996700752604,0.005414947429167637,0.9945850525708324,0.999999986385409,1.3614591010124855e-8,0.007787283551975209,0.9922127164480248
413,0.5851399024499443,0.4148600975500557,0.000003379181461039612,0.9999966208185389,0.0010981997945168885,0.9989018002054831,0.9999999340877254,6.591227463825788e-8,0.009312544560820419,0.9906874554391796
414,0.018220421796200554,0.9817795782037995,0.0000017826294058815037,0.9999982173705941,0.008831901502660236,0.9911680984973398,0.9999999862830709,1.3716929148088752e-8,0.0029208061115697736,0.9970791938884302
415,0.10730037257073814,0.8926996274292619,3.004698580139132e-14,0.9999999999999699,0.0008389758910538206,0.9991610241089461,0.9999999688540407,3.1145959256129174e-8,0.00006553513040053113,0.9999344648695995
416,0.018220420581624937,0.981779579418375,2.660985083418273e-14,0.9999999999999734,0.003756829326080061,0.99624317067392,0.9999999992550916,7.449083572197424e-10,0.00017677266504088825,0.9998232273349591
417,0.018220421795910158,0.9817795782040899,0.000001782203198532834,0.9999982177968014,0.0026621510821241844,0.9973378489178758,0.9999999987707924,1.2292076245756789e-9,0.0022444620814254268,0.9977555379185745
418,0.0015790503174104532,0.9984209496825895,4.359704091904625e-14,0.9999999999999564,0.0023017615382560845,0.9976982384617439,0.9999998450050487,1.5499495131798824e-7,0.0001303589302255811,0.9998696410697744
419,0.018220421963306907,0.9817795780366931,0.0000020278913647101873,0.9999979721086353,0.0019815757536009774,0.998018424246399,0.999999999310907,6.890930048797372e-10,0.0013609368037336897,0.9986390631962663
420,0.018220422210977142,0.9817795777890228,0.0000023913969238423027,0.9999976086030762,0.011801489025213675,0.9881985109747863,0.9999999616999157,3.830008432625931e-8,0.008872851082472308,0.9911271489175277
421,0.06718499494727939,0.9328150050527206,0.000013869000146597143,0.9999861309998535,0.004907956320493433,0.9950920436795065,0.999999994141455,5.8585449824732905e-9,0.007208661613549423,0.9927913383864506
422,0.014936438268939256,0.9850635617310608,2.130659149313538e-12,0.9999999999978694,0.0026565667712293226,0.9973434332287707,0.9999999968181998,3.181800156681902e-9,0.007364715251775074,0.9926352847482249
423,0.5851399200085038,0.4148600799914962,0.0000053192199633783,0.9999946807800366,0.002661808328560222,0.9973381916714398,0.9999999979827447,2.017255251729466e-9,0.0006612917871192083,0.9993387082128808
424,0.08101174267431595,0.918988257325684,2.6239251057523945e-14,0.9999999999999738,0.0037568046800815318,0.9962431953199185,0.999999999243117,7.568830007187444e-10,0.00021098522265544184,0.9997890147773446
425,0.007456336766681597,0.9925436632333184,0.0000017209635870960002,0.9999982790364129,0.00709540560333488,0.9929045943966651,0.999999997134364,2.8656359507550633e-9,0.0020014100359966925,0.9979985899640033
426,0.0015790503174104532,0.9984209496825895,0.000006725806089617775,0.9999932741939104,0.004044254975212672,0.9959557450247873,0.9999998529739739,1.4702602613159144e-7,0.0014445505844140935,0.9985554494155859
427,0.06718494262861391,0.932815057371386,9.701727271264775e-14,0.999999999999903,0.004205987324369422,0.9957940126756306,0.9999999669235538,3.307644624861439e-8,0.010862525193033035,0.989137474806967
428,0.06718494923290103,0.9328150507670989,0.0000017302369663059238,0.9999982697630337,0.005426168756079742,0.9945738312439203,0.9999999954405316,4.559468358422691e-9,0.0007764952558033741,0.9992235047441966
429,0.0015790503174104532,0.9984209496825895,0.000003815101739350955,0.9999961848982607,0.0034800704056059044,0.9965199295943941,0.9999999987579524,1.2420475759000738e-9,0.005190380487639123,0.9948096195123609
430,0.020298737561608445,0.9797012624383915,2.0337778488958488e-11,0.9999999999796623,0.0030108880986055115,0.9969891119013945,0.9999999217699157,7.823008429941325e-8,0.0004337737487295216,0.9995662262512705
431,0.018220424737381745,0.9817795752626183,0.000006099400378450596,0.9999939005996216,0.0009703375139333695,0.9990296624860666,0.9999999991488584,8.511416016432349e-10,0.001362560368438845,0.9986374396315612
432,0.0015790503174104532,0.9984209496825895,3.4409103735059127e-14,0.9999999999999656,0.010840815370316215,0.9891591846296838,0.9999989627150035,0.0000010372849964523922,0.16181127742703233,0.8381887225729676
433,0.535398410434075,0.464601589565925,8.282265445096099e-14,0.9999999999999172,0.0026618689498064353,0.9973381310501935,0.9999999984456476,1.5543524245487106e-9,0.0005755603183767443,0.9994244396816233
434,0.24897243388882742,0.7510275661111726,0.0000017937084517312414,0.9999982062915482,0.00375675106477207,0.996243248935228,0.9999999991831456,8.168543619291313e-10,0.0002851803349348272,0.9997148196650651
435,0.5851398718667656,0.41486012813323436,2.7217843228448798e-14,0.9999999999999728,0.007282117359658525,0.9927178826403414,0.999999991809083,8.190916944705862e-9,0.001502383010650262,0.9984976169893497
436,0.020298737561585664,0.9797012624384144,1.0600219949822996e-14,0.9999999999999895,0.005422285389577047,0.994577714610423,0.9999999926389362,7.361063758537512e-9,0.003202416724814898,0.9967975832751851
437,0.00434301666200229,0.9956569833379977,2.8382436710059224e-14,0.9999999999999716,0.0037568205267244307,0.9962431794732756,0.9999999992508193,7.491807174631049e-10,0.00018898755783321327,0.9998110124421667
438,0.014936439834069642,0.9850635601659303,0.0000017646682193494058,0.9999982353317807,0.0013706963721824663,0.9986293036278175,0.9999999999053399,9.466005757019502e-11,0.0003074425047725356,0.9996925574952275
439,0.018220420581626963,0.981779579418373,2.635779475530812e-14,0.9999999999999737,0.0030934665544036146,0.9969065334455964,0.9999998048337407,1.9516625926474518e-7,0.00016164776155762795,0.9998383522384424
440,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
441,0.10730037257073814,0.8926996274292619,3.068414710807463e-14,0.9999999999999694,0.003756784090431953,0.996243215909568,0.9999999992330935,7.669065382742701e-10,0.0002395669869042244,0.9997604330130958
442,0.004343017078384817,0.9956569829216152,0.0000017075269371685614,0.9999982924730628,0.00542631700166987,0.9945736829983302,0.9999999955484784,4.451521595782992e-9,0.0006838985782870484,0.9993161014217129
443,0.014936439759044682,0.9850635602409553,0.0000016800784441271392,0.9999983199215559,0.0023017777340627724,0.9976982222659372,0.999999828869979,1.7113002104274244e-7,0.00007801526230002039,0.9999219847377
444,0.0015790503174104532,0.9984209496825895,0.000005489276985758866,0.9999945107230143,0.000664902154965568,0.9993350978450344,0.999999998836536,1.1634639918156608e-9,0.0014216239159875203,0.9985783760840125
445,0.0015790503174104532,0.9984209496825895,3.069584554904914e-14,0.9999999999999694,0.005426367670026812,0.9945736323299732,0.9999999956701009,4.329899105925961e-9,0.000652349531833619,0.9993476504681664
446,0.06718494751818993,0.9328150524818101,0.0000012749213254492915,0.9999987250786746,0.007025893465476044,0.992974106534524,0.999999973040344,2.695965595211902e-8,0.02709843511161656,0.9729015648883834
447,0.004343017527082177,0.9956569824729178,0.000003547575555662807,0.9999964524244443,0.001099152787698227,0.9989008472123018,0.9999999638109467,3.618905330959876e-8,0.0002409948542770203,0.999759005145723
448,0.08101175143670837,0.9189882485632916,0.0000030975035226668435,0.9999969024964773,0.011526830532130461,0.9884731694678696,0.9999999913283816,8.671618423328198e-9,0.005069399534271547,0.9949306004657285
449,0.08101174267431595,0.918988257325684,2.6250789093864292e-14,0.9999999999999738,0.001982036787190544,0.9980179632128094,0.999999999602319,3.9768099924231137e-10,0.0005751360966797112,0.9994248639033203
450,0.01493643895325195,0.9850635610467481,7.715634846792038e-7,0.9999992284365153,0.00230176872948935,0.9976982312705106,0.9999998379806749,1.6201932506731964e-7,0.00006206137214197869,0.9999379386278581
451,0.018220421734381837,0.9817795782656181,0.0000016918980966685599,0.9999983081019034,0.0019819181650219788,0.998018081834978,0.9999999994909683,5.090317056755111e-10,0.0007772889938813071,0.9992227110061187
452,0.24897243487304094,0.7510275651269591,0.0000018883538900247075,0.99999811164611,0.001981952456300839,0.9980180475436992,0.9999999994768844,5.23115550876696e-10,0.0007189286365654905,0.9992810713634345
453,0.01493644161398487,0.9850635583860151,0.000003771502750686881,0.9999962284972493,0.0020861702454948172,0.9979138297545052,0.999999890510352,1.0948964801471561e-7,0.004197720243800537,0.9958022797561995
454,0.004343016847188524,0.9956569831528115,7.594214920024539e-7,0.999999240578508,0.0010375758362557465,0.9989624241637443,0.9999998180579599,1.8194204010058002e-7,0.0006125351716106684,0.9993874648283894
455,0.018220421088831457,0.9817795789111685,7.44423948512147e-7,0.9999992555760515,0.0023017685300876305,0.9976982314699123,0.9999998381440305,1.6185596951601156e-7,0.00007407435703322911,0.9999259256429668
456,0.014936439167464345,0.9850635608325357,0.0000010130852355871493,0.9999989869147644,0.9999539654195476,0.00004603458045238096,0.0739140499287926,0.9260859500712074,0.00005941653015321485,0.9999405834698468
457,0.0015790503174104532,0.9984209496825895,1.9427640773783332e-13,0.9999999999998057,0.014854867616238616,0.9851451323837613,0.9999999723303862,2.766961382238975e-8,0.021787703885741434,0.9782122961142585
458,0.001579050317410452,0.9984209496825895,8.207108206386157e-7,0.9999991792891794,0.0008389896857843367,0.9991610103142157,0.9999999551958982,4.480410176199712e-8,0.0003838440326632969,0.9996161559673367
459,0.5353984578461934,0.46460154215380656,0.0000032611522972694364,0.9999967388477027,0.003013972476585042,0.9969860275234149,0.9999999255077785,7.449222150235357e-8,0.00018099621496467648,0.9998190037850353
460,0.0015790503174104532,0.9984209496825895,0.0000018470484427829632,0.9999981529515573,0.007281578319501524,0.9927184216804985,0.9999999914482988,8.55170123603699e-9,0.0016836443802359007,0.9983163556197641
461,0.014936438268937766,0.9850635617310622,1.2606389000697881e-14,0.9999999999999873,0.0013946335887150248,0.998605366411285,0.9999996743101073,3.2568989272174775e-7,0.001551773390488765,0.9984482266095113
462,0.5851398869536043,0.4148601130463957,0.0000016669568706914522,0.9999983330431294,0.003756775584975026,0.996243224415025,0.9999999991979516,8.020484276727302e-10,0.00025115797709414,0.9997488420229058
463,0.02029874126958018,0.9797012587304198,0.000003309359939633265,0.9999966906400604,0.0010991563469363193,0.9989008436530636,0.9999999655576209,3.444237905991798e-8,0.00019227018369858906,0.9998077298163014
464,0.0015790503174104532,0.9984209496825895,0.0000017218236211680477,0.9999982781763789,0.0025943759715204916,0.9974056240284795,0.9999999995875737,4.1242631532156793e-10,0.002004954637565225,0.9979950453624348
465,0.0015790503174104532,0.9984209496825895,8.164502518403517e-14,0.9999999999999184,0.007094860639406892,0.9929051393605931,0.9999999970890383,2.910961693913805e-9,0.0021981931495683314,0.9978018068504316
466,0.10730037257073802,0.892699627429262,1.9055209159297176e-14,0.9999999999999809,0.0011280956051319378,0.9988719043948681,0.9999999594020458,4.059795422062251e-8,0.0003766709881376668,0.9996233290118623
467,0.5851398718667656,0.41486012813323436,2.6743894191019905e-14,0.9999999999999732,0.0013707218094156431,0.9986292781905843,0.999999999934911,6.508904526469905e-11,0.00021108218248866195,0.9997889178175113
468,0.0015790503174104532,0.9984209496825895,0.0000018459080060634879,0.9999981540919939,0.0054263169886985515,0.9945736830113014,0.9999999955415109,4.458489133440935e-9,0.0006838986435885824,0.9993161013564115
469,0.014936439769358935,0.985063560230641,0.000001691722312208269,0.9999983082776878,0.0019820376917771792,0.9980179623082228,0.9999999995293891,4.706108835961231e-10,0.000573630054767369,0.9994263699452326
470,0.018220420581626973,0.981779579418373,2.855337006664117e-14,0.9999999999999715,0.0037567543380413737,0.9962432456619587,0.9999999992185775,7.814224822766391e-10,0.0002808682188187081,0.9997191317811813
471,0.06718494271592564,0.9328150572840743,7.553512632760784e-14,0.9999999999999245,0.0017785442109514314,0.9982214557890485,0.999999993999569,6.000431040931176e-9,0.033218448085536506,0.9667815519144635
472,0.007456336766681603,0.9925436632333184,0.0000010041128457064286,0.9999989958871542,0.008823678368941781,0.9911763216310582,0.999999980985988,1.9014012031526306e-8,0.005101016322936391,0.9948989836770636
473,0.0015790503174104532,0.9984209496825895,1.2167446598739093e-14,0.9999999999999878,0.0023017672144368256,0.9976982327855631,0.9999998361295188,1.6387048118460257e-7,0.0011493018089584093,0.9988506981910416
474,0.01822042134588666,0.9817795786541134,0.000001121703832666663,0.9999988782961673,0.00692937861576089,0.9930706213842391,0.9999998920485614,1.0795143856601186e-7,0.049344452948240365,0.9506555470517596
475,0.0149364382689446,0.9850635617310554,7.720121914265501e-12,0.9999999999922798,0.00230176119988182,0.9976982388001182,0.9999998455341811,1.5446581891342959e-7,0.00006960409269749698,0.9999303959073025
476,0.014936438268930671,0.9850635617310693,1.2496144039593313e-14,0.9999999999999875,0.003756792806707569,0.9962432071932924,0.999999999237339,7.626610454281035e-10,0.00022746737942423178,0.9997725326205757
477,0.004343016734651116,0.9956569832653489,2.9792046122506967e-7,0.9999997020795388,0.005411988808687468,0.9945880111913126,0.9999999836045723,1.639542768216984e-8,0.009636271224081564,0.9903637287759184
478,0.02029873845393563,0.9797012615460644,7.964164155510008e-7,0.9999992035835844,0.0008389877180281731,0.9991610122819718,0.9999999570182773,4.298172273653478e-8,0.00007867403205665847,0.9999213259679434
479,0.020298738503399534,0.9797012614966004,8.405626010562857e-7,0.9999991594373989,0.000696330734293743,0.9993036692657062,0.9999445827693677,0.00005541723063229309,0.0001661554923524644,0.9998338445076476
480,0.01822042179486584,0.9817795782051342,0.0000017806704433248312,0.9999982193295567,0.0019818395952208947,0.9980181604047791,0.9999999994506121,5.493878685314257e-10,0.0009112087830496089,0.9990887912169504
481,0.01822042180625424,0.9817795781937457,0.0000017973851983959212,0.9999982026148017,0.002301779029284041,0.9976982209707159,0.9999998274863746,1.725136253849513e-7,0.00010386023054325293,0.9998961397694568
482,0.0015790503174104532,0.9984209496825895,3.587312600818172e-14,0.9999999999999641,0.0008389759125059398,0.9991610240874941,0.9999999688345323,3.116546765102868e-8,0.00006960434300519718,0.9999303956569948
483,0.020298739595035392,0.9797012604049646,0.0000018148400831931582,0.9999981851599168,0.008832790434399263,0.9911672095656008,0.9999999868445093,1.315549069680344e-8,0.0026851356989730964,0.9973148643010269
484,0.5353984370756528,0.4646015629243472,0.0000018324902325546054,0.9999981675097674,0.003093453115648444,0.9969065468843515,0.9999997915544995,2.0844550052689925e-7,0.0002354462856915766,0.9997645537143084
485,0.08101174267431603,0.918988257325684,6.172760132492368e-14,0.9999999999999383,0.007093623071447245,0.9929063769285528,0.9999999968438997,3.156100270018669e-9,0.0026440693074395102,0.9973559306925605
486,0.0015790503174104532,0.9984209496825895,0.0000026931927097330236,0.9999973068072903,0.005425235250924095,0.9945747647490759,0.9999999947026117,5.297388305791628e-9,0.001359548569096189,0.9986404514309039
487,0.014936438268706033,0.985063561731294,4.3621188581314746e-14,0.9999999999999564,0.009463087008560914,0.9905369129914391,0.9999999854146873,1.4585312735349021e-8,0.009991600575672078,0.990008399424328
488,0.01822042058162407,0.9817795794183759,6.17757666216609e-14,0.9999999999999383,0.0030139422209514914,0.9969860577790485,0.999999939576751,6.042324895982887e-8,0.00023856827818290776,0.9997614317218171
489,0.014936438532430091,0.9850635614675699,2.970846153950828e-7,0.9999997029153846,0.005410804906675856,0.9945891950933241,0.9999999824461022,1.7553897779798433e-8,0.010376212834351587,0.9896237871656484
490,0.08101174482023649,0.9189882551797635,7.585823875073149e-7,0.9999992414176125,0.002301768694657518,0.9976982313053425,0.9999998379641462,1.6203585384566566e-7,0.00007867374676347371,0.9999213262532365
491,0.0015790503174104532,0.9984209496825895,0.0000018317873006798772,0.9999981682126993,0.0010804138955523548,0.9989195861044476,0.9999999906800808,9.319919169747948e-9,0.011178918695934147,0.9888210813040659
492,0.10730037257073814,0.8926996274292619,1.2048877567306554e-14,0.9999999999999879,0.005421404726757644,0.9945785952732423,0.9999999919452766,8.05472344378444e-9,0.003752594671960885,0.9962474053280391
493,0.004343016858258995,0.995656983141741,8.048200268566276e-7,0.9999991951799732,0.003093455939677262,0.9969065440603228,0.999999798892359,2.0110764098468792e-7,0.00020746084895817958,0.9997925391510418
494,0.018220420581626973,0.981779579418373,2.8750536169405925e-14,0.9999999999999712,0.003093447725662259,0.9969065522743378,0.9999998043971924,1.9560280761776738e-7,0.00021519261074651,0.9997848073892535
495,0.5851398718640467,0.4148601281359533,2.4492586698757498e-15,0.9999999999999976,0.00876852189605658,0.9912314781039434,0.9999999385689493,6.143105069078558e-8,0.019729049534769727,0.9802709504652303
496,0.01822042058162698,0.981779579418373,5.261830372736358e-14,0.9999999999999474,0.009508741030195908,0.9904912589698041,0.9999999943772653,5.622734722265932e-9,0.00399977715872733,0.9960002228412727
497,0.06718494923745551,0.9328150507625445,0.0000017314463387610864,0.9999982685536613,0.007280901591591551,0.9927190984084084,0.9999999911203689,8.879631141489597e-9,0.0019113431267754064,0.9980886568732246
498,0.01822042143557182,0.9817795785644282,0.0000012533347070349877,0.999998746665293,0.0024048055574841525,0.9975951944425159,0.9999999992090518,7.90948195827923e-10,0.00933726199681885,0.9906627380031812
499,0.0015790503174104532,0.9984209496825895,3.415622304357603e-7,0.9999996584377696,0.0030931703182873528,0.9969068296817126,0.9999997955474612,2.044525387878693e-7,0.0010107180432153873,0.9989892819567846
500,0.014677230646057181,0.9853227693539428,1.1845281790535584e-11,0.9999999999881547,0.2981267195282337,0.7018732804717662,0.949768966513401,0.050231033486598964,0.0008778672549515027,0.9991221327450485
501,0.24897245151789169,0.7510275484821083,0.0000034886296296591248,0.9999965113703704,0.0030139752553420265,0.996986024744658,0.9999999245406167,7.545938329744928e-8,0.0001747021667772638,0.9998252978332227
502,0.007456336766681597,0.9925436632333184,0.0000010051493213621303,0.9999989948506787,0.002301771021771255,0.9976982289782288,0.9999998356739871,1.6432601290805593e-7,0.00006206137952634284,0.9999379386204736
503,0.014936438966629316,0.9850635610333707,7.866392116433541e-7,0.9999992133607883,0.002301769000285351,0.9976982309997147,0.9999998376397173,1.623602826628101e-7,0.00008411063043340003,0.9999158893695665
504,0.0015790503174104532,0.9984209496825895,7.508579773761399e-7,0.9999992491420227,0.0013703441986079549,0.9986296558013921,0.9999999997973723,2.0262769240275702e-10,0.0016441009185497453,0.9983558990814503
505,0.0015790503174104532,0.9984209496825895,4.3138354360412845e-14,0.9999999999999568,0.005425892065527829,0.9945741079344722,0.9999999953325811,4.667418895820674e-9,0.0009494218538470909,0.999050578146153
506,0.007456336766681597,0.9925436632333184,0.0000018945700386080705,0.9999981054299614,0.002301779865966614,0.9976982201340334,0.9999998267096375,1.732903625040194e-7,0.00008285933941032064,0.9999171406605897
507,0.0015790503174104532,0.9984209496825895,0.000011229289387406569,0.9999887707106125,0.0020877995061513053,0.9979122004938487,0.9999998565227591,1.4347724086594127e-7,0.0010846255750371115,0.9989153744249629
508,0.06718494271687905,0.932815057283121,5.6878092374703396e-12,0.9999999999943122,0.0023017611771934013,0.9976982388228066,0.9999998455696463,1.5443035372708636e-7,0.00006553489472021414,0.9999344651052798
509,0.01822042198272336,0.9817795780172767,0.0000020563889001082227,0.9999979436110998,0.0008390067225555012,0.9991609932774445,0.9999999380263228,6.197367719007474e-8,0.00015518300163190656,0.9998448169983681
510,0.014936439167776946,0.985063560832223,0.0000010134507803247006,0.9999989865492197,0.0002329035815053876,0.9997670964184946,0.99995991947091,0.000040080529089991934,0.00013878101950837247,0.9998612189804916
511,0.5353984330869023,0.46460156691309773,0.0000015583656696133068,0.9999984416343304,0.00020953451661793194,0.999790465483382,0.9999997911103032,2.088896967622489e-7,0.007741546464876151,0.9922584535351239
512,0.5353984104340739,0.4646015895659261,4.738226309598295e-15,0.9999999999999952,0.001037425340994837,0.9989625746590052,0.9999988275528549,0.00000117244714514797,0.007650470586716521,0.9923495294132835
513,0.018220427670381477,0.9817795723296185,0.000010404290640321511,0.9999895957093596,0.002060831928335846,0.9979391680716642,0.9980122262715933,0.00198777372840675,0.0013049464491614708,0.9986950535508385
514,0.06718494271685768,0.9328150572831423,1.8952610655298882e-14,0.999999999999981,0.004048233942837165,0.9959517660571628,0.9999999150716993,8.492830072537316e-8,0.0018424231834118176,0.9981575768165882
515,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
516,0.08101174267375202,0.918988257326248,2.7841669868071095e-14,0.9999999999999721,0.0019820490976455813,0.9980179509023545,0.9999999993886255,6.113745065761123e-10,0.0005551439329811633,0.9994448560670188
517,0.001579050317410452,0.9984209496825895,0.0000022250175656529167,0.9999977749824344,0.0023017831088058263,0.9976982168911942,0.9999998234464192,1.765535807551899e-7,0.00008285935790367027,0.9999171406420964
518,0.10730037257073814,0.8926996274292619,0.0000037037209433586897,0.9999962962790566,0.007096715583427718,0.9929032844165723,0.9999999973229239,2.6770761163419365e-9,0.0015289738901553894,0.9984710261098446
519,0.0810117473012659,0.9189882526987341,0.0000016356256668670013,0.9999983643743331,0.003756775587903198,0.9962432244120968,0.9999999991985355,8.014644503617774e-10,0.00025115797169247356,0.9997488420283075
520,0.007456336766681597,0.9925436632333184,5.99019721635906e-15,0.999999999999994,0.003755217601529103,0.9962447823984709,0.9999999984178898,1.5821102206103888e-9,0.002414274476529282,0.9975857255234707
521,0.018220427092864314,0.9817795729071357,0.000009556541613593548,0.9999904434583864,0.001476718961167922,0.998523281038832,0.9999998440251961,1.5597480385043383e-7,0.00034081596308072575,0.9996591840369192
522,0.5353984290661812,0.4646015709338188,0.000001281574048802955,0.9999987184259512,0.0025867668537928683,0.9974132331462071,0.9999999980077445,1.992255471705562e-9,0.009480264890404093,0.9905197351095959
523,0.01493644002346902,0.985063559976531,0.000001978213853564828,0.9999980217861464,0.002654520041399972,0.9973454799586,0.9999999874134157,1.2586584330342987e-8,0.01094128620419535,0.9890587137958047
524,0.004343016662002977,0.995656983337997,4.019015434132285e-14,0.9999999999999598,0.011810477335028734,0.9881895226649713,0.9999999663805079,3.3619492079139945e-8,0.007463914289217946,0.992536085710782
525,0.0015790503174104532,0.9984209496825895,4.898414775988405e-14,0.999999999999951,0.002661837054462857,0.9973381629455371,0.9999999984144199,1.5855801116515522e-9,0.0006205053828053725,0.9993794946171947
526,0.08101174751727744,0.9189882524827225,0.0000017119856827571151,0.9999982880143172,0.0023017781060904567,0.9976982218939096,0.999999828462795,1.7153720499596403e-7,0.00008858543692808316,0.9999114145630719
527,0.0015790503174104532,0.9984209496825895,0.00018002990214077575,0.9998199700978593,0.004911538340160408,0.9950884616598396,0.9999999942684856,5.731514374218705e-9,0.004480619166363272,0.9955193808336368
528,0.004343016662002981,0.995656983337997,2.988826498121456e-14,0.9999999999999701,0.0019819250705812785,0.9980180749294187,0.99999999955657,4.434299594180402e-10,0.0007655416057706459,0.9992344583942293
529,0.06718494271651547,0.9328150572834846,1.3625720044977198e-13,0.9999999999998638,0.00418290111275487,0.9958170988872451,0.9999999860569924,1.3943007637351457e-8,0.01986478873444007,0.9801352112655599
530,0.06718494689163464,0.9328150531083653,0.0000011085490200742075,0.99999889145098,0.0023017723729634875,0.9976982276270365,0.9999998341268226,1.658731774156763e-7,0.00012244537126701984,0.999877554628733
531,0.007456336766681597,0.9925436632333184,0.0000035655788137668273,0.9999964344211862,0.003013982335121279,0.9969860176648787,0.9999999243432336,7.565676640730601e-8,0.00015164583454330247,0.9998483541654567
532,0.0015790503174104532,0.9984209496825895,2.9808594534727915e-14,0.9999999999999702,0.003093478556229118,0.9969065214437709,0.9999998051120034,1.948879966295891e-7,0.00012751720577336024,0.9998724827942267
533,0.01822042180269726,0.9817795781973028,0.0000017921646232728525,0.9999982078353767,0.0030934455543304945,0.9969065544456696,0.9999997916644688,2.083355311599533e-7,0.0002561662785175202,0.9997438337214825
534,0.08101174489201375,0.9189882551079862,7.839556465409486e-7,0.9999992160443535,0.005426140082099931,0.9945738599179,0.9999999954686531,4.531346853298146e-9,0.0007944600014320502,0.999205539998568
535,0.36343792633015015,0.6365620736698498,2.9614697582233886e-14,0.9999999999999704,0.0054264922286103665,0.9945735077713896,0.9999999957578138,4.242186157910055e-9,0.0005745486580744096,0.9994254513419256
536,0.018220420581598964,0.981779579418401,1.182628554913834e-14,0.9999999999999881,0.0013707247273648479,0.9986292752726351,0.9999999998965114,1.0348855106201427e-10,0.00020042099251722326,0.9997995790074827
537,0.5353985945869796,0.4646014054130204,0.000012666608220707152,0.9999873333917793,0.9999541088621559,0.000045891137844145113,0.060207417790274366,0.9397925822097256,0.062015785421072285,0.9379842145789277
538,0.0043430170857925495,0.9956569829142075,0.0000017379050920778647,0.9999982620949079,0.0032337104007607326,0.9967662895992393,0.9999999982539671,1.7460328738394537e-9,0.0023371550660103418,0.9976628449339897
539,0.014936438268937766,0.9850635617310622,2.9545363027227654e-14,0.9999999999999705,0.0008389760055508156,0.9991610239944492,0.9999999687499345,3.125006553528209e-8,0.00008724602641687147,0.9999127539735831
540,0.004343016662002981,0.995656983337997,2.9332055718788015e-14,0.9999999999999707,0.0023017612587652217,0.9976982387412348,0.9999998454420677,1.545579323414259e-7,0.00008018774979524351,0.9999198122502048
541,0.018220421009608617,0.9817795789903914,6.281486057802784e-7,0.9999993718513942,0.0008389869685831341,0.9991610130314169,0.9999999579281511,4.207184889359894e-8,0.00040766965647108224,0.9995923303435289
542,0.01822042085438389,0.9817795791456161,4.0032530601413444e-7,0.999999599674694,0.0037532307995185414,0.9962467692004815,0.9999999972119129,2.788087094529601e-9,0.0051729342003426215,0.9948270657996574
543,0.08101174744841437,0.9189882525515857,0.0000016876426069741575,0.999998312357393,0.000839000897054926,0.9991609991029451,0.9999999438242504,5.6175749607589864e-8,0.0000828596258837471,0.9999171403741163
544,0.018220420581626956,0.981779579418373,1.767967563087005e-14,0.9999999999999823,0.0006962889915216426,0.9993037110084784,0.9999446200107108,0.00005537998928917265,0.00023902327397008443,0.9997609767260299
545,0.0015790503174104532,0.9984209496825895,3.785027533941152e-13,0.9999999999996215,0.0005373926247821536,0.9994626073752179,0.9999999839067499,1.6093250065907228e-8,0.0007691318202572351,0.9992308681797427
546,0.1073003725707382,0.8926996274292618,0.0000018849691745241693,0.9999981150308255,0.011526575373710704,0.9884734246262893,0.9999999913280567,8.671943274585203e-9,0.00511197341007989,0.9948880265899201
547,0.0015790503174104532,0.9984209496825895,0.000007790604548537705,0.9999922093954514,0.003092169961277317,0.9969078300387226,0.9999940538492004,0.000005946150799629457,0.6783899733969068,0.32161002660309324
548,0.08101174490656758,0.9189882550934324,7.891115749658729e-7,0.999999210888425,0.0030934667704833503,0.9969065332295166,0.9999997992546891,2.007453109298396e-7,0.00017635524788052175,0.9998236447521195
549,0.014936438268822846,0.9850635617311772,1.3135760601268824e-14,0.9999999999999869,0.00027730271848622613,0.9997226972815138,0.99996676785245,0.000033232147550021907,0.0001642038537178116,0.9998357961462822
550,0.018220421966200318,0.9817795780337997,0.0000020321380240856307,0.9999979678619759,0.008826480414309282,0.9911735195856907,0.9999999827628178,1.7237182237117565e-8,0.004358047029857239,0.9956419529701428
551,0.004343017088112555,0.9956569829118874,0.000001747419106562143,0.9999982525808935,0.003093463460753805,0.9969065365392462,0.9999997923964843,2.0760351571169622e-7,0.00020437486261492798,0.9997956251373851
552,0.24897242655823454,0.7510275734417655,0.0000010889192819542133,0.999998911080718,0.002650379157661041,0.9973496208423389,0.9999999790457761,2.0954223911573422e-8,0.016789374732047255,0.9832106252679528
553,0.01822042277275668,0.9817795772272433,0.0000032159206300337853,0.99999678407937,0.0014777281100433193,0.9985222718899567,0.99999996852712,3.1472879968852396e-8,0.0005069938609618349,0.9994930061390381
554,0.0015790503174104532,0.9984209496825895,0.000004100745003359704,0.9999958992549967,0.004917146402204549,0.9950828535977955,0.9999999995220719,4.779281415068226e-10,0.0005823222671579194,0.9994176777328421
555,0.01822042099637224,0.9817795790036278,6.087215786940916e-7,0.9999993912784213,0.001370451871728064,0.998629548128272,0.9999999998400426,1.5995738067431375e-10,0.0012354503345914035,0.9987645496654086
556,0.08101174267431595,0.918988257325684,8.960456045897287e-14,0.9999999999999104,0.00041059013616756964,0.9995894098638324,0.9999999788288558,2.1171144171105993e-8,0.0001546693028772334,0.9998453306971228
557,0.0015790503174104532,0.9984209496825895,2.1755333014351025e-14,0.9999999999999782,0.0030137630883794735,0.9969862369116205,0.9999999357978607,6.420213927160745e-8,0.0008491045659315481,0.9991508954340684
558,0.08101174267431595,0.918988257325684,2.6687041455735005e-14,0.9999999999999734,0.001982015845424351,0.9980179841545757,0.9999999995938167,4.0618330920949575e-10,0.000610828165153215,0.9993891718348468
559,0.5851398718667525,0.41486012813324746,2.855888355353011e-14,0.9999999999999715,0.00309346853111285,0.9969065314688872,0.9999998048795707,1.9512042925828865e-7,0.000156026436432181,0.9998439735635678
560,0.018220431326572657,0.9817795686734273,0.000015770354388525276,0.9999842296456115,0.0039403843841898,0.9960596156158102,0.999999897049353,1.0295064700738266e-7,0.001977192406841701,0.9980228075931583
561,0.5851398718666937,0.4148601281333063,1.2281155464545001e-14,0.9999999999999877,0.0037568033972943606,0.9962431966027057,0.999999999242493,7.575069460585837e-10,0.00021276593710122866,0.9997872340628988
562,0.018220421097688004,0.981779578902312,7.574245855515429e-7,0.9999992425754144,0.002592849515726427,0.9974071504842735,0.9999999993850774,6.149225573182093e-10,0.0035039386410583434,0.9964960613589416
563,0.0015790503174104532,0.9984209496825895,0.0000018636554649453718,0.999998136344535,0.0023017795355905015,0.9976982204644095,0.9999998270571296,1.729428703578506e-7,0.00007801527203993973,0.99992198472796
564,0.06718494929522116,0.9328150507047789,0.0000017467851385187247,0.9999982532148615,0.0023017784475943717,0.9976982215524056,0.9999998281191449,1.7188085510433382e-7,0.00008858543899382964,0.9999114145610062
565,0.5851398718560624,0.4148601281439376,1.501722619767368e-14,0.999999999999985,0.001981740320359649,0.9980182596796403,0.9999999982119252,1.7880747993359591e-9,0.00108575714459003,0.99891424285541
566,0.020298737561487732,0.9797012624385123,5.135933276871811e-14,0.9999999999999486,0.0025569813464219313,0.9974430186535781,0.9999999803606049,1.9639395110182534e-8,0.03006587165278295,0.969934128347217
567,0.01822042623203682,0.9817795737679632,0.000008293105306634703,0.9999917068946934,0.007069144163135665,0.9929308558368644,0.9999999903391629,9.660837130276434e-9,0.007426177190275047,0.992573822809725
568,0.014936441314941032,0.985063558685059,0.000003434333704441168,0.9999965656662956,0.007095109395244669,0.9929048906047553,0.999999997014879,2.9851210392450866e-9,0.002107672938749867,0.9978923270612501
569,0.014936441062548407,0.9850635589374516,0.0000031497639264236686,0.9999968502360735,0.0025948015845756304,0.9974051984154244,0.9999999996100783,3.8992165052320615e-10,0.0015867879360709155,0.9984132120639291
570,0.01822042108882144,0.9817795789111785,7.444162150060271e-7,0.999999255583785,0.0023017684428652384,0.9976982315571348,0.9999998382803654,1.617196345726768e-7,0.000058433110515924016,0.9999415668894841
571,0.0015790503174104532,0.9984209496825895,0.000002246962449772823,0.9999977530375502,0.0019820144263527125,0.9980179855736473,0.9999999995051101,4.948899068324408e-10,0.0006132509731330506,0.999386749026867
572,0.018220421589461404,0.9817795784105386,0.0000014792624508713313,0.9999985207375491,0.004917216629074137,0.9950827833709258,0.9999999995606665,4.393334585017783e-10,0.0005336998698712317,0.9994663001301287
573,0.014936438246923032,0.985063561753077,4.6995033304041336e-15,0.9999999999999953,0.0008390355850816254,0.9991609644149184,0.9999999354708196,6.452918044352884e-8,0.0008708494504590108,0.999129150549541
574,0.004343016662002988,0.995656983337997,5.2843475917467256e-14,0.9999999999999472,0.004049474959260628,0.9959505250407393,0.9999999234703588,7.652964117976779e-8,0.0003981751591849161,0.9996018248408151
575,0.0015790503174104532,0.9984209496825895,3.558991798890072e-14,0.9999999999999644,0.0030934630252926493,0.9969065369747073,0.9999998047519177,1.9524808225757084e-7,0.0001716837827852763,0.9998283162172147
576,0.014936439800590885,0.9850635601994091,0.0000017269213289839844,0.9999982730786711,0.0032334870410918246,0.9967665129589082,0.99999999816481,1.8351899999657917e-9,0.0024982781468150584,0.997501721853185
577,0.24897241523226335,0.7510275847677367,4.082173137953229e-14,0.9999999999999591,0.0023017614155394542,0.9976982385844605,0.9999998451969316,1.548030683640178e-7,0.00010833015074182541,0.9998916698492581
578,0.0182204219659481,0.9817795780340519,0.0000020317678639725664,0.999997968232136,0.0017952455941238569,0.9982047544058762,0.9999999999237339,7.626610454281035e-11,0.0009145201997943313,0.9990854798002057
579,0.018220421794251693,0.9817795782057483,0.0000017797693970845055,0.9999982202306029,0.003756766497411246,0.9962432335025888,0.9999999991912445,8.087555070090957e-10,0.0002637586436879494,0.999736241356312
580,0.0015790503174104532,0.9984209496825895,8.955701308841039e-7,0.9999991044298692,0.0010375716806104273,0.9989624283193895,0.9999997894323359,2.1056766408289462e-7,0.0008153120205176157,0.9991846879794823
581,0.018220421313335552,0.9817795786866644,0.0000010739285695123552,0.9999989260714305,0.005425694108803122,0.9945743058911969,0.9999999951319096,4.868090375254042e-9,0.0010730121681197184,0.9989269878318803
582,0.10730037257073814,0.8926996274292619,0.000011596587981271196,0.9999884034120188,0.0014767315698910682,0.998523268430109,0.9999998188706842,1.811293157683025e-7,0.00042716890788917737,0.9995728310921108
583,0.014936438268937766,0.9850635617310622,1.0026207552873874e-14,0.99999999999999,0.003093243818651159,0.9969067561813488,0.9999997996693192,2.0033068082181416e-7,0.0007950629504166255,0.9992049370495834
584,0.018220421765450384,0.9817795782345496,0.0000017374973876559548,0.9999982625026124,0.011816098769905992,0.988183901230094,0.999999969002148,3.09978519519305e-8,0.006582795812951996,0.993417204187048
585,0.5353984104261259,0.4646015895738741,1.3196296992549293e-14,0.9999999999999868,0.0019819837555972086,0.9980180162444028,0.9999999989939503,1.0060496880015535e-9,0.0006681276194427366,0.9993318723805573
586,0.0810117515756509,0.9189882484243491,0.0000031466196663001703,0.9999968533803337,0.007096290710033082,0.992903709289967,0.999999997258634,2.7413660230735104e-9,0.0016821753914113655,0.9983178246085886
587,0.007456336766681597,0.9925436632333184,0.000005988364461545431,0.9999940116355385,0.00411752717995577,0.9958824728200443,0.9999997537169101,2.4628308992191705e-7,0.15131365306152356,0.8486863469384764
588,0.0015790503174104532,0.9984209496825895,0.0000023640354443561786,0.9999976359645556,0.003756715597325033,0.996243284402675,0.9999999991541162,8.458838074432151e-10,0.00033434277474915215,0.9996656572252508
589,0.014936440418913935,0.985063559581086,0.000002424073443462251,0.9999975759265566,0.00198171053409602,0.998018289465904,0.9999999993607513,6.392486540107711e-10,0.001131193768079052,0.998868806231921
590,0.014936439798713511,0.9850635602012865,0.000001724804593303368,0.9999982751954067,0.005426168756583422,0.9945738312434166,0.9999999954408112,4.559188804265091e-9,0.0007764952529351268,0.9992235047470649
591,0.018220423206669178,0.9817795767933308,0.000003853661863388675,0.9999961463381366,0.001477671492218793,0.9985223285077812,0.9999999639216799,3.607832010921186e-8,0.0007005073170421559,0.9992994926829578
592,0.5353984104340743,0.4646015895659257,2.872673921227651e-14,0.9999999999999712,0.0030934588536234322,0.9969065411463766,0.999999804655197,1.9534480300009704e-7,0.0001835471012823891,0.9998164528987176
593,0.5851399587840459,0.4148600412159541,0.000009603559738588708,0.9999903964402614,0.0014767221748106906,0.9985232778251893,0.999999843628228,1.5637177197547203e-7,0.0003208962685229655,0.9996791037314771
594,0.004343017084503165,0.9956569829154969,0.0000017326174842660395,0.9999982673825157,0.0008390015354602846,0.9991609984645398,0.9999999431826746,5.681732540008255e-8,0.00007801554572056354,0.9999219844542795
595,0.004343016661533679,0.9956569833384663,2.5961758497602304e-14,0.999999999999974,0.016486965676890578,0.9835130343231094,0.9999986514080731,0.0000013485919269085045,0.24486812862896526,0.7551318713710348
596,0.01493643987833266,0.9850635601216673,0.0000018145746018165703,0.9999981854253982,0.0037567664941618125,0.9962432335058382,0.9999999991905923,8.094076520137605e-10,0.00026375864977118646,0.9997362413502288
597,0.5851398850351344,0.41486011496486563,0.0000014550011838587567,0.9999985449988161,0.003013975933700242,0.9969860240662998,0.9999999337263834,6.627361659461428e-8,0.000143986053515275,0.9998560139464847
598,0.020298737561584863,0.9797012624384152,1.2057582088270294e-13,0.9999999999998794,0.0010979267064772395,0.9989020732935228,0.9999999798673591,2.0132640887737807e-8,0.0008628283281201386,0.9991371716718799
599,0.08101175429729922,0.9189882457027008,0.000004108721685343301,0.9999958912783147,0.008975386909709481,0.9910246130902906,0.9999999030765953,9.69234047465406e-8,0.05940007394419156,0.9405999260558084
600,0.014936441164513014,0.985063558835487,0.000003264727854727222,0.9999967352721453,0.002594582925504984,0.997405417074495,0.9999999995742452,4.2575476477679786e-10,0.0018014113400895038,0.9981985886599105
601,0.10730037257073814,0.8926996274292619,1.8948324801760197e-14,0.999999999999981,4.804166849427896e-7,0.999999519583315,7.308212629081582e-7,0.999999269178737,0.9999994088926861,5.911073138742395e-7
602,0.24043011817658222,0.7595698818234178,3.217453931386423e-12,0.9999999999967826,0.001607312635719907,0.9983926873642801,0.0037034738396584514,0.9962965261603416,0.994686514618053,0.005313485381946981
603,0.24038987183686553,0.7596101281631344,8.238753537507877e-16,0.9999999999999992,9.805417297277074e-7,0.9999990194582703,0.0000010556685269361415,0.9999989443314731,0.9999999999998941,1.0591527654923993e-13
604,0.014190800536487996,0.985809199463512,5.511871749106897e-15,0.9999999999999944,0.0000013214098076549393,0.9999986785901923,4.905821264649265e-7,0.9999995094178735,0.9999978524488592,0.0000021475511408075576
605,0.5224510139061732,0.4775489860938268,4.0124518116848164e-15,0.999999999999996,0.0000022495467535242404,0.9999977504532465,8.376675562519845e-7,0.9999991623324438,0.9999962974663079,0.0000037025336920848417
606,0.017631240265240454,0.9823687597347596,5.395193674120853e-15,0.9999999999999946,0.000006704902302178878,0.9999932950976979,0.0000038083625046477665,0.9999961916374953,0.9999770479415,0.000022952058500003147
607,0.07855456030758132,0.9214454396924187,6.309192227116059e-15,0.9999999999999937,1.0150111893238641e-7,0.999999898498881,4.0513580877801306e-8,0.9999999594864192,0.999999999999998,1.9984014443252818e-15
608,0.01939542561055057,0.9806045743894495,7.535927251100301e-15,0.9999999999999925,1.2986213927101563e-7,0.9999998701378607,7.939298610003796e-8,0.9999999206070139,0.9999999999994498,5.502265310042276e-13
609,0.10730037257073814,0.8926996274292619,1.4020560130743048e-15,0.9999999999999986,3.517214407993885e-7,0.9999996482785592,3.930169641453986e-7,0.9999996069830358,0.9999999999936415,6.3584693066331965e-12
610,0.0193954254866352,0.9806045745133648,1.3471569898425777e-14,0.9999999999999866,5.1607900092230654e-8,0.9999999483920999,2.047272755820461e-8,0.9999999795272725,0.9999999683375785,3.1662421462463897e-8
611,0.5224510937482226,0.47754890625177737,1.2964747475238836e-15,0.9999999999999987,0.000004590155495592987,0.9999954098445044,0.000004667776118611584,0.9999953322238814,0.9999903025949883,0.00000969740501166605
612,0.014190799381092262,0.9858092006189078,6.4324693781727215e-15,0.9999999999999936,1.749530014014589e-7,0.9999998250469986,8.734315090991418e-8,0.9999999126568491,1,0
613,0.10730037257073814,0.8926996274292619,2.058967436045426e-15,0.9999999999999979,0.000004312405376806043,0.9999956875946232,0.000003852661042327226,0.9999961473389577,0.9999999995020439,4.979561207818506e-10
614,0.06400048000665476,0.9359995199933453,1.837548996489484e-15,0.9999999999999981,1.905125863782474e-7,0.9999998094874136,1.7439216912804067e-7,0.9999998256078309,0.9999999277854922,7.221450781802474e-8
615,0.24038985526736556,0.7596101447326344,3.7578081170298974e-15,0.9999999999999962,7.560559549653206e-8,0.9999999243944045,3.0177538833650726e-8,0.9999999698224612,0.9999999999999607,3.930189507173054e-14
616,0.0015790503174104532,0.9984209496825895,1.8107001359894654e-14,0.9999999999999819,0.00003498142572114392,0.9999650185742789,0.0001441362605771176,0.9998558637394229,0.9999999775697702,2.2430229784653477e-8
617,0.014190799351183999,0.985809200648816,3.906577682515744e-15,0.9999999999999961,1.5710324394341723e-7,0.999999842896756,6.508280919888017e-8,0.9999999349171907,0.9999999999999996,4.440892098500626e-16
618,0.07855457900589846,0.9214454209941015,1.7976062144902356e-15,0.9999999999999982,0.000004092598837736886,0.9999959074011623,0.00000365811902367874,0.9999963418809763,0.9999999705877443,2.941225574204509e-8
619,0.014191777356708605,0.9858082226432914,3.3512782715596116e-14,0.9999999999999665,0.000657486682948612,0.9993425133170514,0.0006541421942151711,0.9993458578057848,0.999884648267255,0.00011535173274501709
620,0.007456336766681597,0.9925436632333184,2.392087784525653e-15,0.9999999999999976,8.070164361837364e-8,0.9999999192983564,2.7205857650663092e-8,0.9999999727941423,0.9999999794713694,2.0528630573224405e-8
621,0.017631234202137632,0.9823687657978624,3.715758217191748e-15,0.9999999999999963,1.5769689399390348e-7,0.999999842303106,6.53287392659709e-8,0.9999999346712607,0.9999999999999998,2.220446049250313e-16
622,0.017631287960321863,0.9823687120396781,4.7433976927307594e-14,0.9999999999999526,0.000031366590652184685,0.9999686334093478,0.00006016105100365821,0.9999398389489963,0.9999999999998079,1.9206858326015208e-13
623,0.10730037257073811,0.8926996274292619,6.33731841526489e-14,0.9999999999999366,0.000027827278125567244,0.9999721727218744,0.00021715606923425167,0.9997828439307658,0.9999999999497937,5.0206283574993904e-11
624,0.019395434712001305,0.9806045652879987,2.20460560773136e-15,0.9999999999999978,0.00000495223001251198,0.9999950477699875,0.0000053316580217439755,0.9999946683419783,1,0
625,0.0015790503174104532,0.9984209496825895,1.1823614747060888e-15,0.9999999999999988,1.9753645621156325e-7,0.9999998024635438,1.571326738988532e-7,0.9999998428673261,0.0036623506515984852,0.9963376493484015
626,0.5769923173773557,0.4230076826226443,1.2956020640341e-15,0.9999999999999987,4.806152299024273e-7,0.99999951938477,7.536755807130162e-7,0.9999992463244193,0.9999999997658784,2.3412161098690376e-10
627,0.004146743441236987,0.995853256558763,1.0932277166848252e-14,0.9999999999999891,9.850721201518414e-7,0.9999990149278799,6.211678239699888e-7,0.999999378832176,0.9999989532297789,0.0000010467702210581464
628,0.014191180303171683,0.9858088196968283,0.0005077942289646783,0.9994922057710354,0.000001702058931553058,0.9999982979410684,0.0000016315865615005694,0.9999983684134385,0.999999834831828,1.6516817202827383e-7
629,0.5224513613867819,0.47754863861321806,8.18308769192368e-12,0.9999999999918169,0.000014665232548390688,0.9999853347674517,0.000015304519588024188,0.999984695480412,0.9998747632743098,0.00012523672569020317
630,0.004146743165225913,0.9958532568347741,7.893966303752918e-15,0.9999999999999921,1.2440899823350478e-7,0.9999998755910018,7.605906054116482e-8,0.9999999239409395,0.9999999999997333,2.666755705149626e-13
631,0.017631237392570318,0.9823687626074297,1.2553294406170062e-14,0.9999999999999875,8.869788422141426e-7,0.9999991130211577,0.000004751091050128404,0.9999952489089499,0.9999960177320028,0.000003982267997248989
632,0.07855546837897556,0.9214445316210245,3.4181446909730183e-14,0.9999999999999658,0.00009407167238950634,0.9999059283276105,0.0002759818030017738,0.9997240181969982,0.9999999999999885,1.1546319456101628e-14
633,0.014190813795798993,0.985809186204201,3.3814826431372886e-15,0.9999999999999967,0.000008349717267341132,0.9999916502827326,0.000011243579694471168,0.9999887564203055,0.9999999999999982,1.7763568394002505e-15
634,0.5769924121657387,0.4230075878342613,1.4948130133508983e-13,0.9999999999998506,0.000009657793486253277,0.9999903422065137,0.0000032056063882005763,0.9999967943936118,0.9999997798761462,2.2012385381131594e-7
635,0.01763123810893903,0.9823687618910609,4.4989166564467014e-14,0.999999999999955,0.000002551169034844785,0.9999974488309652,0.0000043050791674287325,0.9999956949208326,0.9999999999243883,7.561173909209629e-11
636,0.10730037257073814,0.8926996274292619,4.6523193091854323e-7,0.9999995347680691,0.00004167078531548092,0.9999583292146845,0.00006533661496414951,0.9999346633850359,0.999999999944144,5.58559865027064e-11
637,0.5224509786065814,0.4775490213934186,2.049544378146966e-15,0.999999999999998,1.8787295323283617e-7,0.9999998121270468,1.725937787620051e-7,0.9999998274062213,0.9999999178139999,8.218600011655752e-8
638,0.06400048002793225,0.9359995199720678,1.326679384294303e-15,0.9999999999999987,1.9405800279811702e-7,0.9999998059419972,1.7752744740477445e-7,0.9999998224725526,0.9999999284837995,7.151620051715213e-8
639,0.00414674315394134,0.9958532568460586,6.945167807869075e-15,0.999999999999993,1.0218583892205919e-7,0.9999998978141611,4.078689450141159e-8,0.9999999592131055,0.9999999999999294,7.061018436615996e-14
640,0.01419080810171393,0.9858091918982861,7.964770168402428e-16,0.9999999999999992,0.000008979239941262575,0.9999910207600587,0.000002974018728498436,0.9999970259812715,0.9999999997377835,2.622164707588581e-10
641,0.01939542594726865,0.9806045740527314,2.626646062235889e-15,0.9999999999999973,2.1971888738012308e-7,0.9999997802811126,3.623164251235763e-7,0.9999996376835749,0.999999999998048,1.9519941218959502e-12
642,0.06400050102168621,0.9359994989783138,0.0000032443866065792966,0.9999967556133934,0.000002629476308683032,0.9999973705236913,0.0000010893070185781378,0.9999989106929814,1,0
643,0.06400048074340288,0.9359995192565971,2.409936260266066e-15,0.9999999999999976,2.2509242881771955e-7,0.9999997749075712,3.7117643303963876e-7,0.999999628823567,0.9999999999999594,4.063416270128073e-14
644,0.5224509869505711,0.47754901304942887,1.5382337669197136e-15,0.9999999999999984,4.940417885419549e-7,0.9999995059582114,5.107075269752277e-7,0.9999994892924731,0.999999910153773,8.984622701380118e-8
645,0.0015790503174104532,0.9984209496825895,2.731061234548549e-15,0.9999999999999972,2.314623447714529e-7,0.9999997685376553,3.8168040733983587e-7,0.9999996183195926,0.9999999999999372,6.283862319378386e-14
646,0.014190801845415869,0.9858091981545841,9.339619273400813e-15,0.9999999999999907,0.000002548803315662331,0.9999974511966844,0.0000010173398371383761,0.9999989826601628,1,0
647,0.01763123416724625,0.9823687658327538,5.029369927642694e-12,0.9999999999949706,1.2205554004868657e-7,0.99999987794446,4.175968046395605e-8,0.9999999582403195,0.9999999460194355,5.398056446281885e-8
648,0.06400134670945043,0.9359986532905495,4.798858837815512e-16,0.9999999999999996,0.00008346419172916913,0.9999165358082708,0.00018972840157707526,0.999810271598423,0.9997296538301619,0.00027034616983812043
649,0.007456336766681603,0.9925436632333184,4.3909277759984835e-15,0.9999999999999956,0.00009336096463340577,0.9999066390353666,0.00003532011017729332,0.9999646798898227,0.9998399509614575,0.00016004903854249797
650,0.01763123419375127,0.9823687658062488,5.395032543002148e-15,0.9999999999999946,1.4763516723946445e-7,0.9999998523648328,6.116051641406289e-8,0.9999999388394836,0.9999999999996494,3.5060843117662444e-13
651,0.06400049228055103,0.935999507719449,2.1349361005752735e-15,0.9999999999999979,0.00000298251044532094,0.9999970174895547,0.0000012355954915888744,0.9999987644045084,0.9999999989554669,1.0445331266595304e-9
652,0.10730037257073814,0.8926996274292619,4.60698456291721e-15,0.9999999999999954,9.199817951992164e-8,0.9999999080018205,5.624423096579943e-8,0.9999999437557691,0.999999999999998,1.9984014443252818e-15
653,0.5769923106694865,0.42300768933051347,1.2447935856941307e-15,0.9999999999999988,2.1402934112524227e-7,0.9999997859706589,1.9694420530867733e-7,0.9999998030557947,0.99999990178531,9.821469004744898e-8
654,0.5224509789865835,0.47754902101341645,7.424583687510438e-15,0.9999999999999926,2.2088527914770152e-7,0.9999997791147208,1.6890478140848645e-7,0.9999998310952186,1,0
655,0.06400048757796953,0.9359995124220305,3.990061671474177e-15,0.999999999999996,0.0000019988008802273598,0.9999980011991197,7.439896746917455e-7,0.9999992560103254,0.999996694311977,0.000003305688022980924
656,0.0785545602693292,0.9214454397306708,3.681456480386277e-15,0.9999999999999963,9.496703153171096e-8,0.9999999050329684,3.147946184732586e-8,0.9999999685205382,0.999999998977652,1.0223479840476557e-9
657,0.5769923377740903,0.4230076622259097,4.090299553230575e-15,0.9999999999999959,0.0000023190627200585734,0.9999976809372799,0.0000014177875684622928,0.9999985822124315,1,0
658,0.01763123461256307,0.9823687653874369,1.3209611050662764e-15,0.9999999999999987,6.132911005692508e-7,0.9999993867088994,3.0617808545851756e-7,0.9999996938219146,1,0
659,0.019395437054098658,0.9806045629459014,0.0000011236629753877873,0.9999988763370247,0.0000055507425369112865,0.9999944492574631,0.000006202434680643364,0.9999937975653194,0.9999999999999996,4.440892098500626e-16
660,0.0015790503174104532,0.9984209496825895,1.5390871933449175e-13,0.9999999999998461,0.000009747851363639984,0.9999902521486363,0.000018696025110801427,0.9999813039748892,0.9999999999999998,2.220446049250313e-16
661,0.01419080142792116,0.9858091985720788,9.093358559361127e-16,0.9999999999999991,0.0000011352450483156471,0.9999988647549517,0.0000018720297504478373,0.9999981279702496,0.9999999999711371,2.8862912060390045e-11
662,0.004146744119225479,0.9958532558807746,4.719144469354819e-15,0.9999999999999952,0.0000026335752068746214,0.9999973664247931,0.000002426864571659071,0.9999975731354284,1,0
663,0.2403898841091139,0.7596101158908861,1.0591838871389264e-14,0.9999999999999895,0.000002476630479014861,0.999997523369521,9.885324797632617e-7,0.9999990114675202,0.999999999999998,1.9984014443252818e-15
664,0.01763123648481049,0.9823687635151895,2.1897353301704705e-15,0.9999999999999978,0.0000012751383856575194,0.9999987248616143,0.0000028219997009171842,0.9999971780002991,0.9999999999998173,1.8274270985330077e-13
665,0.014190932827955095,0.9858090671720449,2.648934356405563e-16,0.9999999999999998,0.00008893068652077475,0.9999110693134792,0.00009077849517247066,0.9999092215048275,0.9998170589833462,0.000182941016653837
666,0.014190819181155407,0.9858091808188446,0.000004758852331338203,0.9999952411476687,0.000012282162898772402,0.9999877178371013,0.000009769989475332782,0.9999902300105247,0.9999767114927459,0.00002328850725408227
667,0.007456336766681597,0.9925436632333184,1.4020863620941866e-15,0.9999999999999986,0.000003255350207253587,0.9999967446497927,0.0000033034544663508254,0.9999966965455337,0.9999932536871626,0.0000067463128373690395
668,0.014190800385713515,0.9858091996142865,5.945997105942967e-16,0.9999999999999994,8.962940032294314e-7,0.9999991037059968,7.129674999227867e-7,0.9999992870325001,0.042696740533717595,0.9573032594662824
669,0.017631234185210242,0.9823687658147897,3.205621353069833e-14,0.9999999999999679,1.0745978369206585e-7,0.9999998925402163,8.686505789151758e-8,0.9999999131349421,0.99999918041096,8.195890399687045e-7
670,0.06400052878889564,0.9359994712111044,0.000002653957045153735,0.9999973460429549,0.00000555236710809395,0.9999944476328919,0.0000074767186453845755,0.9999925232813546,0.9999999999999996,4.440892098500626e-16
671,0.24038985685540437,0.7596101431445956,2.078400137220081e-15,0.9999999999999979,1.5355546281027697e-7,0.9999998464445372,1.3725684075009722e-7,0.9999998627431592,0.9999999987388062,1.2611938160489444e-9
672,0.019395425729913516,0.9806045742700865,3.485153901751981e-15,0.9999999999999966,1.6440604053422737e-7,0.9999998355939594,1.7700243589955344e-7,0.9999998229975641,0.9999999999999949,5.10702591327572e-15
673,0.004146743174379249,0.9958532568256208,1.2616013715622084e-14,0.9999999999999873,1.4227784060302046e-7,0.9999998577221594,1.0482426672717491e-7,0.9999998951757333,0.9999999999999349,6.505906924303417e-14
674,0.0640004798858557,0.9359995201141443,1.0473096584996547e-13,0.9999999999998953,1.7686834914232026e-7,0.9999998231316508,1.5009796808626066e-7,0.999999849902032,0.9999988568279666,0.0000011431720333687778
675,0.5224514780579017,0.4775485219420983,2.4435707336985143e-15,0.9999999999999976,0.00002704489836277545,0.9999729551016372,0.000011872193861072903,0.9999881278061389,0.999999999999998,1.9984014443252818e-15
676,0.0015790503174104532,0.9984209496825895,1.0698939856111532e-13,0.999999999999893,0.0005971431334374393,0.9994028568665626,0.000984745239728619,0.9990152547602714,0.9999999999446174,5.5382587405006234e-11
677,0.017631243422828978,0.982368756577171,1.3237038683142917e-13,0.9999999999998677,0.0000047449338804148625,0.9999952550661196,0.000011139643720005742,0.99998886035628,0.9999999999882472,1.1752820938681907e-11
678,0.014190799965988942,0.9858092000340111,2.703977199863656e-15,0.9999999999999973,6.494721944640769e-7,0.9999993505278055,3.970636345617718e-7,0.9999996029363655,0.9999999999979392,2.0607959783092156e-12
679,0.014190799353483302,0.9858092006465167,3.846542647607393e-15,0.9999999999999961,1.5928305814358986e-7,0.9999998407169418,6.59858359269581e-8,0.9999999340141641,0.9999999999999998,2.220446049250313e-16
680,0.017631311026305534,0.9823686889736944,3.675645296764695e-15,0.9999999999999963,0.0001010757049969422,0.999898924295003,0.00002943665340781772,0.9999705633465922,0.9998665499101244,0.00013345008987564189
681,0.014190810352587235,0.9858091896474128,1.2480701707227494e-15,0.9999999999999988,0.000006637210654368276,0.9999933627893456,0.000008338561136628352,0.9999916614388634,0.9999999426348554,5.7365144634502485e-8
682,0.01763123418843354,0.9823687658115665,2.12084141340404e-15,0.9999999999999979,1.0170876504423613e-7,0.9999998982912349,9.807429740996588e-8,0.9999999019257025,0.9999999977849143,2.215085670442818e-9
683,0.019395434714236215,0.9806045652857638,4.24591067477772e-15,0.9999999999999958,0.0000037142534115229914,0.9999962857465885,0.00000657209303680958,0.9999934279069632,0.999999999985371,1.4628964706275838e-11
684,0.017631238291232407,0.9823687617087676,1.9532460267624118e-15,0.999999999999998,0.000003782840485241493,0.9999962171595148,0.0000033795540731152634,0.9999966204459269,0.9999999995448405,4.55159465673205e-10
685,0.017631275620716542,0.9823687243792835,4.845078264652934e-16,0.9999999999999996,0.00003129092551299888,0.999968709074487,0.00003922625922654198,0.9999607737407734,0.9999999999264395,7.356049103179885e-11
686,0.0041472051511817695,0.9958527948488183,2.5237844511388637e-13,0.9999999999997476,0.0006063228468266734,0.9993936771531733,0.0017933761601353687,0.9982066238398646,0.9976728215259199,0.0023271784740801493
687,0.0015790503174104532,0.9984209496825895,4.028101999846289e-13,0.9999999999995972,0.00003725775532788434,0.9999627422446721,0.00003433330047719199,0.9999656666995228,0.9999999999999993,6.661338147750939e-16
688,0.01763123444075453,0.9823687655592455,1.2518682963352004e-15,0.9999999999999988,2.6651156571889686e-7,0.9999997334884343,3.6154527512016535e-7,0.9999996384547248,0.999999913372045,8.662795503155962e-8
689,0.019395425971960863,0.9806045740280391,3.485244306189033e-15,0.9999999999999966,2.427097377409156e-7,0.9999997572902622,3.6666897337741667e-7,0.9999996333310266,0.9999999999896079,1.0392131599701315e-11
690,0.017631234462176074,0.9823687655378239,1.5471007513015091e-13,0.9999999999998452,1.6667163338192662e-7,0.9999998333283666,4.977349627984989e-7,0.9999995022650372,0.9999994509071923,5.490928076667956e-7
691,0.07855687811063591,0.9214431218893641,0.000016619437246473655,0.9999833805627535,0.0001603019600929357,0.999839698039907,0.0007681658129383264,0.9992318341870616,0.999996834016109,0.0000031659838910513827
692,0.5769923118021468,0.42300768819785317,3.5205491919348827e-15,0.9999999999999964,2.0762697922300828e-7,0.9999997923730207,3.423759641086917e-7,0.9999996576240359,0.9999999999999993,6.661338147750939e-16
693,0.0015790503174104532,0.9984209496825895,1.5379116283884492e-13,0.9999999999998462,0.00011096327339032489,0.9998890367266097,0.00008175254699012119,0.9999182474530098,0.999999999910389,8.961098529880474e-11
694,0.2403949456356352,0.7596050543643648,5.8755489139695386e-12,0.9999999999941245,0.00014007114633745062,0.9998599288536626,0.00046580461648125293,0.9995341953835187,0.9992371398994506,0.0007628601005493785
695,0.017631234185683582,0.9823687658143164,4.992201768939773e-16,0.9999999999999996,7.36695768931458e-8,0.9999999263304231,1.214808216844332e-7,0.9999998785191783,0.9999999999999525,4.75175454539567e-14
696,0.07855456023186859,0.9214454397681314,3.227889786868238e-15,0.9999999999999968,8.609081004887976e-8,0.99999991390919,2.5072546725553824e-8,0.9999999749274533,0.2166090056800604,0.7833909943199396
697,0.01763123414149749,0.9823687658585025,1.4264858002693386e-14,0.9999999999999858,6.978826527150147e-8,0.9999999302117347,5.0328649475448604e-8,0.9999999496713505,0.9999999927908221,7.209177921296828e-9
698,0.014190799252011874,0.9858092007479882,2.1292492251442134e-15,0.9999999999999979,6.700822427624433e-8,0.9999999329917757,2.2200718717314216e-8,0.9999999777992813,0.9999999996980722,3.019278160820704e-10
699,0.5769923423373725,0.4230076576626275,1.2757063473900599e-15,0.9999999999999988,0.0000013809407531119309,0.9999986190592469,0.0000029176980689561933,0.9999970823019311,0.9999962533012078,0.000003746698792217451
700,0.01939543437214593,0.980604565627854,1.1769398572226641e-13,0.9999999999998823,0.0000022293779228719124,0.9999977706220772,0.000007683377976036015,0.9999923166220239,0.9999875401724497,0.000012459827550270752
701,0.07855457089652962,0.9214454291034704,6.723947738601205e-16,0.9999999999999993,0.0000021922448182227325,0.9999978077551818,0.000002258495403770082,0.9999977415045962,0.9999993039599337,6.960400662503474e-7
702,0.24516277502052058,0.7548372249794795,3.573067357166864e-15,0.9999999999999964,2.107242688866826e-7,0.9999997892757311,3.4748339457200946e-7,0.9999996525166054,0.9999999999999718,2.8199664825478976e-14
703,0.07855846735386061,0.9214415326461394,0.00014887177678932456,0.9998511282232107,0.0003064686717104871,0.9996935313282895,0.001135850691538362,0.9988641493084617,0.9998514768227591,0.00014852317724090014
704,0.5769923091519207,0.4230076908480793,3.836663276915385e-15,0.9999999999999961,1.5887398301123278e-7,0.999999841126017,6.58163711783674e-8,0.9999999341836289,0.9999999999999751,2.4868995751603507e-14
705,0.01763123945801361,0.9823687605419864,3.9980182126863145e-12,0.999999999996002,0.000004402690437397807,0.9999955973095626,0.000004740014027944353,0.999995259985972,0.9999999999999993,6.661338147750939e-16
706,0.01419079968651499,0.985809200313485,2.3789738059474986e-15,0.9999999999999977,4.6675094332933123e-7,0.9999995332490567,2.0489498197074128e-7,0.999999795105018,0.9999999999999816,1.84297022087776e-14
707,0.5224509789260985,0.4775490210739015,2.226080098396706e-15,0.9999999999999978,1.8545953437594692e-7,0.9999998145404656,1.9967970311578176e-7,0.9999998003202969,0.9999999999741442,2.5855761975890346e-11
708,0.00414674439916787,0.9958532556008322,1.2854507118923218e-15,0.9999999999999987,0.0000032209470904092362,0.9999967790529096,0.0000032685429737131916,0.9999967314570263,0.9999933194626551,0.000006680537344871951
709,0.004146743268059066,0.9958532567319409,4.366020893976171e-15,0.9999999999999957,2.4251012472496136e-7,0.9999997574898752,4.819116068939374e-7,0.9999995180883932,0.999999999999994,5.995204332975845e-15
710,0.5769924465314713,0.4230075534685287,9.414653114409646e-14,0.9999999999999059,0.000005107174870279054,0.9999948928251298,0.000011991513533141496,0.9999880084864669,0.9999999975467759,2.4532240683328155e-9
711,0.014190799465096843,0.9858092005349032,2.167359906257633e-15,0.9999999999999978,1.805676019931461e-7,0.999999819432398,1.944124342884835e-7,0.9999998055875657,0.9999999999752389,2.476108207360994e-11
712,0.01419085232738861,0.9858091476726114,7.703933670562301e-14,0.999999999999923,0.000028385637592877878,0.9999716143624071,0.00004288221199754677,0.9999571177880024,0.9999999999999956,4.440892098500626e-15
713,0.01763123420213821,0.9823687657978618,3.715758217205794e-15,0.9999999999999963,1.5769755568002075e-7,0.9999998423024443,6.532906811724639e-8,0.9999999346709318,0.9999999999992817,7.183142969324763e-13
714,0.06400047997826222,0.9359995200217378,3.1136269051987597e-15,0.9999999999999969,1.7142700753699447e-7,0.9999998285729924,1.845614100181208e-7,0.99999981543859,0.9999999999998035,1.965094753586527e-13
715,0.017631234529785815,0.9823687654702142,2.15432959217543e-15,0.9999999999999979,2.9046106986030096e-7,0.9999997095389301,4.886808157464183e-7,0.9999995113191843,1,0
716,0.017631266946704582,0.9823687330532954,0.0000032091026794673995,0.9999967908973205,0.000039490140604598714,0.9999605098593954,0.000013079488142944267,0.999986920511857,0.9999999999999258,7.416289804496046e-14
717,0.014190804292548494,0.9858091957074515,1.9955348272337743e-15,0.999999999999998,0.000003236125036305766,0.9999967638749637,0.0000036121750867800186,0.9999963878249132,0.9999999999996414,3.5860203695392556e-13
718,0.06400050493412895,0.935999495065871,0.0000011014632092847464,0.9999988985367907,0.000003527673234486232,0.9999964723267655,0.00000356245738365593,0.9999964375426164,0.999999533232564,4.6676743603590864e-7
719,0.017631238682496147,0.9823687613175038,0.0000017844152806599722,0.9999982155847194,0.000002909712355695272,0.9999970902876443,0.0000031326473605125372,0.9999968673526395,0.9999999999990001,9.99866855977416e-13
720,0.5769924929186573,0.4230075070813427,1.809194751938045e-13,0.999999999999819,0.000014133533018330128,0.9999858664669816,0.000008640701535900833,0.999991359298464,0.9999999999999976,2.4424906541753444e-15
721,0.0015790503174104532,0.9984209496825895,9.644185308057287e-13,0.9999999999990355,0.000014889096469164673,0.9999851109035308,0.000015392410857909368,0.9999846075891421,0.9999508247225273,0.00004917527747272388
722,0.01763124079506704,0.9823687592049329,0.0000020281826387054576,0.9999979718173613,0.000003542595062103359,0.9999964574049379,0.000005841724288845834,0.9999941582757111,0.9999999999962812,3.718803043284424e-12
723,0.0785545679139926,0.9214454320860074,3.772870911001557e-15,0.9999999999999962,0.000002431171798700206,0.9999975688282013,8.052278099279418e-7,0.9999991947721901,0.9999999999999512,4.884981308350689e-14
724,0.017631234234405203,0.9823687657655948,1.120253858008543e-15,0.9999999999999989,1.5471171763868632e-7,0.9999998452882823,1.2306723702884368e-7,0.9999998769327629,0.29895207750470626,0.7010479224952937
725,0.017631292168505702,0.9823687078314943,8.059693376376284e-16,0.9999999999999992,0.00004204261072571758,0.9999579573892743,0.00005655320601134073,0.9999434467939886,0.9999999999992171,7.829292769656604e-13
726,0.014190799254059989,0.98580920074594,3.684853177701533e-15,0.9999999999999963,7.118674224052306e-8,0.9999999288132577,2.0731979641039944e-8,0.9999999792680203,0.46820023419696777,0.5317997658030322
727,0.5224509787318486,0.47754902126815135,7.871770908606747e-15,0.9999999999999921,2.0973787417050534e-7,0.9999997902621258,1.6038067345252665e-7,0.9999998396193266,1,0
728,0.007456336766681597,0.9925436632333184,1.4180512223788424e-15,0.9999999999999986,2.778097609121733e-7,0.9999997221902391,3.685009838731222e-7,0.9999996314990162,0.999999936120764,6.387923601192114e-8
729,0.07855456203361794,0.9214454379663821,2.0741420647049323e-15,0.9999999999999979,3.5986890980534095e-7,0.9999996401310902,4.845932825712325e-7,0.9999995154067174,1,0
730,0.0015790503174104532,0.9984209496825895,4.264856543909092e-15,0.9999999999999958,0.0000017478708332014602,0.9999982521291668,6.497370044113785e-7,0.9999993502629956,0.9999971877754771,0.00000281222452291896
731,0.07855592343844316,0.9214440765615568,1.5506036456308524e-13,0.9999999999998449,0.00014507419636265782,0.9998549258036373,0.00041028528190102626,0.999589714718099,0.9999999926902481,7.309751914874596e-9
732,0.5769938237680112,0.4230061762319888,1.829044834126299e-15,0.9999999999999982,0.00009305137085447823,0.9999069486291455,0.00009501413212570858,0.9999049858678742,0.9997948563855564,0.00020514361444357032
733,0.10730037257073814,0.8926996274292619,1.0492403661298237e-14,0.9999999999999895,1.0085234097340093e-7,0.9999998991476591,4.025463666725513e-8,0.9999999597453634,0.9999999999999283,7.172040739078511e-14
734,0.0015790503174104532,0.9984209496825895,2.4028066313603274e-15,0.9999999999999976,1.9011095639681474e-7,0.9999998098890436,2.0467679823161055e-7,0.9999997953232018,1,0
735,0.017631237154718392,0.9823687628452816,0.000003215116644632372,0.9999967848833554,0.0000015159692696376345,0.9999984840307303,5.025113234103708e-7,0.9999994974886766,0.9999999867358984,1.326410159485647e-8
736,0.014190799293185601,0.9858092007068144,5.511843197446194e-15,0.9999999999999944,1.0788428562503563e-7,0.9999998921157144,3.653290380794457e-8,0.9999999634670962,0.9999999674650293,3.253497071753486e-8
737,0.017631526048856563,0.9823684739511435,0.000013585200375326448,0.9999864147996247,0.00010906787814103799,0.999890932121859,0.00037345651719191076,0.9996265434828081,0.9999999980693821,1.9306178877798175e-9
738,0.06403520009553924,0.9359647999044608,2.872150943528929e-14,0.9999999999999712,0.0010411216672643207,0.9989588783327357,0.00987951664430784,0.9901204833556921,0.9999995225560027,4.774439973376232e-7
739,0.014190799240550786,0.9858092007594492,1.1581257364253881e-14,0.9999999999999885,5.311533852463451e-8,0.9999999468846614,2.071088360813088e-8,0.9999999792891164,0.999999973072866,2.6927133967014072e-8
740,0.06400048145182774,0.9359995185481722,2.043984970012826e-13,0.9999999999997956,4.181555868029251e-7,0.9999995818444132,4.0059121100041744e-7,0.999999599408789,0.9999968388221292,0.0000031611778708029448
741,0.5769923171311725,0.4230076828688275,5.497704840837307e-15,0.9999999999999944,8.790487489762559e-7,0.999999120951251,3.2506232769880827e-7,0.9999996749376723,0.9999986222835816,0.0000013777164183936819
742,0.01763123768070287,0.9823687623192972,0.0000010531005852573265,0.9999989468994147,0.00000267950993953502,0.9999973204900605,0.0000023938298205029123,0.9999976061701795,0.9999999999802438,1.9756196678599736e-11
743,0.007456336766681597,0.9925436632333184,0.0000017550317536882992,0.9999982449682463,0.000002668318207790306,0.9999973316817922,0.0000023838595470735157,0.9999976161404529,0.9999999995332185,4.66781502339586e-10
744,0.07855459780669408,0.921445402193306,0.00000178810222456839,0.9999982118977754,0.000005801726542590438,0.9999941982734574,0.000007812501767731544,0.9999921874982323,0.9999999999999993,6.661338147750939e-16
745,0.017631234914180227,0.9823687650858197,6.374033319116946e-15,0.9999999999999937,4.1074507553043154e-7,0.9999995892549245,0.0000010208656665405966,0.9999989791343334,1,0
746,0.5224510781071768,0.47754892189282316,4.794755804184532e-16,0.9999999999999996,0.0000037993907967615564,0.9999962006092032,0.000004245464034365063,0.9999957545359657,0.9999999999985201,1.4799272918253337e-12
747,0.017631234187804563,0.9823687658121955,7.156274342167534e-15,0.9999999999999929,1.2331965481846492e-7,0.9999998766803452,7.539300483878013e-8,0.9999999246069952,0.9999999999999951,4.884981308350689e-15
748,0.06400047949925709,0.9359995205007429,7.248559552989724e-15,0.9999999999999928,1.2756322426230147e-7,0.9999998724367757,7.799403960930509e-8,0.9999999220059604,0.999999999975933,2.4066970638614293e-11
749,0.0015790503174104532,0.9984209496825895,1.459323440319256e-15,0.9999999999999986,0.00000449209215764134,0.9999955079078423,0.000004013214488203172,0.9999959867855118,0.9999999991175479,8.824521113837136e-10
750,0.017631242915180232,0.9823687570848197,1.703557465768502e-12,0.9999999999982965,0.000007523418820799595,0.9999924765811792,0.00000748532355360364,0.9999925146764463,0.9999943396270213,0.000005660372978666395
751,0.004146743253108917,0.9958532567468911,1.8876402225225547e-15,0.9999999999999981,2.704699297206236e-7,0.9999997295300703,3.7774943087415473e-7,0.9999996222505692,0.9999999995739028,4.2609715755759225e-10
752,0.06400047916890605,0.935999520831094,3.617473180293528e-15,0.9999999999999963,7.278211963790995e-8,0.9999999272178803,2.9050559342485568e-8,0.9999999709494407,0.9999999999999993,6.661338147750939e-16
753,0.5769923131159416,0.42300768688405843,4.163050388755814e-15,0.9999999999999959,2.3810369773002552e-7,0.9999997618963022,4.7315524019260754e-7,0.9999995268447598,0.9999999999999902,9.769962616701378e-15
754,0.2403898712390291,0.7596101287609709,2.4161720515493246e-13,0.9999999999997584,9.470015547961795e-7,0.9999990529984452,0.000001019558528328968,0.9999989804414716,0.9999999999999991,8.881784197001252e-16
755,0.007456336766681597,0.9925436632333184,8.867398647563982e-16,0.9999999999999991,0.0000023172793688240702,0.9999976827206312,0.0000025893502129495828,0.9999974106497871,0.9999999999624583,3.754174748848982e-11
756,0.014190805148249445,0.9858091948517506,0.0000018230497182250923,0.9999981769502818,0.0000029727117685589272,0.9999970272882315,0.0000032004735599011673,0.99999679952644,0.9999999999999842,1.5765166949677223e-14
757,0.014190799336879962,0.98580920066312,7.311220400885462e-15,0.9999999999999927,1.259897373740984e-7,0.9999998740102626,7.702539381450025e-8,0.9999999229746062,0.999999999999992,7.993605777301127e-15
758,0.10730037257073811,0.8926996274292619,8.320431597609984e-15,0.9999999999999917,1.499203030988712e-7,0.9999998500796969,5.983984513858218e-8,0.9999999401601548,0.9999999999998568,1.432187701766452e-13
759,0.0015790503174104532,0.9984209496825895,1.3760719321131994e-14,0.9999999999999862,1.4379747247481305e-7,0.9999998562025275,1.059438169016968e-7,0.9999998940561831,0.9999999999999989,1.1102230246251565e-15
760,0.064000831000828,0.935999168999172,7.932448443713159e-16,0.9999999999999992,0.000053247329236535455,0.9999467526707635,0.00005732702531583756,0.9999426729746842,0.9999999999996645,3.355093980417223e-13
761,0.576992339776848,0.42300766022315195,1.2956155575384252e-15,0.9999999999999987,0.0000012845391060062572,0.999998715460894,0.000002699719952083372,0.999997300280048,0.9999965601129867,0.0000034398870133456327
762,0.2403898555712917,0.7596101444287083,9.72757947423356e-15,0.9999999999999902,1.0090690729469794e-7,0.9999998990930927,4.02764044224983e-8,0.9999999597235956,1,0
763,0.0015790503174104532,0.9984209496825895,1.4021366843207118e-15,0.9999999999999986,0.000006864851151471231,0.9999931351488486,0.000008605754824869038,0.9999913942451751,0.9999999999996663,3.3373304120232206e-13
764,0.07855460303275072,0.9214453969672493,1.2978978409612925e-15,0.9999999999999987,0.000008278336298583403,0.9999917216637014,0.000009250263316210271,0.9999907497366838,0.9999999999996978,3.022027073029676e-13
765,0.017631269700678673,0.9823687302993214,0.000005307175907881276,0.9999946928240921,0.0000383184046359874,0.999961681595364,0.00001682103645343788,0.9999831789635466,0.9999999987531756,1.246824421485826e-9
766,0.004146743896190892,0.9958532561038091,6.625448170740571e-15,0.9999999999999933,0.0000028041536503465923,0.9999971958463496,0.0000011192614010738658,0.9999988807385989,1,0
767,0.5851398618035412,0.41486013819645884,7.263486755145e-15,0.9999999999999928,0.000254975606120791,0.9997450243938792,0.999998654896655,0.0000013451033450406769,0.0006711227847068069,0.9993288772152932
768,0.017632122628731324,0.9823678773712686,1.6022713940916882e-14,0.999999999999984,0.00026111956302820325,0.9997388804369718,0.0012497006864847031,0.9987502993135153,0.9999999999956384,4.36162217454239e-12
769,0.014190799698395536,0.9858092003016045,1.4885474751417192e-15,0.9999999999999986,5.150069094008662e-7,0.9999994849930905,1.7265727420870804e-7,0.9999998273427257,0.9999999298678528,7.013214720075212e-8
770,0.0640004986890194,0.9359995013109806,0.0000010930590342175371,0.9999989069409658,0.0000027136273322878,0.9999972863726677,0.000002424308488635395,0.9999975756915114,0.999999999999712,2.879918525877656e-13
771,0.01763128050434906,0.982368719495651,4.217091974601423e-14,0.9999999999999578,0.000012863986955661708,0.9999871360130443,0.00006607565338095499,0.9999339243466191,0.9999999999994462,5.537792446830281e-13
772,0.01763123421823569,0.9823687657817644,6.479193653522834e-15,0.9999999999999936,1.669850839061613e-7,0.9999998330149161,8.336526539714429e-8,0.9999999166347346,1,0
773,0.017631238782222402,0.9823687612177776,1.2714440806424194e-15,0.9999999999999988,0.000004222928912383396,0.9999957770710877,0.0000037726928100581626,0.99999622730719,0.9999999999995663,4.3365311341858614e-13
774,0.014190813526964583,0.9858091864730354,2.438089124959896e-15,0.9999999999999976,0.000013742250227864106,0.9999862577497721,0.000005485134240588594,0.9999945148657594,1,0
775,0.014190799631495622,0.9858092003685044,1.5778476356926142e-12,0.9999999999984222,2.5490140231495765e-7,0.9999997450985977,3.432458452768351e-7,0.9999996567541547,1,0
776,0.00414674317337085,0.9958532568266292,1.2929415332135466e-14,0.9999999999999871,1.3931917933476907e-7,0.9999998606808207,1.026462145271609e-7,0.9999998973537855,0.9999999999976499,2.3501200985265314e-12
777,0.2403898584119953,0.7596101415880047,2.2276609235177523e-15,0.9999999999999978,2.147112963982652e-7,0.9999997852887036,2.5743898335996637e-7,0.9999997425610166,0.9999999999999187,8.126832540256146e-14
778,0.07855456640036475,0.9214454335996353,3.538785730375528e-15,0.9999999999999964,0.0000018731198272774013,0.9999981268801728,7.476447840527219e-7,0.9999992523552159,1,0
779,0.014190799417958954,0.985809200582041,6.948543174341266e-15,0.999999999999993,1.6224806176473114e-7,0.9999998377519382,1.495131535573145e-7,0.9999998504868465,1,0
780,0.004146744075853138,0.9958532559241469,3.1164930443281654e-14,0.9999999999999688,0.000002216070019917853,0.9999977839299801,0.000002623992537711823,0.9999973760074623,0.9999948567246423,0.000005143275357721855
781,0.5224510907848604,0.4775489092151396,5.0330584977076264e-14,0.9999999999999497,0.000003971428955251603,0.9999960285710447,0.000005057165392874638,0.9999949428346071,0.9999999999710947,2.8905322579930726e-11
782,0.10730037257073814,0.8926996274292619,1.4388114938184981e-15,0.9999999999999986,0.00018273668297892813,0.999817263317021,0.00018654854271437312,0.9998134514572856,0.9996005441005926,0.0003994558994073749
783,0.2403898560077095,0.7596101439922904,7.615009970318909e-15,0.9999999999999923,1.1481563167651551e-7,0.9999998851843683,7.719982745385689e-8,0.9999999228001726,0.9999999999999825,1.7541523789077473e-14
784,0.017631242656775237,0.9823687573432247,2.1973708756986995e-15,0.9999999999999978,0.000010942801302159201,0.9999890571986978,0.0000036243604982473887,0.9999963756395017,0.9999999999999949,5.10702591327572e-15
785,0.5769929029443002,0.42300709705569983,4.846863792624476e-16,0.9999999999999996,0.00003243646612001017,0.9999675635338799,0.00004066407643184977,0.9999593359235681,0.9999999943454938,5.654506196606235e-9
786,0.0015790503174104532,0.9984209496825895,1.0134192789182646e-15,0.999999999999999,0.0000014541191350591608,0.9999985458808649,0.0000021405590350069423,0.999997859440965,0.9999999877138696,1.2286130446348409e-8
787,0.014190800547099107,0.9858091994529009,5.163962251620381e-13,0.9999999999994836,6.272970457226163e-7,0.9999993727029542,0.0000011989596854521928,0.9999988010403146,0.9999986976140753,0.0000013023859246619196
788,0.0041467449600191605,0.9958532550399808,0.000001932532909600988,0.9999980674670904,0.0000033702851044269503,0.9999966297148956,0.0000040410000110300105,0.9999959589999889,0.999999999771398,2.2860202619767733e-10
789,0.0015790503174104532,0.9984209496825895,4.264876768712345e-15,0.9999999999999958,0.000002626108916175625,0.9999973738910838,8.701371460216325e-7,0.999999129862854,0.9999999888679582,1.1132041843886498e-8
790,0.014190800665127084,0.9858091993348729,6.0015139600738895e-15,0.999999999999994,0.0000014467907768246307,0.9999985532092232,5.377669962932594e-7,0.9999994622330037,0.9999975873385476,0.0000024126614524000445
791,0.004146743170053216,0.9958532568299467,4.0987866761432136e-15,0.9999999999999959,1.591253446262344e-7,0.9999998408746553,6.592345568250673e-8,0.9999999340765443,0.9999999999613465,3.865352482534945e-11
792,0.017631236015066765,0.9823687639849332,3.673888435060454e-15,0.9999999999999963,0.000002478056556148262,0.9999975219434438,8.207642041465149e-7,0.9999991792357958,0.999999999750592,2.494080497683626e-10
793,0.004146788344295988,0.9958532116557041,3.249492556164446e-14,0.9999999999999675,0.00007900550638328851,0.9999209944936167,0.00015153831827710072,0.9998484616817229,0.9999999999979097,2.0903279107642447e-12
794,0.004146777419162631,0.9958532225808374,9.368314578520548e-16,0.9999999999999991,0.00006595425449311877,0.9999340457455069,0.00010875898758075087,0.9998912410124192,0.9999999999998486,1.5143442055887135e-13
795,0.06400051178435134,0.9359994882156486,8.613280146079342e-14,0.9999999999999138,0.000004083802517144107,0.9999959161974828,0.000006265466260026609,0.99999373453374,0.9999999998461211,1.5387890961449102e-10
796,0.017631256293239753,0.9823687437067602,2.6671981926416324e-14,0.9999999999999734,0.000007376768653445252,0.9999926232313465,0.000030389185894300184,0.9999696108141057,0.9999999999989044,1.0955680807001045e-12
797,0.017631235803945985,0.982368764196054,3.82382530285981e-15,0.9999999999999962,0.000002143796156385989,0.9999978562038436,7.982890754546021e-7,0.9999992017109245,0.999996436621171,0.000003563378829007924
798,0.019395425524393235,0.9806045744756068,4.8530843254298704e-15,0.9999999999999951,8.816090325832294e-8,0.9999999118390968,2.567542766650483e-8,0.9999999743245723,0.010780238233359916,0.9892197617666401
799,0.0015790503174104532,0.9984209496825895,1.6416697519158368e-15,0.9999999999999983,5.496153228182501e-7,0.9999994503846772,1.8442756345127831e-7,0.9999998155724366,0.999999919722943,8.027705700186516e-8
800,0.004146782030678724,0.9958532179693212,1.0078962919171957e-13,0.9999999999998992,0.00015339134006365062,0.9998466086599364,0.00004467273033957924,0.9999553272696604,0.999995522853013,0.0000044771469870363845
801,0.24897393946779806,0.7510260605322019,0.9999999758989008,2.4101099227458178e-8,0.00003818460526101776,0.9999618153947389,0.0001083970809386539,0.9998916029190613,0.0003638321258282685,0.9996361678741718
802,0.24897301253989645,0.7510269874601035,0.9999939672928215,0.000006032707178471597,0.00006231439752294768,0.9999376856024771,9.08016652194458e-8,0.9999999091983348,0.00023729245545617934,0.9997627075445438
803,0.06718572304370898,0.932814276956291,0.9999999999583042,4.1695757957427304e-11,0.0000556775425107066,0.9999443224574893,0.00015155252429904228,0.999848447475701,0.0007970790089037052,0.9992029209910963
804,0.10730037257073802,0.892699627429262,0.999999995822745,4.177254986359458e-9,0.000059545990267919857,0.9999404540097321,0.00017101074641588264,0.9998289892535841,0.002589509360036161,0.9974104906399638
805,0.004343033577222507,0.9956569664227775,0.9999999963205124,3.6794876034917934e-9,0.000028899937661885903,0.9999711000623381,0.000040471045420971976,0.9999595289545791,0.0009609757355140602,0.999039024264486
806,0.24897241825051902,0.7510275817494809,0.999999069689608,9.303103920554889e-7,5.890186120189072e-7,0.999999410981388,4.685417125407334e-7,0.9999995314582875,0.0001093843997463377,0.9998906156002536
807,0.0015790503174104504,0.9984209496825895,0.9999999752492721,2.4750727911637682e-8,0.08779806455876221,0.9122019354412378,0.004023665331267084,0.9959763346687329,0.0004995989966227829,0.9995004010033772
808,0.014936438121100133,0.9850635618788999,0.9999994311421242,5.688578758045182e-7,2.4109704878194407e-7,0.9999997589029512,7.021558999284299e-8,0.99999992978441,0.00039064733516308597,0.9996093526648369
809,0.014936441906209219,0.9850635580937908,0.9999999221019392,7.789806077962425e-8,0.0000020427388455902046,0.9999979572611544,0.000002123668403103231,0.9999978763315969,0.0003958579918448145,0.9996041420081552
810,0.0015790503174104532,0.9984209496825895,0.9999608202123734,0.00003917978762657537,0.000001595238688638764,0.9999984047613114,0.0000012689511873390748,0.9999987310488127,0.0008001207194783925,0.9991998792805216
811,0.018118061015276535,0.9818819389847234,0.8256247080609023,0.17437529193909773,0.0004420723518717204,0.9995579276481282,0.00012874637480919066,0.9998712536251908,0.17417328578054334,0.8258267142194566
812,0.018220410555642903,0.9817795894443571,0.9999783377672152,0.00002166223278476931,0.000001969580173993151,0.999998030419826,0.0000020476281964598837,0.9999979523718036,0.0004919594246672552,0.9995080405753327
813,0.06718519484812409,0.9328148051518759,0.9999999752526749,2.4747325078067206e-8,0.000027900430792214178,0.9999720995692077,0.00003907105572567246,0.9999609289442744,0.0010198707217338237,0.9989801292782662
814,0.01822063483079482,0.9817793651692052,0.9999999994466255,5.533744573682498e-10,0.00003860653290226135,0.9999613934670978,0.0002762305831734629,0.9997237694168265,0.00023189871946856008,0.9997681012805314
815,0.08101177183850478,0.9189882281614952,0.9999998911972562,1.0880274381452892e-7,0.0000033210106949144874,0.9999966789893051,0.000007083611046367822,0.9999929163889536,0.0006606184939525001,0.9993393815060475
816,0.014939411415166325,0.9850605885848337,0.9999947093067656,0.0000052906932344054525,0.000410696718142786,0.9995893032818572,0.0029500232854646397,0.9970499767145353,0.0002387827592273459,0.9997612172407726
817,0.248972455077518,0.751027544922482,0.9999999302374742,6.976252575618958e-8,0.0000030090788368075824,0.9999969909211632,8.763452183626632e-7,0.9999991236547816,0.0002220683441060713,0.9997779316558939
818,0.014936871220425684,0.9850631287795744,0.9999999997224152,2.775848439995343e-10,0.00004616615874839976,0.9999538338412516,0.00044269080604220496,0.9995573091939578,0.0008369800754542668,0.9991630199245457
819,0.007456336766681597,0.9925436632333184,0.9999999991241602,8.758398450936511e-10,0.010372432356833269,0.9896275676431667,0.0005105616686645443,0.9994894383313354,0.0002824441898859749,0.999717555810114
820,0.018220432121838465,0.9817795678781616,0.9999999996691218,3.3087821371680093e-10,0.000004412889233106909,0.9999955871107669,0.000012526860987528284,0.9999874731390125,0.0001388448902038674,0.9998611551097961
821,0.018220423750502607,0.9817795762494974,0.999999999804998,1.9500201453581667e-10,0.0000022803549316203503,0.9999977196450683,0.000002370700719287451,0.9999976292992807,0.00024613297899462406,0.9997538670210053
822,0.5354480460942372,0.46455195390576276,0.9999999822136322,1.7786367823013904e-8,0.0004183633184801437,0.9995816366815199,0.002999896643857697,0.9970001033561423,0.0002520346293178778,0.9997479653706821
823,0.06719713834466695,0.932802861655333,0.9999937803185209,0.000006219681479069372,0.0003967629461901768,0.9996032370538098,0.002850808496360207,0.9971491915036398,0.00028575417135596424,0.999714245828644
824,0.004343020458533612,0.9956569795414664,0.9999999996759259,3.240741008880832e-10,0.0000040563454868527,0.9999959436545132,0.00001151473140688577,0.9999884852685931,0.00022327613464928102,0.9997767238653508
825,0.08101186275067793,0.918988137249322,0.9999999965078388,3.492161226859025e-9,0.000020812392359281465,0.9999791876076407,0.000021636941935925428,0.9999783630580641,0.00043046736805696405,0.999569532631943
826,0.5353993966023728,0.4646006033976272,0.9999999999806823,1.93176585838728e-11,0.000028259338893780583,0.9999717406611062,0.00003957330499041567,0.9999604266950096,0.0010893354652203888,0.9989106645347796
827,0.0015790503174104532,0.9984209496825895,0.9999984435244503,0.0000015564755496688676,0.000041096012246012304,0.999958903987754,0.00005755137794133639,0.9999424486220586,0.0009625142667766452,0.9990374857332234
828,0.01822042122977079,0.9817795787702293,0.9999999964965738,3.503426215800687e-9,5.31372392001866e-7,0.999999468627608,4.226863556858684e-7,0.9999995773136443,0.00010850420969361636,0.9998914957903063
829,0.007456336766681597,0.9925436632333184,0.9999999985870294,1.4129706293886102e-9,0.00003676854719640838,0.9999632314528036,0.00003822526025488228,0.9999617747397451,0.0004304616267235509,0.9995695383732764
830,0.01822042350887399,0.981779576491126,0.9999999106003383,8.93996616735393e-8,0.0000031393371067043577,0.9999968606628933,0.0000012315814107078344,0.9999987684185893,0.0009728061136849668,0.999027193886315
831,0.585140256724103,0.41485974327589703,0.9999999999887801,1.1219913886861832e-11,0.000020848290652258816,0.9999791517093477,0.000021674250374670662,0.9999783257496253,0.0005115189478188299,0.9994884810521811
832,0.01822043519681251,0.9817795648031875,0.9999998386834621,1.6131653790552036e-7,0.000004477148032705175,0.9999955228519672,0.000017116228533010133,0.9999828837714669,0.0008508616840881156,0.9991491383159119
833,0.018219221004658,0.981780778995342,0.9956855054489273,0.0043144945510726895,0.0015256478264290144,0.998474352173571,0.00044432008933389423,0.9995556799106661,0.002600977947469317,0.9973990220525307
834,0.01822049882508653,0.9817795011749135,0.9999133257648706,0.00008667423512942474,0.00001895886792732914,0.9999810411320726,0.00017093533226829625,0.9998290646677317,0.0005522016194149978,0.999447798380585
835,0.08101175287197519,0.9189882471280248,0.9999997624059394,2.3759406064804978e-7,0.000002949351077221897,0.9999970506489227,8.589504808515759e-7,0.9999991410495191,0.0002093208090903325,0.9997906791909097
836,0.08101175316915292,0.9189882468308471,0.9999999493809165,5.061908348036326e-8,0.00000290496524044875,0.9999970950347595,8.460238285673667e-7,0.9999991539761715,0.00019822513477489159,0.9998017748652251
837,0.018216262702303136,0.9817837372976969,0.9929308544523966,0.007069145547603406,0.000003358633659101057,0.9999966413663409,0.000007169455521106698,0.9999928305444789,0.00781259427096415,0.9921874057290359
838,0.014936438175518551,0.9850635618244814,0.9999986408092529,0.0000013591907470633657,5.776056705769056e-7,0.9999994223943294,4.594631553962754e-7,0.9999995405368446,0.00010979418146750393,0.9998902058185325
839,0.0043430239703810694,0.9956569760296189,0.9999999962214123,3.778587664982069e-9,0.000005827923985062159,0.9999941720760149,0.000024151304770306485,0.9999758486952297,0.0011106526044896915,0.9988893473955103
840,0.004343735031250986,0.995656264968749,0.9999902608105767,0.000009739189423263461,0.0003609295342543614,0.9996390704657456,0.0025964413896818195,0.9974035586103182,0.01793107150639851,0.9820689284936015
841,0.018220538277029425,0.9817794617229706,0.9999999941557709,5.844229100659959e-9,0.00004642144441219889,0.9999535785555878,0.00012634681275328503,0.9998736531872467,0.00161550460371492,0.998384495396285
842,0.014936450339368293,0.9850635496606317,0.9999999999989495,1.0504930259003231e-12,0.000004505508602181392,0.9999954944913978,0.000009105001828186977,0.9999908949981718,0.014190860019727008,0.985809139980273
843,0.001579050317410452,0.9984209496825895,0.9999999999943634,5.63660229602192e-12,0.00000684209708364975,0.9999931579029163,0.000013826937532685659,0.9999861730624673,0.00018222652528784408,0.9998177734747121
844,0.004343052357586092,0.9956569476424139,0.9999815450868658,0.000018454913134235973,0.000053163496941464425,0.9999468365030585,0.00010809141157746688,0.9998919085884226,0.00042496260785594426,0.999575037392144
845,0.10730037257073814,0.8926996274292619,0.9999999998800664,1.1993361859197194e-10,0.000003712198110473193,0.9999962878018895,0.000002218234444538519,0.9999977817655554,0.00101663461500628,0.9989833653849938
846,0.0015790503174104532,0.9984209496825895,0.9999999999959677,4.0323300254385686e-12,0.00045622854218795586,0.999543771457812,0.000002649102429527293,0.9999973508975705,0.0002461102071547834,0.9997538897928452
847,0.004343137502287403,0.9956568624977126,0.9999999996285671,3.714328844495185e-10,0.00004686621670120943,0.9999531337832988,0.00044940376423959795,0.9995505962357604,0.0008834232447045039,0.9991165767552955
848,0.01493649016744416,0.9850635098325559,0.999999999999571,4.289901767151605e-13,0.000008987816589106371,0.9999910121834109,0.00004954365016017612,0.9999504563498398,0.00010850002124654922,0.9998914999787535
849,0.01822051329657246,0.9817794867034275,0.999999999999746,2.540190280342358e-13,0.00004504943549646894,0.9999549505645036,0.00009104059976422252,0.9999089594002358,0.00025531697339343986,0.9997446830266066
850,0.014936446016891109,0.9850635539831089,0.9999998702331485,1.2976685148657907e-7,0.000004924911938739401,0.9999950750880613,0.000003917578539632324,0.9999960824214603,0.00020144800434355147,0.9997985519956565
851,0.004343735710105889,0.9956562642898941,0.9999999999671878,3.281219740358665e-11,0.0003614403501675748,0.9996385596498324,0.0025908662903749336,0.997409133709625,0.0004301337094184785,0.9995698662905815
852,0.014936481854289202,0.9850635181457108,0.9999999999915932,8.40683078706661e-12,0.000024093330219431685,0.9999759066697805,0.000025047893003281093,0.9999749521069967,0.00026770573356434346,0.9997322942664356
853,0.5851396522158555,0.4148603477841445,0.9999657778945533,0.000034222105446679585,0.000002723936522846573,0.9999972760634771,0.0000038145694967366973,0.9999961854305033,0.0009177859162462536,0.9990822140837538
854,0.5354083075665595,0.46459169243344045,0.9999999999458753,5.412470471810593e-11,0.00007707964376878329,0.9999229203562312,0.0006038445544774256,0.9993961554455226,0.0018824144351569832,0.998117585564843
855,0.014940271406759298,0.9850597285932408,0.9999999999784253,2.1574741992935742e-11,0.00040767607008042453,0.9995923239299196,0.003920398049784264,0.9960796019502157,0.0016360101002304342,0.9983639898997696
856,0.2507910070163033,0.7492089929836967,0.9999877418671869,0.00001225813281313659,0.1562379914947639,0.8437620085052361,0.029924451450326073,0.9700755485496739,0.00048344994397276026,0.9995165500560272
857,0.018220637134893056,0.9817793628651069,0.9999999996969702,3.0302982345631335e-10,0.0000390216386381529,0.9999609783613619,0.0002792011040837408,0.9997207988959163,0.00021969914011820863,0.9997803008598818
858,0.5354010062928368,0.4645989937071632,0.9999999999835918,1.6408208125540114e-11,0.00004651764023960493,0.9999534823597604,0.0001320535191961877,0.9998679464808038,0.00017365282369774608,0.9998263471763023
859,0.014930413601572934,0.9850695863984271,0.9919028319026221,0.008097168097377927,0.000007021225365069539,0.9999929787746349,0.000007536825111769896,0.9999924631748882,0.008858371426541297,0.9911416285734587
860,0.018220449435414086,0.9817795505645859,0.9999999999911633,8.836709142201471e-12,0.000020762730926329606,0.9999792372690737,0.000021585312706064694,0.999978414687294,0.00043046390305225533,0.9995695360969478
861,0.5354015075948756,0.4645984924051244,0.9999999999397593,6.0240701316161e-11,0.00005724359078069517,0.9999427564092193,0.00015581551197069952,0.9998441844880293,0.000797077417569137,0.9992029225824308
862,0.014936548108267639,0.9850634518917324,0.9999999999482647,5.173528272450767e-11,0.000040998990703333846,0.9999590010092967,0.00008285485819536544,0.9999171451418046,0.00042426089024463613,0.9995757391097554
863,0.0182248467112946,0.9817751532887053,0.9999999996284368,3.715632246326095e-10,0.006252130270305562,0.9937478697296944,0.00030889096490922823,0.9996911090350907,0.0004696145758370178,0.999530385424163
864,0.020298737597301796,0.9797012624026982,0.9999992216221146,7.783778853687195e-7,4.125678478742649e-7,0.9999995874321521,2.465525681283098e-7,0.9999997534474319,0.0005486370519271574,0.9994513629480728
865,0.020299101884170567,0.9797008981158294,0.9999999999986033,1.396660564978447e-12,0.00003992019960373718,0.9999600798003963,0.0002856314492712902,0.9997143685507287,0.00024611637775091264,0.999753883622249
866,0.01822045293240976,0.9817795470675903,0.9999999964243163,3.5756837490907856e-9,0.000023280613448669958,0.9999767193865513,0.00002420297409669064,0.9999757970259033,0.0002859648557528366,0.9997140351442472
867,0.014936438111071159,0.9850635618889289,0.9999994107382562,5.89261743844105e-7,2.456209773656459e-7,0.9999997543790227,7.153311053568906e-8,0.9999999284668895,0.00032884875826834093,0.9996711512417317
868,0.018220459771193697,0.9817795402288063,0.999999999980157,1.9843016119125423e-11,0.00002396376025518742,0.9999760362397448,0.000033555554672949694,0.999966444445327,0.0016391389889876566,0.9983608610110123
869,0.01822560505965214,0.9817743949403479,0.9999999998480549,1.5194512315019892e-10,0.0004916558051145933,0.9995083441948854,0.007131687616783512,0.9928683123832165,0.0014498182905944132,0.9985501817094056
870,0.018220422718739457,0.9817795772812605,0.9999999998135332,1.864668419671034e-10,0.0000024274274612550054,0.9999975725725387,7.069487254943681e-7,0.9999992930512746,0.00042427061347321816,0.9995757293865268
871,0.02029873688805676,0.9797012631119433,0.9999986962065187,0.0000013037934812887286,3.230017933381873e-7,0.9999996769982067,1.2671796718890761e-7,0.9999998732820328,0.0008321506023972412,0.9991678493976027
872,0.018220647171087536,0.9817793528289125,0.9999999607991827,3.92008172589442e-8,0.00006465213806074775,0.9999353478619393,0.00026800789592759027,0.9997319921040724,0.0007270403052837051,0.9992729596947163
873,0.08095512750410402,0.919044872495896,0.976946039530945,0.023053960469054946,0.000003685438022421288,0.9999963145619776,0.000007882730310704001,0.9999921172696893,0.02378537301587171,0.9762146269841283
874,0.0015790503174104532,0.9984209496825895,0.9999990169962816,9.830037184244134e-7,4.78812215457376e-7,0.9999995211877846,1.878283002640676e-7,0.9999998121716998,0.0014865384620378259,0.9985134615379622
875,0.0015790503174104532,0.9984209496825895,0.999999999750711,2.492890338601228e-10,0.000035895675925327585,0.9999641043240747,0.00003731539457118523,0.9999626846054288,0.010039774535299282,0.9899602254647007
876,0.10730037257073814,0.8926996274292619,0.9999999848799523,1.512004765835684e-8,0.0000055106630043375575,0.9999944893369956,0.000014999337165059074,0.9999850006628349,0.0007329317406255624,0.9992670682593744
877,0.014936725828806079,0.9850632741711939,0.9999998366519764,1.6334802355189026e-7,0.000039802790920401285,0.9999601972090796,0.0002849502686596722,0.9997150497313403,0.00021971554698005778,0.9997802844530199
878,0.5353985632301969,0.46460143676980314,0.9999999990791404,9.208596107868061e-10,0.0000058524434285460996,0.9999941475565715,0.000004655394261923047,0.999995344605738,0.00011180449932686641,0.9998881955006731
879,0.01493996915436001,0.98506003084564,0.9999999998820057,1.179942810125567e-10,0.0039584426473859525,0.996041557352614,0.000022949965658599833,0.9999770500343415,0.0005110019248732721,0.9994889980751267
880,0.007456336766681597,0.9925436632333184,0.9999999999628002,3.719979879690527e-11,0.000010717194262160692,0.9999892828057378,0.000059776737053556464,0.9999402232629464,0.0025440419402005822,0.9974559580597994
881,0.004354131307084466,0.9956458686929155,0.9999999801842159,1.9815784124688207e-8,0.0012216494589411507,0.9987783505410589,0.044530773804390744,0.9554692261956093,0.0003950925046605529,0.9996049074953395
882,0.24900861419181314,0.7509913858081869,0.9999999861669513,1.3833048706501927e-8,0.00042645832187989855,0.9995735416781201,0.0030580798604012104,0.9969419201395988,0.0002387702227463921,0.9997612297772536
883,0.004343097743810906,0.9956569022561891,0.9999999995798163,4.201836656392288e-10,0.0000408224233389388,0.9999591775766611,0.00029208886683625043,0.9997079111331637,0.00021969845930915733,0.9997803015406909
884,0.020304394641386333,0.9796956053586137,0.999999999960016,3.998401609806024e-11,0.0004759865835268315,0.9995240134164731,0.004580222811270937,0.9954197771887291,0.0010176947915880314,0.9989823052084119
885,0.0015790503174104532,0.9984209496825895,0.9999997953384968,2.046615031892074e-7,0.000009176143946178394,0.9999908238560539,0.00005059062511501165,0.999949409374885,0.00011520612731656135,0.9998847938726835
886,0.014937122891282116,0.9850628771087179,0.9999999999945721,5.42788036739239e-12,0.00009170126360349883,0.9999082987363965,0.0006804656015970274,0.9993195343984029,0.0009116469280043992,0.9990883530719956
887,0.0015790503174104532,0.9984209496825895,0.9999999999948297,5.170308625679354e-12,0.000057484359261432595,0.9999425156407385,0.0008289468105365236,0.9991710531894635,0.000748433415067193,0.9992515665849329
888,0.0015790503174104532,0.9984209496825895,0.9999999642578579,3.574214213486471e-8,0.0000023897064941566962,0.9999976102935059,0.0000024843847431871703,0.9999975156152568,0.00024616850600709354,0.9997538314939929
889,0.018220632157743007,0.981779367842257,0.9999999996199649,3.8003511448891913e-10,0.00003812496042480593,0.9999618750395752,0.0002727839894042925,0.9997272160105957,0.00024611717131809205,0.9997538828286819
890,0.535398465578097,0.464601534421903,0.9999999295685774,7.043142258300605e-8,0.0000029837510992476317,0.9999970162489008,8.68968927176436e-7,0.9999991310310729,0.00022206881843253617,0.9997779311815674
891,0.020302443896537303,0.9796975561034627,0.9999999999433915,5.660849566879733e-11,0.00040537440344730406,0.9995946255965527,0.0029065254157633674,0.9970934745842366,0.0002857419763511757,0.9997142580236488
892,0.0015790503174104532,0.9984209496825895,0.9999994165034308,5.834965691731142e-7,0.000025254769416029877,0.9999747452305839,0.000026252659374348672,0.9999737473406256,0.015531456365711323,0.9844685436342887
893,0.0015790503174104532,0.9984209496825895,0.999999999999768,2.320366121466577e-13,0.0000809717352440067,0.999919028264756,0.00022040794075841994,0.9997795920592416,0.0007970532621098326,0.9992029467378901
894,0.014936444117417277,0.9850635558825828,0.9999999996073659,3.9263414741697034e-10,0.000002747255294611699,0.9999972527447054,0.0000038472598298892985,0.9999961527401701,0.0008371410662829548,0.999162858933717
895,0.020298759880028005,0.979701240119972,0.9999999999867193,1.3280709865171048e-11,0.0000053526412728489845,0.9999946473587271,0.000014568935073407464,0.9999854310649265,0.0008308429715827231,0.9991691570284172
896,0.00434380817100121,0.9956561918289988,0.9999999999469533,5.3046678161194905e-11,0.00039779101782371217,0.9996022089821763,0.0028520286741072587,0.9971479713258927,0.0003076120281895658,0.9996923879718105
897,0.0015790503174104532,0.9984209496825895,0.9999999999772249,2.277511512716046e-11,0.000006759857431633709,0.9999932401425684,0.000028015528175810985,0.9999719844718242,0.0005814290163631728,0.9994185709836368
898,0.007456336766681597,0.9925436632333184,0.9999999270534483,7.294655168799125e-8,0.00003936775594086414,0.9999606322440592,0.00028174853892912297,0.9997182514610709,0.0002629095585385811,0.9997370904414614
899,0.018229536238786367,0.9817704637612137,0.9999999972872042,2.7127957658024116e-9,0.0006732497481856987,0.9993267502518143,0.012741481084943914,0.9872585189150561,0.0002875715601597868,0.9997124284398402
900,0.014937763264824752,0.9850622367351752,0.9999999821446296,1.7855370404440407e-8,0.00007588973001350921,0.9999241102699865,0.0014220676202320662,0.9985779323797679,0.00015961565562457595,0.9998403843443754
901,0.014947917619610769,0.9850520823803892,0.9999999995396889,4.6031112255207063e-10,0.012657015608108519,0.9873429843918915,0.0002987648002813027,0.9997012351997187,0.0006726848512819228,0.9993273151487181
902,0.020298714253853704,0.9797012857461463,0.9999671103683582,0.00003288963164183034,0.000002380503774166752,0.9999976194962258,0.0000033332395433680063,0.9999966667604566,0.0018235069402098912,0.9981764930597901
903,0.25490742028080093,0.7450925797191991,0.9999999998586071,1.4139289739034666e-10,0.000010251510896631015,0.9999897484891034,0.00007605274067461756,0.9999239472593254,0.00046879263286427335,0.9995312073671357
904,0.10730037257073814,0.8926996274292619,0.9999999997673008,2.32699193247754e-10,0.000594871320040776,0.9994051286799592,0.008642324856191127,0.9913576751438089,0.0007585744098230755,0.9992414255901769
905,0.004343028957726951,0.995656971042273,0.9999999976996952,2.3003048355008104e-9,0.00002472235949597824,0.999975277640504,0.000025701844645636728,0.9999742981553543,0.0002677079361858554,0.9997322920638142
906,0.014936438584360258,0.9850635614156398,0.9999999979628873,2.0371127007479117e-9,2.7653534242545015e-7,0.9999997234646576,8.053641602156698e-8,0.999999919463584,0.00020414137826400792,0.999795858621736
907,0.01822042300956319,0.9817795769904368,0.9999999614655398,3.853446017831885e-8,0.0000027834031109216607,0.9999972165968891,8.106208375782607e-7,0.9999991893791624,0.00023719647256859088,0.9997628035274314
908,0.5851844596327884,0.4148155403672116,0.9999999999606564,3.934363945745645e-11,0.0004644901511971885,0.9995355098488028,0.00446917548915958,0.9955308245108404,0.0010177475366057182,0.9989822524633942
909,0.01822042081560031,0.9817795791843997,0.9999999978132312,2.1867687660659385e-9,2.672071391888303e-7,0.9999997327928608,7.78197287077184e-8,0.9999999221802713,0.00021806315082795115,0.999781936849172
910,0.004343015104646421,0.9956569848953536,0.9999858770856094,0.000014122914390624075,0.000002442037522464383,0.9999975579624776,0.000002538805292872045,0.9999974611947071,0.00023383361626532986,0.9997661663837347
911,0.0043430175543302816,0.9956569824456697,0.9999999495306585,5.0469341483783126e-8,0.0000028632143662980973,0.9999971367856337,8.338645662453613e-7,0.9999991661354337,0.00025534907645269274,0.9997446509235474
912,0.007456336766681597,0.9925436632333184,0.999999960272379,3.97276209707087e-8,0.0000023120295267620283,0.9999976879704733,0.0000024036296810818616,0.9999975963703189,0.00028307170995470156,0.9997169282900453
913,0.08101175426173952,0.9189882457382604,0.9999999997994442,2.0055579419420155e-10,0.000002008348072225164,0.9999979916519278,0.0000020879150630127826,0.9999979120849369,0.0003957803316106388,0.9996042196683894
914,0.004343017585969187,0.9956569824140308,0.9999999627867742,3.721322583416509e-8,0.000002955362809227832,0.9999970446371907,8.607012999172129e-7,0.9999991392987001,0.00022205279572196928,0.999777947204278
915,0.0015790503174104532,0.9984209496825895,0.9999999920470749,7.952925096255115e-9,0.03435913664319718,0.9656408633568028,0.0022722251107150713,0.9977277748892849,0.00040544392943814365,0.9995945560705618
916,0.0015790503174104532,0.9984209496825895,0.9999999972867841,2.7132158741949297e-9,0.000025347156409039254,0.999974652843591,0.00002635140111900421,0.999973648598881,0.0002389742968249929,0.999761025703175
917,0.004343014442203026,0.995656985557797,0.999982840702016,0.000017159297983959654,0.000002308372041183042,0.9999976916279588,0.0000023998446359670072,0.999997600155364,0.0003001863955451695,0.9996998136044548
918,0.01493644110531973,0.9850635588946802,0.9999999998162212,1.8377876997988096e-10,0.0000024748971100870035,0.9999975251028899,7.207734878310753e-7,0.9999992792265122,0.00042427060604046144,0.9995757293939596
919,0.020298782782795705,0.9797012172172043,0.9999959757248307,0.000004024275169323133,0.000021378042115628145,0.9999786219578843,0.00002222530568221086,0.9999777746943178,0.0005155350214604765,0.9994844649785395
920,0.5851398749836129,0.41486012501638714,0.9999999977337695,2.26623053656283e-9,2.680811520782651e-7,0.999999731918848,7.80742707313689e-8,0.9999999219257293,0.0002347468095479599,0.9997652531904521
921,0.018220504781201734,0.9817794952187983,0.9999999999998415,1.5853984791647235e-13,0.000040911947875218476,0.9999590880521247,0.00008267894762689501,0.9999173210523731,0.00035702773951939076,0.9996429722604806
922,0.02029873864754474,0.9797012613524553,0.9999999963546358,3.6453642326961244e-9,5.413058560107833e-7,0.999999458694144,4.305880452814617e-7,0.9999995694119547,0.00012301142567146777,0.9998769885743285
923,0.018226329794036704,0.9817736702059633,0.9999999349323647,6.506763527980297e-8,0.0005598278503606206,0.9994401721496394,0.008129220331889531,0.9918707796681104,0.0008105488823333587,0.9991894511176667
924,0.01822042123684694,0.981779578763153,0.9999999966315296,3.368470391507117e-9,5.370902784036398e-7,0.9999994629097216,4.272347149942728e-7,0.9999995727652851,0.00010279564014723163,0.9998972043598527
925,0.10730037257073814,0.8926996274292619,0.999999959386065,4.061393499288357e-8,0.00481818674226015,0.9951818132577398,0.00002792396181871801,0.9999720760381813,0.0002386969329160162,0.999761303067084
926,0.0015790503174104532,0.9984209496825895,0.9999927848843694,0.0000072151156306210495,0.000001371159164914513,0.9999986288408351,3.993277820072491e-7,0.999999600672218,0.001072574145340289,0.9989274258546597
927,0.24897241426376146,0.7510275857362385,0.9999991969848065,8.03015193451273e-7,3.5633086806064013e-7,0.999999643669132,2.1292282833701278e-7,0.9999997870771716,0.001111466719228525,0.9988885332807714
928,0.01822042334104158,0.9817795766589584,0.9999999577206546,4.227934535805389e-8,0.000002003556917611917,0.9999979964430824,0.000002082934127486759,0.9999979170658725,0.00039582239457919255,0.9996041776054209
929,0.018222605635558463,0.9817773943644416,0.9999999999426661,5.733391539308741e-11,0.0003930366097321778,0.9996069633902678,0.002817865276431363,0.9971821347235686,0.00026750325558493515,0.9997324967444151
930,0.0015790503174104532,0.9984209496825895,0.9999589655014617,0.00004103449853831709,0.009480491139743691,0.9905195088602563,0.00011268939173312474,0.9998873106082669,0.0008115402733145238,0.9991884597266855
931,0.06718496063110624,0.9328150393688938,0.9999999998096358,1.9036416887274754e-10,0.0000023322719418442626,0.9999976677280582,0.000002424674640724149,0.9999975753253593,0.00024613296900492164,0.9997538670309951
932,0.014936498229676971,0.985063501770323,0.9999999999819871,1.8012924485333315e-11,0.000028164638878505675,0.9999718353611214,0.000039441337909849025,0.9999605586620901,0.0009609727327335382,0.9990390272672665
933,0.018220429529583405,0.9817795704704166,0.9999999987060855,1.293914531075302e-9,0.000004348160064926164,0.9999956518399351,0.000008787067364317467,0.9999912129326357,0.00023474518579315307,0.9997652548142069
934,0.5851396976783533,0.4148603023216467,0.9999685770124068,0.000031422987593177076,0.000002886400242005619,0.999997113599758,0.000006155861316112218,0.9999938441386839,0.001370265611337867,0.9986297343886621
935,0.00434301680079023,0.9956569831992098,0.9999999970164433,2.98355673500339e-9,3.576094111644914e-7,0.9999996423905888,2.1369380572807245e-7,0.9999997863061942,0.0009347610013914883,0.9990652389986086
936,0.0015790503174104532,0.9984209496825895,0.9999998539768955,1.4602310449696176e-7,0.0000037888180909840916,0.9999962111819091,0.000005305702901167145,0.9999946942970989,0.001078344723321655,0.9989216552766783
937,0.004360864743989405,0.9956391352560106,0.9999999770975995,2.29024005315992e-8,0.07059278477219054,0.9294072152278094,0.0032879037608484793,0.9967120962391515,0.00030279719314824685,0.9996972028068517
938,0.018220945415971402,0.9817790545840286,0.9999999999953044,4.695577260349637e-12,0.00009150916938438047,0.9999084908306156,0.0006790525698548997,0.9993209474301451,0.0007672362096336884,0.9992327637903663
939,0.10730037257073814,0.8926996274292619,0.9993844416164065,0.0006155583835935063,0.000005721641077285298,0.9999942783589227,0.0000016663348058327585,0.9999983336651942,0.0007903183839663581,0.9992096816160336
940,0.06718493112491897,0.932815068875081,0.9999753832343586,0.00002461676564136095,0.00000462118584674505,0.9999953788141532,0.000013118405953761538,0.9999868815940463,0.00014855185453194135,0.9998514481454681
941,0.018220452933012676,0.9817795470669873,0.9999999974557636,2.544236377133302e-9,0.000023280610054347503,0.9999767193899457,0.000024202970431126932,0.9999757970295688,0.0002859638273010877,0.9997140361726989
942,0.01493643866002181,0.9850635613399782,0.9999999954652485,4.5347514632254615e-9,3.19237624640175e-7,0.9999996807623753,1.252421237838929e-7,0.9999998747578762,0.0007778392124294939,0.9992221607875705
943,0.018220197604941868,0.9817798023950581,0.9992778920882701,0.0007221079117298856,0.000059671828246068137,0.9999403281717539,0.0002375818205680404,0.999762418179432,0.0012197662459545054,0.9987802337540455
944,0.018220945416963737,0.9817790545830363,0.9999999986769184,1.3230816442444393e-9,0.00009150932785988408,0.9999084906721402,0.0006790550090044303,0.9993209449909956,0.0007672362470565413,0.9992327637529435
945,0.08101188107702607,0.9189881189229739,0.9999999999918157,8.184342092931729e-12,0.000023987104726712568,0.9999760128952733,0.000024937461473340927,0.9999750625385266,0.00025224084193919917,0.9997477591580608
946,0.36343792633015004,0.63656207366985,0.9999916490147531,0.000008350985246874387,0.0000034353489910475553,0.999996564651009,0.0000035714688552191353,0.9999964285311448,0.00024026273877235637,0.9997597372612277
947,0.014937641739774743,0.9850623582602253,0.9999999851234702,1.4876529785823323e-8,0.00006893683268681782,0.9999310631673132,0.0012916312343062481,0.9987083687656938,0.0002232061143837547,0.9997767938856162
948,0.014936442537113776,0.9850635574628862,0.9999999507999415,4.920005847175446e-8,0.0000023796634635926215,0.9999976203365364,0.0000024739442699404002,0.9999975260557301,0.00021976304856754621,0.9997802369514325
949,0.004343017622909974,0.99565698237709,0.9999996749803552,3.250196447535103e-7,0.000002060236333016726,0.999997939763667,0.0000021418582512421464,0.9999978581417488,0.000470632253035837,0.9995293677469642
950,0.014938722562560307,0.9850612774374397,0.999962328218609,0.00003767178139102434,0.00016683192204063152,0.9998331680779594,0.0024452229596707772,0.9975547770403292,0.0017175187049747972,0.9982824812950252
951,0.018220632157676393,0.9817793678423236,0.9999999997162576,2.8374236293871036e-10,0.00003812494966157405,0.9999618750503384,0.000272783818886575,0.9997272161811134,0.00024611715986559495,0.9997538828401344
952,0.0015790503174104532,0.9984209496825895,0.9999999999514404,4.855960078486987e-11,0.00016291383733492494,0.9998370861626651,0.0011664713552297743,0.9988335286447703,0.0006364984186764484,0.9993635015813236
953,0.020298749738747034,0.979701250261253,0.9999999997385454,2.6145463571936034e-10,0.000003469186099338832,0.9999965308139006,0.000007399664992958014,0.999992600335007,0.0006605098799670683,0.999339490120033
954,0.0015790503174104532,0.9984209496825895,0.9999999719348082,2.8065191837178816e-8,0.000002596533410612843,0.9999974034665894,7.561980799159358e-7,0.9999992438019201,0.0003570528995907194,0.9996429471004092
955,0.004343008975268039,0.9956569910247319,0.9999537438529056,0.0000462561470944145,0.00000237854771105525,0.999997621452289,0.0000033304949212446966,0.9999966695050787,0.0018368495206630378,0.998163150479337
956,0.014936441083251872,0.9850635589167481,0.9999999482168207,5.1783179300102233e-8,0.000002489212154354101,0.9999975107878456,7.249425114009024e-7,0.9999992750574886,0.00042430368860841693,0.9995756963113915
957,0.5353984664712022,0.46460153352879785,0.9999999627773759,3.7222624094113144e-8,0.0000030084029616870664,0.9999969915970384,8.761483807381919e-7,0.9999991238516193,0.0002092249357248917,0.9997907750642752
958,0.06718494042688723,0.9328150595731127,0.9999982773446131,0.0000017226553868932015,4.7003558965045797e-7,0.9999995299644103,3.7827358055501794e-7,0.9999996217264194,0.001977701904173473,0.9980222980958265
959,0.018221311906458808,0.9817786880935412,0.9999999833760846,1.662391535539598e-8,0.00006646511015647416,0.9999335348898435,0.001245271469555045,0.998754728530445,0.00026524900636760513,0.9997347509936324
960,0.014936450831981009,0.985063549168019,0.9999999999999791,2.0872192862952943e-14,0.000004689384633693391,0.9999953106153663,0.000009476590440126101,0.9999905234095599,0.00018222668696683722,0.9998177733130331
961,0.01822060648366147,0.9817793935163386,0.9999999999992015,7.984723993104126e-13,0.00003349942478887951,0.9999665005752111,0.00023968145444045618,0.9997603185455596,0.00039575531305951686,0.9996042446869405
962,0.06719561487240504,0.932804385127595,0.9999999999634859,3.6514125056896773e-11,0.0003473821620921676,0.9996526178379078,0.0024898935974474517,0.9975101064025526,0.0005111439272545397,0.9994888560727455
963,0.018220423669550203,0.9817795763304498,0.9999999422094898,5.779051015508685e-8,0.0000022465217291380888,0.9999977534782709,0.00000233552686560305,0.9999976644731344,0.0002629752476760001,0.999737024752324
964,0.0015790503174104532,0.9984209496825895,0.9988675169143499,0.00113248308565006,0.000031291449636280664,0.9999687085503637,0.00002489114792182136,0.9999751088520782,0.0011846662548337516,0.9988153337451663
965,0.08101188143482761,0.9189881185651724,0.9999995349943145,4.6500568551266497e-7,0.00002424710328190132,0.9999757528967181,0.000025207843675025882,0.999974792156325,0.0002394350109031683,0.9997605649890968
966,0.0669490948990576,0.9330509051009424,0.9256091105214385,0.07439088947856154,0.0001171700851147397,0.9998828299148853,0.0001641822159395209,0.9998358177840605,0.11067993798275343,0.8893200620172466
967,0.014943390371811395,0.9850566096281886,0.9999999993460993,6.539007113559592e-10,0.007544208508119723,0.9924557914918802,0.0003722958728695128,0.9996277041271305,0.0002193534529015502,0.9997806465470984
968,0.020298792271559184,0.9797012077284408,0.9999999980937189,1.9062811329462193e-9,0.000023940280937854754,0.9999760597190621,0.00002488877347757626,0.9999751112265224,0.0003078401235099383,0.9996921598764901
969,0.01823061500067967,0.9817693849993203,0.999999996137724,3.862276054533709e-9,0.0007519709082813229,0.9992480290917187,0.014250229010667673,0.9857497709893324,0.00017306160322049527,0.9998269383967795
970,0.014936450698267156,0.9850635493017328,0.9999999999999789,2.1094237467877974e-14,0.00000463947360493923,0.999995360526395,0.000009375726978454736,0.9999906242730215,0.00019234554582770225,0.9998076544541723
971,0.014936453357863937,0.985063546642136,0.9999999996593638,3.4063618592483635e-10,0.000004432436072178751,0.9999955675639278,0.000012582347944858055,0.9999874176520551,0.00014831430387037247,0.9998516856961296
972,0.014942377711537752,0.9850576222884623,0.9952726043046481,0.004727395695351855,0.0007329046806751735,0.9992670953193248,0.009959881352483319,0.9900401186475167,0.0002408447262021933,0.9997591552737978
973,0.014940392109496327,0.9850596078905036,0.9999999998316624,1.6833756610878936e-10,0.004432618835316244,0.9955673811646838,0.00002569387617834179,0.9999743061238217,0.000307534441317798,0.9996924655586822
974,0.0015790503174104532,0.9984209496825895,0.9999999999779428,2.2057244919437835e-11,0.00009760251214253048,0.9999023974878575,0.0005681786037524119,0.9994318213962475,0.00043002428078433967,0.9995699757192157
975,0.08101204382104803,0.918987956178952,0.9999999964174928,3.5825071798001318e-9,0.00003398195153086008,0.9999660180484692,0.0000724823602232505,0.9999275176397767,0.0007623723382422506,0.9992376276617577
976,0.5353984251385907,0.4646015748614093,0.9999999967816382,3.218361799284253e-9,5.64769020694547e-7,0.9999994352309793,4.492520927975033e-7,0.9999995507479073,0.00010279548913578132,0.9998972045108642
977,0.01822234128825172,0.9817776587117483,0.9999999911076117,8.892388270176355e-9,0.00034556965785707063,0.999654430342143,0.0024768866811537395,0.9975231133188462,0.00043014845585222163,0.9995698515441478
978,0.1073003725707382,0.8926996274292618,0.9999998618159323,1.3818406774390724e-7,0.000003858053574091841,0.9999961419464259,0.000005402710391563865,0.9999945972896085,0.0010017679639142349,0.9989982320360857
979,0.2489870431170052,0.7510129568829949,0.9999999999945517,5.448308471045493e-12,0.00007001533947640715,0.9999299846605236,0.001339432739933343,0.9986605672600667,0.002511255810926816,0.9974887441890732
980,0.004343013555193674,0.9956569864448064,0.9999736027936418,0.000026397206358219627,0.00000471211789840161,0.9999952878821016,0.0000037914197393164743,0.9999962085802607,0.002792915760547865,0.9972070842394521
981,0.014936445863406056,0.985063554136594,0.9999999997062756,2.9372437815311514e-10,0.00000474326869311654,0.9999952567313068,0.000003816847607967358,0.999996183152392,0.002406687413282531,0.9975933125867175
982,0.018220825593027967,0.981779174406972,0.999999995669961,4.330038994027063e-9,0.00009128966211342363,0.9999087103378865,0.0005033165703619764,0.999496683429638,0.0001180016506473399,0.9998819983493527
983,0.014939244147494016,0.985060755852506,0.9999999999480966,5.190337049043592e-11,0.00038772721919053425,0.9996122727808094,0.002779714693215566,0.9972202853067844,0.00030761784723262384,0.9996923821527673
984,0.01822040515664482,0.9817795948433552,0.9999183100821728,0.00008168991782719903,0.000037146994807844926,0.9999628530051922,0.000010818457422316156,0.9999891815425777,0.000744581123285531,0.9992554188767144
985,0.004343020989525286,0.9956569790104747,0.9999999999999596,4.04121180963557e-14,0.000004769050731903052,0.9999952309492681,0.000012979781245020735,0.999987020218755,0.0012503422169962107,0.9987496577830038
986,0.2489729390537771,0.7510270609462228,0.9999999999915108,8.489209335493797e-12,0.000024691512073741735,0.9999753084879263,0.00002566977154007841,0.9999743302284599,0.00028596110743649654,0.9997140388925635
987,0.014936449751310501,0.9850635502486895,0.9999998594354127,1.4056458730316024e-7,0.000006305267368987743,0.999993694732631,0.00000675663252565671,0.9999932433674743,0.0005100292386223853,0.9994899707613776
988,0.08102083643908163,0.9189791635609184,0.9999999999425118,5.7488236393510306e-11,0.0003939711308264853,0.9996060288691735,0.002824580388400536,0.9971754196115995,0.0002675027659017346,0.9997324972340983
989,0.08101145846896182,0.9189885415310382,0.9998550230957871,0.0001449769042128901,0.00000796163125233492,0.9999920383687476,0.000017499463081793157,0.9999825005369182,0.0023282715432298325,0.9976717284567702
990,0.10730037257073814,0.8926996274292619,0.9998898086523046,0.00011019134769540972,9.068276985334269e-7,0.9999990931723015,0.0000019695066586299974,0.9999980304933413,0.04773636251891957,0.9522636374810804
991,0.10730037257073823,0.8926996274292618,0.9999633688486829,0.00003663115131713468,3.2105441938715067e-7,0.9999996789455806,1.2540031831765206e-7,0.9999998745996816,0.03411405538310406,0.9658859446168959
992,0.007456336766681603,0.9925436632333184,0.999788899003053,0.00021110099694698903,4.130535017663405e-7,0.9999995869464983,2.468381881597583e-7,0.9999997531618119,0.000758844442937394,0.9992411555570626
993,0.018220423286112626,0.9817795767138874,0.99999994529621,5.470379005334536e-8,0.0000019692990003530545,0.9999980307009997,0.00000204731795850641,0.9999979526820415,0.00047036208469761247,0.9995296379153024
994,0.004343834661841797,0.9956561653381582,0.9999999874592685,1.2540731453292153e-8,0.00041107678396396256,0.999588923216036,0.0029475201663650297,0.997052479833635,0.00026749381525863544,0.9997325061847414
995,0.0015790503174104532,0.9984209496825895,0.9999989531233812,0.0000010468766188376222,0.000028164198139025362,0.999971835801861,0.000039440349562863195,0.9999605596504372,0.0010903807405469683,0.998909619259453
996,0.01822263314485988,0.9817773668551402,0.9999999999400706,5.99293947800561e-11,0.0003979749390902164,0.9996020250609098,0.002853351315111895,0.9971466486848881,0.00025204482461990723,0.9997479551753801
997,0.01493653287965244,0.9850634671203475,0.9999999999868878,1.3112178010032949e-11,0.0000340505080677657,0.9999659494919322,0.00007262791579440046,0.9999273720842056,0.0008143290622703378,0.9991856709377297
998,0.0671851308346347,0.9328148691653653,0.9999999966391975,3.3608025251652407e-9,0.000007672966667239882,0.9999923270333327,0.00004229579881138017,0.9999577042011886,0.014319110419790415,0.9856808895802096
999,0.018227691785587245,0.9817723082144127,0.9947364329017263,0.0052635670982736915,0.015119334888032477,0.9848806651119675,0.00011923136194581731,0.9998807686380542,0.000726455298210747,0.9992735447017893
1000,0.5851426156958354,0.41485738430416463,0.9999999998985452,1.014548445255059e-10,0.00005894258451443572,0.9999410574154856,0.00024428081601832034,0.9997557191839817,0.0012077523478845296,0.9987922476521155
1001,0.8662942593932763,0.1337057406067237,4.518610706955993e-16,0.9999999999999996,5.864077203061618e-7,0.9999994135922797,4.664631559110864e-7,0.9999995335368441,0.000296589202530602,0.9997034107974694
1002,0.0785545624436518,0.9214454375563482,9.25866289504283e-14,0.9999999999999074,5.711483219808922e-7,0.999999428851678,4.543249288445346e-7,0.9999995456750712,0.0002965892040748703,0.9997034107959252
1003,0.017631234297223797,0.9823687657027762,1.2778795781206056e-15,0.9999999999999987,3.02378306818527e-7,0.9999996976216932,8.806222046656601e-8,0.9999999119377795,0.0004652615716724053,0.9995347384283276
1004,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1005,0.5224509864411285,0.47754901355887147,6.614866412424564e-16,0.9999999999999993,5.369099753232622e-7,0.9999994630900246,4.2708972570841336e-7,0.9999995729102743,0.00043885248222517054,0.9995611475177748
1006,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1007,0.07855456071983652,0.9214454392801634,1.1171153328716516e-15,0.9999999999999989,1.7497237170854415e-7,0.9999998250276283,1.3918325793032076e-7,0.9999998608167421,0.00011398821346941529,0.9998860117865306
1008,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1009,0.0640004792306844,0.9359995207693156,3.2781965656976198e-15,0.9999999999999967,9.59960355340404e-8,0.9999999040039644,2.7957095313144203e-8,0.9999999720429047,0.0001735308741780656,0.999826469125822
1010,0.24038985546733166,0.7596101445326684,7.036430750721493e-13,0.9999999999992963,1.0111861213584922e-7,0.9999998988813878,2.9448952856096186e-8,0.9999999705510472,0.0001627413295412638,0.9998372586704587
1011,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1012,0.5224509756094566,0.47754902439054336,3.2978156950245545e-15,0.9999999999999967,9.970092750650631e-8,0.9999999002990725,2.903607791150019e-8,0.9999999709639221,0.0001627413297432227,0.9998372586702567
1013,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1014,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1015,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1016,0.06400047922421906,0.935999520775781,3.3482191986384422e-15,0.9999999999999967,9.438884747960664e-8,0.9999999056111525,2.7489030946113725e-8,0.9999999725109691,0.00018641503803360263,0.9998135849619664
1017,0.5769923083119435,0.4230076916880565,9.384594452480525e-13,0.9999999999990615,9.38920338699872e-8,0.9999999061079662,2.734434299523229e-8,0.999999972655657,0.00018641503811402146,0.999813584961886
1018,0.07855456023744675,0.9214454397625532,4.220875161036076e-15,0.9999999999999958,8.909597247119783e-8,0.9999999109040275,2.594757714226541e-8,0.9999999740524229,0.00030457023793181855,0.9996954297620682
1019,0.07855456025821841,0.9214454397417816,3.107682567658288e-15,0.9999999999999969,9.573068256996311e-8,0.9999999042693174,2.7879816075460554e-8,0.9999999721201839,0.010035629180908135,0.9899643708190918
1020,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1021,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1022,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1023,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1024,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1025,0.5769923105731838,0.4230076894268162,1.3020298432188355e-15,0.9999999999999987,3.080928594482885e-7,0.9999996919071406,8.972648197422223e-8,0.999999910273518,0.0004652615710030154,0.999534738428997
1026,0.07855456076972296,0.921445439230277,1.0315439048762635e-15,0.999999999999999,1.8643752787864424e-7,0.9999998135624721,1.4830331534566343e-7,0.9999998516966847,0.0000866278081789685,0.9999133721918211
1027,0.014190799625570126,0.9858092003744299,1.4138751832779181e-15,0.9999999999999986,4.684762944738679e-7,0.9999995315237056,1.364353117930817e-7,0.9999998635646882,0.0012348438997605428,0.9987651561002394
1028,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1029,0.07855456058686734,0.9214454394131326,5.632581677124697e-16,0.9999999999999994,1.4441272234193485e-7,0.9999998555872777,1.148743220217391e-7,0.999999885125678,0.00022505189291120858,0.9997749481070888
1030,0.06400047921644482,0.9359995207835552,3.4343987533013898e-15,0.9999999999999966,9.24562867031579e-8,0.9999999075437133,2.6926207681819918e-8,0.9999999730737923,0.0002020727893478826,0.9997979272106521
1031,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1032,0.06400047977683662,0.9359995202231634,1.5649183858415281e-15,0.9999999999999984,1.6675886780439255e-7,0.9999998332411322,1.3264975548226766e-7,0.9999998673502445,0.0001448531998484422,0.9998551468001515
1033,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1034,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1035,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1036,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1037,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1038,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1039,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1040,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1041,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1042,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1043,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1044,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1045,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1046,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1047,0.0785545602525211,0.921445439747479,3.206990264002161e-15,0.9999999999999968,9.391089065084078e-8,0.9999999060891094,2.7349834690558725e-8,0.9999999726501653,0.00017353087449360123,0.9998264691255064
1048,0.014190799418385249,0.9858092005816147,1.1389672030028787e-15,0.9999999999999989,1.7839499886612827e-7,0.9999998216050011,1.4190581621981158e-7,0.9999998580941838,0.00011398821300131286,0.9998860117869987
1049,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1050,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1051,0.06400047921088507,0.935999520789115,4.314593220713277e-15,0.9999999999999957,9.107420949302618e-8,0.9999999089257905,2.6523702772916913e-8,0.9999999734762972,0.0003045702374049349,0.9996954297625951
1052,0.5224509755861612,0.47754902441383884,3.3572344670549834e-15,0.9999999999999967,9.831051425466538e-8,0.9999999016894857,2.8631145264459975e-8,0.9999999713688548,0.0001735308738278255,0.9998264691261721
1053,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1054,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1055,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1056,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1057,0.5224509779156736,0.47754902208432637,1.6026488539910551e-15,0.9999999999999984,1.7077944959511313e-7,0.9999998292205504,1.358479618972548e-7,0.9999998641520381,0.0001448531991254452,0.9998551468008745
1058,0.5769923210872778,0.4230076789127222,4.475156545742351e-16,0.9999999999999996,9.38306503408956e-7,0.9999990616934966,7.463843013629505e-7,0.9999992536156986,0.000598493100597719,0.9994015068994023
1059,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1060,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1061,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1062,0.004146743150657566,0.9958532568493424,3.308211542585774e-15,0.9999999999999967,1.000152188033852e-7,0.9999998999847812,2.912760955308245e-8,0.9999999708723905,0.00016274132969844557,0.9998372586703016
1063,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1064,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1065,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1066,0.01939542553413351,0.9806045744658665,3.3702035414923083e-15,0.9999999999999967,9.869028969883112e-8,0.9999999013097103,2.874174797572594e-8,0.999999971258252,0.0001735308737703556,0.9998264691262296
1067,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1068,0.06400047923614599,0.9359995207638541,3.220176663654791e-15,0.9999999999999968,9.73537149006925e-8,0.9999999026462851,2.83524948043018e-8,0.9999999716475052,0.00016274133007763031,0.9998372586699223
1069,0.017631234264414878,0.9823687657355851,1.0294425641761694e-15,0.999999999999999,1.860577395613923e-7,0.9999998139422605,1.480012094483916e-7,0.9999998519987906,0.0000866278082191336,0.9999133721917809
1070,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1071,0.5224509778901165,0.4775490221098835,1.6063248481832048e-15,0.9999999999999984,1.6968187752041956e-7,0.9999998303181225,1.3497488873473236e-7,0.9999998650251113,0.009471136071826109,0.9905288639281739
1072,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1073,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1074,0.24038985548055397,0.7596101445194461,3.2939594453845323e-15,0.9999999999999967,1.0232568575555149e-7,0.9999998976743143,2.980049116534882e-8,0.9999999701995088,0.00015357283521967547,0.9998464271647803
1075,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1076,0.8662942557685844,0.13370574423141557,4.333644480064787e-15,0.9999999999999957,9.147635077750875e-8,0.9999999085236492,2.6640819124607786e-8,0.9999999733591809,0.0003045702372978282,0.9996954297627022
1077,0.014190799266239024,0.985809200733761,4.694497553508133e-15,0.9999999999999953,8.597781107458095e-8,0.9999999140221889,2.5039469239181968e-8,0.9999999749605307,0.00025678261856656076,0.9997432173814335
1078,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1079,0.24038985718865283,0.7596101428113472,1.1860799321610087e-15,0.9999999999999988,1.8577419804105623e-7,0.999999814225802,1.4777566389715925e-7,0.9999998522243361,0.00011398821199208211,0.999886011788008
1080,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1081,0.5769923105348218,0.4230076894651782,1.3220887457119215e-15,0.9999999999999987,3.0445894999976655e-7,0.99999969554105,8.866817067043987e-8,0.9999999113318293,0.0004930291051873679,0.9995069708948127
1082,0.00414674315095346,0.9958532568490466,3.2580161410679306e-15,0.9999999999999968,1.0120912097783408e-7,0.999999898790879,2.9475311915445632e-8,0.999999970524688,0.00015357283537029013,0.9998464271646297
1083,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1084,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1085,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1086,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1087,0.004146743192512302,0.9958532568074877,1.0999640965596122e-15,0.9999999999999989,1.9347808822701476e-7,0.9999998065219118,1.5390378992118327e-7,0.9999998460962101,0.00009179996503273403,0.9999082000349673
1088,0.8386217738131863,0.16137822618681374,1.1888242329366555e-15,0.9999999999999988,1.86204033479045e-7,0.9999998137959665,1.4811758020873728e-7,0.9999998518824198,0.00011398821193329481,0.9998860117880667
1089,0.06400047885693895,0.9359995211430611,1.731662158298372e-15,0.9999999999999982,3.0883279221553908e-9,0.9999999969116721,8.994188786712075e-10,0.9999999991005811,0.0003210194714988554,0.9996789805285011
1090,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1091,0.5769923098921318,0.4230076901078682,1.4270001426665462e-15,0.9999999999999986,1.7526181786723087e-7,0.9999998247381822,1.394135003728258e-7,0.9999998605864996,0.00017181417035166423,0.9998281858296484
1092,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1093,0.07855456066833784,0.9214454393316621,1.5309265045089292e-15,0.9999999999999984,1.6313667186947488e-7,0.9999998368633282,1.2976844854700134e-7,0.9999998702315515,0.00014485320049979978,0.9998551467995002
1094,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1095,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1096,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1097,0.2403898554518716,0.7596101445481284,3.4049722864666346e-15,0.9999999999999966,9.970842806067342e-8,0.9999999002915719,2.903826231190171e-8,0.9999999709617376,0.00017353087361628554,0.9998264691263837
1098,0.8662942564765184,0.13370574352348163,1.5718283485382098e-15,0.9999999999999984,1.674951974340472e-7,0.9999998325048025,1.3323547522654538e-7,0.9999998667645248,0.00014485319971603244,0.999855146800284
1099,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1100,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1101,0.0785545607601566,0.9214454392398435,4.1478473761212153e-13,0.9999999999995852,1.842387088615814e-7,0.9999998157612912,1.4655424576959758e-7,0.9999998534457543,0.00009179996606477606,0.9999082000339352
1102,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1103,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1104,0.8662942565872683,0.13370574341273167,1.118181118101879e-15,0.9999999999999989,1.834013929122663e-7,0.999999816598607,1.4588819556841592e-7,0.9999998541118045,0.00010515503825281504,0.9998948449617472
1105,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1106,0.01763123426213022,0.9823687657378698,1.0453024914619707e-15,0.999999999999999,1.8386339972224874e-7,0.9999998161366003,1.462557028742167e-7,0.9999998537442971,0.00009179996610669167,0.9999082000338934
1107,0.24038985534037316,0.7596101446596268,4.888682724830841e-15,0.9999999999999951,8.953422890358655e-8,0.9999999104657711,2.6075211373932715e-8,0.9999999739247887,0.0002567826177509249,0.999743217382249
1108,0.01419079940263002,0.98580920059737,1.5608729256393652e-15,0.9999999999999984,1.663277810868373e-7,0.9999998336722189,1.323068438411508e-7,0.9999998676931562,0.00014485319992596211,0.999855146800074
1109,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1110,0.06400047989743422,0.9359995201025658,1.0706929259115531e-15,0.9999999999999989,1.883294433818633e-7,0.9999998116705566,1.4980825587651603e-7,0.9999998501917441,0.00009179996560783597,0.9999082000343922
1111,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1112,0.5224509789265332,0.47754902107346675,1.4516699108711525e-15,0.9999999999999986,2.976833529049478e-7,0.9999997023166471,8.669489892590881e-8,0.9999999133051011,0.0006121359158646116,0.9993878640841354
1113,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1114,0.5224509755117454,0.47754902448825465,3.524043325834825e-15,0.9999999999999964,9.38689395571604e-8,0.9999999061310605,2.7337617195596263e-8,0.9999999726623828,0.013163899794150953,0.986836100205849
1115,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1116,0.014190799275417831,0.9858092007245822,6.878677916562679e-13,0.9999999999993121,9.57478771606599e-8,0.9999999042521228,2.7884823688113295e-8,0.9999999721151763,0.00017353087421563757,0.9998264691257843
1117,0.5224509755862183,0.47754902441378166,4.415722534005576e-12,0.9999999999955843,9.83105142551271e-8,0.9999999016894857,2.863114526459455e-8,0.9999999713688548,0.00017353087382795002,0.999826469126172
1118,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1119,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1120,0.007456336766681603,0.9925436632333184,3.608398424444042e-15,0.9999999999999963,1.0108394260130493e-7,0.9999998989160575,2.9438855982704663e-8,0.999999970561144,0.00016274132954618441,0.9998372586704538
1121,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1122,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1123,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1124,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1125,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1126,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1127,0.2403898554673257,0.7596101445326743,3.3447086159127323e-15,0.9999999999999967,1.0111861213577413e-7,0.9999998988813878,2.944895285607432e-8,0.9999999705510472,0.0001627413295412447,0.9998372586704588
1128,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1129,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1130,0.5769923098396561,0.4230076901603439,7.110009792087843e-16,0.9999999999999993,2.3860811078297043e-7,0.9999997613918892,6.949029131378168e-8,0.9999999305097087,0.0012079801760951105,0.9987920198239049
1131,0.01763123424978997,0.98236876575021,1.4005319100495041e-15,0.9999999999999986,1.7201103669427314e-7,0.9999998279889633,1.36827638467544e-7,0.9999998631723616,0.00017181417103056504,0.9998281858289695
1132,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1133,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1134,0.004146743193307651,0.9958532568066923,1.0832748123249591e-15,0.9999999999999989,1.9578717587424934e-7,0.9999998042128241,1.5574057366056662e-7,0.9999998442594263,0.00008662780719018094,0.9999133721928098
1135,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1136,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1137,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1138,0.06400047920780867,0.9359995207921913,4.3279181529001744e-15,0.9999999999999957,9.030946756872786e-8,0.9999999096905324,2.6300985565547587e-8,0.9999999736990144,0.012761457165405714,0.9872385428345943
1139,0.017631234256301438,0.9823687657436986,1.0868654476476204e-15,0.9999999999999989,1.7826507739800774e-7,0.9999998217349226,1.4180246906724766e-7,0.9999998581975309,0.00010515503890444799,0.9998948449610956
1140,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1141,0.06400047986537463,0.9359995201346254,1.113265447530942e-15,0.9999999999999989,1.8259513757727823e-7,0.9999998174048624,1.452468528019822e-7,0.9999998547531472,0.00010515503835510289,0.9998948449616449
1142,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1143,0.5224509876284141,0.47754901237158587,4.705615716473341e-16,0.9999999999999996,5.878986358425599e-7,0.9999994121013641,4.676491182355295e-7,0.9999995323508818,0.00031860717895679745,0.9996813928210432
1144,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1145,0.28822805561705006,0.71177194438295,3.1724165950943468e-15,0.9999999999999968,9.590981435118741e-8,0.9999999040901857,2.7931984957547612e-8,0.999999972068015,0.00016274133028334299,0.9998372586697166
1146,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1147,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1148,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1149,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1150,0.10730037257073806,0.8926996274292619,1.3813922542562408e-15,0.9999999999999987,2.721373664746755e-7,0.9999997278626336,2.1647399703549473e-7,0.9999997835260029,0.00009179995624651846,0.9999082000437535
1151,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1152,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1153,0.06400047924082099,0.935999520759179,3.171317012796493e-15,0.9999999999999968,9.851584612639499e-8,0.9999999014841539,2.8690944448582965e-8,0.9999999713090556,0.0001535728357335883,0.9998464271642664
1154,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1155,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1156,0.576992312355997,0.423007687644003,1.3747008280829523e-15,0.9999999999999987,4.769730538483529e-7,0.9999995230269462,1.3890984299879e-7,0.999999861090157,0.0011392523452906495,0.9988607476547093
1157,0.01763123426136245,0.9823687657386375,1.0463393733874321e-15,0.999999999999999,1.831259875629907e-7,0.9999998168740124,1.4566912200572308e-7,0.999999854330878,0.006022859379795239,0.9939771406202048
1158,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1159,0.5769923098729823,0.42300769012701767,1.43090619417813e-15,0.9999999999999986,1.7395661074779244e-7,0.9999998260433892,1.3837526211721365e-7,0.9999998616247379,0.011214492691747973,0.988785507308252
1160,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1161,0.576992312253019,0.42300768774698105,1.4100784595369338e-15,0.9999999999999986,4.6721828029421026e-7,0.9999995327817197,1.360689373728332e-7,0.9999998639310627,0.0012348438995600775,0.9987651561004399
1162,0.01939542552997969,0.9806045744700204,3.530789752270324e-15,0.9999999999999964,9.505119309092292e-8,0.9999999049488069,2.7681927090157835e-8,0.9999999723180729,0.00020207278889523549,0.9997979272111047
1163,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1164,0.07855456022252019,0.9214454397774798,4.604430402827418e-15,0.9999999999999954,8.432826995283321e-8,0.9999999156717301,2.4559070338330232e-8,0.9999999754409297,0.00025678261894487034,0.9997432173810551
1165,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1166,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1167,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1168,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1169,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1170,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1171,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1172,0.24038985534042762,0.7596101446595724,6.43001454960407e-12,0.99999999999357,8.953422890418329e-8,0.9999999104657711,2.6075211374106502e-8,0.9999999739247887,0.00025678261775132985,0.9997432173822487
1173,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1174,0.8662942553258426,0.1337057446741574,1.7393083801398892e-15,0.9999999999999982,3.1019641137842303e-9,0.9999999968980359,9.033901695156803e-10,0.9999999990966099,0.00032101947149487745,0.9996789805285051
1175,0.019395425724348932,0.9806045742756511,1.1205756450172393e-15,0.9999999999999989,1.9091560046761665e-7,0.9999998090843996,1.5186543687946937e-7,0.9999998481345631,0.00009788664717813406,0.9999021133528219
1176,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1177,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1178,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1179,0.8662942566380263,0.13370574336197372,1.0601188190105337e-15,0.9999999999999989,1.9069139653012929e-7,0.9999998093086034,1.516870919195067e-7,0.9999998483129081,0.005685421794425865,0.9943145782055741
1180,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1181,0.014190799276689477,0.9858092007233106,3.2118522079210323e-15,0.9999999999999968,9.710204680055237e-8,0.9999999028979532,2.827920103443039e-8,0.999999971720799,0.00016274133011348537,0.9998372586698865
1182,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1183,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1184,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1185,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1186,0.5769923082646466,0.42300769173535335,4.312551129780205e-15,0.9999999999999957,8.941248589755311e-8,0.9999999105875141,2.603975593300302e-8,0.9999999739602441,0.019711407669983007,0.980288592330017
1187,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1188,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1189,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1190,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1191,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1192,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1193,0.019395425535726724,0.9806045744642733,3.310555233347064e-15,0.9999999999999967,1.0008607414953716e-7,0.9999998999139259,2.9148244887944753e-8,0.9999999708517551,0.00016274132968835086,0.9998372586703117
1194,0.07855456026023863,0.9214454397397613,3.1024322610476603e-15,0.9999999999999969,9.637596798798643e-8,0.999999903624032,2.8067743749162047e-8,0.9999999719322562,0.00015357283602223854,0.9998464271639778
1195,0.5224509774592553,0.4775490225407447,5.896462390118208e-16,0.9999999999999994,1.5117830188815808e-7,0.9999998488216981,1.2025606034286223e-7,0.9999998797439397,0.00022505189075488788,0.9997749481092452
1196,0.5769923083384426,0.4230076916615574,3.206814714551977e-15,0.9999999999999968,9.64029269613056e-8,0.999999903597073,2.807559506117017e-8,0.9999999719244049,0.00685864023500729,0.9931413597649927
1197,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1198,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1199,0.017631234240204307,0.9823687657597957,1.5278078801078827e-15,0.9999999999999984,1.628043493413415e-7,0.9999998371956507,1.295040997323833e-7,0.9999998704959002,0.00014485320055955956,0.9998551467994404
1200,0.014190799275420453,0.9858092007245796,4.300618798238797e-12,0.9999999999956993,9.57478771610266e-8,0.9999999042521228,2.7884823688220187e-8,0.9999999721151763,0.00017353087421573927,0.9998264691257842
1201,0.24897241523226354,0.7510275847677365,6.488539374546509e-14,0.9999999999999352,0.7763562762330823,0.22364372376691766,0.9999889021092325,0.00001109789076747525,0.00035465256841668504,0.9996453474315833
1202,0.24897243865620725,0.7510275613437928,0.000002282935064231889,0.9999977170649358,1,0,0.08569111966848793,0.914308880331512,0.00036747062095695464,0.999632529379043
1203,0.014936438268937766,0.9850635617310622,1.2589721225232749e-14,0.9999999999999875,0.0003777545009024758,0.9996222454990975,1,0,0.0004967168167284649,0.9995032831832715
1204,0.5867633204352899,0.4132366795647101,0.9999999896274304,1.0372569581029722e-8,0.17766907207326385,0.8223309279267361,0.001482733731931844,0.9985172662680681,0.9955832741857835,0.004416725814216482
1205,0.018220420581627022,0.981779579418373,1.6087239778651617e-13,0.9999999999998391,0.811007047776773,0.18899295222322698,0.9999931972495643,0.0000068027504357415225,0.000141567759388258,0.9998584322406118
1206,0.004343016662002988,0.995656983337997,5.1071183739234106e-14,0.9999999999999489,1,0,0.05524694244298649,0.9447530575570136,0.001077259860107568,0.9989227401398925
1207,0.014936446865939812,0.9850635531340601,0.00000997358837381204,0.9999900264116262,0.8004502281624294,0.1995497718375706,0.999996414072659,0.00000358592734095442,0.0033526659844046918,0.9966473340155954
1208,0.0015790503174104532,0.9984209496825895,7.284944419557954e-15,0.9999999999999927,1,0,0.22069686242506253,0.7793031375749375,0.011322110798156175,0.9886778892018439
1209,0.007456336766681597,0.9925436632333184,0.000001396506009174526,0.9999986034939908,1,0,0.0011968061535205861,0.9988031938464794,0.004318134438779092,0.995681865561221
1210,0.014936443130991364,0.9850635568690086,0.00000564058575194549,0.9999943594142481,0.7867143052975222,0.21328569470247782,0.9999986752271912,0.0000013247728087861788,0.00435490130744919,0.9956450986925508
1211,0.01493643826893778,0.9850635617310622,3.129691005286489e-14,0.9999999999999687,0.8110052250547624,0.18899477494523764,0.999993127048382,0.000006872951618053236,0.0035430712558030867,0.9964569287441969
1212,0.06735045569994651,0.9326495443000535,1,0,0.001128140308089092,0.998871859691911,0.043949632722668754,0.9560503672773313,0.0003724362250459835,0.999627563774954
1213,0.001579050317410452,0.9984209496825895,0.000001135801212706722,0.9999988641987873,1,0,0.0028335534040193297,0.9971664465959806,0.0006996610107134066,0.9993003389892866
1214,0.0015790503174104532,0.9984209496825895,7.927716760918198e-14,0.9999999999999207,0.7614674126759127,0.23853258732408733,0.9999952577636704,0.000004742236329624561,0.00006933323503895794,0.999930666764961
1215,0.018220420581626973,0.981779579418373,3.4539613700202984e-14,0.9999999999999655,1,0,0.08569126020564233,0.9143087397943577,0.0003086993857186107,0.9996913006142814
1216,0.007456336766681597,0.9925436632333184,0.000011707281840843685,0.9999882927181591,0.7869077259766607,0.2130922740233393,0.9999986908355223,0.0000013091644777141198,0.0005706424337990218,0.999429357566201
1217,0.0015790503174104532,0.9984209496825895,6.445315016408865e-14,0.9999999999999355,1,0,0.08569100147172197,0.9143089985282781,0.0004493478242340864,0.9995506521757659
1218,0.5353984104340745,0.46460158956592545,1.100194206053218e-13,0.99999999999989,0.4126830113424776,0.5873169886575225,0.9999999999998888,1.1124434706744069e-13,0.0004313234199959239,0.999568676580004
1219,0.5353984463825905,0.4646015536174095,0.0000024668289956424585,0.9999975331710044,1,0,0.041374042095411574,0.9586259579045884,0.01011224457031617,0.9898877554296839
1220,0.0043430166620011595,0.9956569833379988,6.799003483896228e-14,0.999999999999932,0.2895848976952373,0.7104151023047627,0.9999999999866358,1.336419863662286e-11,0.00006598983313548423,0.9999340101668646
1221,0.2530817178603291,0.7469182821396709,0.9998817256408514,0.00011827435914857354,0.39448052775467196,0.6055194722453281,0.0065142479437056075,0.9934857520562944,0.9999997769384588,2.2306154123796773e-7
1222,0.018220813625583216,0.9817791863744167,0.0005873814591254843,0.9994126185408745,1,0,0.07377254465391916,0.9262274553460809,0.004114243350813554,0.9958857566491864
1223,0.018220451931021377,0.9817795480689786,0.00004685031310950903,0.9999531496868905,0.8631022823870187,0.1368977176129813,0.9999994735996134,5.264003866134459e-7,0.008218987822817317,0.9917810121771827
1224,0.014936438268937922,0.9850635617310621,1.9845475842376915e-13,0.9999999999998015,0.5644166795452363,0.43558332045476367,0.9999999999998432,1.567634910770721e-13,0.0005916464296393591,0.9994083535703606
1225,0.014936440170470983,0.985063559829529,0.0000022060148107452288,0.9999977939851893,1,0,0.07377691002480624,0.9262230899751938,0.0059098998926126675,0.9940901001073873
1226,0.014190936234266078,0.985809063765734,9.416552843737817e-14,0.9999999999999059,0.00014589468008707152,0.9998541053199129,0.00004248175848406119,0.9999575182415159,0.9999999999357672,6.423284126810813e-11
1227,0.5851398718668331,0.41486012813316686,7.448544645430846e-12,0.9999999999925514,1,0,0.19484750273474033,0.8051524972652597,0.0007436105225694342,0.9992563894774306
1228,0.018220420581626973,0.981779579418373,3.541639091155956e-14,0.9999999999999646,1,0,0.07378628889930032,0.9262137111006997,0.00008152991695208308,0.9999184700830479
1229,0.004349397713465183,0.9956506022865348,0.999715745704194,0.0002842542958060301,0.0019390573093582212,0.9980609426906418,0.025224497496365406,0.9747755025036346,0.9999999999989784,1.021627227260069e-12
1230,0.018220420581626973,0.981779579418373,3.2679200110911917e-14,0.9999999999999674,1,0,0.1948582097129191,0.8051417902870809,0.0006077996241156933,0.9993922003758843
1231,0.0043430169255144835,0.9956569830744855,0.0000011105522713031698,0.9999988894477287,1,0,0.0009345220795835482,0.9990654779204164,0.00013878095610842225,0.9998612190438916
1232,0.018220421281794467,0.9817795787182055,0.0000010463709159612616,0.9999989536290841,1,0,0.0001674939650721464,0.9998325060349279,0.0008098706789467737,0.9991901293210532
1233,0.06718494271685795,0.9328150572831421,8.538932091339186e-14,0.9999999999999146,0.0004105276713794181,0.9995894723286206,1,0,0.00014215680074716684,0.9998578431992529
1234,0.014936438268937794,0.9850635617310622,5.002533572520147e-14,0.9999999999999499,0.5895510515326026,0.41044894846739743,0.9999999995689106,4.3108938641012173e-10,0.000559139211815118,0.9994408607881848
1235,0.06718494271685775,0.9328150572831423,3.4148923478817456e-14,0.9999999999999658,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1236,0.018405067468267557,0.9815949325317325,0.9999995880610311,4.119389689360986e-7,0.2729385804369715,0.7270614195630285,0.002263481881058086,0.9977365181189419,0.9999999860451265,1.3954873478994045e-8
1237,0.020298737561585692,0.9797012624384143,3.81374782711574e-14,0.9999999999999618,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1238,0.018220422882552035,0.981779577117448,0.0000034386356436446025,0.9999965613643563,1,0,0.0034362843995846934,0.9965637156004153,0.00032814809834986667,0.9996718519016501
1239,0.007456336766681603,0.9925436632333184,5.825837685830523e-13,0.9999999999994175,0.009626174545861442,0.9903738254541385,0.03193687127664419,0.9680631287233558,1,0
1240,0.08101174850640365,0.9189882514935963,0.0000020942195022907106,0.9999979057804977,1,0,0.055254824579071,0.944745175420929,0.0007760089584567926,0.9992239910415432
1241,0.014936446255157313,0.9850635537448427,0.000009265005132907654,0.9999907349948671,1,0,0.3181814883416663,0.6818185116583337,0.0005352817801113095,0.9994647182198887
1242,0.588841777492262,0.41115822250773804,0.9998218705682329,0.0001781294317670934,0.40361275721414935,0.5963872427858506,0.008002848620957306,0.9919971513790427,0.9999986752051984,0.0000013247948016381628
1243,0.5883265292531268,0.4116734707468732,0.9999697706681752,0.000030229331824838113,0.3251254177008607,0.6748745822991393,0.03887865520829386,0.9611213447917062,0.9999999520923831,4.790761687356593e-8
1244,0.018220421105332438,0.9817795788946676,7.826558234577385e-7,0.9999992173441765,1,0,0.22612841472142714,0.7738715852785729,0.004119572452688562,0.9958804275473114
1245,0.018220420581626987,0.981779579418373,5.87401894822809e-14,0.9999999999999413,0.6252287924992751,0.3747712075007249,0.9999999971228166,2.8771833804341895e-9,0.00009688017124532366,0.9999031198287547
1246,0.014936441485396646,0.9850635585146034,0.0000037314918028582344,0.9999962685081971,0.761465320279065,0.238534679720935,0.9999952580777557,0.0000047419222443112474,0.0000777117387425149,0.9999222882612575
1247,0.018220420579575496,0.9817795794204245,4.0344072226825746e-14,0.9999999999999597,0.6252288903049702,0.3747711096950298,0.9999999904675928,9.53240719692161e-9,0.00004623233774006663,0.99995376766226
1248,0.0810117574790667,0.9189882425209333,0.000005316174709758951,0.9999946838252902,0.8110044679497859,0.18899553205021413,0.9999931959415506,0.000006804058449438877,0.0002601162768379685,0.999739883723162
1249,0.0015790503174104532,0.9984209496825895,1,0,0.29617112535910517,0.7038288746408948,0.03319191167043379,0.9668080883295662,0.00035557638316340495,0.9996444236168366
1250,0.0015790503174104532,0.9984209496825895,0.000002816741472222305,0.9999971832585278,1,0,0.041471764003070045,0.9585282359969299,0.004643212558408853,0.9953567874415912
1251,0.0015790503174104532,0.9984209496825895,4.373767333210181e-14,0.9999999999999563,0.7615217774181916,0.2384782225818084,0.9999904369872484,0.00000956301275156779,0.00012329955761071002,0.9998767004423893
1252,0.007456336766681597,0.9925436632333184,0.999999982609788,1.7390212048162823e-8,0.20419092084450538,0.7958090791554946,0.0357245223985364,0.9642754776014636,0.9958224377151814,0.004177562284818581
1253,0.0015790503174104532,0.9984209496825895,0.000002354173822227007,0.9999976458261778,1,0,0.0737862901537865,0.9262137098462135,0.00006257201252355524,0.9999374279874764
1254,0.004343016662002988,0.995656983337997,6.373290876396392e-14,0.9999999999999363,1,0,0.5216598302214293,0.47834016977857075,0.02409056882483327,0.9759094311751667
1255,0.007456336766681603,0.9925436632333184,0.000005998353691026905,0.999994001646309,0.8110041450702495,0.18899585492975046,0.9999931960861076,0.000006803913892405866,0.0002601163797401121,0.9997398836202599
1256,0.24897241523226313,0.7510275847677369,1.6504057581424582e-14,0.9999999999999835,1,0,0.22659371921160765,0.7734062807883924,0.00034154517564937467,0.9996584548243507
1257,0.014936438268937808,0.9850635617310622,5.770281097363361e-14,0.9999999999999423,0.8110063061951636,0.18899369380483644,0.9999931688143001,0.000006831185699884834,0.001523608639972119,0.9984763913600279
1258,0.0015790503174104532,0.9984209496825895,0.0000010315586986121241,0.9999989684413014,1,0,0.07378591292483808,0.926214087075162,0.0003078789818784245,0.9996921210181215
1259,0.0015790503174104532,0.9984209496825895,8.726795840511668e-7,0.999999127320416,1,0,0.19411545871519756,0.8058845412848025,0.010042238840317916,0.989957761159682
1260,0.004343016662003099,0.9956569833379969,5.261381728345895e-13,0.9999999999994739,0.22901575396548335,0.7709842460345167,0.9999999999998743,1.2567724638756772e-13,0.0002066685137686813,0.9997933314862313
1261,0.0015790503174104532,0.9984209496825895,0.000004530876570329018,0.9999954691234296,0.2895816524981365,0.7104183475018635,0.9999999999986038,1.3962164757685969e-12,0.00043518298334893954,0.999564817016651
1262,0.018241796915932605,0.9817582030840674,0.9999999976387512,2.361248752080769e-9,0.03099058230889954,0.9690094176911005,0.000967040695112345,0.9990329593048877,0.9996458218687797,0.0003541781312202952
1263,0.007456336766681597,0.9925436632333184,0.00002317164325441681,0.9999768283567456,0.12018027809529745,0.8798197219047026,1,0,0.0003056726107674011,0.9996943273892326
1264,0.018220423423853,0.981779576576147,0.0000042475870656860355,0.9999957524129344,0.5282720388710117,0.4717279611289883,0.9999999999875799,1.2420064976481626e-11,0.00007780369061254933,0.9999221963093875
1265,0.01822042197448191,0.9817795780255181,0.0000020815631224581893,0.9999979184368776,1,0,0.07378626665585475,0.9262137333441453,0.00007932106295061741,0.9999206789370494
1266,0.020298737561585886,0.9797012624384142,2.205437261333419e-13,0.9999999999997795,0.4493606586638148,0.5506393413361852,0.9999999999998836,1.163513729807164e-13,0.00011035290061919538,0.9998896470993808
1267,0.5851398718667655,0.4148601281332345,1.2400926052956427e-14,0.9999999999999876,1,0,0.22064539681388318,0.7793546031861168,0.011917634978561591,0.9880823650214384
1268,0.5851398919521336,0.41486010804786644,0.000002211945947543639,0.9999977880540525,1,0,0.055252067618178365,0.9447479323818216,0.0008810672131317918,0.9991189327868683
1269,0.004343016662002981,0.995656983337997,3.81041020140643e-14,0.9999999999999619,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1270,0.004343016662002981,0.995656983337997,3.4004569458605895e-14,0.999999999999966,0.0013706807806636323,0.9986293192193364,1,0,0.00033118297309074065,0.9996688170269092
1271,0.020298746855759952,0.9797012531442401,0.000008517039936830796,0.9999914829600631,0.17565833377942988,0.8243416662205701,0.9999999999999587,4.1300296516055823e-14,0.00009097787363469007,0.9999090221263653
1272,0.0015790503174104532,0.9984209496825895,0.0000023619189549890593,0.999997638081045,1,0,0.06430629359384611,0.9356937064061539,0.0031459614670742847,0.9968540385329258
1273,0.01822043008523953,0.9817795699147605,0.000014202746018770507,0.9999857972539812,0.8068716266702224,0.19312837332977761,0.9999986971265804,0.0000013028734195952296,0.0007241389175041849,0.9992758610824958
1274,0.08101174267431616,0.9189882573256838,1.0499027020562219e-13,0.999999999999895,1,0,0.04154169510482178,0.9584583048951782,0.000738298764725423,0.9992617012352746
1275,0.0015790503174104532,0.9984209496825895,0.00003390209494195017,0.9999660979050581,0.37318889720683135,0.6268111027931687,0.9999999999999982,1.7763568394002505e-15,0.0017228203502045215,0.9982771796497955
1276,0.5851398911733139,0.4148601088266861,0.000002126176691342773,0.9999978738233086,1,0,0.07378626610315049,0.9262137338968495,0.00007932106474935838,0.9999206789352506
1277,0.004343017187296719,0.9956569828127033,0.0000022138165464548533,0.9999977861834536,1,0,0.0737862571146254,0.9262137428853746,0.00008424620584032268,0.9999157537941596
1278,0.0015790503174104532,0.9984209496825895,1.2207264767771728e-14,0.9999999999999878,0.7615039071486298,0.2384960928513702,0.9999920203238233,0.000007979676176717021,0.00040599790588585267,0.9995940020941142
1279,0.06732459022766923,0.9326754097723308,0.9999999960922712,3.9077288072064675e-9,0.036890730483067624,0.9631092695169323,0.0011498925709710645,0.9988501074290289,0.9993491853410367,0.0006508146589633279
1280,0.06718494271675003,0.93281505728325,6.020670326936449e-14,0.9999999999999398,0.6467434568363125,0.3532565431636875,0.9999999999025189,9.748113427576754e-11,0.000288704132374569,0.9997112958676254
1281,0.004343016662002984,0.995656983337997,3.493409947015826e-14,0.999999999999965,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1282,0.01822042079498998,0.98177957920501,3.1886207701907195e-7,0.999999681137923,1,0,0.0028305725303561695,0.9971694274696439,0.0029032131057099286,0.99709678689429
1283,0.01493643826893778,0.9850635617310622,2.1318959347466227e-14,0.9999999999999787,1,0,0.03744699968252006,0.9625530003174799,0.2408070085406719,0.7591929914593281
1284,0.004343016662002981,0.995656983337997,3.645055204440395e-14,0.9999999999999636,1,0,0.17652076489626786,0.8234792351037321,0.0034298412005601135,0.9965701587994399
1285,0.004343017313045023,0.995656982686955,0.000002743774612872438,0.9999972562253872,0.5489912728543495,0.45100872714565055,0.9999999999574054,4.259459451816383e-11,0.000498248285800938,0.9995017517141991
1286,0.08101177146237945,0.9189882285376205,0.000010337381556680426,0.9999896626184434,0.8110021325990301,0.1889978674009699,0.9999931985815038,0.000006801418496182876,0.00018335785283667608,0.9998166421471634
1287,0.018220420581627022,0.981779579418373,1.0273492986671905e-13,0.9999999999998973,1,0,0.041542549688855214,0.9584574503111448,0.0006906043244446339,0.9993093956755553
1288,0.007456336766681597,0.9925436632333184,2.0213604583387895e-13,0.9999999999997978,0.7166368004702007,0.28336319952979927,0.9999999999598459,4.015410226543281e-11,0.0011882457890999044,0.9988117542109001
1289,0.018220422517240206,0.9817795774827598,0.0000028926925268367488,0.9999971073074732,1,0,0.04154386903977635,0.9584561309602236,0.0006158078423806769,0.9993841921576193
1290,0.004343016662002977,0.995656983337997,1.3035084352089587e-14,0.999999999999987,1,0,0.07378501095161454,0.9262149890483855,0.0008779720656581409,0.9991220279343419
1291,0.0015790503174104532,0.9984209496825895,1.7438730609665194e-13,0.9999999999998256,0.8110070578115917,0.18899294218840834,0.9999931976331713,0.0000068023668287064964,0.00012288379827586407,0.9998771162017241
1292,0.014936438268937794,0.9850635617310622,3.982784889517011e-14,0.9999999999999601,1,0,0.048071533026217916,0.9519284669737821,0.022275096825561794,0.9777249031744382
1293,0.004343016662002973,0.995656983337997,6.24424268436737e-14,0.9999999999999376,0.7614674126761103,0.2385325873238897,0.9999952577636539,0.000004742236346055861,0.00006933323503899869,0.999930666764961
1294,0.01832903094658737,0.9816709690534127,1,0,0.1564881157237345,0.8435118842762654,0.006345607822556951,0.993654392177443,0.0011218372630989156,0.9988781627369011
1295,0.01839794756089788,0.9816020524391021,1,0,0.2572103772618548,0.7427896227381452,0.009203029017715185,0.9907969709822848,0.0013183233215696133,0.9986816766784304
1296,0.004343017006601445,0.9956569829933986,0.0000014522880257398616,0.9999985477119743,0.7614663562604602,0.23853364373953978,0.9999952518541008,0.000004748145899236,0.0004060822989519704,0.999593917701048
1297,0.02029874008425671,0.9797012599157433,0.000002311737757004511,0.999997688262243,1,0,0.07378623534707829,0.9262137646529217,0.00009705605809905013,0.9999029439419009
1298,0.0043430166620030105,0.995656983337997,1.5970184929549342e-13,0.9999999999998403,0.6095360056817993,0.39046399431820067,0.9999999991296324,8.703675558052737e-10,0.0002698323354137298,0.9997301676645862
1299,0.014936438268937794,0.9850635617310622,3.7133372663455126e-14,0.9999999999999629,1,0,0.07378630743948224,0.9262136925605178,0.0000699754041187513,0.9999300245958812
1300,0.10730037257073814,0.8926996274292619,1.4325288354801255e-14,0.9999999999999857,1,0,0.07378492355448739,0.9262150764455126,0.0009324401391189345,0.999067559860881
1301,0.01493643826893782,0.9850635617310621,6.476997941018982e-14,0.9999999999999353,0.686162612733365,0.313837387266635,0.9999999997855524,2.1444757081212629e-10,0.00015516006371853116,0.9998448399362815
1302,0.08101174180544077,0.9189882581945592,5.893182009044292e-14,0.999999999999941,0.8236137806597356,0.17638621934026444,0.9999616175360143,0.00003838246398568668,0.28196603918590674,0.7180339608140933
1303,0.5353984453447795,0.46460155465522046,0.000002395613198686609,0.9999976043868013,1,0,0.055248084585280126,0.9447519154147199,0.0010328506567522748,0.9989671493432477
1304,0.007456336766681597,0.9925436632333184,2.405905358514211e-14,0.9999999999999759,1,0,0.08568098733826271,0.9143190126617373,0.005893352827388494,0.9941066471726115
1305,0.007456336766681597,0.9925436632333184,0.0000012827928946171758,0.9999987172071054,1,0,0.05511064973820451,0.9448893502617954,0.006279161063933808,0.9937208389360662
1306,0.08101174267431618,0.9189882573256838,1.069649435385352e-13,0.9999999999998931,0.3778177349085228,0.6221822650914772,0.9999999999627824,3.721756236529927e-11,0.004922585422192314,0.9950774145778077
1307,0.06718494271685775,0.9328150572831423,3.334206329605566e-14,0.9999999999999667,0.0058870520607500875,0.9941129479392499,1,0,0.00464460542034618,0.9953553945796538
1308,0.014936438268980657,0.9850635617310194,4.977346039149051e-11,0.9999999999502266,0.7869147141103611,0.21308528588963893,0.9999986903986664,0.0000013096013335989198,0.0005522483675509293,0.999447751632449
1309,0.0043430172518169555,0.995656982748183,0.0000024857328917963064,0.9999975142671083,0.002500909598175377,0.9974990904018246,1,0,0.000526222119126589,0.9994737778808734
1310,0.01822042486670671,0.9817795751332933,0.000006403870903970487,0.999993596129096,1,0,0.04154014870007118,0.9584598512999288,0.0008220267279191838,0.9991779732720808
1311,0.018220420581626973,0.981779579418373,2.3104515541990203e-14,0.9999999999999769,0.608490679005299,0.39150932099470104,0.9999999985736323,1.426367690626762e-9,0.01367604890643012,0.9863239510935699
1312,0.014936438268937794,0.9850635617310622,3.4533576625931573e-14,0.9999999999999655,1,0,0.19485172113716998,0.80514827886283,0.0006901022191549632,0.999309897780845
1313,0.0015790503174104532,0.9984209496825895,0.000003219034569908485,0.9999967809654301,0.814853511021449,0.18514648897855102,0.9999985457189908,0.0000014542810091722203,0.2310197083052728,0.7689802916947273
1314,0.020298737561585886,0.9797012624384142,2.1694472912454085e-13,0.9999999999997831,0.44936065866381747,0.5506393413361825,0.9999999999998836,1.163513729807164e-13,0.00010390169131642329,0.9998960983086835
1315,0.08101174447867655,0.9189882555213235,6.479201859183692e-7,0.999999352079814,0.7476245366379533,0.25237546336204675,0.9999999578781358,4.21218642188137e-8,0.003852673693610372,0.9961473263063896
1316,0.014936438268937766,0.9850635617310622,1.631214502606631e-14,0.9999999999999837,1,0,0.07378629550759142,0.9262137044924086,0.00007741153303087109,0.9999225884669691
1317,0.018220423470998833,0.9817795765290012,0.000004318044535744612,0.9999956819554643,0.5282719789118777,0.4717280210881223,0.9999999999875795,1.2420509065691476e-11,0.00008263462276133086,0.9999173653772386
1318,0.8701238338782092,0.12987616612179076,7.460930165476516e-14,0.9999999999999254,0.5282752770919856,0.47172472290801437,0.9999999999875777,1.2422285422530877e-11,0.00007997020050329422,0.9999200297994967
1319,0.10730037257073811,0.8926996274292619,3.7388511990959357e-13,0.9999999999996261,0.6095361944038419,0.3904638055961581,0.9999999991304662,8.695337783137802e-10,0.00011581777604524107,0.9998841822239548
1320,0.0015790503174104532,0.9984209496825895,0.0000025678134257991435,0.9999974321865742,1,0,0.07378621846748057,0.9262137815325194,0.00010559859076716665,0.9998944014092328
1321,0.5851398792493248,0.41486012075067524,8.130215093105623e-7,0.9999991869784907,0.8660842643359845,0.1339157356640155,0.9999670373519927,0.00003296264800733972,0.0019181472283530281,0.998081852771647
1322,0.014936438268937794,0.9850635617310622,3.8113794800804455e-14,0.9999999999999619,0.3976091045942555,0.6023908954057444,0.9999999999152256,8.47744097143277e-11,0.006237419073326988,0.993762580926673
1323,0.018220423400557417,0.9817795765994426,0.000004212772807080279,0.999995787227193,0.8235807275651327,0.17641927243486732,0.9999826640298847,0.000017335970115328614,0.008403032678567046,0.991596967321433
1324,0.014936438268938132,0.9850635617310619,4.254566389601364e-13,0.9999999999995746,0.6897603209709415,0.31023967902905847,0.9999999997705786,2.294213707898507e-10,0.001921915634532032,0.998078084365468
1325,0.014936442842918979,0.985063557157081,0.000005306386083172273,0.9999946936139168,0.001127038921095242,0.9988729610789048,1,0,0.0001334956541072593,0.9998665043458927
1326,0.004343016661781345,0.9956569833382186,1.3524349120712788e-13,0.9999999999998648,0.6095362247377828,0.3904637752622172,0.9999999970445095,2.9554905189854708e-9,0.0001167953703600009,0.99988320462964
1327,0.08101174266569061,0.9189882573343093,1.8268593473090164e-14,0.9999999999999817,0.6252288915671913,0.3747711084328087,0.9999999903798896,9.6201103749749e-9,0.000055647336640946765,0.999944352663359
1328,0.007456336766681597,0.9925436632333184,0.000013749265934063216,0.9999862507340659,0.7869066736242141,0.21309332637578593,0.9999986909246067,0.0000013090753933076016,0.0005706432222171395,0.9994293567777829
1329,0.020298737561579423,0.9797012624384206,5.059195817847527e-15,0.9999999999999949,0.99999999999299,7.009948177483238e-12,0.000016318056833254396,0.9999836819431668,0.00009198645938202039,0.999908013540618
1330,0.06718495033728973,0.9328150496627102,0.000002075524731444054,0.9999979244752686,1,0,0.2214248860172744,0.7785751139827256,0.0029078194451329894,0.997092180554867
1331,0.5354248974449527,0.4645751025550473,0.9999999999999998,2.220446049250313e-16,0.0017637811952791894,0.9982362188047208,0.0000538905608223385,0.9999461094391776,0.00010847197026882434,0.9998915280297311
1332,0.018220421994422538,0.9817795780055775,0.0000021113635517173766,0.9999978886364482,1,0,0.19484130774983638,0.8051586922501637,0.0008214307780550307,0.9991785692219449
1333,0.014949001566344747,0.9850509984336553,0.9999999997387807,2.612192684381398e-10,0.013012048073162941,0.9869879519268371,0.0015774373273506107,0.9984225626726494,0.9997946327177737,0.00020536728222630973
1334,0.018225349092383904,0.9817746509076161,0.9973774932271665,0.0026225067728334883,0.00965938200572525,0.9903406179942748,0.000054904375499325,0.9999450956245006,0.9997994899025915,0.00020051009740851278
1335,0.020298741659110664,0.9797012583408893,0.000003754910110984766,0.999996245089889,0.8110050417660665,0.18899495823393353,0.9999931892915314,0.000006810708468640847,0.0005676810895084563,0.9994323189104916
1336,0.014936438268937638,0.9850635617310624,8.451931630342324e-14,0.9999999999999155,0.5644267748154079,0.43557322518459207,0.9999999999993807,6.192824031359123e-13,0.00045915947717759637,0.9995408405228224
1337,0.020298744808867588,0.9797012551911324,0.00000664129925012301,0.9999933587007499,1,0,0.004040188607870678,0.9959598113921293,0.0008844151625817487,0.9991155848374182
1338,0.0015790503174104532,0.9984209496825895,0.0000070588065285732465,0.9999929411934714,1,0,0.3182283405173729,0.6817716594826271,0.0003238607263393317,0.9996761392736606
1339,0.08101174267431599,0.918988257325684,4.8931514902765464e-14,0.999999999999951,1,0,0.05524694244298654,0.9447530575570134,0.0010772598601075651,0.9989227401398925
1340,0.014936438268937808,0.9850635617310622,5.5122396018381154e-14,0.9999999999999449,0.0025943426474034793,0.9974056573525966,1,0,0.001773945161333441,0.9982260548386666
1341,0.2489724152322641,0.7510275847677359,1.634930219941067e-13,0.9999999999998365,0.8110070578115963,0.18899294218840368,0.9999931976331713,0.0000068023668287064964,0.0001228837982758632,0.9998771162017241
1342,0.001579050317410452,0.9984209496825895,1.7793281407172233e-14,0.9999999999999822,0.8468817492529124,0.15311825074708763,0.9999993534815467,6.465184533288593e-7,0.03322420137681568,0.9667757986231843
1343,0.08101176089956649,0.9189882391004335,0.000006544427013493748,0.9999934555729865,1,0,0.04153913067324897,0.958460869326751,0.0008787895748462843,0.9991212104251537
1344,0.08101174267431707,0.9189882573256829,4.3058886960676483e-13,0.9999999999995695,0.22901575396553464,0.7709842460344654,0.9999999999998743,1.2567724638756772e-13,0.00012713183390561164,0.9998728681660944
1345,0.020298740435296773,0.9797012595647032,0.000002633425564809599,0.9999973665744352,0.6252269153124791,0.3747730846875209,0.9999999971230928,2.8769071569456628e-9,0.00006976921425319941,0.9999302307857468
1346,0.08101176900651282,0.9189882309934871,0.000009455515141017366,0.999990544484859,0.8235797177828706,0.17642028221712935,0.9999830290058519,0.000016970994148102214,0.000981883466891814,0.9990181165331082
1347,0.5377469996441823,0.46225300035581773,0.9999999989088011,1.0911989090089946e-9,0.1447645750907636,0.8552354249092364,0.019238479677165396,0.9807615203228346,0.9973881584118395,0.002611841588160524
1348,0.014936438268937896,0.9850635617310621,1.617906123524828e-13,0.9999999999998382,0.8235782789868146,0.17642172101318543,0.9999812238874527,0.000018776112547302937,0.036374413215049,0.963625586784951
1349,0.014937084000543556,0.9850629159994564,0.0007491129964548623,0.9992508870035451,1,0,0.022146297768938956,0.977853702231061,0.0006448234728487306,0.9993551765271512
1350,0.014936438268937847,0.9850635617310621,9.972146985820228e-14,0.9999999999999003,0.0026613313505839172,0.9973386686494161,1,0,0.001144171956520533,0.9988558280434795
1351,0.018220421120603007,0.981779578879397,8.054770581041835e-7,0.999999194522942,1,0,0.19456397835743558,0.8054360216425644,0.004341698652764621,0.9956583013472354
1352,0.014936444006831447,0.9850635559931685,0.000006656668780707769,0.9999933433312193,1,0,0.0415391298623363,0.9584608701376637,0.0008787896246038844,0.9991212103753961
1353,0.10730037257073806,0.8926996274292619,7.54011659191448e-7,0.9999992459883408,0.5891211158709171,0.4108788841290829,0.9999999995647348,4.3526515725034187e-10,0.005705137037422582,0.9942948629625774
1354,0.06718494271685903,0.932815057283141,3.791062802812307e-13,0.9999999999996209,0.35392413022712443,0.6460758697728756,0.9999999999999993,6.661338147750939e-16,0.00014189832030531954,0.9998581016796947
1355,0.08101174267431607,0.9189882573256839,6.664441058992834e-14,0.9999999999999334,1,0,0.04153664352465144,0.9584633564753485,0.001020247251351612,0.9989797527486484
1356,0.007456336766681597,0.9925436632333184,0.0000010580416271818395,0.9999989419583728,1,0,0.1948485788053617,0.8051514211946383,0.000729579376979703,0.9992704206230203
1357,0.067184983270278,0.932815016729722,0.000011045253942267659,0.9999889547460578,0.7869035645036384,0.2130964354963616,0.9999986904576397,0.0000013095423603282086,0.0006573620145222234,0.9993426379854777
1358,0.007456336766681597,0.9925436632333184,0.00002104930085744009,0.9999789506991426,0.6095207520234226,0.3904792479765774,0.9999999991307407,8.692593311820929e-10,0.0001686982693151728,0.9998313017306848
1359,0.0015790503174104532,0.9984209496825895,0.000004290161892613365,0.9999957098381074,0.7614650002761791,0.23853499972382086,0.9999952579571321,0.000004742042867933449,0.00008824081620714096,0.9999117591837928
1360,0.08101176290319814,0.9189882370968019,0.000007263902410365889,0.9999927360975897,0.6587346113504086,0.34126538864959144,0.9999999998484668,1.51533230408063e-10,0.0006137941864696189,0.9993862058135303
1361,0.018220435160869186,0.9817795648391308,0.00002178805634937754,0.9999782119436507,0.35390888033162854,0.6460911196683714,0.9999999999999993,6.661338147750939e-16,0.00013805558367891135,0.999861944416321
1362,0.01822042058163096,0.981779579418369,5.996023666991921e-12,0.999999999994004,1,0,0.05525896256500255,0.9447410374349975,0.0006190255617545224,0.9993809744382455
1363,0.0671849510379659,0.9328150489620342,0.00000226636307018263,0.9999977336369298,1,0,0.05525027555631066,0.9447497244436893,0.000949367121912391,0.9990506328780876
1364,0.0043580201076284086,0.9956419798923716,0.9999477135564899,0.0000522864435100745,0.0071260871857329955,0.992873912814267,0.05644339557176819,0.9435566044282319,0.9994754399736684,0.0005245600263316108
1365,0.5851398718663794,0.4148601281336206,1.1094084288122183e-13,0.9999999999998891,0.8517362853085695,0.14826371469143051,0.9999984719815194,0.00000152801848063433,0.2550027513719057,0.7449972486280942
1366,0.018220420581627105,0.9817795794183729,2.3321637629296324e-13,0.9999999999997667,1,0,0.27228483546368165,0.7277151645363183,0.0011264157622196999,0.9988735842377803
1367,0.06781854949719247,0.9321814505028075,0.9999999922128472,7.787152811467024e-9,0.1706171416904491,0.8293828583095509,0.0014511443980355933,0.9985488556019644,0.9967922047320242,0.003207795267975766
1368,0.01823093430757291,0.9817690656924271,0.9999999783210323,2.1678967732086107e-8,0.014133294160562889,0.9858667058394371,0.001597178620872295,0.9984028213791277,0.0001235082358160688,0.9998764917641839
1369,0.01493644273868955,0.9850635572613105,0.000005185467018514062,0.9999948145329814,0.0011270387893660622,0.998872961210634,1,0,0.00015704285441675914,0.9998429571455832
1370,0.06718494271685903,0.932815057283141,3.7046029406178927e-13,0.9999999999996295,0.3539241422549832,0.6460758577450167,0.9999999999999993,6.661338147750939e-16,0.00013168225494153746,0.9998683177450585
1371,0.020298737561585675,0.9797012624384144,6.705594326178637e-14,0.9999999999999329,0.761467399918926,0.23853260008107402,0.9999952574459915,0.00000474255400850776,0.00008690621039873523,0.9999130937896012
1372,0.018220420581547714,0.9817795794184523,6.773386996540069e-14,0.9999999999999323,0.823581526044475,0.176418473955525,0.9999823419043045,0.000017658095695538556,0.014822877814792827,0.9851771221852071
1373,0.020298738633884365,0.9797012613661157,9.826384169674037e-7,0.999999017361583,1,0,0.08569124884312813,0.9143087511568718,0.0003072897117198147,0.9996927102882802
1374,0.004343017044795856,0.9956569829552041,0.0000016132558964839914,0.9999983867441035,0.7978680880305146,0.20213191196948543,0.9999966265820366,0.0000033734179634148376,0.0005284044860231332,0.9994715955139769
1375,0.018220423622463462,0.9817795763775365,0.000004544402015247702,0.9999954555979848,0.7614648099692979,0.23853519003070212,0.9999952567896199,0.0000047432103801314796,0.00015457877737174098,0.9998454212226282
1376,0.0015790503174104532,0.9984209496825895,0.000004926542406754464,0.9999950734575932,0.7763536558481297,0.22364634415187035,0.9999889054359054,0.00001109456409464915,0.000306113379303269,0.9996938866206967
1377,0.10730037257073814,0.8926996274292619,7.042751381245997e-14,0.9999999999999296,0.7614674050227133,0.23853259497728674,0.9999952575730833,0.000004742426916726217,0.00007987571020169203,0.9999201242897983
1378,0.08101174267431596,0.918988257325684,3.5499262879415164e-14,0.9999999999999645,1,0,0.07378631652291515,0.9262136834770849,0.00006431447672775743,0.9999356855232723
1379,0.014936440479594073,0.9850635595204059,0.0000025646359699434222,0.9999974353640301,0.6445526571379409,0.35544734286205915,0.9999999910222758,8.977724230696538e-9,0.0003483991647154509,0.9996516008352846
1380,0.01510186455969992,0.9848981354403,0.999999994640802,5.3591979742861895e-9,0.17024281904780605,0.829757180952194,0.024866640866620052,0.97513335913338,0.9994314168546703,0.0005685831453297041
1381,0.5353987366367935,0.4646012633632065,0.00002238441067407342,0.999977615589326,0.37319803687459063,0.6268019631254094,0.9999999999999982,1.7763568394002505e-15,0.0009841216734317775,0.9990158783265682
1382,0.018220420830556246,0.9817795791694438,3.720143721395693e-7,0.9999996279856279,1,0,0.06386677377331003,0.9361332262266899,0.017728999744873335,0.9822710002551267
1383,0.020298740474920307,0.9797012595250797,0.0000026697359690416698,0.9999973302640309,1,0,0.0478958312355056,0.9521041687644944,0.03082098936182505,0.9691790106381749
1384,0.007456336766681597,0.9925436632333184,6.985834985039562e-14,0.9999999999999302,0.6093829071277063,0.39061709287229374,0.9999999985988663,1.4011336535446617e-9,0.002808529481129876,0.9971914705188701
1385,0.004343018389118301,0.9956569816108817,0.000007278814938735218,0.9999927211850612,1,0,0.003435325478941194,0.9965646745210588,0.012226711145008968,0.987773288854991
1386,0.0015790503174104532,0.9984209496825895,9.176141306377337e-14,0.9999999999999082,0.6095352555838217,0.3904647444161783,0.9999999981658956,1.8341044238923132e-9,0.00089397702528018,0.9991060229747198
1387,0.018226567109233743,0.9817734328907662,0.9996192432495122,0.00038075675048776514,0.0010897053580295054,0.9989102946419705,0.008444777344608065,0.991555222655392,0.9999999999882203,1.1779688335877836e-11
1388,0.5353985085256939,0.46460149147430607,0.000006731161038540134,0.9999932688389614,1,0,0.04154014633558618,0.9584598536644138,0.000822026864498116,0.9991779731355018
1389,0.081011796102091,0.918988203897909,0.000019185146627308345,0.9999808148533726,0.6095220956988741,0.39047790430112594,0.9999999991306108,8.69389227275974e-10,0.00018354512760731842,0.9998164548723927
1390,0.5353983804330357,0.46460161956696433,2.787543871813668e-14,0.9999999999999721,0.7615283781825161,0.23847162181748394,0.999989843758179,0.000010156241820991063,0.00006198605820235667,0.9999380139417976
1391,0.018220429367355368,0.9817795706326446,0.000013129898834064159,0.9999868701011659,0.4493507753499336,0.5506492246500664,0.9999999999998836,1.163513729807164e-13,0.00013136796580268524,0.9998686320341973
1392,0.08101175012020553,0.9189882498797944,0.0000026737127174538222,0.9999973262872826,0.6252268865945271,0.3747731134054729,0.9999999971230971,2.8769029380981692e-9,0.00008536873366273335,0.9999146312663373
1393,0.0015790503174104532,0.9984209496825895,0.0000017847462784362785,0.9999982152537216,0.797865723346615,0.20213427665338501,0.9999966267104279,0.000003373289572117244,0.0005693817156138721,0.9994306182843862
1394,0.03445421624418006,0.9655457837558199,6.365718103595412e-15,0.9999999999999937,1,0,0.07378592022613722,0.9262140797738627,0.0003112929851891408,0.9996887070148108
1395,0.014936440549983436,0.9850635594500166,0.0000026462963765394113,0.9999973537036234,0.81224792706445,0.18775207293554996,0.9999995771912642,4.2280873580047285e-7,0.0023161338829199313,0.99768386611708
1396,0.014936441602601113,0.9850635583973989,0.0000038674635238963,0.9999961325364761,0.7614652366118604,0.23853476338813961,0.9999952579044025,0.0000047420955975319146,0.00008824079693427908,0.9999117592030657
1397,0.01822042716775239,0.9817795728322476,0.000009842685968606357,0.9999901573140314,0.3539172517893933,0.6460827482106066,0.9999999999999993,6.661338147750939e-16,0.00013108143717895736,0.999868918562821
1398,0.018220420581626956,0.981779579418373,1.3637391637788888e-14,0.9999999999999863,1,0,0.05518708399479938,0.9448129160052006,0.0033605981767209367,0.996639401823279
1399,0.0015790503174104532,0.9984209496825895,0.9999999999742062,2.5793811531116262e-11,0.009817091656380941,0.9901829083436191,0.00045460710059330945,0.9995453928994067,0.99998506508933,0.000014934910669950341
1400,0.5353984104340741,0.4646015895659259,6.731273835650812e-14,0.9999999999999327,0.7614673999189283,0.2385326000810717,0.9999952574459913,0.000004742554008729805,0.00008690621039873585,0.9999130937896012
1401,0.018220421691709107,0.9817795783082909,0.000001658971090030684,0.9999983410289099,0.005426026102729452,0.9945739738972705,1,0,0.0007261261682124896,0.9992738738317876
1402,0.01493643826894464,0.9850635617310554,7.98626206326234e-12,0.9999999999920137,0.00323288394116555,0.9967671160588345,1,0,0.0022610353320452353,0.9977389646679548
1403,0.001579050317410452,0.9984209496825895,3.8171594756136506e-14,0.9999999999999618,0.003498020792252597,0.9965019792077474,1,0,0.009963446662010395,0.9900365533379896
1404,0.01493643826893778,0.9850635617310622,2.736398695992082e-14,0.9999999999999727,0.005358804408089693,0.9946411955919103,1,0,0.03654572759136487,0.9634542724086351
1405,0.01493643826893778,0.9850635617310622,2.76566346719089e-14,0.9999999999999724,0.0023012994483485177,0.9976987005516514,1,0,0.0000744135976745298,0.9999255864023254
1406,0.0015790503174104532,0.9984209496825895,1.3597415543083245e-14,0.9999999999999865,0.005426303814110908,0.9945736961858891,1,0,0.0005792292718834522,0.9994207707281165
1407,0.0015790503174104532,0.9984209496825895,0.9987727903516362,0.0012272096483637585,0.004825871800206852,0.9951741281997931,0.04498861393397474,0.9550113860660252,1,0
1408,0.535398422011566,0.46460157798843404,7.944609581221159e-7,0.9999992055390419,0.0008388798150997454,0.9991611201849002,1,0,0.0007632805203280621,0.999236719479672
1409,0.018220420581626973,0.981779579418373,2.6613943603707207e-14,0.9999999999999734,0.005426245651725603,0.9945737543482744,1,0,0.000610028670233635,0.9993899713297664
1410,0.018220422452162793,0.9817795775478372,0.0000027954370728516274,0.9999972045629272,0.00763068602656948,0.9923693139734305,1,0,0.018074964604198725,0.9819250353958012
1411,0.018220420581626973,0.981779579418373,2.6608413515379694e-14,0.9999999999999734,0.0037567755181488775,0.9962432244818511,1,0,0.00022406673797916476,0.9997759332620209
1412,0.018220420802354954,0.981779579197645,3.2986872811486256e-7,0.9999996701312719,0.0054127128973384935,0.9945872871026615,1,0,0.007785091446178493,0.9922149085538216
1413,0.585139902327229,0.414860097672771,0.000003354526482210164,0.9999966454735177,0.0010980225758673965,0.9989019774241326,1,0,0.009312456499069859,0.9906875435009301
1414,0.018220421773835562,0.9817795782261645,0.0000017817056229126588,0.9999982182943771,0.008828646349192792,0.9911713536508072,1,0,0.002917547902987283,0.9970824520970127
1415,0.10730037257073814,0.8926996274292619,2.9602259181797645e-14,0.9999999999999704,0.0008388828496130489,0.9991611171503869,1,0,0.00006553481545295864,0.9999344651845471
1416,0.018220420581626973,0.981779579418373,2.6607545361068282e-14,0.9999999999999734,0.0037568131891803276,0.9962431868108197,1,0,0.00017675927084353973,0.9998232407291565
1417,0.01822042177458974,0.9817795782254103,0.0000017828327039288934,0.9999982171672961,0.0021515971129169665,0.997848402887083,1,0,0.003708698374210423,0.9962913016257896
1418,0.0015790503174104504,0.9984209496825895,4.316447782318408e-14,0.9999999999999568,0.0023012987869880474,0.997698701213012,1,0,0.00013035779112300974,0.999869642208877
1419,0.018220421938117827,0.9817795780618822,0.0000020272185352574174,0.9999979727814647,0.0019814312166600086,0.9980185687833399,1,0,0.001360793288773219,0.9986392067112267
1420,0.018220422184195638,0.9817795778158044,0.000002394971450840005,0.9999976050285492,0.009527297191031719,0.9904727028089683,1,0,0.014609447553796368,0.9853905524462037
1421,0.06718499377435351,0.9328150062256465,0.000013906175141091271,0.9999860938248589,0.003763003228970634,0.9962369967710294,1,0,0.016246325657616432,0.9837536743423836
1422,0.014936438268939598,0.9850635617310604,2.1310460299403552e-12,0.9999999999978689,0.002145280936153765,0.9978547190638463,1,0,0.012128700767549978,0.98787129923245
1423,0.5851399201505957,0.4148600798494043,0.000005317364501819421,0.9999946826354982,0.0026617281904964887,0.9973382718095035,1,0,0.0006612169173148887,0.9993387830826851
1424,0.08101174267431595,0.918988257325684,2.6235635555834638e-14,0.9999999999999738,0.0037567859476738143,0.9962432140523262,1,0,0.00021096924180413445,0.9997890307581959
1425,0.007456336766681597,0.9925436632333184,0.0000017206553815462862,0.9999982793446185,0.0070945811380633845,0.9929054188619366,1,0,0.0020005851603004166,0.9979994148396996
1426,0.0015790503174104532,0.9984209496825895,0.00000668504788937285,0.9999933149521106,0.00327027042843541,0.9967297295715646,1,0,0.0023886421772144942,0.9976113578227855
1427,0.06718494271685799,0.932815057283142,9.690892485659622e-14,0.9999999999999031,0.0041993410815625316,0.9958006589184375,1,0,0.010855969008861911,0.9891440309911381
1428,0.0671849490677267,0.9328150509322733,0.0000017297425813932227,0.9999982702574186,0.005425931398462611,0.9945740686015374,1,0,0.0007762716599448473,0.9992237283400551
1429,0.0015790503174104532,0.9984209496825895,0.000003817970706759872,0.9999961820292932,0.002810691480219999,0.99718930851978,1,0,0.008561306963999798,0.9914386930360002
1430,0.020298737561607657,0.9797012624383924,2.016673764025494e-11,0.9999999999798332,0.003010633825149437,0.9969893661748506,1,0,0.00043374339141251215,0.9995662566085874
1431,0.018288964629706337,0.9817110353702937,0.9999037175131843,0.00009628248681570195,0.00980009876945072,0.9901999012305492,0.09345043737598364,0.9065495626240163,0.9999999999825895,1.7410517472171705e-11
1432,0.0015790503174104532,0.9984209496825895,3.50000370730995e-14,0.999999999999965,0.008400842185188457,0.9915991578148116,1,0,0.24233915022223676,0.7576608497777633
1433,0.535398410434075,0.464601589565925,8.276658531905565e-14,0.9999999999999173,0.0026617992142088528,0.9973382007857912,1,0,0.0005754957018101091,0.9994245042981899
1434,0.24897243363008195,0.7510275663699181,0.0000017930808649594982,0.999998206919135,0.0037567266364377525,0.9962432733635622,1,0,0.00028515865463446885,0.9997148413453655
1435,0.5851398718667656,0.41486012813323436,2.721908978753568e-14,0.9999999999999728,0.005891475882498436,0.9941085241175016,1,0,0.0024851747794576275,0.9975148252205424
1436,0.020298737561585664,0.9797012624384144,1.0598939576338076e-14,0.9999999999999895,0.005421354065541287,0.9945786459344587,1,0,0.0032015023660331406,0.9967984976339669
1437,0.004343016662002981,0.995656983337997,2.8380058013802504e-14,0.9999999999999716,0.0037568034631370235,0.996243196536863,1,0,0.0001889732387452518,0.9998110267612548
1438,0.014936439789908546,0.9850635602100914,0.000001764515116708578,0.9999982354848833,0.0013706876126575662,0.9986293123873424,1,0,0.00030743391944822575,0.9996925660805518
1439,0.018220420581626963,0.981779579418373,2.617625944155212e-14,0.9999999999999738,0.0025009131392960877,0.9974990868607039,1,0,0.00026746913336124197,0.9997325308666387
1440,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1441,0.10730037257073811,0.8926996274292619,3.0681302124785225e-14,0.9999999999999694,0.0037567631897994537,0.9962432368102005,1,0,0.00023954884263630087,0.9997604511573637
1442,0.004343017067095525,0.9956569829329045,0.0000017072364095077304,0.9999982927635905,0.005426106206239461,0.9945738937937605,1,0,0.0006837015880355332,0.9993162984119645
1443,0.01493643970277033,0.9850635602972296,0.0000016634239676279314,0.9999983365760323,0.002301299272232575,0.9976987007277675,1,0,0.0000780145586420581,0.9999219854413579
1444,0.0015790503174104532,0.9984209496825895,0.000005488077647131697,0.9999945119223529,0.0006648558478670984,0.9993351441521329,1,0,0.0014215780054111697,0.9985784219945888
1445,0.0015790503174104532,0.9984209496825895,3.0688202652732923e-14,0.9999999999999694,0.005426166087426281,0.9945738339125737,1,0,0.0006521618026032087,0.9993478381973968
1446,0.06718494739018765,0.9328150526098123,0.0000012728428088250698,0.9999987271571912,0.007015136513803481,0.9929848634861965,1,0,0.0270881951442076,0.9729118048557924
1447,0.00434301749816342,0.9956569825018365,0.0000035239440462882234,0.9999964760559538,0.0010990906496977438,0.9989009093503023,1,0,0.00024099252374087815,0.9997590074762591
1448,0.08101175129670457,0.9189882487032954,0.000003096176713654879,0.9999969038232863,0.011519305033483885,0.9884806949665161,1,0,0.005061781662858489,0.9949382183371415
1449,0.08101174267431595,0.918988257325684,2.6243879516118087e-14,0.9999999999999738,0.0019819751138573406,0.9980180248861427,1,0,0.0005750755565582705,0.9994249244434418
1450,0.014936438927416031,0.985063561072584,7.639166541411782e-7,0.9999992360833458,0.0023012995330502738,0.9976987004669498,1,0,0.00006206081356926144,0.9999379391864307
1451,0.018220421713546375,0.9817795782864536,0.000001691605962785915,0.9999983083940372,0.001981835097304712,0.9980181649026952,1,0,0.0007772069950509882,0.999222793004949
1452,0.24922057857819868,0.7507794214218013,0.9999378882819219,0.00006211171807812832,0.0010838457861962923,0.9989161542138038,0.023172414656219918,0.9768275853437801,0.9999736707423296,0.00002632925767043215
1453,0.014936441488713363,0.9850635585112867,0.000003735339605885873,0.9999962646603942,0.0016030966453321471,0.9983969033546678,1,0,0.009490721552153839,0.9905092784478462
1454,0.004343016842163341,0.9956569831578367,7.592742562047251e-7,0.9999992407257438,0.001037083517198758,0.9989629164828012,1,0,0.0006124150888377596,0.9993875849111622
1455,0.01822042107481877,0.9817795789251812,7.370544489157779e-7,0.9999992629455511,0.0023012993931931,0.9976987006068069,1,0,0.00007407370031557346,0.9999259262996845
1456,0.014936439095335445,0.9850635609046645,9.587240310245964e-7,0.999999041275969,1,0,0.07378631251338005,0.9262136874866199,0.00005941116517114823,0.9999405888348288
1457,0.0015790503174104532,0.9984209496825895,1.9398488743160212e-13,0.999999999999806,0.014803233107793586,0.9851967668922064,1,0,0.021737025488340965,0.978262974511659
1458,0.0015790503174104532,0.9984209496825895,8.085778480732517e-7,0.9999991914221519,0.0008388814522091409,0.9991611185477909,1,0,0.00038384218720179043,0.9996161578127982
1459,0.5353984577263067,0.4646015422736933,0.000003245247987590135,0.9999967547520124,0.003013776403335623,0.9969862235966643,1,0,0.0001809920412332574,0.9998190079587668
1460,0.0015790503174104532,0.9984209496825895,0.0000018475862529113342,0.9999981524137471,0.005890861742946253,0.9941091382570537,1,0,0.002784677999126733,0.9972153220008733
1461,0.014936438268937766,0.9850635617310622,1.26075300924118e-14,0.9999999999999873,0.0011264071951730943,0.9988735928048269,1,0,0.0025645201299372236,0.9974354798700628
1462,0.5851398869999194,0.41486011300008063,0.000001666572300869289,0.9999983334276992,0.0037567537426147707,0.9962432462573853,1,0,0.0002511388850143856,0.9997488611149856
1463,0.02029874114877114,0.9797012588512288,0.000003287242664292604,0.9999967127573357,0.0010990964202905343,0.9989009035797095,1,0,0.00019226832406909713,0.999807731675931
1464,0.0015790503174104532,0.9984209496825895,0.9949303496900126,0.005069650309987406,0.0033831938781780555,0.9966168061218219,0.11667000652249228,0.8833299934775077,0.9999999999846074,1.539257610261302e-11
1465,0.0015790503174104532,0.9984209496825895,8.160640015270632e-14,0.9999999999999184,0.007093956216632161,0.9929060437833679,1,0,0.002197287974154295,0.9978027120258457
1466,0.10730037257073814,0.8926996274292619,1.8858740647171766e-14,0.9999999999999811,0.0009117613860379532,0.999088238613962,1,0,0.0006230292111863562,0.9993769707888136
1467,0.5851398718667659,0.41486012813323414,2.6737301752960872e-14,0.9999999999999732,0.0013707157597250808,0.998629284240275,1,0,0.00021107634833202496,0.9997889236516679
1468,0.0015790503174104532,0.9984209496825895,0.0000018456061694738548,0.9999981543938306,0.0054261061800373175,0.9945738938199626,1,0,0.0006837016370234111,0.9993162983629766
1469,0.014957103832568335,0.9850428961674317,0.999932502603708,0.00006749739629197116,0.0010742703410058408,0.9989257296589942,0.02296876309126343,0.9770312369087366,0.999967982537402,0.00003201746259795524
1470,0.018220420581626973,0.981779579418373,2.85500596815129e-14,0.9999999999999715,0.0037567303044492694,0.9962432696955508,1,0,0.0002808469489928595,0.9997191530510071
1471,0.0671849427168579,0.9328150572831421,7.508918091432897e-14,0.999999999999925,0.0017770671270230867,0.9982229328729769,1,0,0.03321707350877181,0.9667829264912282
1472,0.007456336766681603,0.9925436632333184,0.0000010030935460777054,0.9999989969064539,0.00881802786674586,0.9911819721332541,1,0,0.005095367925020394,0.9949046320749796
1473,0.0015790503174104532,0.9984209496825895,1.2047259785688229e-14,0.9999999999999879,0.002301286741398355,0.9976987132586016,1,0,0.0011492917765655666,0.9988507082234345
1474,0.018220421321621917,0.9817795786783781,0.0000011058913588575782,0.9999988941086412,0.006905859788785106,0.9930941402112149,1,0,0.04932332362157782,0.9506766763784222
1475,0.014936438268944354,0.9850635617310557,7.643527265243846e-12,0.9999999999923564,0.0023012995052120594,0.9976987004947879,1,0,0.00006960348444506961,0.9999303965155549
1476,0.014936438268937766,0.9850635617310622,1.2494696658481436e-14,0.9999999999999875,0.0037567728239523033,0.9962432271760477,1,0,0.00022745014143316328,0.9997725498585668
1477,0.0043430167326781195,0.9956569832673219,2.978558453272136e-7,0.9999997021441547,0.005409231970957309,0.9945907680290427,1,0,0.009633574205264797,0.9903664257947352
1478,0.020334271595508845,0.9796657284044912,0.9981490649842872,0.0018509350157127624,0.001673864692281548,0.9983261353077184,0.032491773733422005,0.967508226266578,0.999415412967581,0.0005845870324190372
1479,0.020298738440979007,0.979701261559021,8.058628462921214e-7,0.9999991941371537,0.0004768485406674518,0.9995231514593326,1,0,0.000274848520522916,0.999725151479477
1480,0.018220421772914986,0.9817795782270851,0.0000017803298652941518,0.9999982196701347,0.001981742417558713,0.9980182575824413,1,0,0.0009111126894259807,0.999088887310574
1481,0.018220421772416836,0.9817795782275832,0.0000017795853817857504,0.9999982204146182,0.0023012989573759843,0.997698701042624,1,0,0.00010385929351739672,0.9998961407064826
1482,0.0015790503174104532,0.9984209496825895,3.534212893975327e-14,0.9999999999999647,0.0008388828320517813,0.9991611171679482,1,0,0.00006960400850861512,0.9999303959914914
1483,0.020298739541018317,0.9797012604589816,0.0000018139222968703324,0.9999981860777031,0.008829794921074208,0.9911702050789258,1,0,0.0026821379965561547,0.9973178620034439
1484,0.5353984369441138,0.4646015630558862,0.0000018191497571880932,0.9999981808502428,0.002500911412063064,0.9974990885879369,1,0,0.0003895603139588768,0.9996104396860411
1485,0.08101174267431607,0.9189882573256839,6.16914233517792e-14,0.9999999999999383,0.0070925371956493,0.9929074628043507,1,0,0.0026429821726879667,0.997357017827312
1486,0.001579050317410452,0.9984209496825895,0.000002692298861350528,0.9999973077011387,0.005424830660574106,0.9945751693394259,1,0,0.001359157407983411,0.9986408425920166
1487,0.014936438268937794,0.9850635617310622,4.3594270881087935e-14,0.9999999999999564,0.007637473429260143,0.9923625265707399,1,0,0.016443990368566985,0.983556009631433
1488,0.018220420581626987,0.981779579418373,6.149797342618398e-14,0.9999999999999385,0.0030137590018270858,0.9969862409981729,1,0,0.00023856281622395802,0.9997614371837761
1489,0.014936438524953114,0.9850635614750469,2.9700963950438175e-7,0.9999997029903605,0.005407839566478507,0.9945921604335215,1,0,0.010373315417436794,0.9896266845825632
1490,0.08101174476585606,0.918988255234144,7.510422493925893e-7,0.9999992489577506,0.0023012993376975905,0.9976987006623024,1,0,0.00007867304919660255,0.9999213269508034
1491,0.0015790503174104532,0.9984209496825895,0.0000018342627587245282,0.9999981657372413,0.0008689952700857872,0.9991310047299142,1,0,0.018360503655622987,0.981639496344377
1492,0.10730037257073814,0.8926996274292619,1.2047718832562067e-14,0.9999999999999879,0.005420316423936297,0.9945796835760637,1,0,0.0037515250449618705,0.9962484749550381
1493,0.004343016851658808,0.9956569831483412,7.99292293809289e-7,0.9999992007077062,0.002500912095821639,0.9974990879041784,1,0,0.00034326303762004815,0.99965673696238
1494,0.018220420581626973,0.981779579418373,2.855277059103046e-14,0.9999999999999715,0.0025009120012096575,0.9974990879987904,1,0,0.00035605419299638083,0.9996439458070037
1495,0.5851398718667654,0.4148601281332346,2.4480177986922283e-15,0.9999999999999976,0.008747104587753334,0.9912528954122467,1,0,0.019708265233494105,0.9802917347665059
1496,0.018220420581626987,0.981779579418373,5.266092105969048e-14,0.9999999999999474,0.007690846830609367,0.9923091531693906,1,0,0.006608229893841114,0.9933917701061589
1497,0.0671849490753844,0.9328150509246156,0.0000017318282583129015,0.9999982681717416,0.00589009106000113,0.9941099089399988,1,0,0.003160811363484299,0.9968391886365157
1498,0.018220421418208947,0.9817795785817911,0.0000012502366129469531,0.9999987497633871,0.0019421700209923355,0.9980578299790077,1,0,0.015357737442263649,0.9846422625577363
1499,0.0015790503174104532,0.9984209496825895,3.391780985323057e-7,0.9999996608219015,0.0025008950723285875,0.9974991049276715,1,0,0.00167144704835766,0.9983285529516424
1500,0.014936438007858077,0.985063561992142,4.498097867086155e-15,0.9999999999999954,0.00083888209007855,0.9991611179099215,0.9999999999997171,2.828848266744899e-13,0.00024153153802133087,0.9997584684619787
1501,0.2489724508577054,0.7510275491422946,0.000003472112516764173,0.9999965278874833,0.00301377835143643,0.9969862216485635,1,0,0.0001746981378064482,0.9998253018621935
1502,0.007456336766681597,0.9925436632333184,9.952131909874378e-7,0.999999004786809,0.002301299514480777,0.9976987004855192,1,0,0.00006206082103618239,0.9999379391789638
1503,0.014936438940280123,0.9850635610597199,7.788405939810744e-7,0.999999221159406,0.0023012992711927338,0.9976987007288073,1,0,0.00008410988441222168,0.9999158901155878
1504,0.0015790503174104532,0.9984209496825895,7.508276641223423e-7,0.9999992491723358,0.001370298450486993,0.998629701549513,1,0,0.0016440556298647235,0.9983559443701353
1505,0.0015790503174104532,0.9984209496825895,4.31206018689704e-14,0.9999999999999569,0.005425605289283897,0.9945743947107161,1,0,0.0009491488844878715,0.9990508511155122
1506,0.007456336766681603,0.9925436632333184,0.000001875836421550018,0.9999981241635785,0.002301299197914229,0.9976987008020858,1,0,0.00008285858939606995,0.999917141410604
1507,0.0015790503174104532,0.9984209496825895,0.000011147575343985446,0.999988852424656,0.0016043027765830038,0.998395697223417,1,0,0.0024619585983898283,0.9975380414016102
1508,0.0671849427168783,0.9328150572831218,5.630912946070081e-12,0.9999999999943691,0.0023012995533170104,0.997698700446683,1,0,0.00006553432202513472,0.9999344656779748
1509,0.018220421937238437,0.9817795780627616,0.0000020259043303122703,0.9999979740956697,0.0008388824033495522,0.9991611175966505,1,0,0.00015518218908651846,0.9998448178109135
1510,0.01494560544817871,0.9850543945518213,0.9995707511172,0.00042924888280004847,0.0016762607623167813,0.9983237392376832,0.009352513731162963,0.990647486268837,0.9997739235418047,0.000226076458195279
1511,0.5357448089109438,0.4642551910890562,0.9995851024896988,0.00041489751030121536,0.0023910763692011824,0.9976089236307988,0.021801593909246846,0.9781984060907531,0.9999955259978527,0.000004474002147314415
1512,0.535398410434074,0.464601589565926,4.733453717572146e-15,0.9999999999999952,0.0010345732416140033,0.998965426758386,1,0,0.007648995974067178,0.9923510040259328
1513,0.01822042285554905,0.981779577144451,0.0000033982808112712755,0.9999966017191887,0.00003593802858937943,0.9999640619714106,1,0,0.00037424792798350034,0.9996257520720165
1514,0.06718494271685768,0.9328150572831423,1.888943121134305e-14,0.9999999999999811,0.0032739884600951085,0.9967260115399049,1,0,0.003045712805927031,0.996954287194073
1515,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1516,0.08101174267431595,0.918988257325684,2.7834133811651277e-14,0.9999999999999721,0.0019819889501595752,0.9980180110498404,1,0,0.000555085191324026,0.9994449148086759
1517,0.001579050317410452,0.9984209496825895,0.000002203016471983861,0.999997796983528,0.002301299171646792,0.9976987008283532,1,0,0.00008285860336527734,0.9999171413966347
1518,0.10730037257073811,0.8926996274292619,0.0000037031517927776504,0.9999962968482072,0.007096083464651716,0.9929039165353483,1,0,0.0015283425577988913,0.9984716574422011
1519,0.08101174722876962,0.9189882527712304,0.0000016354393803904805,0.9999983645606196,0.0037567537466922482,0.9962432462533077,1,0,0.00025113888096427975,0.9997488611190357
1520,0.007456336766681597,0.9925436632333184,5.989891648308773e-15,0.999999999999994,0.0037550320079040183,0.9962449679920959,1,0,0.0024140927569576273,0.9975859072430424
1521,0.018220426899450803,0.9817795731005492,0.00000944172066253429,0.9999905582793375,0.0014764799229138074,0.9985235200770862,1,0,0.00034081015622384775,0.9996591898437761
1522,0.5353984290917141,0.4646015709082859,0.0000012803089550248166,0.9999987196910449,0.002585344930244931,0.997414655069755,1,0,0.009478866717895428,0.9905211332821046
1523,0.014936439973310059,0.9850635600266899,0.000001977283652756838,0.9999980227163472,0.0026532846922602874,0.9973467153077397,1,0,0.010940091138183072,0.9890599088618169
1524,0.004343016662002981,0.995656983337997,4.022590114524879e-14,0.9999999999999598,0.009539451565713328,0.9904605484342867,1,0,0.012300836500153529,0.9876991634998464
1525,0.0015790503174104532,0.9984209496825895,4.897114992799921e-14,0.999999999999951,0.0026617622379973803,0.9973382377620026,1,0,0.0006204357118241596,0.9993795642881759
1526,0.0810117473945452,0.9189882526054548,0.0000016949670201561426,0.9999983050329798,0.00230129914474304,0.9976987008552569,1,0,0.00008858463808488181,0.9999114153619151
1527,0.0015790503174104532,0.9984209496825895,0.00017999635178978752,0.9998200036482102,0.004910968033298097,0.995089031966702,1,0,0.004480037466949613,0.9955199625330504
1528,0.004343016662002981,0.995656983337997,2.988024309016052e-14,0.9999999999999701,0.00198184334363254,0.9980181566563675,1,0,0.0007654610690128266,0.9992345389309871
1529,0.06718494271685814,0.9328150572831418,1.361963313641905e-13,0.9999999999998638,0.00417097047298273,0.9958290295270172,1,0,0.01985332136560781,0.9801466786343922
1530,0.06718494674623375,0.9328150532537662,0.0000010974535176981816,0.9999989025464823,0.002301298792432513,0.9976987012075675,1,0,0.0001224442716210957,0.9998775557283789
1531,0.007456336766681597,0.9925436632333184,0.000003549708553119789,0.9999964502914469,0.0030137857568077386,0.9969862142431922,1,0,0.00015164233521503017,0.999848357664785
1532,0.0015790503174104532,0.9984209496825895,2.960352053853089e-14,0.9999999999999704,0.002500913864777034,0.997499086135223,1,0,0.00021100000439855032,0.9997889999956014
1533,0.018220421772600675,0.9817795782273994,0.0000017798601362988314,0.9999982201398637,0.002500910975124221,0.9974990890248758,1,0,0.00042383706770153984,0.9995761629322985
1534,0.08101174485700696,0.9189882551429931,7.837732377703662e-7,0.9999992162267622,0.005425897663607667,0.9945741023363923,1,0,0.0007942313711370647,0.9992057686288629
1535,0.3634379263301502,0.6365620736698498,2.960794161165901e-14,0.9999999999999704,0.005426312965467648,0.9945736870345323,1,0,0.0005743832783493249,0.9994256167216506
1536,0.018220420581626956,0.981779579418373,1.1825169861767151e-14,0.9999999999999881,0.0013707188645934534,0.9986292811354065,1,0,0.00020041539655947323,0.9997995846034405
1537,0.5353984915919806,0.4646015084080194,0.000005569149956372953,0.9999944308500436,0.8483892255583813,0.15161077444161875,0.9999957353116995,0.0000042646883005037495,0.018833380842501784,0.9811666191574983
1538,0.004343017074195727,0.9956569829258043,0.0000017371597485988863,0.9999982628402514,0.003232748716735376,0.9967672512832646,1,0,0.0023361950442612424,0.9976638049557388
1539,0.014936438268937794,0.9850635617310622,2.9107151416794145e-14,0.9999999999999709,0.0008388827559165837,0.9991611172440834,1,0,0.00008724560712699341,0.999912754392873
1540,0.004343016662002981,0.995656983337997,2.9041516579548743e-14,0.9999999999999709,0.0023012993800959826,0.9976987006199041,1,0,0.0000801870490626897,0.9999198129509373
1541,0.0182204209957265,0.9817795790042735,6.188543714893792e-7,0.9999993811456285,0.0008388813549468206,0.9991611186450532,1,0,0.0004076676968177585,0.9995923323031822
1542,0.018220420849480022,0.9817795791505199,4.002951426063351e-7,0.9999995997048574,0.00375283705806903,0.9962471629419309,1,0,0.005172547889323254,0.9948274521106767
1543,0.08101174730437374,0.9189882526956262,0.0000016625877378436635,0.9999983374122622,0.0008388827261189961,0.999161117273881,1,0,0.00008285920414752401,0.9999171407958525
1544,0.018220420581626956,0.981779579418373,1.6950101539084155e-14,0.999999999999983,0.00047684854352986796,0.9995231514564701,1,0,0.00039536503268981196,0.9996046349673102
1545,0.0015790503174104532,0.9984209496825895,3.658808275781476e-13,0.9999999999996341,0.0005373427888675675,0.9994626572111325,1,0,0.000769117316826944,0.9992308826831731
1546,0.10730037257073814,0.8926996274292619,0.0000018842492737022392,0.9999981157507263,0.011518987350914733,0.9884810126490853,1,0,0.0051042930657094416,0.9948957069342905
1547,0.0015790503174104532,0.9984209496825895,0.0000066751194717711175,0.9999933248805283,0.0030166126942905835,0.9969833873057095,1,0,0.6784168837797935,0.3215831162202065
1548,0.08101174485666719,0.9189882551433328,7.836512355066678e-7,0.9999992163487645,0.002500912758326926,0.997499087241673,1,0,0.00029180188553151726,0.9997081981144685
1549,0.014936438268937766,0.9850635617310622,1.2300808234461363e-14,0.9999999999999877,0.0001736217930178882,0.9998263782069821,0.9999999999998925,1.0746958878371515e-13,0.0002716089269424717,0.9997283910730576
1550,0.018220421940112877,0.9817795780598871,0.0000020302000578778236,0.9999979697999422,0.008821644788177591,0.9911783552118224,1,0,0.004353208302668144,0.9956467916973318
1551,0.004343017073782071,0.995656982926218,0.0000017354164164199998,0.9999982645835835,0.002500912079756322,0.9974990879202437,1,0,0.00033815762077959977,0.9996618423792204
1552,0.248972426395585,0.751027573604415,0.0000010879952375455595,0.9999989120047624,0.0026484931602921997,0.9973515068397077,1,0,0.016787570695230587,0.9832124293047694
1553,0.01822042272371139,0.9817795772762886,0.0000032012549911654336,0.9999967987450088,0.001194474867438977,0.998805525132561,1,0,0.0008385691495160201,0.999161430850484
1554,0.0015790503174104532,0.9984209496825895,0.00000410043847717989,0.9999958995615228,0.004917072147520645,0.9950829278524793,1,0,0.0005822489423234968,0.9994177510576765
1555,0.018220420988928454,0.9817795790110715,6.086949797543186e-7,0.9999993913050202,0.001370417437211307,0.9986295825627887,1,0,0.0012354162693272229,0.9987645837306728
1556,0.08101174267431614,0.9189882573256839,8.606972693342059e-14,0.999999999999914,0.00041052764494410067,0.9995894723550559,1,0,0.00015466830990505778,0.9998453316900949
1557,0.0015790503174104532,0.9984209496825895,2.1658443227737604e-14,0.9999999999999784,0.0030135621797818778,0.9969864378202181,1,0,0.0008490851745870853,0.999150914825413
1558,0.08101174267431595,0.918988257325684,2.6679753936695878e-14,0.9999999999999734,0.0019819504124793785,0.9980180495875206,1,0,0.0006107638748666875,0.9993892361251333
1559,0.5851398718667659,0.41486012813323414,2.8357732457336076e-14,0.9999999999999717,0.0025009132587810643,0.9974990867412189,1,0,0.00025816880174182064,0.9997418311982582
1560,0.018220431091604674,0.9817795689083954,0.000015706715643185945,0.9999842932843568,0.003939880527134028,0.996060119472866,1,0,0.0019768459959848537,0.9980231540040152
1561,0.5851398718667656,0.41486012813323436,1.2278016347123562e-14,0.9999999999999877,0.00375678452980509,0.9962432154701949,1,0,0.00021274981264477865,0.9997872501873553
1562,0.018274231136422528,0.9817257688635774,0.9946828239683771,0.00531717603162285,0.0024582925593692176,0.9975417074406308,0.08285207033112937,0.9171479296688706,0.999999999997806,2.1940227412642344e-12
1563,0.0015790503174104532,0.9984209496825895,0.000001845228693180458,0.9999981547713068,0.002301299257636502,0.9976987007423634,1,0,0.00007801456598993916,0.99992198543401
1564,0.06718494906618394,0.932815050933816,0.0000017293223920636173,0.9999982706776079,0.0023012991419848424,0.9976987008580152,1,0,0.00008858463964341555,0.9999114153603565
1565,0.5851398718667655,0.4148601281332345,1.500649845056218e-14,0.999999999999985,0.0019816217593600677,0.9980183782406399,1,0,0.0010856410560556708,0.9989143589439443
1566,0.020298737561585713,0.9797012624384143,5.106834804300202e-14,0.9999999999999489,0.0025515408795389835,0.997448459120461,1,0,0.030060787412600726,0.9699392125873992
1567,0.01822042612860776,0.9817795738713923,0.000008289728501374065,0.9999917102714986,0.007065410506088038,0.992934589493912,1,0,0.007422465436226921,0.9925775345637731
1568,0.014936441228640577,0.9850635587713594,0.000003433622903704275,0.9999965663770963,0.007094241464640708,0.9929057585353593,1,0,0.00210680440056466,0.9978931955994353
1569,0.014936440983552422,0.9850635590164476,0.0000031492902257979636,0.9999968507097742,0.002594560899358449,0.9974054391006415,1,0,0.001586547424418498,0.9984134525755815
1570,0.018220421074814742,0.9817795789251853,7.370484197507861e-7,0.9999992629515803,0.002301299578099511,0.9976987004219005,1,0,0.000058432584689337005,0.9999415674153107
1571,0.0015790503174104532,0.9984209496825895,0.9999246653565745,0.00007533464342546203,0.001817741027433417,0.9981822589725666,0.03889911564924694,0.961100884350753,0.9999595194907974,0.000040480509202578396
1572,0.01822042157137564,0.9817795784286244,0.0000014791377879992432,0.999998520862212,0.004917148581464142,0.9950828514185358,1,0,0.0005336326609579386,0.999466367339042
1573,0.014936438268937766,0.9850635617310622,4.57290672558961e-15,0.9999999999999954,0.0008388793743137611,0.9991611206256863,1,0,0.0008708122571136353,0.9991291877428864
1574,0.004343016662002988,0.995656983337997,5.268669446735228e-14,0.9999999999999473,0.0032748243120181313,0.9967251756879819,1,0,0.000658846639739953,0.9993411533602601
1575,0.0015790503174104532,0.9984209496825895,3.534530263375248e-14,0.9999999999999647,0.0025009129259760893,0.9974990870740239,1,0,0.00028407328630641415,0.9997159267136936
1576,0.01493643975680338,0.9850635602431966,0.000001726109010839956,0.9999982738909892,0.003232459387962223,0.9967675406120378,1,0,0.0024972525038010644,0.9975027474961989
1577,0.2489724152322633,0.7510275847677367,4.040549383072978e-14,0.9999999999999596,0.0023012990474053393,0.9976987009525946,1,0,0.00010832920410988951,0.9998916707958901
1578,0.018286328652848197,0.9817136713471518,0.9973815282436475,0.0026184717563525473,0.002320121093137316,0.9976798789068627,0.09860180493592414,0.9013981950640758,0.9999999999701004,2.9899638320785016e-11
1579,0.018220421772452238,0.9817795782275478,0.0000017796382957168554,0.9999982203617043,0.0037567436947666603,0.9962432563052334,1,0,0.000263738593492249,0.9997362614065077
1580,0.0015790503174104532,0.9984209496825895,8.95367339799333e-7,0.9999991046326602,0.001037011105125928,0.9989629888948741,1,0,0.0008151522397609166,0.9991848477602391
1581,0.018220421300020495,0.9817795786999794,0.000001073608950003009,0.99999892639105,0.00542537179654984,0.9945746282034501,1,0,0.001072703525974849,0.9989272964740251
1582,0.10730037257073814,0.8926996274292619,0.00001145736195431896,0.9999885426380457,0.0014764659100929044,0.9985235340899071,1,0,0.0004271615963592528,0.9995728384036408
1583,0.014936438268937766,0.9850635617310622,9.957119365935218e-15,0.99999999999999,0.002500899681309259,0.9974991003186907,1,0,0.0013149989737053693,0.9986850010262946
1584,0.01822042174559623,0.9817795782544038,0.0000017395031304148434,0.9999982604968696,0.009547070748067555,0.9904529292519324,1,0,0.010854925304112592,0.9891450746958874
1585,0.535398410434074,0.464601589565926,1.3186893427389799e-14,0.9999999999999868,0.0019819107585183626,0.9980180892414816,1,0,0.0006680564727006232,0.9993319435272994
1586,0.0810117514352674,0.9189882485647326,0.0000031459326408337016,0.9999968540673592,0.007095596184589744,0.9929044038154102,1,0,0.0016814811991854057,0.9983185188008146
1587,0.007456336766681597,0.9925436632333184,0.000005230940873842512,0.9999947690591262,0.0031835855007575904,0.9968164144992424,1,0,0.22790082591168384,0.7720991740883162
1588,0.0015790503174104532,0.9984209496825895,0.0000023638647611416276,0.9999976361352388,0.0037566874174952726,0.9962433125825048,1,0,0.00033431733338234597,0.9996656826666177
1589,0.014936440357795483,0.9850635596422045,0.000002423334487085827,0.9999975766655129,0.0019815901512101053,0.9980184098487899,1,0,0.0011310742778378616,0.9988689257221621
1590,0.014936439755378526,0.9850635602446215,0.0000017244560077544287,0.9999982755439922,0.0054259313994640904,0.9945740686005359,1,0,0.0007762716578443808,0.9992237283421557
1591,0.01824257486940992,0.9817574251305901,0.9999694450375316,0.00003055496246839873,0.0009806238778141763,0.9990193761221858,0.032167278720777466,0.9678327212792225,0.9998833533042581,0.00011664669574185105
1592,0.5353984104340743,0.4646015895659257,2.851719330569413e-14,0.9999999999999715,0.0025009126738197323,0.9974990873261803,1,0,0.00030370034028574566,0.9996962996597143
1593,0.5851399580098047,0.4148600419901953,0.00000948669447161688,0.9999905133055284,0.0014764830660310081,0.998523516933969,1,0,0.0003208907965181627,0.9996791092034818
1594,0.004343017067033384,0.9956569829329666,0.0000017069745195799301,0.9999982930254804,0.0008388827457233848,0.9991611172542766,1,0,0.00007801514778988254,0.9999219848522101
1595,0.004343016662002977,0.995656983337997,2.2034761304625404e-14,0.999999999999978,0.012169944047781807,0.9878300559522182,1,0,0.35003906033284926,0.6499609396671507
1596,0.014936439832922995,0.985063560167077,0.0000018144172279027883,0.9999981855827721,0.0037567436902116065,0.9962432563097884,1,0,0.00026373859811691213,0.9997362614018831
1597,0.5851398850177301,0.41486011498226993,0.000001448279297145331,0.9999985517207028,0.003013788976745023,0.996986211023255,1,0,0.00014398272833678391,0.9998560172716632
1598,0.020298737561585782,0.9797012624384143,1.1906595076744769e-13,0.999999999999881,0.0010978533893405934,0.9989021466106595,1,0,0.0008628044882730412,0.999137195511727
1599,0.08101175382181103,0.918988246178189,0.000004002906343720157,0.9999959970936563,0.008928176107567458,0.9910718238924325,1,0,0.05935860915653063,0.9406413908434694
1600,0.014936441082608753,0.9850635589173913,0.000003264207866085601,0.9999967357921339,0.0025943098347390526,0.9974056901652609,1,0,0.0018011384938767235,0.9981988615061232
1601,0.10730037257073814,0.8926996274292619,5.206025158334437e-15,0.9999999999999948,3.7632284325237364e-7,0.9999996236771568,2.4379401478239337e-7,0.9999997562059852,0.9999999999999853,1.4654943925052066e-14
1602,0.24038999598445676,0.7596100040155432,1.6562102835375866e-14,0.9999999999999835,0.0000041144429466205834,0.9999958855570534,0.000012585458533841312,0.9999874145414661,0.9999755093578668,0.000024490642133168095
1603,0.24038987162557132,0.7596101283744287,8.237106033812097e-16,0.9999999999999992,9.803106502864103e-7,0.9999990196893497,0.0000010554224730516764,0.9999989445775269,0.9999999999999998,2.220446049250313e-16
1604,0.014190799271841316,0.9858092007281587,5.511734997730335e-15,0.9999999999999944,8.92150016518747e-8,0.9999999107849984,2.9548514769559515e-8,0.9999999704514853,0.9999995456571397,4.5434286033430027e-7
1605,0.522450975586454,0.47754902441354596,4.011054860577856e-15,0.999999999999996,9.541229150724976e-8,0.9999999045877085,3.160109412880048e-8,0.9999999683989059,0.9999992575939705,7.424060295413426e-7
1606,0.0176312341186309,0.9823687658813691,5.394972883035833e-15,0.9999999999999946,6.282066621987551e-8,0.9999999371793338,1.9802084280851437e-8,0.9999999801979157,0.9999973107893422,0.000002689210657824681
1607,0.07855456030267376,0.9214454396973263,6.308931803778619e-15,0.9999999999999937,1.0149614062236221e-7,0.9999998985038594,4.0511099258402673e-8,0.9999999594889007,0.9999999999999998,2.220446049250313e-16
1608,0.019395425606358156,0.9806045743936418,7.535752039656165e-15,0.9999999999999925,1.2985704195024938e-7,0.9999998701429581,7.938895464480514e-8,0.9999999206110454,0.9999999999999769,2.3092638912203256e-14
1609,0.10730037257073823,0.8926996274292618,1.4020531891507579e-15,0.9999999999999986,2.8915646155252267e-7,0.9999997108435384,2.796004440052498e-7,0.999999720399556,0.9999999999999718,2.8199664825478976e-14
1610,0.019395425479056486,0.9806045745209435,1.0481472214522962e-14,0.9999999999999896,4.821259714578913e-8,0.9999999517874029,1.6920997485689677e-8,0.9999999830790025,0.9999999752828508,2.4717149216257894e-8
1611,0.5224509781784511,0.4775490218215489,1.2959936974002216e-15,0.9999999999999987,1.7267055001912283e-7,0.99999982732945,1.542603746716953e-7,0.9999998457396253,0.99999923317114,7.6682885996604e-7
1612,0.014190799335254722,0.9858092006647453,6.432341289723778e-15,0.9999999999999936,1.438362399628034e-7,0.9999998561637601,6.21386457098697e-8,0.9999999378613543,1,0
1613,0.10730037257073811,0.8926996274292619,2.058935281215832e-15,0.9999999999999979,0.00000431181207661618,0.9999956881879234,0.000003852090237132652,0.9999961479097629,0.999999999999988,1.199040866595169e-14
1614,0.06400047977501279,0.9359995202249872,1.837396668044465e-15,0.9999999999999981,1.578452090961624e-7,0.9999998421547909,1.4101569955360606e-7,0.9999998589843004,0.9999999937926902,6.207309777295222e-9
1615,0.24038985525639503,0.759610144743605,3.757060110382356e-15,0.9999999999999962,7.558994493269245e-8,0.999999924410055,3.017091574176421e-8,0.9999999698290842,0.9999999999999938,6.217248937900877e-15
1616,0.0015790503174104532,0.9984209496825895,1.8098305321700673e-14,0.9999999999999819,0.00003476358093649764,0.9999652364190635,0.00014388481002704055,0.999856115189973,1,0
1617,0.014190799313072436,0.9858092006869276,3.906500285114642e-15,0.9999999999999961,1.2916157882960554e-7,0.9999998708384211,4.630203285107193e-8,0.9999999536979671,1,0
1618,0.0785545785966436,0.9214454214033564,1.7975058542357408e-15,0.9999999999999982,0.000004062494818530308,0.9999959375051815,0.000003629354776390008,0.9999963706452236,0.999999999999208,7.920331057675867e-13
1619,0.014191407431632573,0.9858085925683674,3.220303416087267e-14,0.9999999999999678,0.00044959129618913317,0.9995504087038108,0.0003870344515825422,0.9996129655484175,1,0
1620,0.007456336766681603,0.9925436632333184,2.3920871449754127e-15,0.9999999999999976,6.958586571297323e-8,0.9999999304141343,2.3047230675453806e-8,0.9999999769527693,0.9999999947447551,5.255244905910672e-9
1621,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.296508644379362e-7,0.9999998703491355,4.6477432748700335e-8,0.9999999535225672,1,0
1622,0.017631273783637675,0.9823687262163623,4.742769235259883e-14,0.9999999999999526,0.000025741185344263168,0.9999742588146557,0.00004276219162266016,0.9999572378083773,1,0
1623,0.10730037257073802,0.892699627429262,6.332371425706117e-14,0.9999999999999367,0.000022470366291618002,0.9999775296337083,0.00015416214296900873,0.999845837857031,1,0
1624,0.01939543450604845,0.9806045654939516,2.204506597872502e-15,0.9999999999999978,0.0000049519995525178855,0.9999950480004475,0.000005331419660402046,0.9999946685803396,1,0
1625,0.0015790503174104532,0.9984209496825895,1.1822942360208507e-15,0.9999999999999988,1.9739885207638384e-7,0.999999802601148,1.570225954385723e-7,0.9999998429774045,0.003662350411898916,0.9963376495881011
1626,0.5769923149255555,0.42300768507444453,1.2954208401094794e-15,0.9999999999999987,3.9494702008774495e-7,0.9999996050529799,5.35884232187837e-7,0.9999994641157678,1,0
1627,0.004146743278566673,0.9958532567214333,2.5503125472929388e-15,0.9999999999999974,5.889312240956028e-7,0.9999994110687759,2.0669533514056208e-7,0.9999997933046648,0.9999997638305689,2.3616943112259037e-7
1628,0.014191170643632674,0.9858088293563674,0.0005076185641821767,0.9994923814358179,0.000001701570020909701,0.9999982984299791,0.0000016311153008345747,0.9999983688846992,1,0
1629,0.5224509748803066,0.47754902511969344,6.807112646831764e-15,0.9999999999999932,5.370048327787092e-8,0.9999999462995167,1.8849023336585826e-8,0.9999999811509767,0.9999046601148086,0.00009533988519139225
1630,0.004146743164326065,0.9958532568356739,7.893919037817005e-15,0.9999999999999921,1.2440634742426347e-7,0.9999998755936526,7.605663596219809e-8,0.999999923943364,0.999999999999988,1.199040866595169e-14
1631,0.01763123503062204,0.982368764969378,2.384223520046819e-15,0.9999999999999977,5.978108600334e-7,0.99999940218914,0.0000010578008047001846,0.9999989421991953,0.9999999999999742,2.5757174171303632e-14
1632,0.07855522196421032,0.9214447780357897,3.416134420065956e-14,0.9999999999999658,0.00007710097102317917,0.9999228990289768,0.0001961579538617438,0.9998038420461383,1,0
1633,0.014190809992166356,0.9858091900078336,3.3812466018173565e-15,0.9999999999999967,0.000006864503607083874,0.9999931354963929,0.000007999069338113756,0.9999920009306619,1,0
1634,0.5769924088873198,0.42300759111268016,1.4848939832563807e-13,0.9999999999998516,0.000009335777805053374,0.999990664222195,0.0000030920925923000663,0.9999969079074077,0.9999999999947824,5.217604126528386e-12
1635,0.01763123706020765,0.9823687629397924,4.498688615788492e-14,0.999999999999955,0.0000020955489804219447,0.9999979044510195,0.000003061161658433626,0.9999969388383416,1,0
1636,0.10730037257073814,0.8926996274292619,4.6520556644738806e-7,0.9999995347944336,0.000034260744803706246,0.9999657392551963,0.00004648598561935602,0.9999535140143806,1,0
1637,0.5224509776416616,0.4775490223583384,2.048852802397085e-15,0.999999999999998,1.5080730250449438e-7,0.9999998491926975,1.3472817641629958e-7,0.9999998652718236,0.9999999926371506,7.362849441250319e-9
1638,0.06400047979738623,0.9359995202026138,1.3265691361311227e-15,0.9999999999999987,1.6164052699988164e-7,0.999999838359473,1.4440635968954547e-7,0.9999998555936404,0.9999999939849105,6.0150895375699065e-9
1639,0.004146743153299641,0.9958532568467003,6.945130220586161e-15,0.999999999999993,1.0218449646248709e-7,0.9999998978155036,4.078584921950519e-8,0.9999999592141507,0.9999999999999922,7.771561172376096e-15
1640,0.014190807878085191,0.9858091921219148,7.964555524101404e-16,0.9999999999999992,0.000008978670806723929,0.9999910213291933,0.0000029738151237950456,0.9999970261848762,0.9999999999999967,3.3306690738754696e-15
1641,0.019395425935598988,0.980604574064401,2.6265807251608137e-15,0.9999999999999973,2.1969660167836533e-7,0.9999997803033983,3.6228957023539366e-7,0.9999996377104298,0.9999999999999893,1.0658141036401503e-14
1642,0.06400049808848177,0.9359995019115183,0.0000032441172454238665,0.9999967558827546,0.0000021616773550679385,0.9999978383226449,7.749243010650296e-7,0.9999992250756989,1,0
1643,0.06400048070060181,0.9359995192993982,2.4097348603994434e-15,0.9999999999999976,2.2505680502066205e-7,0.999999774943195,3.7112877973730246e-7,0.9999996288712203,0.9999999999999998,2.220446049250313e-16
1644,0.5224509859871043,0.47754901401289573,1.2986046972198883e-15,0.9999999999999987,4.743304791469037e-7,0.9999995256695209,4.5470032308648494e-7,0.9999995452996769,0.9999999855398718,1.4460128205939782e-8
1645,0.0015790503174104532,0.9984209496825895,2.7310570660014676e-15,0.9999999999999972,2.3144472056075101e-7,0.9999997685552794,3.816627311779845e-7,0.9999996183372688,0.9999999999999998,2.220446049250313e-16
1646,0.01419080177880654,0.9858091982211935,9.339376118365389e-15,0.9999999999999907,0.000002548741083963204,0.999997451258916,0.0000010173070263036652,0.9999989826929737,1,0
1647,0.017631234140922603,0.9823687658590774,5.0293183384104654e-12,0.9999999999949707,9.095551960968029e-8,0.9999999090444804,3.0124982752718655e-8,0.9999999698750173,0.9999999887514167,1.124858328704903e-8
1648,0.0640004876590866,0.9359995123409134,4.796407264789067e-16,0.9999999999999996,0.000001256328380812146,0.9999987436716192,0.000001574947616170206,0.9999984250523838,0.999999999999849,1.509903313490213e-13
1649,0.007456336766681603,0.9925436632333184,4.388788089126893e-15,0.9999999999999956,9.678909039080061e-8,0.9999999032109096,3.205721794507391e-8,0.999999967942782,0.9999685017404959,0.000031498259504103565
1650,0.017631234166323635,0.9823687658336764,5.394977128914423e-15,0.9999999999999946,1.2137832927884303e-7,0.9999998786216707,4.3511881008205855e-8,0.999999956488119,0.9999999999999842,1.5765166949677223e-14
1651,0.06400048921224355,0.9359995107877565,2.1347372491990965e-15,0.9999999999999979,0.0000024507220742383685,0.9999975492779257,8.785422243993831e-7,0.9999991214577756,1,0
1652,0.10730037257073823,0.8926996274292618,4.606982956740878e-15,0.9999999999999954,9.199677806259241e-8,0.9999999080032219,5.6242829571915486e-8,0.9999999437571704,0.9999999999999998,2.220446049250313e-16
1653,0.5769923099403481,0.4230076900596519,1.244622357636228e-15,0.9999999999999988,1.6933559426065098e-7,0.9999998306644058,1.512809769932236e-7,0.999999848719023,0.9999999920848947,7.915105348921259e-9
1654,0.5224509778510955,0.4775490221489045,7.42207738278888e-15,0.9999999999999926,1.8153953119013326e-7,0.9999998184604688,1.2012536651706544e-7,0.9999998798746335,1,0
1655,0.06400047922424953,0.9359995207757504,3.989692543987433e-15,0.999999999999996,9.159729995063035e-8,0.9999999084027,3.033754658942591e-8,0.9999999696624534,0.9999993151305681,6.848694319439019e-7
1656,0.07855456026298421,0.9214454397370158,3.681304713756763e-15,0.9999999999999963,9.436912585375628e-8,0.9999999056308742,3.1255588787733984e-8,0.9999999687444112,0.9999999997931122,2.0688784019284867e-10
1657,0.5769923378511043,0.42300766214889574,4.08970630175091e-15,0.9999999999999959,0.000002318721231628679,0.9999976812787684,0.000001417569072985699,0.999998582430927,1,0
1658,0.017631234489416985,0.982368765510583,1.3209471252234029e-15,0.9999999999999987,5.042176578520024e-7,0.9999994957823422,2.1782708804199315e-7,0.999999782172912,1,0
1659,0.019395434343629617,0.9806045656563703,0.0000011236368000673095,0.9999988763632,0.000004563404649259676,0.9999954365953507,0.000004412595464358077,0.9999955874045356,1,0
1660,0.0015790503174104532,0.9984209496825895,1.538966033124829e-13,0.9999999999998461,0.000007998770708654948,0.9999920012292913,0.000013288142931102511,0.9999867118570689,1,0
1661,0.014190801371678458,0.9858091986283215,9.0930819815364e-16,0.9999999999999991,0.0000011351287279850545,0.999998864871272,0.0000018718736412833524,0.9999981281263587,0.9999999999999931,6.8833827526759706e-15
1662,0.004146743872402564,0.9958532561275975,4.719102570723456e-15,0.9999999999999952,0.000002165181324636887,0.9999978348186753,0.0000017265733582215188,0.9999982734266418,1,0
1663,0.24038988374986328,0.7596101162501367,1.0589655022363881e-14,0.9999999999999895,0.000002476125846533466,0.9999975238741534,9.883232224067423e-7,0.9999990116767776,1,0
1664,0.017631235842517985,0.982368764157482,2.189707618650615e-15,0.9999999999999978,0.0000010482953896144045,0.9999989517046104,0.000002007667782727611,0.9999979923322173,1,0
1665,0.014190800014649134,0.9858091999853509,2.648177907097255e-16,0.9999999999999998,6.023150120568849e-7,0.9999993976849879,5.380964141910806e-7,0.9999994619035858,0.9999956212990673,0.0000043787009327278525
1666,0.014190802005923766,0.9858091979940762,0.0000010637496401231657,0.9999989362503598,0.0000015679313538989446,0.9999984320686461,0.0000012472254706228777,0.9999987527745294,0.9999996486304175,3.5136958254078365e-7
1667,0.007456336766681609,0.9925436632333184,1.4020525468939236e-15,0.9999999999999986,1.767558710813618e-7,0.999999823244129,1.5791011300529703e-7,0.999999842089887,0.9999994776031738,5.223968262413337e-7
1668,0.014190800355448188,0.9858091996445518,5.943048688515537e-16,0.9999999999999994,8.961081697519519e-7,0.9999991038918302,7.128172403006973e-7,0.9999992871827597,0.042696740275814264,0.9573032597241857
1669,0.017631234099517324,0.9823687659004827,3.531436087056838e-15,0.9999999999999964,3.677134354998324e-8,0.9999999632286565,1.290551152491153e-8,0.9999999870944885,0.9999993250571632,6.749428368424404e-7
1670,0.06400051787568276,0.9359994821243173,0.000002653730428439508,0.9999973462695716,0.0000045644041628642255,0.9999954355958371,0.000005318812602321364,0.9999946811873976,1,0
1671,0.240389856815479,0.759610143184521,2.0779862463832017e-15,0.9999999999999979,1.5295166572155776e-7,0.9999998470483343,1.366439069311251e-7,0.999999863356093,0.9999999998884417,1.1155831813880468e-10
1672,0.0193954257230725,0.9806045742769275,3.4850786308314437e-15,0.9999999999999966,1.6439588929878937e-7,0.9999998356041107,1.7699202006021925e-7,0.99999982300798,0.9999999999999998,2.220446049250313e-16
1673,0.0041467431732701,0.9958532568267299,1.2615941450946367e-14,0.9999999999999873,1.422743460366633e-7,0.9999998577256539,1.0482090231153525e-7,0.9999998951790977,1,0
1674,0.06400047905607123,0.9359995209439288,9.363669285847421e-15,0.9999999999999907,5.026907672719354e-8,0.9999999497309233,1.7642769231819008e-8,0.9999999823572308,0.9999991158746618,8.841253381630665e-7
1675,0.5224513718577578,0.4775486281422422,2.4426660785412023e-15,0.9999999999999976,0.00002222816789000942,0.99997777183211,0.000008443840759464125,0.9999915561592405,1,0
1676,0.0015790503174104532,0.9984209496825895,1.0693827022470403e-13,0.9999999999998931,0.0005961946681852052,0.9994038053318148,0.000983797855934387,0.9990162021440656,1,0
1677,0.017631243266144528,0.9823687567338555,1.3236279096311974e-13,0.9999999999998677,0.000004733517716792473,0.9999952664822832,0.000011128151395333137,0.9999888718486046,1,0
1678,0.014190799946436478,0.9858092000535635,2.703917530486297e-15,0.9999999999999973,6.494488518494056e-7,0.9999993505511482,3.970451419958947e-7,0.999999602954858,0.9999999999999949,5.10702591327572e-15
1679,0.01419079931484295,0.9858092006851571,3.846466421755024e-15,0.9999999999999961,1.3095370186655517e-7,0.9999998690462981,4.6944476023410965e-8,0.999999953055524,1,0
1680,0.017631235031390077,0.9823687649686099,3.673811711597984e-15,0.9999999999999963,0.0000012823833604698161,0.9999987176166395,3.734716681186898e-7,0.9999996265283319,0.9999955060647697,0.0000044939352302764135
1681,0.014190809989771925,0.985809190010228,1.2480023912544818e-15,0.9999999999999988,0.0000065941636368515935,0.9999934058363632,0.000008266490475446992,0.9999917335095245,1,0
1682,0.017631234185864597,0.9823687658141353,2.0934402469601583e-15,0.9999999999999979,1.014030621462191e-7,0.9999998985969378,9.720649068811783e-8,0.9999999027935094,0.9999999989522683,1.0477316791934754e-9
1683,0.01939543450821269,0.9806045654917873,4.245708315372705e-15,0.9999999999999958,0.0000037140518817104667,0.9999962859481183,0.0000065718154593737725,0.9999934281845406,1,0
1684,0.017631238222890012,0.98236876177711,1.9531958467186473e-15,0.999999999999998,0.000003782260714243751,0.9999962177392857,0.0000033789987959916004,0.999996621001204,0.9999999999999858,1.4210854715202004e-14
1685,0.01763127495355749,0.9823687250464425,4.844794262306398e-16,0.9999999999999996,0.00003129034327080025,0.9999687096567292,0.00003922556193307281,0.999960774438067,1,0
1686,0.004146757111882103,0.9958532428881179,9.793825006268694e-15,0.9999999999999902,0.000017967753022204924,0.9999820322469778,0.00005495694351592876,0.999945043056484,0.9999968903994054,0.0000031096005945752125
1687,0.0015790503174104532,0.9984209496825895,4.0280890868685223e-13,0.9999999999995972,0.000030632671471273156,0.9999693673285287,0.000024427387819488835,0.9999755726121805,1,0
1688,0.017631234384582136,0.9823687656154179,1.2518540121529025e-15,0.9999999999999988,2.4023096176769944e-7,0.9999997597690382,3.011566048609147e-7,0.9999996988433951,0.9999999999999998,2.220446049250313e-16
1689,0.019395425959727364,0.9806045740402727,3.4850800340269805e-15,0.9999999999999966,2.4267986660995673e-7,0.9999997573201334,3.666264035789147e-7,0.9999996333735964,1,0
1690,0.017631234137571998,0.982368765862428,1.1989002987151006e-14,0.999999999999988,6.997330550846437e-8,0.9999999300266945,4.5330932675650775e-8,0.9999999546690673,0.9999999999999263,7.37188088351104e-14
1691,0.07855682639793174,0.9214431736020683,0.000013796399861821112,0.9999862036001381,0.0001584732542005397,0.9998415267457995,0.0007633187779072965,0.9992366812220927,1,0
1692,0.5769923118133744,0.4230076881866256,3.5200650136763748e-15,0.9999999999999964,2.0758282235773166e-7,0.9999997924171776,3.42313417806645e-7,0.9999996576865822,1,0
1693,0.001579050317410452,0.9984209496825895,1.5298586542024314e-13,0.999999999999847,0.00011095726386379187,0.9998890427361362,0.00008174649748363972,0.9999182535025164,1,0
1694,0.24038985694036402,0.759610143059636,3.684878410673361e-15,0.9999999999999963,1.2328059884996808e-7,0.9999998767194012,1.8103782753685561e-7,0.9999998189621725,0.9998426889189922,0.0001573110810078049
1695,0.017631234183833413,0.9823687658161666,4.992151356859966e-16,0.9999999999999996,7.366312321476923e-8,0.9999999263368767,1.214738661266832e-7,0.9999998785261339,0.9999999999999982,1.7763568394002505e-15
1696,0.0785545602189511,0.9214454397810489,3.219491557789797e-15,0.9999999999999968,8.318825880980847e-8,0.9999999168117412,2.422706279500688e-8,0.9999999757729372,0.21660900370555494,0.7833909962944451
1697,0.017631234136180677,0.9823687658638193,1.2286551522033221e-14,0.9999999999999877,6.85174918130412e-8,0.9999999314825082,4.4387810145820175e-8,0.9999999556121899,0.9999999999999991,8.881784197001252e-16
1698,0.014190799250183767,0.9858092007498163,2.1292078858071e-15,0.9999999999999979,6.684473984226898e-8,0.9999999331552601,2.2139354108438833e-8,0.9999999778606459,0.999999999920375,7.96249732815113e-11
1699,0.5769923118274691,0.42300768817253087,1.2755124401046511e-15,0.9999999999999988,2.447710078921219e-7,0.9999997552289921,3.0684806287503716e-7,0.9999996931519372,0.9999999999999891,1.0880185641326534e-14
1700,0.019395425669089018,0.980604574330911,3.961362468063357e-15,0.999999999999996,1.1354889384378667e-7,0.9999998864511062,1.6672400736207877e-7,0.9999998332759926,0.9999971723548908,0.0000028276451091713284
1701,0.0785545670344752,0.9214454329655248,6.723649549551853e-16,0.9999999999999993,0.0000015690378821268573,0.9999984309621178,0.0000013508904336205755,0.9999986491095664,0.9999999816295116,1.8370488352736913e-8
1702,0.24516277494820832,0.7548372250517916,3.572162807008386e-15,0.9999999999999964,2.10655092104741e-7,0.9999997893449079,3.473797252615134e-7,0.9999996526202748,0.9999999999999998,2.220446049250313e-16
1703,0.08101190654112808,0.9189880934588719,0.9999999999999956,4.440892098500626e-15,0.00001233654852281128,0.9999876634514772,0.00004650558509814718,0.9999534944149019,0.09026090962165184,0.9097390903783482
1704,0.576992308770661,0.423007691229339,3.836137379543103e-15,0.9999999999999961,1.306020481473296e-7,0.9999998693979518,4.681841462739027e-8,0.9999999531815854,0.9999999999999989,1.1102230246251565e-15
1705,0.01763123937144292,0.982368760628557,3.997909062974116e-12,0.9999999999960021,0.000004402528508320945,0.9999955974714917,0.000004739848788734458,0.9999952601512113,1,0
1706,0.014190799570649377,0.9858092004293506,2.378926574550426e-15,0.9999999999999977,3.8373845649071094e-7,0.9999996162615435,1.4577063041732728e-7,0.9999998542293695,0.9999999999999993,6.661338147750939e-16
1707,0.5224509789307195,0.47754902106928054,2.225105101626906e-15,0.9999999999999978,1.8537452500711415e-7,0.999999814625475,1.9957805214410825e-7,0.9999998004219478,0.9999999999994575,5.424549698318515e-13
1708,0.0041467431893860065,0.995853256810614,1.2854141540289226e-15,0.9999999999999987,1.7488709652448055e-7,0.9999998251129035,1.562405875255799e-7,0.9999998437594124,0.9999994776032073,5.223967927125983e-7
1709,0.004146743264805027,0.995853256735195,4.365993504145884e-15,0.9999999999999957,2.4248488278321496e-7,0.9999997575151173,4.818852745012364e-7,0.9999995181147255,1,0
1710,0.5769924467463822,0.42300755325361783,9.411766142103925e-14,0.9999999999999059,0.000005093231721589857,0.9999949067682784,0.000011973794551319824,0.9999880262054487,1,0
1711,0.01419079945806081,0.9858092005419392,2.167103713906649e-15,0.9999999999999978,1.8054241289066334e-7,0.9999998194575871,1.943757005632427e-7,0.9999998056242995,0.9999999999994575,5.424549698318515e-13
1712,0.014190850997153396,0.9858091490028466,7.703596629221059e-14,0.999999999999923,0.00002838468552093123,0.9999716153144791,0.00004288098147627439,0.9999571190185237,1,0
1713,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.2965086443806449e-7,0.9999998703491355,4.64774327487474e-8,0.9999999535225672,0.9999999999999705,2.9531932455029164e-14
1714,0.06400047995271631,0.9359995200472837,3.113366795112439e-15,0.9999999999999969,1.7140581234075095e-7,0.9999998285941877,1.8453904789148997e-7,0.9999998154609521,0.9999999999999953,4.6629367034256575e-15
1715,0.01763123441071975,0.9823687655892802,2.1543038441249273e-15,0.9999999999999979,2.3878992076964893e-7,0.9999997612100793,3.4766132042507057e-7,0.9999996523386796,1,0
1716,0.017631266418312298,0.9823687335816877,0.0000032089878251525327,0.9999967910121749,0.000039489582102885344,0.9999605104178971,0.00001307923058975096,0.9999869207694102,1,0
1717,0.014190804164637088,0.9858091958353629,1.9954661869889763e-15,0.999999999999998,0.0000032359914673020546,0.9999967640085327,0.0000036120341721427744,0.9999963879658279,1,0
1718,0.06400049706635891,0.9359995029336411,0.0000010664980959011027,0.999998933501904,0.000002571651471899007,0.9999974283485281,0.000002214108737459713,0.9999977858912625,0.9999999999467886,5.321143525804928e-11
1719,0.017631238608377967,0.982368761391622,0.0000017843914183344065,0.9999982156085817,0.000002909591210052067,0.9999970904087899,0.000003132523716865664,0.9999968674762831,1,0
1720,0.5769924933892189,0.4230075066107811,1.8089319064224987e-13,0.9999999999998191,0.000014131576891472322,0.9999858684231085,0.000008639494948667583,0.9999913605050513,1,0
1721,0.0015790503174104532,0.9984209496825895,3.9259980916526934e-15,0.9999999999999961,2.6656335060159917e-7,0.9999997334366494,9.355677882246486e-8,0.9999999064432212,0.9999807454423922,0.000019254557607761846
1722,0.017631240686961043,0.9823687593130389,0.00000202814926230184,0.9999979718507377,0.0000035423519342832432,0.9999964576480657,0.0000058414548915408355,0.9999941585451084,1,0
1723,0.07855456780217968,0.9214454321978203,3.772687751236466e-15,0.9999999999999962,0.000002431062695300507,0.9999975689373047,8.051852995806701e-7,0.9999991948147005,1,0
1724,0.017631234224980082,0.98236876577502,1.1170824056260922e-15,0.9999999999999989,1.4818202312127087e-7,0.9999998518179769,1.1787264467161169e-7,0.9999998821273554,0.29895207335588003,0.70104792664412
1725,0.017631291235049588,0.9823687087649504,8.059070190771442e-16,0.9999999999999992,0.00004204211584213513,0.9999579578841579,0.00005655256796864611,0.9999434474320313,1,0
1726,0.01419079924883762,0.9858092007511624,3.674465111951728e-15,0.9999999999999963,6.745446739394133e-8,0.9999999325455327,1.9644882001941267e-8,0.999999980355118,0.4682002341579633,0.5317997658420367
1727,0.522450977653665,0.477549022346335,7.869113883063555e-15,0.9999999999999921,1.7237777944750577e-7,0.9999998276222205,1.140630004335951e-7,0.9999998859369996,1,0
1728,0.007456336766681603,0.9925436632333184,1.4180489474593352e-15,0.9999999999999986,2.584270561819746e-7,0.9999997415729438,3.239674536610795e-7,0.9999996760325464,0.9999999999999998,2.220446049250313e-16
1729,0.07855456151064644,0.9214454384893536,2.0740524354735274e-15,0.9999999999999979,2.958422276564218e-7,0.9999997041577724,3.4474003567476944e-7,0.9999996552599644,1,0
1730,0.0015790503174104532,0.9984209496825895,4.264818823376431e-15,0.9999999999999958,9.920341592063344e-8,0.9999999007965841,3.2856735766630296e-8,0.9999999671432642,0.9999994532995224,5.467004775550066e-7
1731,0.07855590347096986,0.9214440965290301,1.547553084807866e-13,0.9999999999998452,0.00014470368197157222,0.9998552963180284,0.00040989018581795086,0.9995901098141821,1,0
1732,0.5769923097505029,0.42300769024949714,1.8277176979892575e-15,0.9999999999999982,1.5706350696599212e-7,0.999999842936493,1.4031767007811033e-7,0.99999985968233,0.9999826180617508,0.00001738193824918355
1733,0.1073003725707382,0.8926996274292618,1.0492395510253376e-14,0.9999999999999895,1.0085147056642602e-7,0.9999998991485294,4.02537860174911e-8,0.999999959746214,0.999999999999992,7.993605777301127e-15
1734,0.0015790503174104532,0.9984209496825895,2.402804408966968e-15,0.9999999999999976,1.9010320776197268e-7,0.9999998098967923,2.0466904952275952e-7,0.9999997953309505,1,0
1735,0.01763123709005271,0.9823687629099473,0.0000032091818096242566,0.9999967908181904,0.000001501086946675463,0.9999984989130534,4.971700229964664e-7,0.999999502829977,0.9999999999971154,2.8845814625810817e-12
1736,0.01419079927184062,0.9858092007281594,5.51173560822505e-15,0.9999999999999944,8.92142868178611e-8,0.9999999107857132,2.954827640272782e-8,0.9999999704517236,0.9999999931160142,6.883985825822947e-9
1737,0.017631521120253513,0.9823684788797464,0.000013574112291488505,0.9999864258877085,0.00010861276262170745,0.9998913872373782,0.00037299269730715895,0.9996270073026928,1,0
1738,0.0640343532768496,0.9359656467231504,2.821407701389105e-14,0.9999999999999718,0.001026088612383844,0.9989739113876162,0.009862847170930037,0.99013715282907,1,0
1739,0.014190799234744833,0.9858092007652551,9.339332238720062e-15,0.9999999999999907,5.013845419515209e-8,0.9999999498615458,1.7596908478531177e-8,0.9999999824030915,0.9999999791620111,2.0837988889965686e-8
1740,0.0640004790679309,0.9359995209320691,6.5347727135444804e-15,0.9999999999999934,5.308710729848059e-8,0.9999999469128927,1.8631835288814913e-8,0.9999999813681647,0.9999975858383106,0.0000024141616894457485
1741,0.5769923082887335,0.4230076917112665,5.496934376223049e-15,0.9999999999999944,8.897517166511101e-8,0.9999999110248283,2.9469081110005102e-8,0.9999999705309189,0.9999997079224012,2.9207759877358797e-7
1742,0.017631237622667863,0.9823687623773322,0.0000010530857273631325,0.9999989469142726,0.0000026794001558992508,0.9999973205998441,0.0000023937237720284284,0.999997606276228,0.9999999999999991,8.881784197001252e-16
1743,0.007456336766681597,0.9925436632333184,0.0000017549613987702417,0.9999982450386012,0.00000266781314401863,0.9999973321868559,0.000002383372154397784,0.9999976166278456,0.9999999999999776,2.2426505097428162e-14
1744,0.0785545893141088,0.9214454106858911,0.0000017880242635712146,0.9999982119757365,0.000004769596888220483,0.9999952304031118,0.000005557919550466967,0.9999944420804495,1,0
1745,0.0176312346875077,0.9823687653124923,6.3739472535534364e-15,0.9999999999999937,3.376466458251339e-7,0.9999996623533541,7.262564186613765e-7,0.9999992737435813,1,0
1746,0.5224510535825018,0.47754894641749823,4.79310763963767e-16,0.9999999999999996,0.000003122574481172043,0.9999968774255188,0.0000030193808261606135,0.9999969806191739,1,0
1747,0.017631234185922596,0.9823687658140774,7.156200682864747e-15,0.9999999999999929,1.2331657784510448e-7,0.9999998766834222,7.539039802341497e-8,0.999999924609602,0.9999999999999998,2.220446049250313e-16
1748,0.06400047948439572,0.9359995205156043,7.247341681748756e-15,0.9999999999999928,1.275319216167717e-7,0.9999998724680784,7.796747671527616e-8,0.9999999220325233,0.9999999999989662,1.0338396805309458e-12
1749,0.0015790503174104532,0.9984209496825895,1.4592940326704943e-15,0.9999999999999986,0.000004491105451795232,0.9999955088945482,0.000004012267658111291,0.9999959877323419,0.9999999999999805,1.9539925233402755e-14
1750,0.017631238228572984,0.9823687617714271,1.703459574435793e-12,0.9999999999982966,0.000003853035056132475,0.9999961469649439,0.000003317339703031093,0.999996682660297,0.9999999999999922,7.771561172376096e-15
1751,0.004146743219966453,0.9958532567800336,1.8876289082951115e-15,0.9999999999999981,2.2215946123302173e-7,0.9999997778405387,2.683975855486108e-7,0.9999997316024144,0.9999999999952798,4.7202242114963155e-12
1752,0.06400047916160133,0.9359995208383987,3.617175266680005e-15,0.9999999999999963,7.277554829171134e-8,0.9999999272244517,2.9047579238166376e-8,0.9999999709524208,1,0
1753,0.5769923131304351,0.4230076868695649,4.162475121443763e-15,0.9999999999999959,2.3804748861810015e-7,0.9999997619525114,4.730669421207243e-7,0.9999995269330578,1,0
1754,0.24038987103496212,0.7596101289650379,2.4156892027013303e-13,0.9999999999997584,9.467783201400216e-7,0.9999990532216798,0.0000010193208909099494,0.9999989806791091,1,0
1755,0.00745633676668159,0.9925436632333184,8.867368246862661e-16,0.9999999999999991,0.0000019050910167950137,0.9999980949089832,0.000001842132092328676,0.9999981578679077,0.9999999999999953,4.6629367034256575e-15
1756,0.014190804998888272,0.9858091950011117,0.0000018230090826905782,0.9999981769909173,0.000002972560958994644,0.999997027439041,0.000003200318155657472,0.9999967996818443,1,0
1757,0.01419079933308735,0.9858092006669127,7.311076241973985e-15,0.9999999999999927,1.2598540781423977e-7,0.9999998740145922,7.702200512332802e-8,0.9999999229779949,0.9999999999999996,4.440892098500626e-16
1758,0.10730037257073811,0.8926996274292619,8.320419825803493e-15,0.9999999999999917,1.4991898570119365e-7,0.9999998500810143,5.983856881745312e-8,0.9999999401614312,0.9999999999999902,9.769962616701378e-15
1759,0.0015790503174104547,0.9984209496825895,1.3760711103686944e-14,0.9999999999999862,1.4379463344457542e-7,0.9999998562053666,1.0594097724222435e-7,0.9999998940590228,1,0
1760,0.06400082307034319,0.9359991769296568,7.931209974101521e-16,0.9999999999999992,0.0000532428213138594,0.9999467571786861,0.000057322182249260663,0.9999426778177507,1,0
1761,0.5769923117657939,0.4230076882342061,1.2954200377799638e-15,0.9999999999999987,2.41421274833503e-7,0.9999997585787251,3.02648796058818e-7,0.999999697351204,0.99999999999999,9.992007221626409e-15
1762,0.2403898555566504,0.7596101444433496,9.725645990732399e-15,0.9999999999999902,1.0088606033312408e-7,0.9999998991139397,4.0267592157351235e-8,0.9999999597324079,1,0
1763,0.0015790503174104547,0.9984209496825895,1.4020860945346783e-15,0.9999999999999986,0.000006864573201033755,0.999993135426799,0.000008605476702974962,0.999991394523297,1,0
1764,0.07855459239493005,0.92144540760507,1.2977817324523075e-15,0.9999999999999987,0.000006805738167785657,0.9999931942618322,0.000006580826350596241,0.9999934191736494,1,0
1765,0.017631262363102706,0.9823687376368972,0.000005305808275009624,0.999994694191725,0.00003150340623154825,0.9999684965937684,0.000011967176712477109,0.9999880328232875,1,0
1766,0.004146743878584856,0.9958532561214152,6.625357307776535e-15,0.9999999999999933,0.0000028041269583022596,0.9999971958730417,0.0000011192423294768998,0.9999988807576705,1,0
1767,0.5769986953245909,0.4230013046754091,1.65009868066036e-14,0.9999999999999835,0.00017637659936501807,0.999823623400635,0.0006056810306952296,0.9993943189693048,1,0
1768,0.01763210734560755,0.9823678926543924,1.594442287382464e-14,0.999999999999984,0.0002590300261315762,0.9997409699738684,0.0012476059136575014,0.9987523940863425,1,0
1769,0.014190799637055804,0.9858092003629442,1.488518077600002e-15,0.9999999999999986,4.6644796294170933e-7,0.9999995335520371,1.544903683714425e-7,0.9999998455096316,0.9999999965758741,3.424125871731576e-9
1770,0.06400049824210455,0.9359995017578955,0.0000010929664729676016,0.999998907033527,0.0000027133391311945894,0.9999972866608688,0.000002424044212029566,0.999997575955788,1,0
1771,0.017631267343525353,0.9823687326564746,4.216019364938975e-14,0.9999999999999578,0.000010472484833125476,0.9999895275151669,0.00004692175729011462,0.9999530782427098,1,0
1772,0.01763123418470577,0.9823687658152942,6.479125723532494e-15,0.9999999999999936,1.3728676754421015e-7,0.9999998627132325,5.9309209233135445e-8,0.9999999406907908,1,0
1773,0.017631238706517893,0.9823687612934822,1.2714075300821598e-15,0.9999999999999988,0.000004222801392555114,0.9999957771986074,0.0000037725697241168215,0.9999962274302758,1,0
1774,0.014190813167883712,0.9858091868321163,2.4380105107318194e-15,0.9999999999999976,0.000013741978107511835,0.9999862580218924,0.000005485020739932168,0.9999945149792601,1,0
1775,0.014190799515370013,0.9858092004846299,1.5778148218960006e-12,0.9999999999984222,2.0955461351392048e-7,0.9999997904453864,2.441905292928419e-7,0.9999997558094708,1,0
1776,0.004146743172283927,0.9958532568277161,1.292904958990521e-14,0.9999999999999871,1.3931428871354533e-7,0.9999998606857113,1.0264007389318044e-7,0.9999998973599261,1,0
1777,0.24038985740946645,0.7596101425905335,2.2272153049729208e-15,0.9999999999999978,1.7648817978916464e-7,0.9999998235118203,1.8311701744391596e-7,0.9999998168829826,0.9999999999999962,3.774758283725532e-15
1778,0.07855456630981834,0.9214454336901816,3.5386197211111267e-15,0.9999999999999964,0.0000018730322790005177,0.999998126967721,7.47603299472404e-7,0.9999992523967005,1,0
1779,0.014190799359799116,0.9858092006402008,6.948404017802185e-15,0.999999999999993,1.333885485184371e-7,0.9999998666114515,1.0636744644067545e-7,0.9999998936325536,1,0
1780,0.004146743227034792,0.9958532567729652,2.816849087149558e-15,0.9999999999999972,3.4289097864234126e-7,0.9999996571090214,1.8432835026987953e-7,0.9999998156716497,0.9999991695150772,8.304849228313316e-7
1781,0.5224510908579585,0.4775489091420415,5.03120509088071e-14,0.9999999999999497,0.000003966175866720947,0.9999960338241333,0.000005051538071319739,0.9999949484619287,0.9999999999999989,1.1102230246251565e-15
1782,0.1073003725707382,0.8926996274292618,1.4368423219091904e-15,0.9999999999999986,1.7317185018401094e-7,0.9999998268281498,1.5470884402102918e-7,0.9999998452911559,0.9999694887241527,0.00003051127584730029
1783,0.24038985562581053,0.7596101443741895,7.61349404857911e-15,0.9999999999999923,9.43780190041929e-8,0.999999905621981,5.4913018916890675e-8,0.9999999450869811,0.999999999999998,1.9984014443252818e-15
1784,0.0176312425188792,0.9823687574811208,2.197329457223137e-15,0.9999999999999978,0.00001094268601121598,0.9999890573139888,0.0000036243169837002367,0.9999963756830162,1,0
1785,0.5769929043644147,0.42300709563558525,4.845960164561788e-16,0.9999999999999996,0.00003242761503190203,0.9999675723849681,0.00004065124120146992,0.9999593487587985,1,0
1786,0.0015790503174104532,0.9984209496825895,1.0100514479699075e-15,0.999999999999999,0.0000014514382484257148,0.9999985485617515,0.0000021311387760287355,0.999997868861224,0.9999999997239486,2.7605140395792205e-10
1787,0.014190799566261823,0.9858092004337382,5.163836586694132e-13,0.9999999999994836,2.324073820490178e-7,0.999999767592618,2.9134886834646993e-7,0.9999997086511316,0.999999999999996,3.9968028886505635e-15
1788,0.004146744579456585,0.9958532554205434,0.000001932292769413299,0.9999980677072305,0.0000027707952926189415,0.9999972292047073,0.0000028748643789781494,0.999997125135621,1,0
1789,0.0015790503174104532,0.9984209496825895,4.264841703047686e-15,0.9999999999999958,0.000002609874002523446,0.9999973901259975,8.644090793701718e-7,0.9999991355909207,0.999999999998356,1.6440182548649318e-12
1790,0.014190799266047553,0.9858092007339524,6.001357103420668e-15,0.999999999999994,8.323056742422829e-8,0.9999999167694326,2.75664358947785e-8,0.9999999724335641,0.9999994610776324,5.389223676210975e-7
1791,0.0041467431599600925,0.9958532568400399,4.098765623047893e-15,0.9999999999999959,1.3079661155668672e-7,0.9999998692033885,4.6888162034188574e-8,0.999999953111838,0.9999999999984288,1.5711876244495215e-12
1792,0.017631235983548692,0.9823687640164513,3.673824128126036e-15,0.9999999999999963,0.000002477658805488746,0.9999975223411945,8.206183136370907e-7,0.9999991793816864,0.9999999999999589,4.107825191113079e-14
1793,0.004146776223097899,0.9958532237769021,3.2484205169583636e-14,0.9999999999999675,0.00006484928805246707,0.9999351507119475,0.00010772752699344314,0.9998922724730066,1,0
1794,0.0041467766350354995,0.9958532233649645,9.367144819286235e-16,0.9999999999999991,0.00006595355956718519,0.9999340464404328,0.0001087580989734553,0.9998912419010265,1,0
1795,0.06400051102584553,0.9359994889741545,8.612035949800748e-14,0.9999999999999138,0.000004078140020472812,0.9999959218599795,0.000006259484102082959,0.999993740515898,1,0
1796,0.017631255909364055,0.9823687440906359,2.6668413348324445e-14,0.9999999999999734,0.000007329261346924109,0.9999926707386531,0.000030341453410885327,0.9999696585465891,1,0
1797,0.017631234140920604,0.9823687658590794,3.823745447184202e-15,0.9999999999999962,9.095671012605053e-8,0.9999999090432898,3.012537974021822e-8,0.9999999698746203,0.9999992575940493,7.424059507155079e-7
1798,0.019395425521905544,0.9806045744780945,4.8512887612589e-15,0.9999999999999951,8.797759029847371e-8,0.9999999120224097,2.5621868634387576e-8,0.9999999743781314,0.01078023800483275,0.9892197619951673
1799,0.0015790503174104532,0.9984209496825895,1.6416688143886812e-15,0.9999999999999983,4.938915069907566e-7,0.999999506108493,1.6357984586494582e-7,0.9999998364201541,0.9999999962882076,3.7117924289731263e-9
1800,0.00414677943956762,0.9958532205604324,9.981039170072123e-14,0.9999999999999002,0.00014653309482484886,0.9998534669051752,0.00004266760088535194,0.9999573323991147,0.9999999999991505,8.495426584431698e-13
1801,0.24897391856925585,0.7510260814307441,1,0,0.00003816420157603003,0.999961835798424,0.00010835505162912817,0.9998916449483709,0.00036380618579893856,0.9996361938142011
1802,0.24897296132928948,0.7510270386707105,0.9999999999980718,1.928235349168972e-12,0.00005313808283586616,0.9999468619171641,8.511553378018559e-8,0.9999999148844663,0.00023474293613246074,0.9997652570638675
1803,0.06718570336675463,0.9328142966332453,1,0,0.000055658589179498634,0.9999443414108204,0.0001515188444916725,0.9998484811555083,0.0007970731254497783,0.9992029268745503
1804,0.10730037257073814,0.8926996274292619,1,0,0.00005952913351189815,0.9999404708664881,0.00017090156980240838,0.9998290984301976,0.0025893938978733973,0.9974106061021266
1805,0.004343033121235886,0.9956569668787641,1,0,0.00002889750934482852,0.9999711024906551,0.00004046692681361369,0.9999595330731864,0.0009609689512627676,0.9990390310487373
1806,0.24897242560542274,0.7510275743945772,0.9999999991782347,8.217653224562582e-10,5.633127786281546e-7,0.9999994366872214,4.4809207477008545e-7,0.9999995519079252,0.00010850087250488715,0.9998914991274951
1807,0.0015790503174104532,0.9984209496825895,1,0,0.087540418862572,0.912459581137428,0.0037038393822023995,0.9962961606177976,0.0004986840048952389,0.9995013159951047
1808,0.014936438534807054,0.9850635614651929,0.9999999998406657,1.5933432351289412e-10,2.3879807144187865e-7,0.9999997612019286,6.954561395064957e-8,0.9999999304543861,0.00039008181685925105,0.9996099181831407
1809,0.014936441860097363,0.9850635581399027,1,0,0.0000020425136952463483,0.9999979574863047,0.0000021234400912482363,0.9999978765599088,0.000395780097100974,0.999604219902899
1810,0.0015790503174104532,0.9984209496825895,0.9999999951232768,4.876723247448922e-9,0.0000012301948741893503,0.9999987698051258,9.78569688513114e-7,0.9999990214303115,0.0007616307646947872,0.9992383692353052
1811,0.018220393625980408,0.9817796063740196,0.9999546709049233,0.000045329095076707127,2.1370913530256712e-7,0.9999997862908647,6.223891143998287e-8,0.9999999377610885,0.0004921271052530934,0.9995078728947469
1812,0.018220423269194257,0.9817795767308057,0.9999999999999996,4.440892098500626e-16,0.000001969105209657105,0.9999980308947903,0.000002047122003111407,0.9999979528779969,0.000470307375514138,0.9995296926244859
1813,0.06718518856471126,0.9328148114352888,1,0,0.00002789512571760988,0.9999721048742823,0.00003906286770157314,0.9999609371322984,0.0010198428764817973,0.9989801571235182
1814,0.018220630788931595,0.9817793692110685,1,0,0.000038267523803454304,0.9999617324761966,0.0002758870782161838,0.9997241129217839,0.00023189771733153668,0.9997681022826684
1815,0.08101177164286612,0.9189882283571339,1,0,0.000003320002566691067,0.9999966799974334,0.000007081940680233037,0.9999929180593198,0.0006605091390337576,0.9993394908609663
1816,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1817,0.24897245474704208,0.7510275452529579,1,0,0.000002980244884891458,0.9999970197551151,8.679457081608762e-7,0.9999991320542918,0.0002220347295166363,0.9997779652704833
1818,0.014936858535557,0.985063141464443,1,0,0.00004553997552468315,0.9999544600244753,0.0004420348163917095,0.9995579651836083,0.000836958896001755,0.9991630411039982
1819,0.007456336766681597,0.9925436632333184,1,0,0.0102837959840045,0.9897162040159955,0.00042004056490687914,0.9995799594350931,0.0002824183950611106,0.9997175816049388
1820,0.018220431914105037,0.981779568085895,1,0,0.000004410928781216183,0.9999955890712188,0.000012524783096389526,0.9999874752169036,0.00013884452988120868,0.9998611554701188
1821,0.018220423693723963,0.981779576306276,1,0,0.000002280144589292754,0.9999977198554107,0.000002370488654518622,0.9999976295113455,0.0002461327697945179,0.9997538672302054
1822,0.5354481309234161,0.46455186907658386,1,0,0.00041636733940191955,0.9995836326605981,0.002996779449077515,0.9970032205509225,0.00025201864531504154,0.999747981354685
1823,0.06719680343459175,0.9328031965654082,1,0,0.00039418186661415274,0.9996058181333859,0.0028370915305602493,0.9971629084694398,0.000285731312460418,0.9997142686875395
1824,0.004343020355875356,0.9956569796441247,1,0,0.000004054545074360287,0.9999959454549256,0.000011512852680439493,0.9999884871473196,0.00022327575202942722,0.9997767242479706
1825,0.08101186088325872,0.9189881391167413,1,0,0.00002081029885539355,0.9999791897011446,0.00002163479141312257,0.9999783652085869,0.00043046345918857943,0.9995695365408114
1826,0.5353993984564325,0.4646006015435675,1,0,0.000028245037868711613,0.9999717549621313,0.00003955241824130336,0.9999604475817587,0.0010893321240114436,0.9989106678759886
1827,0.0015790503174104532,0.9984209496825895,1,0,0.00004109014618520997,0.9999589098538147,0.00005754087545789621,0.999942459124542,0.0009609568119191918,0.9990390431880808
1828,0.018220421220068575,0.9817795787799314,0.999999999996896,3.1039615322470127e-12,5.312665615002701e-7,0.9999994687334385,4.2260062115336195e-7,0.9999995773993788,0.00010850087198977982,0.9998914991280102
1829,0.007456336766681597,0.9925436632333184,1,0,0.00003676738505356239,0.9999632326149465,0.000038224074406877387,0.9999617759255931,0.0004304594722114737,0.9995695405277886
1830,0.018220423508081337,0.9817795764919187,1,0,0.000003139232735773521,0.9999968607672642,0.0000012315101589620183,0.999998768489841,0.0009727167032995906,0.9990272832967004
1831,0.5851402579228965,0.4148597420771035,1,0,0.000020843731506478814,0.9999791562684935,0.00002166953589364034,0.9999783304641063,0.0005115184395035337,0.9994884815604964
1832,0.01822043502580164,0.9817795649741984,1,0,0.000004473958826153432,0.9999955260411738,0.00001711210514548821,0.9999828878948546,0.0008506995553937831,0.9991493004446063
1833,0.018220422933001277,0.9817795770669987,0.9999999999997713,2.2870594307278225e-13,0.000002719345230549262,0.9999972806547694,7.91962931156285e-7,0.9999992080370689,0.0002553221981322806,0.9997446778018677
1834,0.018220475378963992,0.981779524621036,1,0,0.000009708558173027387,0.9999902914418269,0.00007218412360383588,0.9999278158763961,0.0005046492476088156,0.9994953507523912
1835,0.0810117529410415,0.9189882470589585,1,0,0.0000028529158633786583,0.9999971470841367,8.308632008565943e-7,0.9999991691367991,0.00020920764707931026,0.9997907923529207
1836,0.08101175305149705,0.9189882469485029,1,0,0.000002883609232021609,0.9999971163907679,8.398021449883945e-7,0.9999991601978551,0.00019820189590384214,0.9998017981040962
1837,0.018220427337136268,0.9817795726628638,1,0,0.0000032222694269597547,0.999996777730573,0.000006873311816407961,0.9999931266881836,0.0007487671511342587,0.9992512328488657
1838,0.01493643910652561,0.9850635608934744,0.9999999987968824,1.2031176055415926e-9,5.416489756033225e-7,0.9999994583510244,4.308594063578618e-7,0.9999995691405936,0.000108500873790504,0.9998914991262094
1839,0.0043430237713729045,0.9956569762286271,1,0,0.000005821858663363342,0.9999941781413366,0.00002414000619913849,0.9999758599938009,0.0011106468132048013,0.9988893531867952
1840,0.004343712701703412,0.9956562872982966,1,0,0.00035796610406194,0.9996420338959381,0.0025761341093045167,0.9974238658906955,0.01792931153573934,0.9820706884642607
1841,0.018220536154752987,0.9817794638452471,1,0,0.00004640609958393801,0.999953593900416,0.00012631598154551191,0.9998736840184544,0.0016154920933581537,0.9983845079066418
1842,0.014936449997007798,0.9850635500029922,1,0,0.00000450349730611363,0.9999954965026939,0.000009102290391803874,0.9999908977096083,0.014190858351187323,0.9858091416488127
1843,0.0015790503174104532,0.9984209496825895,1,0,0.000006840169878317235,0.9999931598301217,0.000013824993935593103,0.9999861750060645,0.0001822264815366318,0.9998177735184633
1844,0.004343046813527003,0.995656953186473,1,0,0.00004206219470718349,0.9999579378052929,0.00008501006044556826,0.9999149899395544,0.00042425954519842717,0.9995757404548016
1845,0.10730037257073814,0.8926996274292619,1,0,0.0000037120561978520946,0.9999962879438021,0.0000022180022833115155,0.9999977819977167,0.0010166341469796613,0.9989833658530204
1846,0.0015790503174104532,0.9984209496825895,1,0,0.0004561907028497564,0.9995438092971503,0.0000026126030416447963,0.9999973873969583,0.0002461088329525559,0.9997538911670475
1847,0.0043431341070792875,0.9956568658929207,1,0,0.00004623239149670169,0.9999537676085033,0.00044874629081540304,0.9995512537091846,0.0008834007257099635,0.9991165992742901
1848,0.014936488694763354,0.9850635113052366,1,0,0.000008972792587093679,0.999991027207413,0.000049527538092267184,0.9999504724619077,0.00010849995633292039,0.9998915000436671
1849,0.018220511633843972,0.981779488366156,1,0,0.00004504216731454126,0.9999549578326855,0.00009103259275427594,0.9999089674072458,0.0002553165093245857,0.9997446834906755
1850,0.014936445808918427,0.9850635541910816,1,0,0.000004870586959352761,0.9999951294130407,0.000003874358320536708,0.9999961256416795,0.00020141546336144308,0.9997985845366385
1851,0.004343716199830676,0.9956562838001694,1,0,0.00035972599948433555,0.9996402740005157,0.002589123685268631,0.9974108763147314,0.0004301042988458026,0.9995698957011542
1852,0.014936480626844882,0.9850635193731552,1,0,0.000024091787076643105,0.9999759082129234,0.000025046317250020542,0.99997495368275,0.00026770548891973713,0.9997322945110803
1853,0.5851399312122261,0.41486006878777393,1,0,0.0000027225821271069392,0.9999972774178729,0.0000038127008367290027,0.9999961872991633,0.0008835938311998872,0.9991164061688002
1854,0.535408322472716,0.46459167752728403,1,0,0.00007696442311922578,0.9999230355768808,0.000603255892041426,0.9993967441079585,0.0018821485839448607,0.9981178514160551
1855,0.014940162363389043,0.985059837636611,1,0,0.0004045997012390934,0.9995954002987609,0.0039168649369032225,0.9960831350630968,0.0016355764944618008,0.9983644235055382
1856,0.2507682709600785,0.7492317290399215,1,0,0.1530927355976697,0.8469072644023303,0.02540374392935582,0.9745962560706442,0.00048197835571771135,0.9995180216442823
1857,0.01822063305018674,0.9817793669498133,1,0,0.00003867938866878278,0.9999613206113313,0.00027885475113965995,0.9997211452488604,0.00021969817498651884,0.9997803018250134
1858,0.5354010112764043,0.46459898872359573,1,0,0.00004648856005697956,0.999953511439943,0.00013198776202628015,0.9998680122379737,0.00017365230767016883,0.9998263476923298
1859,0.014936448311033666,0.9850635516889663,1,0,0.000005622760624008544,0.999994377239376,0.000006024963147175009,0.9999939750368528,0.000767459786921788,0.9992325402130782
1860,0.01822044891803513,0.9817795510819649,1,0,0.000020761478319205346,0.9999792385216808,0.000021584036671734096,0.9999784159633283,0.00043046347138684873,0.9995695365286131
1861,0.5354015134417414,0.46459848655825864,1,0,0.0000572062242159486,0.9999427937757841,0.00015573178111568208,0.9998442682188843,0.000797071386721622,0.9992029286132784
1862,0.014936545012974771,0.9850634549870252,1,0,0.000040991221076121454,0.9999590087789239,0.00008284561911264415,0.9999171543808874,0.00042425983028897903,0.9995757401697111
1863,0.01822473303410308,0.9817752669658969,1,0,0.006194715691301603,0.9938052843086984,0.00025087150534475205,0.9997491284946552,0.00046957338738534167,0.9995304266126147
1864,0.02029873828111272,0.9797012617188873,1,0,4.125461880852987e-7,0.9999995874538119,2.4652987855173763e-7,0.9999997534701215,0.000547859083285455,0.9994521409167145
1865,0.0202990920362611,0.9797009079637389,1,0,0.000039570220142446294,0.9999604297798576,0.0002852733935677036,0.9997147266064323,0.0002461153896677126,0.9997538846103323
1866,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1867,0.014936438539404979,0.985063561460595,0.9999999998045661,1.9543389129239586e-10,2.4295071557927216e-7,0.9999997570492845,7.075499713166857e-8,0.9999999292450029,0.00032826332381563134,0.9996717366761844
1868,0.018220459065569697,0.9817795409344303,1,0,0.000023960791817992468,0.999976039208182,0.00003355011695054388,0.9999664498830495,0.0016391341520635852,0.9983608658479364
1869,0.018225509565499235,0.9817744904345007,1,0,0.0004844277672401991,0.9995155722327598,0.007123251215589439,0.9928767487844106,0.0014485033852188025,0.9985514966147812
1870,0.018220422680493512,0.9817795773195065,1,0,0.0000024273219495515603,0.9999975726780505,7.069159313993686e-7,0.9999992930840687,0.000424270466291549,0.9995757295337084
1871,0.020298738052618944,0.979701261947381,1,0,3.2298661219079634e-7,0.9999996770133878,1.2670887326615203e-7,0.9999998732911267,0.0008308478852025161,0.9991691521147975
1872,0.018220643064740007,0.98177935693526,1,0,0.00006461447937693142,0.9999353855206231,0.0002678897906980348,0.999732110209302,0.0007270200978167084,0.9992729799021833
1873,0.08101177085578944,0.9189882291442105,1,0,0.000003229846821872644,0.9999967701531781,0.000006889474721888084,0.9999931105252781,0.000748767141283808,0.9992512328587162
1874,0.0015790503174104532,0.9984209496825895,1,0,4.787973270358133e-7,0.999999521202673,1.8781508492090876e-7,0.9999998121849151,0.0014855568955070826,0.9985144431044929
1875,0.0015790503174104532,0.9984209496825895,1,0,0.000035888104066348433,0.9999641118959337,0.00003730735963404476,0.999962692640366,0.010039760571279439,0.9899602394287206
1876,0.10730037257073814,0.8926996274292619,1,0,0.000005503806606466718,0.9999944961933935,0.000014984639126992943,0.999985015360873,0.0007329171736351217,0.9992670828263649
1877,0.014936717317089097,0.9850632826829109,1,0,0.00003943554309255213,0.9999605644569074,0.00028430306950309893,0.9997156969304969,0.00021969786412535106,0.9997803021358747
1878,0.5353985635257,0.46460143647429997,1,0,0.000005849466941629092,0.9999941505330584,0.000004653019682763578,0.9999953469803172,0.00011180434653698786,0.999888195653463
1879,0.014939870053357727,0.9850601299466423,1,0,0.003958141335961892,0.9960418586640382,0.0000227927921296997,0.9999772072078703,0.0005109560569394381,0.9994890439430606
1880,0.007456336766681597,0.9925436632333184,1,0,0.000010702356789543028,0.9999892976432104,0.00005973507076773965,0.9999402649292323,0.0025440132475601455,0.9974559867524398
1881,0.004353837378280061,0.9956461626217199,1,0,0.0011410654491718724,0.9988589345508281,0.04445640430100861,0.9555435956989914,0.0003930356102969457,0.9996069643897031
1882,0.2490081086744312,0.7509918913255688,1,0,0.0004245054004209588,0.9995754945995791,0.0030553620492770393,0.996944637950723,0.00023875428103647072,0.9997612457189635
1883,0.004343095483342805,0.9956569045166572,1,0,0.00004046629494788565,0.9999595337050521,0.00029172979562273963,0.9997082702043772,0.00021969744038379788,0.9997803025596163
1884,0.020304245936773956,0.9796957540632261,1,0,0.00047270062774082275,0.9995272993722591,0.004576581737361575,0.9954234182626385,0.00101740578601897,0.9989825942139811
1885,0.001579050317410452,0.9984209496825895,0.9999999999999816,1.84297022087776e-14,0.000009107868925064103,0.999990892131075,0.00005027303729477492,0.9999497269627052,0.00011515310615444058,0.9998848468938456
1886,0.014937103559594638,0.9850628964404053,1,0,0.00009157005761136714,0.9999084299423886,0.0006802928726158241,0.9993197071273842,0.0009116165380244929,0.9990883834619755
1887,0.0015790503174104532,0.9984209496825895,1,0,0.00005602746560007876,0.9999439725343999,0.0008274228354994092,0.9991725771645006,0.000748361626029717,0.9992516383739702
1888,0.0015790503174104532,0.9984209496825895,1,0,0.00000238951668929013,0.9999976104833107,0.0000024841942711101185,0.9999975158057289,0.00024613275783326346,0.9997538672421667
1889,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1890,0.535398466068737,0.464601533931263,1,0,0.0000029543531329138637,0.9999970456468671,8.604051559713952e-7,0.999999139594844,0.00022203473085076592,0.9997779652691492
1891,0.02030234666230294,0.9796976533376971,1,0,0.00040356687594189135,0.9995964331240581,0.0029046404021847425,0.9970953595978153,0.00028572576586998415,0.9997142742341301
1892,0.0015790503174104532,0.9984209496825895,1,0,0.00002524608795199686,0.999974753912048,0.000026243448487847808,0.9999737565515121,0.01553086729186856,0.9844691327081314
1893,0.0015790503174104532,0.9984209496825895,1,0,0.00008095753559524545,0.9999190424644048,0.00022038764503368226,0.9997796123549663,0.0007970447032953457,0.9992029552967047
1894,0.01493644395258378,0.9850635560474162,1,0,0.0000027468082814208093,0.9999972531917186,0.000003846655879338532,0.9999961533441206,0.0008371404449079263,0.9991628595550921
1895,0.020298759294591358,0.9797012407054086,1,0,0.000005349978021347541,0.9999946500219786,0.000014565616619262539,0.9999854343833807,0.0008308424834690004,0.999169157516531
1896,0.004343786727972005,0.995656213272028,1,0,0.00039600685232355886,0.9996039931476765,0.002850226156081812,0.9971497738439182,0.0003075959017932423,0.9996924040982068
1897,0.0015790503174104532,0.9984209496825895,1,0,0.00000675393372303352,0.9999932460662769,0.000028008266580833268,0.9999719917334192,0.0005814274996998552,0.9994185725003002
1898,0.007456336766681603,0.9925436632333184,1,0,0.00003901525409189028,0.9999609847459081,0.0002812746852855191,0.9997187253147145,0.0002628995759971773,0.9997371004240029
1899,0.018229369547286215,0.9817706304527137,1,0,0.0006552304962483572,0.9993447695037516,0.012723735656877776,0.9872762643431222,0.0002874848470936888,0.9997125151529063
1900,0.014937723210691404,0.9850622767893086,1,0,0.00007230722039728377,0.9999276927796027,0.001418424717512726,0.9985815752824873,0.0001596128172989693,0.9998403871827011
1901,0.014947596751537806,0.9850524032484622,1,0,0.012651026468554418,0.9873489735314456,0.00029314714070592267,0.9997068528592941,0.0006724322545247706,0.9993275677454753
1902,0.020298743794449584,0.9797012562055504,1,0,0.0000023795852985378306,0.9999976204147014,0.000003331881437895156,0.9999966681185621,0.0017906757573131547,0.9982093242426868
1903,0.25490740598645373,0.7450925940135462,1,0,0.000010221834764504881,0.9999897781652355,0.00007600008733256866,0.9999239999126674,0.0004687912464380366,0.9995312087535619
1904,0.10730037257073814,0.8926996274292619,1,0,0.0005869585080142044,0.9994130414919858,0.008633810247074302,0.9913661897529257,0.0007577735934027587,0.9992422264065972
1905,0.004343028626680367,0.9956569713733197,1,0,0.000024721257676970675,0.9999752787423231,0.000025700727357152608,0.9999742992726428,0.000267705401301162,0.9997322945986988
1906,0.014936438576936587,0.9850635614230634,0.9999999999990061,9.938716516444401e-13,2.7651187079514433e-7,0.9999997234881292,8.052908293272805e-8,0.999999919470917,0.00020413936137496166,0.999795860638625
1907,0.018220422975938476,0.9817795770240615,1,0,0.0000027690015896241543,0.9999972309984104,8.064245357023059e-7,0.9999991935754643,0.0002371764817476981,0.9997628235182523
1908,0.5851845838427963,0.41481541615720374,1,0,0.0004611748170567608,0.9995388251829432,0.004464964872334915,0.9955350351276651,0.0010174658487914672,0.9989825341512085
1909,0.018220420812659396,0.9817795791873406,0.9999999999990057,9.943157408542902e-13,2.6718797499887653e-7,0.999999732812025,7.781366500858238e-8,0.999999922186335,0.0002180609836819936,0.999781939016318
1910,0.004343017843701874,0.9956569821562982,0.9999999999999993,6.661338147750939e-16,0.000002441584586709928,0.9999975584154133,0.0000025383256760558833,0.9999974616743239,0.0002197138388353102,0.9997802861611647
1911,0.004343017534318032,0.995656982465682,1,0,0.0000028449302488452865,0.9999971550697512,8.285375206246552e-7,0.9999991714624794,0.0002553221911658781,0.9997446778088341
1912,0.007456336766681603,0.9925436632333184,1,0,0.000002311845119915012,0.9999976881548801,0.0000024034445739709453,0.9999975965554261,0.0002830319790186922,0.9997169680209813
1913,0.08101175408090174,0.9189882459190982,1,0,0.00000200807344212506,0.9999979919265579,0.000002087635290710151,0.9999979123647093,0.000395780103982264,0.9996042198960178
1914,0.004343017563623796,0.9956569824363762,1,0,0.000002940506779332125,0.9999970594932207,8.563726304860047e-7,0.9999991436273695,0.00022203473156422976,0.9997779652684358
1915,0.0015790503174104532,0.9984209496825895,1,0,0.03429742158742968,0.9657025784125703,0.0022062108225972153,0.9977937891774028,0.0004050140742023766,0.9995949859257977
1916,0.0015790503174104532,0.9984209496825895,1,0,0.000025346215174402097,0.9999746537848256,0.000026350451032559994,0.9999736495489674,0.00023897135689860525,0.9997610286431013
1917,0.0043430177790035685,0.9956569822209964,0.9999999999999993,6.661338147750939e-16,0.0000023079076611282515,0.9999976920923389,0.000002399351107156912,0.9999976006488929,0.0002830319794877153,0.9997169680205122
1918,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1919,0.02029878512194818,0.9797012148780518,1,0,0.00002136746457006409,0.99997863253543,0.000022214018244705234,0.9999777859817552,0.0005115182848620093,0.999488481715138
1920,0.5851398750117118,0.41486012498828817,0.9999999999990485,9.514611321037592e-13,2.6802057721211824e-7,0.9999997319794228,7.80561455103633e-8,0.9999999219438545,0.0002347445621620459,0.999765255437838
1921,0.01822050327056129,0.9817794967294388,1,0,0.00004090480454975898,0.9999590951954502,0.00008267097099364506,0.9999173290290063,0.0003570268381855208,0.9996429731618145
1922,0.020298738622230108,0.9797012613777699,0.9999999999971645,2.83550960489265e-12,5.411967446142063e-7,0.9999994588032554,4.3049967512496757e-7,0.9999995695003249,0.00012300793392632943,0.9998769920660737
1923,0.01822622181167509,0.9817737781883249,1,0,0.00055212896051319,0.9994478710394868,0.008120692533340997,0.991879307466659,0.0008097497065584375,0.9991902502934416
1924,0.01822042122693677,0.9817795787730632,0.9999999999968485,3.1514790777009694e-12,5.369817990832958e-7,0.9999994630182009,4.271468585679942e-7,0.9999995728531414,0.00010279244190628499,0.9998972075580937
1925,0.10730037257073814,0.8926996274292619,1,0,0.004817924303997284,0.9951820756960027,0.00002776170585762134,0.9999722382941424,0.00023867506999526478,0.9997613249300047
1926,0.0015790503174104532,0.9984209496825895,0.999999999376507,6.234930349791057e-10,0.000001321665250893576,0.9999986783347491,3.849118517552635e-7,0.9999996150881483,0.0010654312057508805,0.9989345687942491
1927,0.2489724210735561,0.7510275789264439,1,0,3.562154523107012e-7,0.9999996437845476,2.1283787515361674e-7,0.9999997871621249,0.0011106645637042965,0.9988893354362957
1928,0.01822042331595154,0.9817795766840485,1,0,0.000002003362430044896,0.9999979966375699,0.0000020827376249472646,0.9999979172623751,0.00039578010492354217,0.9996042198950764
1929,0.01822256610903734,0.9817774338909626,1,0,0.00039125901442713286,0.9996087409855728,0.0028160553943179273,0.997183944605682,0.0002674878333117674,0.9997325121666882
1930,0.0015790503174104532,0.9984209496825895,1,0,0.009398903481693997,0.990601096518306,0.00011144964777302596,0.999888550352227,0.0008111256388925186,0.9991888743611075
1931,0.06718496018003718,0.9328150398199628,1,0,0.0000023318317068824926,0.9999976681682932,0.000002424223707701691,0.9999975757762923,0.0002461327641418628,0.9997538672358581
1932,0.014936496538707544,0.9850635034612925,1,0,0.000028161707268496912,0.9999718382927315,0.000039436546717787144,0.9999605634532822,0.0009609696838573995,0.9990390303161426
1933,0.018220429368155176,0.9817795706318448,0.9999999999999993,6.661338147750939e-16,0.000004346300315930004,0.999995653699684,0.000008784574099370276,0.9999912154259006,0.00023474416901134434,0.9997652558309886
1934,0.5851399539245229,0.4148600460754771,1,0,0.0000028845543453630554,0.9999971154456546,0.000006152021230032901,0.99999384797877,0.0013388836165119963,0.998661116383488
1935,0.004343016797612108,0.9956569832023879,1,0,3.5759502758626426e-7,0.9999996424049724,2.136715161939698e-7,0.9999997863284839,0.0009347579932052503,0.9990652420067947
1936,0.001579050317410452,0.9984209496825895,1,0,0.000003788304271089199,0.9999962116957289,0.00000530496356668895,0.9999946950364333,0.0010781984754986464,0.9989218015245014
1937,0.004360398790090329,0.9956396012099097,1,0,0.07033610252182997,0.92966389747817,0.0029840768914994723,0.9970159231085005,0.00030248664928754184,0.9996975133507124
1938,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1939,0.10730037257073811,0.8926996274292619,0.9999996612142084,3.387857916425929e-7,2.909106407459311e-7,0.9999997090893592,8.472246742450816e-8,0.9999999152775326,0.00018222803052757135,0.9998177719694724
1940,0.06718500780417745,0.9328149921958225,0.9999999999999978,2.220446049250313e-15,0.000004617070638031698,0.999995382929362,0.000013110106403863803,0.9999868898935962,0.00012394004768285976,0.9998760599523171
1941,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1942,0.014936438652289677,0.9850635613477103,1,0,3.1922492355604657e-7,0.9999996807750764,1.252341723490711e-7,0.9999998747658276,0.0007778346745266986,0.9992221653254733
1943,0.018220594957141005,0.981779405042859,1,0,0.00005402006739918383,0.9999459799326008,0.0002065840302879032,0.999793415969712,0.0005136922749719714,0.999486307725028
1944,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1945,0.08101187891598169,0.9189881210840183,1,0,0.000023984922674864117,0.9999760150773251,0.000024935221694364836,0.9999750647783057,0.00025224060374901366,0.9997477593962509
1946,0.36343792633015026,0.6365620736698497,0.9999999999999996,4.440892098500626e-16,0.000003434873962790802,0.9999965651260372,0.0000035709707003932658,0.9999964290292996,0.00023191372270226835,0.9997680862772977
1947,0.014937605310218833,0.9850623946897812,1,0,0.00006565346777671935,0.9999343465322232,0.0012882923614893438,0.9987117076385107,0.00022320083336176396,0.9997767991666382
1948,0.014936442452438173,0.9850635575475618,1,0,0.0000023794131297881783,0.9999976205868703,0.0000024736908643598963,0.9999975263091356,0.00021971384511538245,0.9997802861548846
1949,0.004343017659039357,0.9956569823409607,1,0,0.000002060043033537122,0.9999979399569665,0.0000021416627976580775,0.9999978583372023,0.00047030735405962986,0.9995296926459404
1950,0.014938621300641752,0.9850613786993583,1,0,0.00016099483072490003,0.9998390051692752,0.0023717924586386593,0.9976282075413614,0.0017139465859364593,0.9982860534140635
1951,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1952,0.0015790503174104532,0.9984209496825895,1,0,0.0001618258935030765,0.9998381741064969,0.0011653735079283718,0.9988346264920717,0.000636482473299159,0.9993635175267008
1953,0.020298749419669637,0.9797012505803304,1,0,0.000003468215806839502,0.9999965317841931,0.000007398092672278575,0.9999926019073277,0.0006605089662229238,0.9993394910337771
1954,0.0015790503174104532,0.9984209496825895,1,0,0.000002587997118841844,0.9999974120028812,7.537099402555539e-7,0.9999992462900598,0.00035703582098862454,0.9996429641790113
1955,0.004343018016088039,0.995656981983912,1,0,0.000002377502779413077,0.9999976224972206,0.0000033289655155740717,0.9999966710344844,0.001790675761056581,0.9982093242389434
1956,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1957,0.5353984667718179,0.4646015332281821,1,0,0.000002991688659366205,0.9999970083113406,8.712785216517657e-7,0.9999991287214783,0.00020920764018656282,0.9997907923598134
1958,0.06718494583148912,0.9328150541685108,1,0,4.699399740865872e-7,0.999999530060026,3.7808700090294156e-7,0.9999996219129991,0.001975982477522321,0.9980240175224777
1959,0.01822129400509283,0.9817787059949071,1,0,0.00006329001095089422,0.9999367099890492,0.0012420529291356688,0.9987579470708643,0.0002652429935405509,0.9997347570064594
1960,0.014936450477176632,0.9850635495228234,1,0,0.0000046878809022763886,0.9999953121190978,0.000009474954172387184,0.9999905250458276,0.00018222665934135984,0.9998177733406587
1961,0.01822060297148818,0.9817793970285118,1,0,0.000033201158823799635,0.9999667988411762,0.00023937930900959446,0.9997606206909904,0.0003957535175974402,0.9996042464824025
1962,0.06719534402338737,0.9328046559766127,1,0,0.0003456623038446068,0.9996543376961554,0.002487924372254938,0.997512075627745,0.000511110812719919,0.9994888891872801
1963,0.01822042364754855,0.9817795763524515,1,0,0.000002246313290419234,0.9999977536867096,0.000002335316615002864,0.999997664683385,0.00026291745830780825,0.9997370825416922
1964,0.0015790503174104532,0.9984209496825895,0.9999989977310364,0.0000010022689636013382,5.5675982066061e-7,0.9999994432401793,4.428794649282759e-7,0.9999995571205351,0.00010850262306432261,0.9998914973769357
1965,0.08101188038186816,0.9189881196181319,1,0,0.000024242989331285016,0.9999757570106688,0.00002520351535818863,0.9999747964846418,0.000238971498044366,0.9997610285019556
1966,0.06718518759721682,0.9328148124027832,1,0,0.000027885429613983214,0.999972114570386,0.00003880903142250816,0.9999611909685775,0.039211513659720344,0.9607884863402797
1967,0.01494314402463986,0.9850568559753602,1,0,0.007476407921635204,0.9925235920783648,0.0003036557831154593,0.9996963442168846,0.00021933505781426813,0.9997806649421858
1968,0.020298790844881297,0.9797012091551187,1,0,0.00002393862018914173,0.9999760613798109,0.00002488707468034129,0.9999751129253197,0.00030783798031972946,0.9996921620196803
1969,0.01823042979127321,0.9817695702087268,1,0,0.0007330495351527462,0.9992669504648473,0.014231693387709361,0.9857683066122906,0.0001730205374216032,0.9998269794625784
1970,0.014936450347236556,0.9850635496527634,1,0,0.000004637984232274829,0.9999953620157678,0.000009374106395596169,0.9999906258936044,0.00019234551824845334,0.9998076544817516
1971,0.014936452931772301,0.9850635470682277,1,0,0.0000044304098423132335,0.9999955695901577,0.000012580097063763502,0.9999874199029363,0.0001483139333258619,0.9998516860666742
1972,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1973,0.014940281230350079,0.9850597187696499,1,0,0.00443232586168529,0.9955676741383147,0.000025532979444161066,0.9999744670205558,0.0003075127908513375,0.9996924872091487
1974,0.001579050317410452,0.9984209496825895,1,0,0.00009755754208540638,0.9999024424579146,0.0005681058799101294,0.9994318941200899,0.0004299929278755372,0.9995700070721245
1975,0.08101203910550653,0.9189879608944935,1,0,0.000033975457362069596,0.9999660245426379,0.00007246822391510121,0.9999275317760848,0.0007623609970990774,0.999237639002901
1976,0.535398425206152,0.464601574793848,0.9999999999969975,3.0024871477962733e-12,5.644261451787124e-7,0.9999994355738548,4.489777122937582e-7,0.9999995510222877,0.00010279244114571219,0.9998972075588543
1977,0.018222306435146742,0.9817776935648532,1,0,0.00034388648072022134,0.9996561135192797,0.0024751480429211037,0.9975248519570789,0.0004301203276192054,0.9995698796723808
1978,0.10730037257073814,0.8926996274292619,1,0,0.000003857534322717925,0.9999961424656773,0.000005401976522944188,0.999994598023477,0.0010016295492372913,0.9989983704507627
1979,0.24898680891086386,0.7510131910891361,1,0,0.00006728437871312396,0.9999327156212868,0.0013356095398275414,0.9986643904601724,0.0025105046369467672,0.9974894953630532
1980,0.004343018678175666,0.9956569813218243,1,0,0.000004707783480946224,0.9999952922165191,0.000003786413901158319,0.9999962135860988,0.0027665890880506326,0.9972334109119494
1981,0.014936445647843122,0.9850635543521569,1,0,0.000004742613568999634,0.999995257386431,0.000003814980731508752,0.9999961850192685,0.002406684877282146,0.9975933151227179
1982,0.01822081832006759,0.9817791816799324,1,0,0.00009121265274019206,0.9999087873472599,0.0005032275928759521,0.9994967724071241,0.0001180005239234652,0.9998819994760766
1983,0.01493916474254048,0.9850608352574595,1,0,0.0003859546774904356,0.9996140453225095,0.0027778788754574983,0.9972221211245424,0.0003076021349008913,0.9996923978650991
1984,0.018220427263955542,0.9817795727360444,0.9999999999999987,1.3322676295501878e-15,0.000007728061483348697,0.9999922719385167,0.0000022506716407132356,0.9999977493283593,0.0007009406835612205,0.9992990593164388
1985,0.004343020872234782,0.9956569791277652,1,0,0.000004766714952599868,0.9999952332850474,0.00001297684671862588,0.9999870231532814,0.0012503414697784955,0.9987496585302215
1986,0.24897293181982855,0.7510270681801714,1,0,0.000024683568774434127,0.9999753164312256,0.000025661541832868988,0.9999743384581671,0.00028596085316811627,0.9997140391468319
1987,0.014936449529651721,0.9850635504703483,1,0,0.000006304960605794531,0.9999936950393942,0.000006756229850582445,0.9999932437701494,0.0005098885513508886,0.9994901114486491
1988,0.08102069287866973,0.9189793071213302,1,0,0.0003921762520883625,0.9996078237479117,0.0028226569465261858,0.9971773430534738,0.0002674873155950078,0.999732512684405
1989,0.08101181324621126,0.9189881867537888,1,0,0.000007925256066426797,0.9999920747439336,0.000017413889018056716,0.9999825861109819,0.0021836041364049364,0.997816395863595
1990,0.10730037257073814,0.8926996274292619,1,0,9.049465093786443e-7,0.9999990950534906,0.0000019523466386795744,0.9999980476533613,0.04763140341525602,0.9523685965847439
1991,0.10730037257073814,0.8926996274292619,1,0,3.2090109615155137e-7,0.9999996790989039,1.2524627332110687e-7,0.9999998747537266,0.03407867231790892,0.965921327682091
1992,0.007456336766681597,0.9925436632333184,0.9999999999999969,3.1086244689504383e-15,4.1288836186882686e-7,0.9999995871116382,2.46734355313378e-7,0.9999997532656447,0.0005478590831625005,0.9994521409168375
1993,0.018220423269194257,0.9817795767308057,1,0,0.0000019691052096570698,0.9999980308947903,0.000002047122003111367,0.9999979528779969,0.00047030737551412966,0.9995296926244859
1994,0.004343812507718949,0.995656187492281,1,0,0.0004092670951301067,0.9995907329048699,0.0029456702612467396,0.9970543297387533,0.0002674776688568648,0.9997325223311432
1995,0.0015790503174104532,0.9984209496825895,1,0,0.00002816062367669535,0.9999718393763233,0.0000394342113127367,0.9999605657886873,0.0010893322172353004,0.9989106677827647
1996,0.01822259313066625,0.9817774068693338,1,0,0.0003961881476054402,0.9996038118523946,0.002851532155117859,0.9971484678448821,0.00025202954971218443,0.9997479704502878
1997,0.014936530208126297,0.9850634697918736,1,0,0.000034044881170153454,0.9999659551188298,0.0000726153329794444,0.9999273846670206,0.0008143207972944208,0.9991856792027056
1998,0.06718512601796994,0.9328148739820301,1,0,0.000007657319810038125,0.99999234268019,0.00004226720322122069,0.9999577327967788,0.014319097793563721,0.9856809022064362
1999,0.018224830848316713,0.9817751691516833,1,0,0.006513513761459901,0.9934864862385401,0.00007716173648195237,0.999922838263518,0.000716357291952111,0.9992836427080479
2000,0.5851426239088139,0.4148573760911861,1,0,0.00005890322812106378,0.9999410967718789,0.00024418374174535034,0.9997558162582546,0.001207721436480731,0.9987922785635193
2001,0.8750000029278985,0.12499999707210148,6.623696736271516e-8,0.9999999337630326,4.979885623683941e-7,0.9999995020114376,3.9613079938428797e-7,0.9999996038692006,0.00008887566332082111,0.9999111243366791
2002,0.08433738131749331,0.9156626186825068,0.000013627307250529154,0.9999863726927495,4.870127199812804e-7,0.9999995129872801,3.8739993777966537e-7,0.9999996126000623,0.00008887549229201049,0.999911124507708
2003,0.019021739406949446,0.9809782605930505,1.9445449236155044e-7,0.9999998055455076,2.512931879951021e-7,0.999999748706812,7.318504946358295e-8,0.9999999268149505,0.00015755751350575564,0.9998424424864942
2004,0.5957446848035378,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2005,0.5957446873505977,0.4042553126494022,9.375851375238937e-8,0.9999999062414863,4.828257758804853e-7,0.9999995171742241,3.8406938435141556e-7,0.9999996159306156,0.00010007380859205922,0.9998999261914079
2006,0.5957446859148182,0.40425531408518184,4.804469164646924e-7,0.9999995195530835,2.0754399645457805e-7,0.9999997924560036,6.044380974900932e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2007,0.08433735100289734,0.9156626489971026,1.1558486566247962e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.0000673129359969525,0.9999326870640031
2008,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514133,0.9998656313197549
2009,0.08433735066497526,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.14620296348178e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2010,0.45714285714285724,0.5428571428571428,0.00007295075669978138,0.9999270492433002,1.7628044103941565e-7,0.999999823719559,5.133880826559975e-8,0.9999999486611918,0.00011933414720838263,0.9998806658527917
2011,0.5957446848035377,0.40425531519646224,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2012,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410991,0.9998806665722059
2013,0.5957446848035377,0.4042553151964623,3.526933257649247e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2014,0.5957446848035377,0.40425531519646224,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2015,0.08433735066497529,0.9156626493350247,3.476261498298279e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130282,0.9998806665720887
2016,0.0843373506649754,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2017,0.5957453547212411,0.4042546452787589,0.00009936828711049022,0.9999006317128895,1.7928161695406092e-7,0.999999820718383,5.22128518857814e-8,0.9999999477871481,0.0001193344087283213,0.9998806655912715
2018,0.08433735102131419,0.9156626489786859,4.735442943928836e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.9575408131867565e-8,0.999999940424592,0.00013977200479718487,0.9998602279952029
2019,0.08433735066383387,0.9156626493361663,3.478482793324787e-7,0.9999996521517207,1.7612991073164744e-7,0.9999998238700892,5.12949687643881e-8,0.9999999487050312,0.007815384858878336,0.9921846151411216
2020,0.5957446858573833,0.4042553141426167,1.1726969014732046e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2021,0.5957446858573832,0.4042553141426169,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2022,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2023,0.5957446858573832,0.4042553141426169,1.1726969014732036e-7,0.9999998827303098,3.4680853244412726e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2024,0.5957446857857671,0.40425531421423294,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2025,0.5957446844198826,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.5543169593023203e-7,0.999999744568304,7.439032251676188e-8,0.9999999256096774,0.00015755751341643316,0.9998424424865836
2026,0.08433735100289734,0.9156626489971027,1.155848656624796e-7,0.9999998844151343,3.4182590535566003e-7,0.9999996581740946,2.7190939586003123e-7,0.9999997280906041,0.00006731293599695252,0.9999326870640031
2027,0.019021739469687382,0.9809782605303127,1.944809926498794e-7,0.9999998055190072,3.424563988981118e-7,0.9999996575436011,9.97348503253791e-8,0.9999999002651496,0.0005044021687261351,0.999495597831274
2028,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2029,0.08433735126083573,0.9156626487391644,1.156882538586856e-7,0.9999998843117462,4.07036312062476e-7,0.9999995929636879,3.237817730369112e-7,0.999999676218227,0.0001533871337452825,0.9998466128662546
2030,0.08433735066497537,0.9156626493350246,3.4762614982982807e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.146202963481782e-8,0.9999999485379704,0.00011933342791130278,0.9998806665720887
2031,0.5957446857857669,0.40425531421423305,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2032,0.084337351080573,0.9156626489194271,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055494e-7,0.9999997343021788,0.00007579443142684577,0.9999242055685732
2033,0.01902173951277918,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645667e-7,0.9999998276551304,5.019263717030334e-8,0.9999999498073628,0.00013436868026464434,0.9998656313197354
2034,0.595744685857383,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2035,0.5957446859148182,0.4042553140851818,4.804469164646921e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2036,0.5957446848035377,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2037,0.5957446858573832,0.4042553141426168,1.172696901473204e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2038,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2039,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2040,0.5957446858573833,0.40425531414261673,1.1726969014732043e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2041,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2042,0.595744685857383,0.404255314142617,1.1726969014732046e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2043,0.5957446859148182,0.4042553140851818,4.80446916464692e-7,0.9999995195530835,2.075439964545779e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2044,0.5957446858573832,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2045,0.5957446858573832,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2046,0.5957446848035378,0.40425531519646213,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2047,0.08433735066497526,0.9156626493350248,3.4762614982982833e-7,0.9999996523738502,1.7670354235487414e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130286,0.9998806665720887
2048,0.01902173951832806,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2049,0.4571428571428571,0.5428571428571428,1.1530701741066144e-7,0.9999998846929826,3.410042089484386e-7,0.999999658995791,2.7125576788693943e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2050,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977396e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2051,0.0843373510213142,0.9156626489786858,4.7354429439288406e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.957540813186758e-8,0.999999940424592,0.00013977200479718492,0.9998602279952029
2052,0.5957446848035377,0.40425531519646235,3.5269332576492465e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2053,0.019021739436675334,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.13662241080103e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2054,0.5957446859148182,0.4042553140851819,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2055,0.5957446848035377,0.40425531519646224,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2056,0.019021739436675327,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977372e-7,0.9999998236254221,5.136622410801027e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2057,0.595744686099623,0.40425531390037706,1.672979903534641e-7,0.9999998327020097,3.3888594093678e-7,0.999999661114059,2.695707669367614e-7,0.9999997304292331,0.00007579443117402883,0.999924205568826
2058,0.5957446894756306,0.4042553105243694,6.572643125339604e-8,0.9999999342735687,6.733726907168589e-7,0.9999993266273093,5.356421460537298e-7,0.999999464357854,0.00028456817184104846,0.999715431828159
2059,0.595744685857383,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.468085324441269e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2060,0.5957446848035377,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2061,0.01902173943667533,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.1366224108010263e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2062,0.010958904109589034,0.9890410958904109,3.4679051028148434e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.1338322849287335e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2063,0.5957446857857671,0.4042553142142329,5.031584085212933e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2064,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2065,0.5957446848035377,0.40425531519646235,3.526933257649246e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2066,0.05,0.9500000000000001,3.4679051028148397e-7,0.9999996532094897,1.7627877428078762e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2067,0.595744685857383,0.404255314142617,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2068,0.08433735066497539,0.9156626493350246,3.476261498298282e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2069,0.01902173951832805,0.9809782604816719,1.1536968427189031e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.7140318941367944e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2070,0.5957446858573833,0.4042553141426167,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2071,0.5957446860919223,0.40425531390807756,1.6744187145021406e-7,0.9999998325581285,3.381718720565214e-7,0.9999996618281279,2.690027525329655e-7,0.9999997309972475,0.004977908106118809,0.9950220918938812
2072,0.5957446858573832,0.40425531414261684,1.1726969014732046e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2073,0.5957446860996232,0.4042553139003767,1.6729799035346405e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676113e-7,0.9999997304292331,0.00007579443117402881,0.999924205568826
2074,0.45714285714285713,0.5428571428571429,3.467905102814838e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928736e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2075,0.5957446859148182,0.4042553140851818,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2076,0.875000002299719,0.12499999770028102,4.84216111349137e-7,0.9999995157838886,2.0917221788298649e-7,0.9999997908277821,6.091800272943368e-8,0.9999999390819972,0.0001397720046839537,0.999860227995316
2077,0.019021739512779186,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645665e-7,0.9999998276551304,5.019263717030333e-8,0.9999999498073628,0.00013436868026464428,0.9998656313197354
2078,0.5957446857857671,0.40425531421423294,5.031584085212932e-7,0.9999994968415914,1.751831907632775e-7,0.9999998248168093,5.101925198803496e-8,0.999999948980748,0.0001343686802451412,0.9998656313197549
2079,0.45714285714285724,0.5428571428571428,1.1530701741066137e-7,0.9999998846929826,3.4100420894843863e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.00006731293603728533,0.9999326870639627
2080,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2081,0.5957446844198825,0.40425531558011757,1.976569332225868e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643326,0.9998424424865836
2082,0.010958904109589034,0.9890410958904109,3.4679051028148387e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2083,0.5957446858573833,0.40425531414261673,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238115,0.9999326870642476
2084,0.01902173943667534,0.9809782605633246,3.4697898333199146e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627027,0.9998806665720738
2085,0.5957446848035377,0.40425531519646235,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2086,0.5957446857857671,0.4042553142142329,5.031584085212935e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.0001343686802451413,0.9998656313197549
2087,0.010958904109589043,0.989041095890411,1.1530701741066146e-7,0.9999998846929826,3.410042089484389e-7,0.999999658995791,2.7125576788693953e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2088,0.8750000022736347,0.1249999977263652,1.1818969297589535e-7,0.999999881810307,3.495293090332422e-7,0.999999650470691,2.7803715799630903e-7,0.999999721962842,0.0000673129356188323,0.9999326870643812
2089,0.08433735044752046,0.9156626495524794,3.479425355102422e-7,0.9999996520574645,9.994826470163338e-8,0.9999999000517353,2.910830474294788e-8,0.9999999708916952,0.00027190907357102045,0.999728090926429
2090,0.5957446858573833,0.40425531414261684,1.1726969014732047e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2091,0.5957446868089853,0.40425531319101465,1.5974662699680396e-7,0.9999998402533731,4.0148690815975305e-7,0.9999995985130918,3.193674350978286e-7,0.999999680632565,0.00007884251267945068,0.9999211574873206
2092,0.01902173943667532,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2093,0.08433735108057297,0.915662648919427,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055484e-7,0.9999997343021788,0.00007579443142684579,0.9999242055685732
2094,0.595744685785767,0.40425531421423294,5.031584085212924e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2095,0.5957446848035379,0.404255315196462,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2096,0.5957446868089851,0.4042553131910149,1.5974662699680436e-7,0.9999998402533731,4.0148690815975336e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.00007884251267945067,0.9999211574873206
2097,0.45714285714285724,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616771,0.00011933342793062933,0.9998806665720693
2098,0.8750000023836487,0.12499999761635135,1.6861047454248985e-7,0.9999998313895254,3.4154456340229476e-7,0.9999996584554367,2.716855991279197e-7,0.9999997283144009,0.0000757944310359775,0.9999242055689641
2099,0.595744685785767,0.4042553142142331,5.031584085212927e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.101925198803499e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2100,0.595744686099623,0.40425531390037694,1.6729799035346416e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676134e-7,0.9999997304292331,0.00007579443117402885,0.999924205568826
2101,0.08433745149233954,0.9156625485076604,0.000045769517148263,0.9999542304828518,3.4182794344571666e-7,0.9999996581720565,2.719110170824937e-7,0.9999997280889829,0.00006731319113533011,0.9999326868088647
2102,0.5957446848035378,0.40425531519646213,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2103,0.5957446859148183,0.4042553140851818,4.804469164646923e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2104,0.8750000022736347,0.12499999772636529,1.1818969297589537e-7,0.999999881810307,3.4952930903324235e-7,0.999999650470691,2.7803715799630925e-7,0.999999721962842,0.00006731293561883227,0.9999326870643812
2105,0.5957446858573833,0.4042553141426167,1.1726969014732045e-7,0.9999998827303098,3.4680853244412663e-7,0.9999996531914676,2.758728845839508e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2106,0.01902173951832805,0.9809782604816719,1.1536968427189035e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.714031894136794e-7,0.9999997285968105,0.00006731293602818847,0.9999326870639718
2107,0.4571428571428572,0.5428571428571429,4.947373509894556e-7,0.9999995052626491,1.722512548229065e-7,0.9999998277487452,5.0165373382999734e-8,0.9999999498346266,0.00013436868026528757,0.9998656313197346
2108,0.019021739537096967,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.3339530748166055e-7,0.9999996666046925,2.6520317863441477e-7,0.9999997347968212,0.00007579443145913491,0.9999242055685408
2109,0.5957446858573834,0.4042553141426165,1.1726969014732049e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2110,0.08433735100289741,0.9156626489971025,1.1558486566247954e-7,0.9999998844151343,3.4182590535566014e-7,0.9999996581740946,2.7190939586003134e-7,0.9999997280906041,0.00006731293599695248,0.9999326870640031
2111,0.5957446848035376,0.40425531519646246,3.5269332576492476e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2112,0.5957446844198825,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643337,0.9998424424865836
2113,0.5957446860996229,0.40425531390037694,1.672979903534639e-7,0.9999998327020097,3.3888594093678003e-7,0.999999661114059,2.6957076693676155e-7,0.9999997304292331,0.00007579443117402887,0.999924205568826
2114,0.5957446847999779,0.40425531520002206,3.5291869314057627e-7,0.999999647081307,1.7869727046246644e-7,0.9999998213027296,5.204267048439838e-8,0.9999999479573294,0.00781538485126222,0.9921846151487379
2115,0.4571428571428572,0.5428571428571428,1.1530701741066149e-7,0.9999998846929826,3.410042089484388e-7,0.999999658995791,2.712557678869394e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2116,0.019021778144780965,0.9809782218552191,0.00007299040095892752,0.999927009599041,1.763762476393308e-7,0.9999998236237523,5.136671037790796e-8,0.9999999486332896,0.00011933414759490697,0.9998806658524051
2117,0.5957478195575561,0.404252180442444,0.00046367755989933963,0.9995363224401007,1.792902755677527e-7,0.9999998207097245,5.221537356604012e-8,0.9999999477846264,0.00011933801789143946,0.9998806619821086
2118,0.5957446848035377,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2119,0.5957446858573832,0.40425531414261684,1.1726969014732051e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2120,0.03343023264171761,0.9665697673582824,3.537800865185263e-7,0.9999996462199136,2.0442871134188901e-7,0.9999997955712886,5.953653368281628e-8,0.9999999404634663,0.00011933342617044777,0.9998806665738295
2121,0.5957446858573833,0.4042553141426167,1.1726969014732047e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.75872884583951e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2122,0.5957446858573832,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2123,0.5957446848035377,0.4042553151964622,3.5269332576492513e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2124,0.5957446848035376,0.40425531519646246,3.5269332576492497e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2125,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000341e-7,0.9999998207207363,5.221216651846632e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2126,0.5957446858573833,0.40425531414261673,1.1726969014732046e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2127,0.4571428571428573,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078744e-7,0.9999998237212258,5.133832284928733e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2128,0.01902173951277917,0.9809782604872209,4.950062298676307e-7,0.9999995049937701,1.7234486962645654e-7,0.9999998276551304,5.0192637170303324e-8,0.9999999498073628,0.0001343686802646442,0.9998656313197354
2129,0.5957446858573833,0.4042553141426166,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2130,0.5957446848467643,0.40425531515323565,1.9782888180292888e-7,0.9999998021711182,3.041618071860301e-7,0.9999996958381928,8.858217399938544e-8,0.9999999114178261,0.0003589875803718422,0.9996410124196282
2131,0.01902173959205887,0.9809782604079411,1.5715840907828311e-7,0.9999998428415909,3.949820139583439e-7,0.9999996050179861,3.1419304127709624e-7,0.9999996858069586,0.00007884251303200783,0.999921157486968
2132,0.5957446858573833,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2133,0.08433735066497529,0.9156626493350247,3.4762614982982823e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2134,0.010958904109589043,0.989041095890411,1.1530701741066105e-7,0.9999998846929826,3.4100420894843885e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.0000673129360372853,0.9999326870639627
2135,0.5957446851044343,0.4042553148955657,3.530143351920279e-7,0.9999996469856648,2.1347297304530248e-7,0.9999997865270269,6.217052764583131e-8,0.9999999378294724,0.00027190904753882355,0.9997280909524611
2136,0.019021739436675338,0.9809782605633246,3.469789833319922e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801028e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2137,0.5957446858573835,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.758728845839509e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2138,0.08433735102085863,0.9156626489791414,4.739724855764722e-7,0.9999995260275145,2.040703033510515e-7,0.9999997959296967,5.943215319106207e-8,0.9999999405678468,0.005896184312738687,0.9941038156872612
2139,0.01902173951832805,0.9809782604816719,1.1536968427189027e-7,0.9999998846303157,3.411895372144492e-7,0.9999996588104627,2.7140318941367907e-7,0.9999997285968105,0.0000673129360281885,0.9999326870639718
2140,0.01902173943667533,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977388e-7,0.9999998236254221,5.1366224108010316e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2141,0.08433735100289737,0.9156626489971026,1.1558486566247966e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.00006731293599695247,0.9999326870640031
2142,0.019021739522778157,0.9809782604772219,4.7266270949802253e-7,0.9999995273372906,2.0418136518321388e-7,0.9999997958186349,5.9464498141376816e-8,0.9999999405355019,0.0001397720048065388,0.9998602279951935
2143,0.5957446872980076,0.4042553127019924,6.572137086171766e-8,0.9999999342786291,4.941121628951883e-7,0.999999505887837,3.9304727229533047e-7,0.9999996069527277,0.00008887566334033808,0.9999111243366596
2144,0.5957446848035376,0.40425531519646235,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2145,0.3043478295616415,0.6956521704383584,3.49806079075489e-7,0.9999996501939208,1.778116329773913e-7,0.9999998221883671,5.178474298676364e-8,0.9999999482152571,0.00011933342786088571,0.9998806665721391
2146,0.5957446858573833,0.40425531414261673,1.172696901473204e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2147,0.5957446858573834,0.4042553141426165,1.1726969014732047e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2148,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.101925198803498e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2149,0.01902173952277815,0.9809782604772219,4.726627094980229e-7,0.9999995273372906,2.0418136518321386e-7,0.9999997958186349,5.9464498141376835e-8,0.9999999405355019,0.00013977200480653874,0.9998602279951935
2150,0.36555360937024545,0.6344463906297546,1.3434246888081736e-7,0.9999998656575312,3.972988301328852e-7,0.9999996027011699,3.1603597967488334e-7,0.9999996839640203,0.00006731293327407348,0.9999326870667259
2151,0.5957446858573833,0.4042553141426168,1.1726969014732043e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2152,0.01902173951832805,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.411895372144496e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818849,0.9999326870639718
2153,0.08433735066497529,0.9156626493350247,3.476261498298282e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2154,0.5957446848035377,0.4042553151964622,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2155,0.019021739518328057,0.9809782604816719,1.1536968427189032e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367923e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2156,0.5957446852296056,0.4042553147703944,1.9768387017967167e-7,0.9999998023161298,3.480962589009556e-7,0.9999996519037411,1.0137736772335902e-7,0.9999998986226322,0.0005044021688556589,0.9994955978311444
2157,0.019021739517750554,0.9809782604822493,1.154114102540154e-7,0.9999998845885898,3.40562645360349e-7,0.9999996594373546,2.7090452099023203e-7,0.999999729095479,0.004423300331265366,0.9955766996687346
2158,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.4680853244412673e-7,0.9999996531914676,2.7587288458395095e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2159,0.5957446867994644,0.40425531320053565,1.5987455956174117e-7,0.9999998401254404,4.006318993393025e-7,0.9999995993681007,3.1868730837782305e-7,0.9999996813126917,0.005177074555037619,0.9948229254449624
2160,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.792792636300034e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2161,0.5957446852296056,0.4042553147703945,1.976838701796716e-7,0.9999998023161298,3.4809625890095547e-7,0.9999996519037411,1.0137736772335898e-7,0.9999998986226322,0.000504402168855659,0.9994955978311444
2162,0.05000000000000001,0.9500000000000001,3.46790510281484e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212256,5.133832284928734e-8,0.9999999486616772,0.00011933342793062934,0.9998806665720694
2163,0.5957446848035376,0.40425531519646246,3.5269332576492455e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2164,0.08433735097993314,0.9156626490200669,4.959294886645876e-7,0.9999995040705113,1.7266631804773013e-7,0.999999827333682,5.028625378919615e-8,0.9999999497137462,0.00013436868026243555,0.9998656313197376
2165,0.5957446848035378,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2166,0.595744684803538,0.40425531519646196,3.5269332576492476e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2167,0.5957446851044343,0.4042553148955657,3.530143351920267e-7,0.9999996469856648,2.1347297304530258e-7,0.9999997865270269,6.217052764583133e-8,0.9999999378294724,0.0002719090475388236,0.9997280909524611
2168,0.5957446848035377,0.40425531519646235,3.526933257649247e-7,0.9999996473066742,1.7927926363000318e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2169,0.5957446858573832,0.4042553141426168,1.1726969014732036e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2170,0.5957446868089851,0.40425531319101493,1.5974662699680455e-7,0.9999998402533731,4.0148690815975315e-7,0.9999995985130918,3.1936743509782886e-7,0.999999680632565,0.00007884251267945065,0.9999211574873206
2171,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2172,0.4571428571428574,0.5428571428571427,0.0006502981291773037,0.9993497018708226,1.7226379588120306e-7,0.9999998277362041,5.0169025762035906e-8,0.9999999498309743,0.00013438399631201652,0.9998656160036881
2173,0.5957446848035378,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000312e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2174,0.8750000014870413,0.12499999851295883,3.5578378594755193e-7,0.999999644216214,1.0220070437561588e-7,0.9999998977992957,2.9764291123913205e-8,0.9999999702357089,0.0002719090737056909,0.9997280909262944
2175,0.04999999999999996,0.9500000000000001,1.1530701741066142e-7,0.9999998846929826,3.4100420894843874e-7,0.9999996589957911,2.712557678869394e-7,0.999999728744232,0.0000673129360372853,0.9999326870639628
2176,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2177,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2178,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2179,0.8750000022702497,0.1249999977297504,1.1823243887715207e-7,0.999999881767561,3.488870939326783e-7,0.999999651112906,2.7752630051807335e-7,0.9999997224736995,0.004423300304482731,0.9955766996955172
2180,0.5957446848035377,0.4042553151964623,3.5269332576492476e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2181,0.019021739436675327,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2182,0.595744686808985,0.40425531319101493,1.597466269968044e-7,0.9999998402533731,4.014869081597533e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.0000788425126794507,0.9999211574873206
2183,0.5957446858573834,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2184,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2185,0.5957446858573833,0.4042553141426168,1.1726969014732054e-7,0.9999998827303098,3.468085324441272e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2186,0.5957446859125965,0.40425531408740334,4.811263009812437e-7,0.999999518873699,2.0676354502833143e-7,0.9999997932364549,6.021651597837748e-8,0.9999999397834839,0.009141896533425809,0.9908581034665742
2187,0.5957446848035376,0.40425531519646246,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2188,0.5957446848035376,0.40425531519646246,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2189,0.01902173943667533,0.9809782605633246,3.4697898333199193e-7,0.9999996530210167,1.763745779497738e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2190,0.5957446858573832,0.4042553141426169,1.1726969014732034e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2191,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2192,0.5957446848035377,0.40425531519646235,3.5269332576492497e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2193,0.05000000000000001,0.9500000000000001,3.4679051028148387e-7,0.9999996532094897,1.7627877428078747e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2194,0.08433735066497532,0.9156626493350247,3.4762614982982807e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2195,0.5957446866617913,0.4042553133382088,1.1737458545990237e-7,0.9999998826254145,4.1296947829783837e-7,0.9999995870305217,3.285013791911491e-7,0.9999996714986208,0.00015338713299845882,0.9998466128670015
2196,0.5957446848012627,0.4042553151987373,3.5283736856338296e-7,0.9999996471626315,1.7890728465880915e-7,0.9999998210927153,5.21038336996449e-8,0.9999999478961663,0.005038238752534146,0.9949617612474659
2197,0.5957446857857671,0.40425531421423294,5.031584085212936e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2198,0.5957446848035378,0.40425531519646224,3.5269332576492523e-7,0.9999996473066742,1.7927926363000347e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2199,0.019021739537096995,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.333953074816602e-7,0.9999996666046925,2.6520317863441445e-7,0.9999997347968212,0.00007579443145913489,0.9999242055685408
2200,0.01902198232152414,0.9809780176784758,0.000456168473643442,0.9995438315263565,1.7638505488448796e-7,0.999999823614945,5.1369275344660955e-8,0.9999999486307246,0.00011933794368867115,0.9998806620563113
2201,0.45714285714285735,0.5428571428571428,0.0000017673603120396516,0.9999982326396879,0.991735346803409,0.008264653196590907,0.04373888002582643,0.9562611199741736,0.00017218103591253272,0.9998278189640875
2202,0.45714285714285735,0.5428571428571427,0.0000018181503069851772,0.9999981818496931,0.9888415055921599,0.011158494407840147,0.14274212562494862,0.8572578743750514,0.00016750156626266213,0.9998324984337373
2203,0.019554590209588225,0.9804454097904118,9.478687746275157e-7,0.9999990521312254,0.1182074251582174,0.8817925748417826,0.8821253901147538,0.11787460988524616,0.0003665277180114855,0.9996334722819884
2204,0.6025104741529091,0.3974895258470908,0.000001865341844065192,0.999998134658156,0.9994364260161991,0.0005635739838009117,0.0007309716708587011,0.9992690283291412,0.00009212898185529966,0.9999078710181447
2205,0.019554592901076907,0.980445407098923,0.000004939108769848347,0.9999950608912301,0.9967305577927412,0.0032694422072587323,0.01729000857982256,0.9827099914201773,0.00010488097923969505,0.9998951190207603
2206,0.010958904109589046,0.989041095890411,0.0000024379096610609984,0.999997562090339,0.9927322625689726,0.007267737431027378,0.06212768304822207,0.937872316951778,0.0006449486920428693,0.9993550513079571
2207,0.01955459295091466,0.9804454070490853,0.000005025457347255205,0.9999949745426526,0.9956673193833101,0.0043326806166899545,0.026961850092196024,0.9730381499078039,0.0020588362550309687,0.997941163744969
2208,0.0077763626312595925,0.9922236373687404,4.2213860809710097e-7,0.9999995778613918,0.9887314724984424,0.011268527501557529,0.3253378589919277,0.6746621410080723,0.0030502627074456804,0.9969497372925544
2209,0.034759357716866356,0.9652406422831337,8.871196689800325e-7,0.9999991128803309,0.9984897496758811,0.0015102503241188256,0.003468296824621429,0.9965317031753786,0.0017443151799241001,0.9982556848200759
2210,0.019554591816780535,0.9804454081832195,0.000003158001180089411,0.9999968419988199,0.9972003836518036,0.002799616348196303,0.01313506680729915,0.986864933192701,0.0014509958466390777,0.9985490041533609
2211,0.019554591507176155,0.9804454084928238,0.000002647503610305961,0.9999973524963897,0.9967307564084973,0.00326924359150274,0.017289383443652717,0.9827106165563474,0.001458599492315772,0.9985414005076843
2212,0.08653966138161004,0.9134603386183899,0.015439202889641684,0.9845607971103583,0.010631922418389563,0.9893680775816104,0.975480406672894,0.024519593327105974,0.0001103282992348823,0.9998896717007651
2213,0.007776362695531239,0.9922236373044687,7.184788763925646e-7,0.9999992815211236,0.9980309704543616,0.0019690295456382843,0.004797387569728447,0.9952026124302715,0.0005212276274689583,0.999478772372531
2214,0.007776362967120075,0.9922236370328799,0.0000019653848285038705,0.9999980346151714,0.994115428718903,0.005884571281096934,0.024663257511530957,0.975336742488469,0.000059150957994627204,0.9999408490420053
2215,0.019554591003396994,0.980445408996603,0.0000018192789774278073,0.9999981807210226,0.9888415054114271,0.011158494588572867,0.1427421257629461,0.8572578742370539,0.00016750156634593222,0.9998324984336541
2216,0.03475935507405822,0.9652406449259419,0.0000050441714343298925,0.9999949558285657,0.9971999900057662,0.0028000099942338307,0.013138677497652157,0.9868613225023478,0.0005850618816127731,0.9994149381183872
2217,0.007061046157136668,0.9929389538428633,0.0000029802370955674878,0.9999970197629044,0.9888413492153381,0.011158650784661881,0.14274164061499744,0.8572583593850026,0.0001859856501837933,0.9998140143498162
2218,0.6025104665509828,0.3974895334490172,8.678471495990587e-7,0.9999991321528504,0.9992764882337419,0.0007235117662581552,0.0012318542885035994,0.9987681457114964,0.0004897164497294198,0.9995102835502706
2219,0.6025104802311874,0.3974895197688127,0.0000026782261766422027,0.9999973217738233,0.9959228450712273,0.004077154928772777,0.045405029420584976,0.954594970579415,0.0039455632925340595,0.9960544367074659
2220,0.010958904109589043,0.9890410958904109,3.8533079906979685e-7,0.999999614669201,0.9991769469956031,0.0008230530043968446,0.00115854624877319,0.9988414537512268,0.000056194711748323864,0.9999438052882517
2221,0.457142857142857,0.5428571428571429,6.402155714167894e-7,0.9999993597844287,0.9978043993629951,0.0021956006370048046,0.003987786241204243,0.9960122137587957,0.006441163086034598,0.9935588369139654
2222,0.019554891893201153,0.9804451081067989,0.0004964890983476201,0.9995035109016523,0.9915930915345396,0.008406908465460395,0.08156313693683324,0.9184368630631667,0.003066991008563083,0.996933008991437
2223,0.01955468242875347,0.9804453175712465,0.00015249832395165523,0.9998475016760483,0.9672005348186206,0.03279946518137938,0.23979780863910916,0.7602021913608908,0.04771493620949828,0.9522850637905017
2224,0.019554591441166374,0.9804454085588337,0.000002538982026939934,0.999997461017973,0.9994171837924554,0.000582816207544644,0.0013380146560021053,0.9986619853439979,0.0005872690260995744,0.9994127309739004
2225,0.019554590969518688,0.9804454090304813,0.0000017635823119119843,0.999998236417688,0.9916545689950721,0.008345431004927857,0.08150993377407165,0.9184900662259284,0.0038839404273517575,0.9961160595726483
2226,0.0194527002918599,0.98054729970814,0.0000024848891966063908,0.9999975151108034,0.6263598343875909,0.3736401656124092,0.18241710341368642,0.8175828965863137,0.19129311892488066,0.8087068810751193
2227,0.6025132638790549,0.3974867361209452,0.0003758106564058432,0.9996241893435941,0.9906389977013234,0.009361002298676724,0.20239732625379184,0.7976026737462081,0.0005483691997602699,0.9994516308002397
2228,0.01955459096761632,0.9804454090323838,0.000001760454775421367,0.9999982395452246,0.9916540476659035,0.00834595233409647,0.08151644301917134,0.9184835569808286,0.00005907354402318137,0.9999409264559769
2229,0.010958904109589048,0.989041095890411,0.0000034421644437804914,0.9999965578355563,0.02167795599536491,0.9783220440046351,0.9795670935477271,0.020432906452272855,0.0011655172485516715,0.9988344827514484
2230,0.019554590964056078,0.9804454090359439,0.0000017546015895392896,0.9999982453984104,0.9906909474234302,0.009309052576569846,0.20236425407872752,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2231,0.01095890410958904,0.989041095890411,8.070740718176522e-7,0.9999991929259282,0.9984633906287589,0.0015366093712411051,0.0024696952064189926,0.9975303047935811,0.00006129784033308023,0.999938702159667
2232,0.019554590407138625,0.9804454095928613,8.397877863533989e-7,0.9999991602122136,0.9994364378004633,0.0005635621995366238,0.0007309610020701599,0.99926903899793,0.0002059272671232873,0.9997940727328767
2233,0.08653847076543364,0.9134615292345662,0.0000036999807197030646,0.9999963000192804,0.10725999720073894,0.892740002799261,0.8931066347364216,0.10689336526357839,0.00010323236796005258,0.9998967676320399
2234,0.019554590276481015,0.9804454097235189,6.252437611883984e-7,0.9999993747562388,0.9980309737604975,0.0019690262395024695,0.004797384288038452,0.9952026157119616,0.0005212276041804949,0.9994787723958195
2235,0.08653846595359907,0.9134615340464008,0.0000017641960043252832,0.9999982358039957,0.9916540472018297,0.008345952798170254,0.08151644341098216,0.9184835565890178,0.00005907354412582736,0.9999409264558742
2236,0.019554591013193703,0.9804454089868063,0.0000018408154951696745,0.9999981591845047,0.9992764950990441,0.0007235049009558112,0.001231860745945773,0.9987681392540543,0.0005157396876883783,0.9994842603123115
2237,0.049999999999999954,0.9500000000000001,0.0000017593625991185234,0.999998240637401,0.9916540478013804,0.008345952198619484,0.08151644290479002,0.91848355709521,0.00005907354399321593,0.9999409264560069
2238,0.019554592901155573,0.9804454070988444,0.000004940708509165851,0.9999950592914908,0.9978033931753869,0.0021966068246131554,0.005625350358104274,0.9943746496418957,0.00021341094173021234,0.9997865890582698
2239,0.03475866094588719,0.9652413390541128,9.653435508551442e-7,0.9999990346564492,0.24291547999660573,0.7570845200033943,0.7566414578351772,0.2433585421648227,0.000593011966912164,0.9994069880330878
2240,0.0865384658954711,0.9134615341045289,0.0000017413399049419107,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438447,0.9994191227629562
2241,0.019554595352894794,0.9804454046471053,0.000008969954266010673,0.999991030045734,0.9730468514442198,0.026953148555780272,0.3366240386442472,0.6633759613557528,0.0002907517392151552,0.9997092482607849
2242,0.6025104649939301,0.3974895350060698,6.367885934546121e-7,0.9999993632114065,0.9980309733511155,0.0019690266488845286,0.004797384694393507,0.9952026153056065,0.0005212276070641876,0.9994787723929358
2243,0.60251046633909,0.39748953366090994,8.349913132984945e-7,0.9999991650086867,0.9917447319555585,0.00825526804444149,0.04366606689615146,0.9563339331038485,0.006889752215876282,0.9931102477841237
2244,0.01955459051019701,0.9804454094898031,0.0000010084467906458222,0.9999989915532093,0.9844417585618068,0.015558241438193078,0.238524303626701,0.761475696373299,0.001453062985296864,0.9985469370147031
2245,0.019554590432829127,0.980445409567171,8.812521706830646e-7,0.9999991187478293,0.9976942954963567,0.002305704503643375,0.006152237198045272,0.9938477628019547,0.00005770113490985966,0.9999422988650901
2246,0.019554590936875893,0.980445409063124,0.0000017099843905654665,0.9999982900156095,0.9941154517608698,0.005884548239130205,0.024663235631284867,0.9753367643687151,0.000059150950993687154,0.9999408490490063
2247,0.019554590278676818,0.9804454097213231,6.278222235364065e-7,0.9999993721777765,0.9976943059534962,0.0023056940465037297,0.00615222683647654,0.9938477731635234,0.00004099279666476817,0.9999590072033352
2248,0.08653846883360859,0.9134615311663914,0.0000029149871870781,0.9999970850128129,0.9967306644342219,0.0032693355657782224,0.01728990389817504,0.9827100961018249,0.0001174644895256296,0.9998825355104745
2249,0.007524234237671062,0.9924757657623289,0.000005927712469453642,0.9999940722875306,0.994110446827632,0.005889553172368046,0.024663008007711918,0.9753369919922881,0.00010430378181336828,0.9998956962181866
2250,0.00752423639135537,0.9924757636086445,0.0000023486172888147956,0.9999976513827111,0.9959216000382307,0.004078399961769371,0.045444969094645314,0.9545550309053547,0.0012919895829192646,0.9987080104170807
2251,0.007776362791290224,0.9922236372087099,0.0000011578601893734923,0.9999988421398106,0.9941155019828013,0.0058844980171987,0.02466318453241237,0.9753368154675875,0.00006624857229234941,0.9999337514277076
2252,0.03589109120970986,0.9641089087902902,0.0000021587137901035994,0.9999978412862099,0.9874825187545992,0.01251748124540084,0.07782326450367175,0.9221767354963284,0.00023204573532981272,0.9997679542646701
2253,0.007524236467606439,0.9924757635323935,0.000001810353242008248,0.999998189646758,0.9916540397748839,0.00834596022511621,0.08151646947434404,0.918483530525656,0.00004659965676934447,0.9999534003432307
2254,0.010958904109589046,0.989041095890411,0.0000047987802824799805,0.9999952012197175,0.9808742408938209,0.019125759106179138,0.5372046046426844,0.46279539535731573,0.011283077320255635,0.9887169226797443
2255,0.03475935638492641,0.9652406436150737,0.0000029897247495440876,0.9999970102752505,0.9967306605236662,0.0032693394763336687,0.017289907587647917,0.9827100924123521,0.0001174644943230105,0.9998825355056771
2256,0.4571428571428573,0.5428571428571428,8.629304097583312e-7,0.9999991370695902,0.9844361020640828,0.01556389793591713,0.23864706137130295,0.761352938628697,0.00025581605711680425,0.9997441839428832
2257,0.019554591481919983,0.98044540851808,0.0000026059818795169698,0.9999973940181205,0.9967307154895766,0.0032692845104233836,0.017289661703579887,0.9827103382964201,0.0007174795296806069,0.9992825204703194
2258,0.0077763627413368645,0.9922236372586631,9.279105501221426e-7,0.9999990720894498,0.9916541570881058,0.008345842911894153,0.08151627908283807,0.9184837209171619,0.00010416743137313473,0.9998958325686269
2259,0.007524236589166519,0.9924757634108335,9.522484343573255e-7,0.9999990477515657,0.9906931191802835,0.009306880819716519,0.20214998671170456,0.7978500132882954,0.003740993148716893,0.9962590068512831
2260,0.010958904109589048,0.9890410958904109,0.000002386485990896023,0.9999976135140091,0.9994364197064207,0.0005635802935792866,0.0007309770886724338,0.9992690229113276,0.00010867264066217309,0.9998913273593378
2261,0.007061045344892019,0.992938954655108,4.539277217968976e-7,0.9999995460722781,0.9991769494611167,0.000823050538883285,0.0011585455491001614,0.9988414544508998,0.00013229108317745772,0.9998677089168225
2262,0.019554590118631796,0.9804454098813682,3.658546281684126e-7,0.9999996341453719,0.9984634020818839,0.0015365979181160398,0.0024696829048374163,0.9975303170951625,0.000058202277580935596,0.999941797722419
2263,0.0358910911445468,0.9641089088554532,0.000002087253169659226,0.9999979127468304,0.9994816446222895,0.0005183553777105494,0.0005891654878254478,0.9994108345121745,0.0004915173188594255,0.9995084826811406
2264,0.019554590416088348,0.9804454095839116,8.537299500979699e-7,0.9999991462700498,0.9987622346136972,0.001237765386302862,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2265,0.01955459096761632,0.9804454090323838,0.0000017604547754213655,0.9999982395452246,0.9916540476659035,0.008345952334096466,0.08151644301917134,0.9184835569808286,0.000059073544023181364,0.9999409264559769
2266,0.050000000000000024,0.9500000000000001,0.0000018380668946824593,0.9999981619331053,0.999151907218227,0.0008480927817730219,0.0015401729907211924,0.9984598270092788,0.00009212710604907842,0.9999078728939509
2267,0.6025104664281523,0.39748953357184774,8.280065563094944e-7,0.9999991719934437,0.9887316347836671,0.01126836521633293,0.3253145473019807,0.6746854526980192,0.0032120319137884336,0.9967879680862116
2268,0.6025104734512108,0.3974895265487891,0.0000017697789123857794,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.06212901511671576,0.9378709848832842,0.0005808772444895404,0.9994191227555105
2269,0.010958904109589029,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619486,0.08151644290479004,0.91848355709521,0.000059073543993215954,0.9999409264560067
2270,0.010958904109589052,0.9890410958904109,0.0000015957977574330507,0.9999984042022425,0.0204319282927955,0.9795680717072045,0.9809126152738907,0.01908738472610936,0.00017628658628887736,0.9998237134137112
2271,0.05000000000000004,0.95,4.551216299182958e-7,0.9999995448783702,0.9996832666993761,0.0003167333006237961,0.000384226896974648,0.9996157731030253,0.000045517017806333744,0.9999544829821937
2272,0.007524236462360428,0.9924757635376397,0.0000018462804654558928,0.9999981537195345,0.9901253600560612,0.009874639943938791,0.11010343800109434,0.8898965619989058,0.0016457876266834292,0.9983542123733166
2273,0.01955460295345123,0.9804453970465489,0.000021468870490145507,0.9999785311295099,0.9805252759655454,0.019474724034454695,0.10082808604275277,0.8991719139572473,0.0012022171085813394,0.9987977828914186
2274,0.08653847403474897,0.9134615259652511,0.00000499325337390249,0.999995006746626,0.9959210884177759,0.004078911582224145,0.04545586236041468,0.9545441376395853,0.0005783566720637257,0.9994216433279363
2275,0.007776363369248356,0.9922236366307516,0.000003812976922999066,0.999996187023077,0.9992874516119652,0.000712548388034717,0.0012648376943104722,0.9987351623056896,0.00044045990980873907,0.9995595400901912
2276,0.6025104736273178,0.3974895263726822,0.0000017930144235212674,0.9999982069855765,0.9916540436271025,0.008345956372897543,0.08151644642907321,0.9184835535709268,0.00005907354491650205,0.9999409264550835
2277,0.010958904109589029,0.989041095890411,0.0000017593625991185224,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.91848355709521,0.000059073543993215886,0.9999409264560067
2278,0.007524236672409286,0.9924757633275907,3.643896860441333e-7,0.9999996356103139,0.9941155800124001,0.005884419987599896,0.024663085191536226,0.9753369148084637,0.00012554342048168014,0.9998744565795183
2279,0.08653846224007929,0.9134615377599208,2.81132800483567e-7,0.9999997188671995,0.9984634048038129,0.0015365951961870046,0.0024696805590328744,0.997530319440967,0.00004934161279172047,0.9999506583872083
2280,0.08653846440373587,0.9134615355962641,0.0000011449033060539115,0.999998855096694,0.9972298873687284,0.0027701126312716273,0.00784168812875436,0.9921583118712456,0.0002834269241497892,0.9997165730758502
2281,0.010958904109589041,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.9184835570952099,0.0000590735439932159,0.9999409264560067
2282,0.0195545901365053,0.9804454098634947,3.9433607866475456e-7,0.9999996056639213,0.998031251976443,0.0019687480235570025,0.004795926706951246,0.9952040732930487,0.0016196887215487851,0.9983803112784512
2283,0.019554591284174326,0.9804454087158258,0.0000022808835568238197,0.9999977191164431,0.9959689244247956,0.004031075575204491,0.0439518159647122,0.9560481840352877,0.1004506204263489,0.8995493795736511
2284,0.01095890410958904,0.989041095890411,0.0000018883988289826617,0.999998111601171,0.9858687931758764,0.01413120682412353,0.1884340412536675,0.8115659587463325,0.002673313795912197,0.9973266862040878
2285,0.010958904109589041,0.9890410958904109,5.460196298045629e-7,0.9999994539803702,0.9982301551716114,0.0017698448283886574,0.004435712203856454,0.9955642877961436,0.00018338732220931101,0.9998166126777908
2286,0.08653847392551331,0.9134615260744866,0.0000049496050790328415,0.999995050394921,0.9967305572435341,0.0032694427564659173,0.017290009097980397,0.9827099909020196,0.00010488097975006351,0.99989511902025
2287,0.01955459292757028,0.9804454070724297,0.000004982664503047265,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088263,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2288,0.03475935325327151,0.9652406467467285,0.00000790755844679416,0.9999920924415533,0.9952117081133076,0.004788291886692422,0.016898834176165143,0.9831011658238348,0.0028586745983999362,0.9971413254016
2289,0.0195545912628617,0.9804454087371383,0.0000022508042270601252,0.9999977491957729,0.9959211965626105,0.004078803437389561,0.04545789484628894,0.9545421051537111,0.0004332408629335882,0.9995667591370664
2290,0.010958904109589046,0.9890410958904109,9.282540106294731e-7,0.9999990717459893,0.9916541979734449,0.008345802026555162,0.08151576844906554,0.9184842315509344,0.0004042244381672549,0.9995957755618328
2291,0.0075242360045475925,0.9924757639954525,0.000005079132215936001,0.9999949208677841,0.9967305504661771,0.0032694495338228984,0.017290015492180587,0.9827099845078193,0.00010488098604810224,0.9998951190139519
2292,0.01955459131911028,0.9804454086808897,0.000002338318916267504,0.9999976616810837,0.9939242411705991,0.006075758829400885,0.09320350217912463,0.9067964978208752,0.004414741183502132,0.9955852588164978
2293,0.010958904109589041,0.989041095890411,0.0000017089235677260596,0.9999982910764323,0.9941154518565761,0.005884548143423852,0.0246632355404038,0.9753367644595962,0.000059150950964608256,0.9999408490490354
2294,0.01955459180047196,0.980445408199528,0.000053456151542495076,0.9999465438484575,0.9977532430794804,0.002246756920519577,0.005625004775959023,0.9943749952240409,0.00020539759304983384,0.9997946024069502
2295,0.01955459145724339,0.9804454085427566,0.000027866200418222844,0.9999721337995817,0.9977782482576923,0.0022217517423076794,0.005625082901209333,0.9943749170987907,0.0005662124270660592,0.999433787572934
2296,0.010958904109589043,0.9890410958904109,7.83685385560894e-7,0.9999992163146144,0.9941155429471069,0.005884457052892981,0.02466311758463914,0.9753368824153609,0.0001322220430175975,0.9998677779569825
2297,0.04999999999999996,0.9500000000000001,0.0000017593625991185228,0.999998240637401,0.9916540478013804,0.008345952198619486,0.08151644290479003,0.9184835570952099,0.00005907354399321591,0.9999409264560069
2298,0.01095890410958904,0.989041095890411,0.000004937644243180881,0.9999950623557567,0.9978033932849132,0.0021966067150868064,0.005625350250663946,0.9943746497493361,0.00021341094137060238,0.9997865890586294
2299,0.019554590967610135,0.9804454090323899,0.000001760444577892531,0.9999982395554221,0.9916540459657118,0.008345954034288217,0.08151646424751703,0.918483535752483,0.00004659965568973182,0.9999534003443102
2300,0.36555359860960684,0.6344464013903931,9.486753464361012e-7,0.9999990513246536,0.9916541954403227,0.0083458045596772,0.08151577058775133,0.9184842294122487,0.00040422443938453484,0.9995957755606155
2301,0.01955459150905631,0.9804454084909437,0.0000026505945974262573,0.9999973494054025,0.9899582036831811,0.010041796316818891,0.031996432470118415,0.9680035675298816,0.00028640272805161845,0.9997135972719484
2302,0.08653846830927171,0.9134615316907283,0.000002705474734617466,0.9999972945252653,0.9950515697657905,0.00494843023420962,0.03469783030719186,0.9653021696928081,0.0779894668325302,0.9220105331674697
2303,0.6025104734512109,0.39748952654878916,0.0000017697789123857781,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.062129015116715765,0.9378709848832842,0.0005808772444895407,0.9994191227555105
2304,0.035891090620615726,0.9641089093793843,0.0000015500367167841575,0.9999984499632832,0.9888433230428748,0.011156676957125182,0.14270463135058117,0.8572953686494188,0.0012717061492285347,0.9987282938507714
2305,0.03475935755667158,0.9652406424433284,0.000001149116221544838,0.9999988508837784,0.9927331073096285,0.007266892690371582,0.06211022418687812,0.9378897758131219,0.0014406314445597889,0.9985593685554403
2306,0.08653846356603918,0.9134615364339609,8.214854373083385e-7,0.9999991785145627,0.9984633795107735,0.0015366204892265528,0.0024696952729183776,0.9975303047270816,0.0025941918967132558,0.9974058081032868
2307,0.08653846548215963,0.9134615345178404,0.0000015758187108129097,0.9999984241812893,0.022639166574592362,0.9773608334254077,0.9845307043475379,0.015469295652462078,0.0014888486951463965,0.9985111513048536
2308,0.019555429561589257,0.9804445704384107,0.0013810040753954003,0.9986189959246046,0.9971373291326517,0.0028626708673483467,0.013197835884268354,0.9868021641157316,0.0005860029244082112,0.9994139970755919
2309,0.010958904109589038,0.9890410958904109,0.0000016922562633348697,0.9999983077437367,0.02288591203471932,0.9771140879652808,0.9801455657469585,0.019854434253041384,0.00015982509573848755,0.9998401749042615
2310,0.01955459292757028,0.9804454070724297,0.000004982664503047268,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.0454558617708826,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2311,0.01955459014468195,0.980445409855318,4.0871457133323147e-7,0.9999995912854286,0.997191721995729,0.0028082780042709907,0.008229219576770195,0.9917707804232297,0.0037857065111349965,0.996214293488865
2312,0.01955459096405606,0.9804454090359439,0.0000017546015895392883,0.9999982453984104,0.9906909474234302,0.009309052576569844,0.2023642540787274,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2313,0.007524235822264192,0.9924757641777358,0.000004511676772020489,0.9999954883232279,0.9898034034094026,0.010196596590597316,0.05793483777294861,0.9420651622270515,0.2202434837255213,0.7797565162744787
2314,0.05000000000000003,0.95,0.0000018380668946824578,0.9999981619331053,0.999151907218227,0.0008480927817730218,0.0015401729907211924,0.9984598270092788,0.00009212710604907852,0.9999078728939509
2315,0.08653846232301161,0.9134615376769883,3.13489671705181e-7,0.9999996865103282,0.9927804321712195,0.007219567828780556,0.03369904543874824,0.9663009545612518,0.0017279736595800779,0.9982720263404199
2316,0.019554590380543344,0.9804454096194567,7.95293151361921e-7,0.9999992047068487,0.9916541669805534,0.008345833019446646,0.08151634701852012,0.9184836529814798,0.00005608942785942006,0.9999439105721405
2317,0.01955459041608835,0.9804454095839116,8.537299500979691e-7,0.9999991462700498,0.9987622346136972,0.0012377653863028617,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2318,0.8780487833881203,0.12195121661187974,8.769828662406129e-7,0.9999991230171338,0.9987622341105155,0.0012377658894844967,0.002623894400775482,0.9973761055992245,0.00005917973992910688,0.9999408202600709
2319,0.3732904632670452,0.6267095367329548,0.000005647054853118188,0.9999943529451468,0.9978033643578235,0.0021966356421765734,0.005625388045341203,0.9943746119546587,0.00010490955459452418,0.9998950904454054
2320,0.0075242364676049505,0.9924757635323951,0.0000018103637289581857,0.9999981896362711,0.99165404147504,0.00834595852495991,0.08151644824602865,0.9184835517539713,0.000059073545392482175,0.9999409264546074
2321,0.6025104634955392,0.3974895365044609,4.349071515415852e-7,0.9999995650928484,0.9936218334957702,0.006378166504229829,0.047508075051902535,0.9524919249480975,0.0027481676061279574,0.997251832393872
2322,0.019554590159035563,0.9804454098409644,4.3170812090820493e-7,0.9999995682918791,0.9978025788906106,0.002197421109389373,0.003992016515663232,0.9960079834843367,0.0012322097642537223,0.9987677902357464
2323,0.01955459173875013,0.9804454082612499,0.000003028216567389107,0.9999969717834326,0.9949629511805792,0.005037048819420738,0.03560100461639842,0.9643989953836016,0.0009726532743089257,0.999027346725691
2324,0.0195546025750887,0.9804453974249113,0.000020855496977109296,0.9999791445030228,0.985389212111014,0.01461078788898586,0.05689635881334078,0.9431036411866591,0.0020087606202048728,0.9979912393797952
2325,0.0195545921227576,0.9804454078772424,0.0000036595338784671367,0.9999963404661215,0.07461438273282517,0.9253856172671748,0.9264297399825273,0.07357026001747276,0.00008137403374631297,0.9999186259662536
2326,0.010958904109589043,0.9890410958904109,0.000002198334569536302,0.9999978016654304,0.9978034851543007,0.0021965148456993024,0.00562526765893294,0.994374732341067,0.00009961252327210732,0.9999003874767279
2327,0.08653846224977409,0.913461537750226,2.8422553293364645e-7,0.999999715774467,0.9976943201311462,0.002305679868853814,0.006152212788410626,0.9938477872115894,0.00004934083183742205,0.9999506591681625
2328,0.03589109461248894,0.964108905387511,0.000005645176657504421,0.9999943548233424,0.9971999626404225,0.0028000373595774594,0.013138703337683572,0.9868612966623165,0.0005850622881533739,0.9994149377118466
2329,0.05000000000000002,0.95,2.175649520286083e-7,0.999999782435048,0.9997896513346567,0.00021034866534331512,0.000226650841250047,0.9997733491587499,0.00005479879241063603,0.9999452012075893
2330,0.08653846599025548,0.9134615340097445,0.0000017788431720096199,0.9999982211568279,0.9887289596055285,0.011271040394471453,0.3255704335340574,0.6744295664659425,0.0014393858975354412,0.9985606141024645
2331,0.6025104623364091,0.3974895376635908,0.00022259221606808644,0.999777407783932,0.9982414397026645,0.0017585602973353663,0.0024691316601586004,0.9975308683398414,0.00003892956367900526,0.9999610704363209
2332,0.019554590964056068,0.9804454090359439,0.0000017546015895392888,0.9999982453984104,0.9906909474234302,0.009309052576569842,0.2023642540787274,0.7976357459212725,0.0005482731804705612,0.9994517268195294
2333,0.019554590389368427,0.9804454096106315,8.307328347490599e-7,0.9999991692671653,0.991735569302724,0.008264430697276148,0.04373779563560711,0.9562622043643928,0.00026235988750379803,0.9997376401124962
2334,0.019554590590895912,0.9804454094091041,0.0000011684304549352957,0.999998831569545,0.9996983948511952,0.00030160514880482776,0.00036171034641642284,0.9996382896535836,0.00009964793752670741,0.9999003520624733
2335,0.05000000000000001,0.95,0.000002263531963619558,0.9999977364680364,0.9967307024437638,0.0032692975562362923,0.01728984621953896,0.982710153780461,0.00018493525597635887,0.9998150647440237
2336,0.01955459059446576,0.9804454094055342,0.0000011469867320820702,0.9999988530132679,0.999417195894119,0.0005828041058810728,0.0013380107980357988,0.9986619892019643,0.0005576177433853628,0.9994423822566145
2337,0.05000000000000002,0.9500000000000001,0.000004956066534558521,0.9999950439334655,0.9965696089198115,0.003430391080188539,0.011007188285181527,0.9889928117148185,0.0003722602407152819,0.9996277397592848
2338,0.007524235793122407,0.9924757642068777,0.0000065716037868895115,0.9999934283962131,0.9730469436908231,0.02695305630917682,0.3366292366578873,0.6633707633421126,0.0002618585186718233,0.9997381414813281
2339,0.08653846765476014,0.9134615323452399,0.0000024446053821011833,0.999997555394618,0.9927322618352609,0.007267738164739115,0.062127683688605446,0.9378723163113946,0.0006449486944609014,0.999355051305539
2340,0.01955459129725684,0.9804454087027432,0.0000023065705569547366,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630285,0.007570048436971612,0.001198713964574322,0.9988012860354256
2341,0.45714285714285735,0.5428571428571427,0.000004936044584108013,0.9999950639554158,0.9967305579530712,0.003269442046928772,0.01729000842855682,0.9827099915714431,0.00010488097909070327,0.9998951190209092
2342,0.007776362915169098,0.9922236370848309,0.0000017266354586489145,0.9999982733645414,0.9891570183015069,0.010842981698493017,0.0715979699343464,0.9284020300656535,0.10683846408648502,0.8931615359135149
2343,0.08653847403474901,0.9134615259652509,0.000004993253373902491,0.9999950067466261,0.9959210884177759,0.0040789115822241415,0.04545586236041466,0.9545441376395852,0.000578356672063725,0.9994216433279363
2344,0.08653846612708226,0.9134615338729177,0.0000018353910703680102,0.9999981646089297,0.9994364263284814,0.0005635736715185644,0.0007309713589230941,0.9992690286410768,0.00009212898051431825,0.9999078710194857
2345,0.05000000000000005,0.95,6.274360675409786e-7,0.9999993725639325,0.9976943059694341,0.002305694030565805,0.006152226820688628,0.9938477731793113,0.000051965907832125576,0.9999480340921679
2346,0.08653847424576613,0.9134615257542338,0.000005077571410248243,0.9999949224285897,0.9949620960758412,0.00503790392415873,0.035608228900271044,0.9643917710997291,0.0003690779783112442,0.9996309220216887
2347,0.6025104777671664,0.3974895222328337,0.0000023511254679727864,0.999997648874532,0.9917352562109392,0.008264743789060936,0.04373907488543202,0.956260925114568,0.00016021828913590847,0.9998397817108641
2348,0.019554592999221045,0.9804454070007789,0.000005100460068912173,0.999994899539931,0.9949794127151791,0.005020587284820963,0.03543168995816445,0.9645683100418355,0.01542361840780342,0.9845763815921966
2349,0.019554984755618406,0.9804450152443817,0.0006492003131440037,0.999350799686856,0.9916562010559459,0.008343798944054157,0.04381155186194994,0.9561884481380502,0.00020320616700118701,0.9997967938329988
2350,0.019554592792221666,0.9804454072077784,0.000004760148251738122,0.9999952398517483,0.060652071224964695,0.9393479287750354,0.9418550018002755,0.0581449981997245,0.0006072507667406957,0.9993927492332594
2351,0.019554590386001786,0.9804454096139982,8.042669332195761e-7,0.9999991957330667,0.9906915160009825,0.009308483999017505,0.2023187802499326,0.7976812197500673,0.001224833837966272,0.9987751661620338
2352,0.019554592927570266,0.9804454070724297,0.00000498266450304727,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088262,0.9545441382291174,0.0005783566692638568,0.9994216433307361
2353,0.3732904285917611,0.6267095714082389,3.3831417028526233e-7,0.9999996616858297,0.9980314363489747,0.0019685636510253174,0.0047949396741266866,0.9952050603258733,0.002366178557194063,0.997633821442806
2354,0.08653846789054565,0.9134615321094544,0.000002538159048983,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416772,0.9998950802459758
2355,0.08653846946308792,0.9134615305369121,0.0000031665140841699173,0.9999968334859158,0.9959212215554147,0.0040787784445852175,0.045455288234933486,0.9545447117650664,0.0006097292456238969,0.9993902707543761
2356,0.034759357769977066,0.9652406422300229,8.146927474275577e-7,0.9999991853072525,0.990691060095599,0.009308939904400973,0.2023660282055275,0.7976339717944725,0.0005205898812657611,0.9994794101187342
2357,0.08653847384221798,0.9134615261577821,0.0000049183679265065944,0.9999950816320735,0.9971999954505119,0.0028000045494881265,0.013138672072052613,0.9868613279279475,0.0005850620939513532,0.9994149379060486
2358,0.034759355104941304,0.9652406448950587,0.000004998342758608262,0.9999950016572414,0.9978033876271755,0.0021966123728245934,0.0056253653034380085,0.9943746346965621,0.00010490943746892523,0.999895090562531
2359,0.007524236474939583,0.9924757635250604,0.0000017584525519831144,0.999998241547448,0.9941154473953887,0.005884552604611362,0.02466323978445648,0.9753367602155436,0.00005915094428348799,0.9999408490557165
2360,0.08653846617201594,0.9134615338279841,0.0000018514707681666351,0.9999981485292319,0.9989124898180546,0.0010875101819454683,0.003186814985158989,0.996813185014841,0.0005154278650613285,0.9994845721349386
2361,0.019554591437391803,0.9804454085626082,0.000002532776525363378,0.9999974672234747,0.9995459456136829,0.0004540543863171981,0.0007027768256286465,0.9992972231743714,0.00010491975376231129,0.9998950802462376
2362,0.019554778878712584,0.9804452211212874,0.00031132224782804725,0.999688677752172,0.992697774791931,0.0073022252080689595,0.06215916138681751,0.9378408386131826,0.0005522577629448946,0.9994477422370551
2363,0.08653846589547105,0.913461534104529,0.000001741339904941916,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438451,0.9994191227629562
2364,0.010958904109589045,0.9890410958904109,0.000003689879650663004,0.9999963101203494,0.10725999704811168,0.8927400029518884,0.89310663488924,0.10689336511075992,0.00010323236746089375,0.9998967676325391
2365,0.6025105161520766,0.3974894838479233,0.000007493222855630887,0.9999925067771444,0.9867814893256246,0.013218510674375399,0.08924619300445731,0.9107538069955426,0.7411377261165721,0.2588622738834278
2366,0.019554598184925807,0.9804454018150741,0.000013625878964319542,0.9999863741210356,0.9768154579760955,0.023184542023904648,0.28927581252469514,0.7107241874753049,0.0009222247025340877,0.9990777752974659
2367,0.08653846612708224,0.9134615338729178,0.0000018353910703680145,0.9999981646089297,0.9994364263284814,0.0005635736715185641,0.0007309713589230938,0.9992690286410768,0.00009212898051431821,0.9999078710194857
2368,0.019554590363434286,0.9804454096365657,0.00006994402772582719,0.9999300559722741,0.9940467702792937,0.005953229720706424,0.02466145719186189,0.9753385428081381,0.000044306540323556146,0.9999556934596764
2369,0.01955459212278085,0.9804454078772192,0.00000365957199457214,0.9999963404280053,0.07461441002005996,0.92538558997994,0.9264297125479668,0.07357028745203324,0.00010315543635965373,0.9998968445636404
2370,0.08653846789054562,0.9134615321094544,0.0000025381590489830006,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416766,0.9998950802459758
2371,0.049999999999999996,0.95,0.0000017089235677260594,0.9999982910764323,0.9941154518565762,0.0058845481434238525,0.0246632355404038,0.9753367644595963,0.000059150950964608276,0.9999408490490354
2372,0.019554592017111946,0.9804454079828879,0.000003485849916279276,0.9999965141500837,0.9949644952294793,0.005035504770520612,0.035584931048530784,0.9644150689514692,0.0023461211723257956,0.9976538788276743
2373,0.05000000000000004,0.9500000000000001,8.21356054688383e-7,0.9999991786439453,0.9888416516114151,0.011158348388584819,0.14274229078218362,0.8572577092178164,0.00015904105164532851,0.9998409589483547
2374,0.010958904109589041,0.9890410958904109,6.344022004184202e-7,0.9999993655977996,0.9970634904847474,0.0029365095152525666,0.014524887185964216,0.9854751128140358,0.0005194235209128174,0.9994805764790872
2375,0.01955459125269404,0.9804454087473059,0.000002229228734691242,0.9999977707712653,0.9941154059882239,0.005884594011776059,0.024663274486843138,0.9753367255131569,0.00006977280282996209,0.9999302271971701
2376,0.007061045863576666,0.9929389541364233,0.00000206614621928866,0.9999979338537807,0.9917352579664541,0.00826474203354587,0.04373930682126584,0.9562606931787342,0.0001358291610380301,0.999864170838962
2377,0.36555359507484825,0.6344464049251517,0.0000017465085397576499,0.9999982534914602,0.9941154484741619,0.005884551525838119,0.024663238761354775,0.9753367612386452,0.0000591509426323158,0.9999408490573677
2378,0.08653846595357344,0.9134615340464266,0.0000017641857851205709,0.9999982358142148,0.9916540455016407,0.00834595449835937,0.08151646463932559,0.9184835353606744,0.000046599655770696526,0.9999534003442293
2379,0.019554590285348727,0.9804454097146513,6.387909771303094e-7,0.9999993612090229,0.9967121143535591,0.003287885646440982,0.010665595347903104,0.9893344046520969,0.00015252617427026046,0.9998474738257297
2380,0.019554590953459867,0.9804454090465401,0.000001744874055647684,0.9999982551259443,0.9927321673288994,0.007267832671100655,0.062131682828840275,0.9378683171711597,0.0004582778913726224,0.9995417221086274
2381,0.6025104795855587,0.39748952041444136,0.0000025916832843091175,0.9999974083167157,0.9992874556357461,0.0007125443642538704,0.0012648468475545366,0.9987351531524454,0.00037342757996616793,0.9996265724200339
2382,0.019554590122650352,0.9804454098773497,3.722881805643035e-7,0.9999996277118194,0.9901298589478154,0.009870141052184672,0.11000241407428185,0.8899975859257181,0.003486850735027877,0.9965131492649721
2383,0.05,0.95,0.0000023368682371193502,0.9999976631317629,0.9939242413068723,0.006075758693127802,0.09320350207268305,0.906796497927317,0.004414741184951653,0.9955852588150483
2384,0.034759357700971445,0.9652406422990286,9.172950303034667e-7,0.9999990827049697,0.9971901451102022,0.0028098548897977356,0.008236900634672317,0.9917630993653277,0.001697003061588914,0.9983029969384111
2385,0.010958904109589041,0.9890410958904109,0.000004921322062668773,0.9999950786779372,0.9978036145507423,0.0021963854492577204,0.005624556178835338,0.9943754438211647,0.0068771320986919645,0.9931228679013081
2386,0.007776362893075679,0.9922236371069244,0.0000016273531236305828,0.9999983726468764,0.9978035121969564,0.0021964878030436385,0.005625230136048635,0.9943747698639513,0.00024721953866475285,0.9997527804613352
2387,0.01955459090205688,0.9804454090979432,0.000001734376564997646,0.9999982656234351,0.071354700338226,0.928645299661774,0.9291848900535551,0.07081510994644491,0.0002764739815509083,0.999723526018449
2388,0.6025104981102807,0.3974895018897194,0.00000507481868540036,0.9999949251813147,0.9959210831416676,0.0040789168583323316,0.045455866901537766,0.9545441330984622,0.0005783566936309081,0.9994216433063691
2389,0.08653847373325714,0.9134615262667428,0.000004873494962000594,0.9999951265050381,0.9978033920072794,0.002196607992720604,0.005625360922495253,0.9943746390775047,0.00010490951697999779,0.99989509048302
2390,0.6025104661203626,0.3974895338796374,7.870402840976184e-7,0.9999992129597159,0.9941155345158921,0.0058844654841080325,0.024663158119957587,0.9753368418800424,0.00005616315292106556,0.9999438368470789
2391,0.019554591015519047,0.980445408984481,0.0000018392079289117396,0.999998160792071,0.999151907200422,0.0008480927995779895,0.0015401730084677239,0.9984598269915322,0.00009212710610016798,0.9999078728938998
2392,0.08653846311301841,0.9134615368869816,6.291597919167576e-7,0.9999993708402082,0.9976943058983091,0.0023056941016909188,0.006152226891163678,0.9938477731088363,0.000051965907875662236,0.9999480340921243
2393,0.007524236631587773,0.9924757633684123,6.527925347723739e-7,0.9999993472074652,0.9970634895293151,0.0029365104706849995,0.014524888118416604,0.9854751118815834,0.0005194235254659395,0.999480576474534
2394,0.14606741484290447,0.8539325851570956,3.740651720191262e-7,0.9999996259348279,0.9916542286821138,0.008345771317886193,0.08151618497930835,0.9184838150206917,0.00012537917549064947,0.9998746208245094
2395,0.01955459065499065,0.9804454093450095,0.000001246490896779801,0.9999987535091032,0.9964859952865945,0.0035140047134054166,0.018723134728429333,0.9812768652715707,0.0033588748379951142,0.996641125162005
2396,0.019554590936875883,0.9804454090631242,0.0000017099843905654653,0.9999982900156095,0.9941154517608698,0.0058845482391302086,0.024663235631284874,0.9753367643687151,0.00005915095099368711,0.9999408490490063
2397,0.019554590592766208,0.9804454094072339,0.0000011441924979937822,0.999998855807502,0.9995459567529368,0.00045404324706325896,0.0007027657597555839,0.9992972342402444,0.00009961991531454155,0.9999003800846855
2398,0.019554590381184813,0.9804454096188152,7.995116006305015e-7,0.9999992004883994,0.9927327747535762,0.007267225246423873,0.062119270050629116,0.9378807299493709,0.0010238855419105132,0.9989761144580895
2399,0.007524236192075138,0.9924757638079248,0.000003208290169755265,0.9999967917098302,0.9971998245678325,0.0028001754321673785,0.01313886301382257,0.9868611369861774,0.0005171645573840009,0.9994828354426161
2400,0.6025104732433202,0.3974895267566798,0.0000017416093381960561,0.9999982583906618,0.9941154489076992,0.005884551092300689,0.024663238340605343,0.9753367616593946,0.00005915095186057825,0.9999408490481394
2401,0.019554590630893303,0.9804454093691066,0.0000012068742883191173,0.9999987931257117,0.02734946701034731,0.9726505329896526,0.9779575017735876,0.022042498226412282,0.0005113401767663303,0.9994886598232338
2402,0.01955479656580645,0.9804452034341935,0.00034075984491998564,0.99965924015508,0.018101942012958453,0.9818980579870416,0.9850834620480987,0.01491653795190126,0.0016626115370774468,0.9983373884629226
2403,0.007776362841252637,0.9922236371587474,0.000001390860832256167,0.9999986091391677,0.014778554412815328,0.9852214455871846,0.9895163618880114,0.010483638111988606,0.0040862214543836975,0.9959137785456164
2404,0.019554590642245722,0.9804454093577543,0.0000012255380038758918,0.9999987744619961,0.02741395898978134,0.9725860410102186,0.9778423762973275,0.022157623702672456,0.03266283343028236,0.9673371665697176
2405,0.019554590631541257,0.9804454093684588,0.0000012079395203302674,0.9999987920604796,0.030457030794262267,0.9695429692057377,0.9717793245211845,0.028220675478815422,0.00005813777553675526,0.9999418622244632
2406,0.0075242366446389135,0.992475763355361,5.606628986411486e-7,0.9999994393371013,0.02734941311176139,0.9726505868882386,0.9779575964657258,0.022042403534274172,0.0004855208474212387,0.9995144791525787
2407,0.007524236635182547,0.9924757633648175,5.579530414938005e-7,0.9999994420469586,0.056691581987942954,0.943308418012057,0.943890929907731,0.056109070092268974,0.0015372485657585474,0.9984627514342415
2408,0.6025104657504018,0.39748953424959815,7.374594173823952e-7,0.9999992625405826,0.042766526810116695,0.9572334731898833,0.9580371534431621,0.04196284655683791,0.00015333262883821734,0.9998466673711619
2409,0.019554590630893313,0.9804454093691066,0.0000012068742883191162,0.9999987931257117,0.02734946701034733,0.9726505329896526,0.9779575017735878,0.0220424982264123,0.0005113401767663307,0.9994886598232338
2410,0.019554591057792073,0.980445408942208,0.0000019114757752032834,0.9999980885242248,0.013874796888730586,0.9861252031112695,0.9955732663541239,0.004426733645876198,0.006268312371720518,0.9937316876282795
2411,0.019554590629722243,0.9804454093702778,0.0000012049490294641113,0.9999987950509706,0.016434433029354076,0.9835655669706459,0.9872745793537393,0.012725420646260747,0.00018858784658051193,0.9998114121534196
2412,0.01955459023854605,0.9804454097614539,5.618462993972283e-7,0.9999994381537005,0.027353095616463638,0.9726469043835363,0.9779510227779145,0.022048977222085552,0.00232137761097047,0.9976786223890295
2413,0.6025104778195546,0.3974895221804454,0.000002394706637003336,0.999997605293363,0.010864424784400452,0.9891355752155995,0.9902232795313677,0.009776720468632365,0.005769837578140971,0.994230162421859
2414,0.01955459062977361,0.9804454093702264,0.0000012050334336638527,0.9999987949665663,0.01864685231310806,0.9813531476868919,0.9901024251322961,0.009897574867703924,0.0016503209781515967,0.9983496790218485
2415,0.36555359732818526,0.6344464026718147,0.0000012369596220242538,0.999998763040378,0.04276645970839358,0.9572335402916065,0.9580372208522919,0.04196277914770806,0.000058153403699929175,0.9999418465963001
2416,0.019554590629708168,0.9804454093702918,0.0000012049258975251241,0.9999987950741025,0.016434147478689636,0.9835658525213103,0.9872748940800373,0.01272510591996276,0.00014876996500384193,0.9998512300349962
2417,0.019554590631369367,0.9804454093686307,0.000001210121888606062,0.9999987898781114,0.025821489259496656,0.9741785107405033,0.9767800082922742,0.023219991707725846,0.0012684158385384728,0.9987315841614616
2418,0.0077763629333026125,0.9922236370666974,0.0000018099360854136743,0.9999981900639145,0.030457038556788017,0.969542961443212,0.9717793165735732,0.028220683426426894,0.00006857768372854293,0.9999314223162715
2419,0.019554590855668248,0.9804454091443318,0.0000015796871191691265,0.9999984203128808,0.034858545026203586,0.9651414549737964,0.9670581818073556,0.0329418181926445,0.0006047994655604447,0.9993952005344395
2420,0.019554590926962167,0.9804454090730379,0.0000016936183730191675,0.999998306381627,0.018687149780149608,0.9813128502198504,0.9930629461386876,0.006937053861312421,0.004499358467892705,0.9955006415321074
2421,0.08653848597005318,0.9134615140299468,0.000009762349620771077,0.9999902376503792,0.013649914003740729,0.9863500859962593,0.9912252275934241,0.008774772406575903,0.0037022167558972015,0.9962977832441028
2422,0.019554660676600704,0.9804453393233994,0.00011657667480145463,0.9998834233251985,0.02583404946454648,0.9741659505354535,0.9767656771095881,0.023234322890411864,0.0028312456687847845,0.9971687543312152
2423,0.6025104879914527,0.3974895120085474,0.0000037184463964434815,0.9999962815536036,0.0606505494507972,0.9393494505492028,0.9418566610251292,0.05814333897487085,0.0004061725604815256,0.9995938274395184
2424,0.08653846456041688,0.9134615354395832,0.0000012075097272504159,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442615,0.00018858784681330228,0.9998114121531868
2425,0.034759357610971334,0.9652406423890287,0.0000010643890175496293,0.9999989356109825,0.012078448102229213,0.9879215518977708,0.9949840217406294,0.005015978259370493,0.0011311776343990811,0.998868822365601
2426,0.007524236104376928,0.9924757638956232,0.000004374426869664154,0.9999956255731304,0.009637093646539162,0.9903629063534609,0.994384783917251,0.005615216082748926,0.0009619955214102874,0.9990380044785897
2427,0.08653847214817025,0.9134615278518298,0.000004867605121129736,0.9999951323948789,0.00854541568333939,0.9914545843166606,0.9956503753702136,0.004349624629786373,0.008667302417581025,0.991332697582419
2428,0.08653846456524537,0.9134615354347547,0.0000012094390775648996,0.9999987905609224,0.027349467018716014,0.9726505329812839,0.9779575017646933,0.02204249823530671,0.0005113401773968122,0.9994886598226033
2429,0.0075242363878594044,0.9924757636121405,0.0000023641227611073045,0.999997635877239,0.008782980325182004,0.991217019674818,0.9946832909505069,0.005316709049493143,0.0029474930874202896,0.9970525069125797
2430,0.05000000000000004,0.95,0.000898349268723995,0.9991016507312761,0.011019854480801627,0.9889801455191983,0.9919661660601884,0.008033833939811554,0.0003907870649539212,0.999609212935046
2431,0.01955459280489968,0.9804454071951004,0.0000048254608091800905,0.9999951745391907,0.08608725363945129,0.9139127463605486,0.9148005471080509,0.08519945289194912,0.0006100038300175979,0.9993899961699824
2432,0.007524236536298105,0.9924757634637019,0.000001325451255771566,0.9999986745487442,0.019059410287646652,0.9809405897123533,0.9918599936425211,0.008140006357478824,0.14726893239968072,0.8527310676003192
2433,0.6025104879929035,0.39748951200709637,0.000003718640873508842,0.9999962813591265,0.06065136705214345,0.9393486329478565,0.9418557691989878,0.058144230801012074,0.0005148480806611344,0.999485151919339
2434,0.45714285714285724,0.5428571428571428,0.0000012042014854061286,0.9999987957985146,0.01643443302794444,0.9835655669720555,0.987274579355252,0.012725420644748008,0.00018858784651255335,0.9998114121534875
2435,0.602510469414129,0.3974895305858709,0.0000012282600327716509,0.9999987717399672,0.022638433862370622,0.9773615661376294,0.9845320506348079,0.015467949365192144,0.0012624673092500361,0.9987375326907499
2436,0.04999999999999999,0.95,5.528784784450656e-7,0.9999994471215217,0.027350730661278053,0.9726492693387219,0.9779552444712843,0.022044755528715706,0.001142378508929157,0.9988576214910708
2437,0.010958904109589046,0.989041095890411,0.0000012041783678184395,0.9999987958216321,0.01643414747728016,0.9835658525227199,0.9872748940815498,0.012725105918450193,0.00014876996495023694,0.9998512300350497
2438,0.01955459063053383,0.9804454093694662,0.0000012070754815325518,0.9999987929245185,0.020432078399149418,0.9795679216008506,0.9809124850754777,0.019087514924522233,0.0001894273080933418,0.9998105726919065
2439,0.019554590630564545,0.9804454093694355,0.0000012063337972778464,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582046,0.9998560593504342
2440,0.019554590630564538,0.9804454093694355,0.000001206333797277846,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2441,0.36555359736035137,0.6344464026396486,0.0000012306935831460624,0.9999987693064168,0.016434433077900414,0.9835655669220996,0.9872745793016422,0.01272542069835782,0.00018858784892083753,0.9998114121510792
2442,0.01095890410958904,0.9890410958904111,0.0000012061255498420776,0.9999987938744501,0.02734946700790425,0.9726505329920957,0.9779575017761843,0.022042498223815744,0.0005113401765822739,0.9994886598234176
2443,0.019554590631541257,0.9804454093684587,0.0000012079395203302657,0.9999987920604796,0.030457030794262274,0.9695429692057377,0.9717793245211845,0.02822067547881543,0.0000581377755367553,0.9999418622244632
2444,0.007776363315529645,0.9922236366844703,0.0000035661554309569627,0.999996433844569,0.05210612697523625,0.9478938730247637,0.9485246466437774,0.05147535335622249,0.0011536870086751062,0.998846312991325
2445,0.007524236548249012,0.992475763451751,0.0000012410892354515694,0.9999987589107646,0.027349467121987707,0.9726505328780123,0.977957501654934,0.022042498345066004,0.0005113401851769215,0.999488659814823
2446,0.08653846456933116,0.9134615354306689,0.0000012110716709071842,0.9999987889283292,0.012123254097668783,0.9878767459023312,0.9949211095812447,0.005078890418755307,0.008098112947913344,0.9919018870520867
2447,0.010958904109589043,0.989041095890411,0.0000023092846332402686,0.9999976907153668,0.010786836962395394,0.9892131630376046,0.990301606703035,0.009698393296964977,0.00013675992138044828,0.9998632400786196
2448,0.08653846726333539,0.9134615327366645,0.0000022875390784985172,0.9999977124609215,0.0137612010116667,0.9862387989883333,0.9977492360670527,0.0022507639329473784,0.0038122066314126117,0.9961877933685873
2449,0.0865384645709078,0.9134615354290923,0.0000012139278127185643,0.9999987860721873,0.034858113264622854,0.9651418867353772,0.9670586673427627,0.03294133265723723,0.0005127693315855336,0.9994872306684145
2450,0.01955459022553095,0.980445409774469,5.456887170825597e-7,0.9999994543112828,0.030457020716953005,0.9695429792830469,0.9717793348413002,0.028220665158699858,0.00004354474559425068,0.9999564552544058
2451,0.019554590632266663,0.9804454093677334,0.0000012113582252397,0.9999987886417748,0.03485811325168777,0.9651418867483122,0.9670586673558969,0.03294133264410308,0.0005127693309520145,0.999487230669048
2452,0.4571428571428571,0.5428571428571429,0.0000012545224572240178,0.9999987454775427,0.03485760603066749,0.9651423939693324,0.9670591924869841,0.03294080751301592,0.0004045768505031031,0.9995954231494969
2453,0.01955459183783851,0.9804454081621614,0.00000319112023035796,0.9999968088797696,0.013263014722274208,0.9867369852777257,0.9888011536016252,0.01119884639837467,0.001192483620560475,0.9988075163794395
2454,0.010958904109589045,0.9890410958904109,5.129348057243543e-7,0.9999994870651944,0.08239812987824581,0.9176018701217542,0.9185545621936155,0.0814454378063844,0.00046158104548217664,0.9995384189545179
2455,0.019554590228719856,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.00005520093445758738,0.9999447990655425
2456,0.019554590377353614,0.9804454096226464,7.952887142352992e-7,0.9999992047112858,0.9916541653655985,0.008345834634401502,0.08151636717511512,0.9184836328248848,0.00004424563368206909,0.999955754366318
2457,0.007524235574049406,0.9924757644259506,0.000008118058888906258,0.9999918819411111,0.01566682733087316,0.9843331726691268,0.9992321819020638,0.0007678180979362279,0.01954457531763883,0.9804554246823611
2458,0.007776362678266383,0.9922236373217336,6.383252802817133e-7,0.9999993616747197,0.04276650894174197,0.957233491058258,0.9580371715224362,0.04196282847756378,0.00012999175152888896,0.9998700082484712
2459,0.602510477711426,0.39748952228857404,0.0000023404662869486915,0.9999976595337131,0.009442634928561082,0.9905573650714389,0.9935517251980337,0.006448274801966275,0.00013608977868571713,0.9998639102213142
2460,0.00752423654838281,0.9924757634516171,0.000001240144750672417,0.9999987598552492,0.022638433888356117,0.9773615661116438,0.9845320506056101,0.015467949394389835,0.0012624673164653216,0.9987375326835346
2461,0.019554590208696213,0.9804454097913038,5.127724749951582e-7,0.999999487227525,0.05959992399594726,0.9404000760040527,0.9417129712779481,0.058287028722051895,0.0011487099737504949,0.9988512900262495
2462,0.6025104694064791,0.39748953059352093,0.0000012272345997170595,0.9999987727654003,0.016434433071377832,0.9835655669286221,0.9872745793086418,0.012725420691358177,0.00018858784860647048,0.9998114121513936
2463,0.049999999999999996,0.9500000000000001,0.0000023092846332402682,0.9999976907153667,0.01078683696239539,0.9892131630376045,0.9903016067030351,0.009698393296964978,0.00013675992138044833,0.9998632400786196
2464,0.007524236565199706,0.9924757634348003,0.0000010854509537081374,0.9999989145490463,0.010144928830655564,0.9898550711693443,0.9924307702506611,0.007569229749338814,0.001138238248986574,0.9988617617510135
2465,0.0075242362552561635,0.9924757637447438,0.000003309355187586562,0.9999966906448124,0.01207969427932971,0.9879203057206702,0.9949822761938683,0.005017723806131825,0.0013226021889363067,0.9986773978110638
2466,0.37329043569725834,0.6267095643027417,0.0000014264579212757664,0.9999985735420788,0.03075672746621739,0.9692432725337825,0.97033780003083,0.029662199969169963,0.0002934790977083054,0.9997065209022916
2467,0.602510469416617,0.39748953058338293,0.0000012293857284459816,0.9999987706142716,0.02043207846517493,0.9795679215348251,0.9809124850083049,0.019087514991695108,0.00018942731013335675,0.9998105726898666
2468,0.007524236548249011,0.992475763451751,0.0000012410892354515684,0.9999987589107646,0.027349467121987703,0.9726505328780123,0.977957501654934,0.022042498345066,0.0005113401851769215,0.999488659814823
2469,0.019554590632228246,0.9804454093677717,0.0000012552725573227625,0.9999987447274427,0.03485760603444321,0.9651423939655568,0.9670591924831504,0.03294080751684962,0.0004045768506488959,0.9995954231493511
2470,0.019554590629722254,0.9804454093702778,0.0000012049490294641118,0.9999987950509706,0.01643443302935407,0.9835655669706459,0.9872745793537393,0.01272542064626074,0.000188587846580512,0.9998114121534196
2471,0.08653846964922064,0.9134615303507793,0.000003350100384475887,0.9999966498996155,0.0063634323362835215,0.9936365676637166,0.9954142721403386,0.004585727859661335,0.020305726762621747,0.9796942732373782
2472,0.03475935748677045,0.9652406425132296,0.0000012594301527791454,0.9999987405698472,0.018654886823582954,0.9813451131764169,0.9900879828519268,0.009912017148073276,0.0033517866492931265,0.9966482133507069
2473,0.007524236631219977,0.99247576336878,6.553888507978703e-7,0.9999993446111493,0.030457196474532287,0.9695428035254677,0.9717791546028798,0.028220845397120248,0.00039782348197504706,0.9996021765180251
2474,0.019554591091905684,0.9804454089080943,0.0000019647893427753036,0.9999980352106572,0.013459235401305756,0.9865407645986943,0.9935442375688915,0.00645576243110857,0.015335187611795835,0.9846648123882042
2475,0.019554796855428668,0.9804452031445713,0.00034024479467157005,0.9996597552053283,0.030458493534851413,0.9695415064651486,0.971777831745879,0.02822216825412105,0.00005814724043851244,0.9999418527595615
2476,0.01955459022789732,0.9804454097721028,5.443395761998567e-7,0.9999994556604237,0.0164343634736763,0.9835656365263238,0.9872746559799814,0.012725344020018493,0.00017906247465043353,0.9998209375253496
2477,0.010958904109589041,0.989041095890411,2.875575732279876e-7,0.9999997124424268,0.02735508586473961,0.9726449141352603,0.977947469311422,0.022052530688578063,0.0033140328217598127,0.9966859671782402
2478,0.04999999999999999,0.95,5.487257930037548e-7,0.999999451274207,0.04276645304693305,0.957233546953067,0.9580372258356938,0.04196277416430618,0.000055217507820482995,0.9999447824921796
2479,0.05000000000000002,0.9500000000000001,5.126287026907825e-7,0.9999994873712973,0.07422299844160773,0.9257770015583923,0.9263235386271739,0.0736764613728261,0.00010257982592676206,0.9998974201740732
2480,0.019554590632266663,0.9804454093677334,0.0000012113582252396997,0.9999987886417748,0.03485811325168778,0.9651418867483122,0.9670586673558969,0.032941332644103094,0.0005127693309520142,0.999487230669048
2481,0.019554590631541257,0.9804454093684588,0.0000012079395203302663,0.9999987920604796,0.03045703079426228,0.9695429692057377,0.9717793245211845,0.02822067547881544,0.00005813777553675529,0.9999418622244632
2482,0.007776362842232104,0.992223637157768,0.00000139199189473291,0.9999986080081054,0.042766460697877366,0.9572335393021226,0.9580372197886627,0.041962780211337265,0.00005815347690803972,0.9999418465230919
2483,0.04999999999999995,0.9500000000000001,0.0000012042858372420113,0.9999987957141627,0.018646852312162284,0.9813531476878378,0.9901024251334831,0.00989757486651689,0.0016503209775577102,0.9983496790224423
2484,0.6025104694170009,0.3974895305829991,0.000001228644978823659,0.9999987713550212,0.022885850364348058,0.977114149635652,0.9801456333509585,0.019854366649041527,0.0001439406511108861,0.9998560593488891
2485,0.08653846903418594,0.9134615309658141,0.0000029951336291407792,0.9999970048663709,0.01208022160537768,0.9879197783946224,0.9949815351806928,0.005018464819307325,0.0014049273886795471,0.9985950726113204
2486,0.007776362932986804,0.9922236370670131,0.0000018084849759251118,0.999998191515024,0.02734965305882574,0.9726503469411744,0.9779571710738002,0.02204282892619973,0.0006031133952011354,0.999396886604799
2487,0.019554591058841622,0.9804454089411584,0.0000019104332593077313,0.9999980895667406,0.01388945589120366,0.9861105441087964,0.9955508301364556,0.0044491698635443005,0.007933014059569038,0.992066985940431
2488,0.019554591718986273,0.9804454082810138,0.0000029957243246387654,0.9999970042756754,0.009442556040503076,0.990557443959497,0.9935518069603112,0.0064481930396889054,0.00012663179517333043,0.9998733682048266
2489,0.019554590071814478,0.9804454099281855,2.877360833485657e-7,0.9999997122639166,0.027355085865322343,0.9726449141346777,0.9779474693108026,0.022052530689197426,0.0033140328218575583,0.9966859671781425
2490,0.08653846290703084,0.9134615370929691,5.468514643126836e-7,0.9999994531485358,0.03045702648903055,0.9695429735109694,0.971779328922045,0.028220671077955,0.000055200934488750535,0.9999447990655111
2491,0.007776362784551502,0.9922236372154486,0.0000011992201557098926,0.9999988007798444,0.010577379848679628,0.9894226201513204,0.9904954589842563,0.009504541015743578,0.008677732810596014,0.9913222671894039
2492,0.3655536003089877,0.6344463996910122,5.65041659288578e-7,0.9999994349583408,0.027350730700954323,0.9726492692990456,0.9779552444291242,0.02204475557087588,0.0011423785061062432,0.9988576214938938
2493,0.010958904109589046,0.9890410958904109,5.446274841069422e-7,0.9999994553725159,0.022885820715094235,0.9771141792849057,0.9801456657709144,0.01985433422908556,0.00013667005190111703,0.9998633299480989
2494,0.019554590630564545,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582063,0.9998560593504342
2495,0.6025104621742194,0.39748953782578056,2.577915991048459e-7,0.9999997422084009,0.018672526893824492,0.9813274731061755,0.9900562735005979,0.009943726499402181,0.007087720751513112,0.9929122792484869
2496,0.019554591288036185,0.9804454087119638,0.0000022872324287446485,0.9999977127675713,0.012997615151753484,0.9870023848482464,0.9964848327879157,0.003515167212084235,0.002927545452976704,0.9970724545470233
2497,0.08653846456294188,0.913461535437058,0.000001208518678931536,0.9999987914813211,0.022638433819206893,0.9773615661807931,0.9845320506833073,0.015467949316692733,0.0012624672972643399,0.9987375327027357
2498,0.019554590533977567,0.9804454094660224,0.000001048206677140386,0.999998951793323,0.005455926006758579,0.9945440739932414,0.9969485432306668,0.0030514567693330666,0.002416520486238461,0.9975834795137615
2499,0.00752423667393058,0.9924757633260695,3.538903882373572e-7,0.9999996461096117,0.022886914361826754,0.9771130856381732,0.9801444654025688,0.019855534597431126,0.00042504079223043784,0.9995749592077696
2500,0.019554590047087185,0.9804454099529128,0.0002004026026636712,0.9997995973973364,0.042757922583199694,0.9572420774168003,0.9578454455527518,0.042154554447248194,0.00009736326787342346,0.9999026367321265
2501,0.45714285714285735,0.5428571428571426,0.000002296527278931792,0.999997703472721,0.009442376232061296,0.9905576237679387,0.9935519933660183,0.006448006633981665,0.0001073549932211756,0.9998926450067788
2502,0.03589108971520299,0.9641089102847971,6.27692594902258e-7,0.9999993723074051,0.030457021070750753,0.9695429789292493,0.9717793344802378,0.028220665519762198,0.000043544747309839575,0.9999564552526902
2503,0.019554590228719863,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.000055200934457587346,0.9999447990655425
2504,0.00752423664335347,0.9924757633566464,5.690854199601373e-7,0.9999994309145801,0.020434754734575886,0.9795652452654242,0.9809097460216747,0.01909025397832529,0.0004233639025110775,0.9995766360974888
2505,0.007524236477260307,0.9924757635227397,0.0000017422055456075186,0.9999982577944544,0.027349581899319943,0.9726504181006801,0.9779572979454045,0.02204270205459543,0.0005677456752298311,0.9994322543247702
2506,0.03475935749816097,0.965240642501839,0.000001241542891178648,0.9999987584571088,0.030457030939240647,0.9695429690607594,0.9717793243732292,0.028220675626770667,0.000058137776474833686,0.9999418622235252
2507,0.007524235709846535,0.9924757642901534,0.000007159456552908864,0.9999928405434472,0.013251223900831565,0.9867487760991683,0.9888132123792712,0.011186787620728817,0.0006765794703536506,0.9993234205296464
2508,0.0865390986986392,0.9134609013013608,0.00025459579311244907,0.9997454042068876,0.030458124010803823,0.9695418759891962,0.9717782088574305,0.028221791142569504,0.000058144849372841616,0.9999418551506271
2509,0.019554590856805925,0.9804454091431941,0.0000015790127879254512,0.999998420987212,0.042766469596398134,0.9572335304036018,0.9580372105989726,0.04196278940102738,0.00006859633530696387,0.9999314036646931
2510,0.019554590305156296,0.9804454096948436,6.780662851798216e-7,0.9999993219337148,0.14665329674256633,0.8533467032574336,0.8534830268337188,0.1465169731662812,0.00006130427932291526,0.9999386957206771
2511,0.6025104679577243,0.3974895320422757,0.0000014305768499515582,0.99999856942315,0.03742425147296426,0.9625757485270358,0.9627767898896566,0.037223210110343366,0.005358159550259547,0.9946418404497404
2512,0.6025104623091508,0.39748953769084916,2.758774345144399e-7,0.9999997241225655,0.0824260072926525,0.9175739927073475,0.9185259169856357,0.0814740830143643,0.0031510660176063657,0.9968489339823937
2513,0.019554591857886813,0.9804454081421131,0.000003224982751913055,0.999996775017248,0.33773257033118537,0.6622674296688147,0.6622912305667639,0.33770876943323613,0.0002772104920723122,0.9997227895079277
2514,0.0865384641726606,0.9134615358273394,0.000001052570485029341,0.999998947429515,0.008541748356133907,0.9914582516438661,0.9954889690142006,0.004511030985799396,0.0007493722373340912,0.9992506277626659
2515,0.019554590630564538,0.9804454093694355,0.0000012063337972778468,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2516,0.08653846457074937,0.9134615354292507,0.000001257842010777482,0.9999987421579892,0.03485760604737687,0.9651423939526231,0.967059192470018,0.0329408075299819,0.0004045768511483059,0.9995954231488517
2517,0.00777636284155055,0.9922236371584495,0.0000013883626099156019,0.99999861163739,0.030457031572679656,0.9695429684273202,0.9717793237267839,0.0282206762732162,0.00005813778057360533,0.9999418622194263
2518,0.36555359244102703,0.634446407558973,0.0000023412264119795567,0.999997658773588,0.01207722698741313,0.9879227730125868,0.9949857387176136,0.005014261282386347,0.0009399644444748164,0.9990600355555252
2519,0.0865384645604169,0.9134615354395831,0.0000012075097272504157,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442616,0.0001885878468133023,0.9998114121531868
2520,0.034759357921481215,0.9652406420785187,5.76776625190473e-7,0.9999994232233748,0.016439226232816333,0.9835607737671836,0.9872692963786633,0.012730703621336737,0.0008571291858868105,0.9991428708141131
2521,0.01955459417147829,0.9804454058285217,0.000007027678149935765,0.99999297232185,0.018897961873879637,0.9811020381261203,0.9825527758152206,0.01744722418477941,0.00024514340074841565,0.9997548565992516
2522,0.6025104682644506,0.39748953173554935,0.0000010758692759445298,0.999998924130724,0.010164205510083258,0.9898357944899167,0.9924100349215258,0.0075899650784741245,0.0026757525524735534,0.9973242474475265
2523,0.019554591068863484,0.9804454089311365,0.0000019269074144279195,0.9999980730925856,0.060673912165847096,0.939326087834153,0.9418311761474795,0.05816882385252044,0.0035136075227591096,0.9964863924772409
2524,0.010958904109589041,0.989041095890411,0.00000169256766157662,0.9999983074323384,0.018687149779414967,0.981312850220585,0.9930629461398821,0.006937053860117856,0.004499358465102394,0.9955006415348976
2525,0.007776362951980553,0.9922236370480194,0.000001895755774886935,0.9999981042442251,0.060651155721682726,0.9393488442783172,0.9418559984869632,0.058144001513036815,0.0004888514397500455,0.9995111485602499
2526,0.08653846456791699,0.913461535432083,0.0000012105065733514284,0.9999987894934267,0.030457030805337567,0.9695429691946625,0.9717793245098819,0.028220675490118134,0.000058137775608419405,0.9999418622243915
2527,0.007524216369152302,0.9924757836308477,0.00014368735970885055,0.9998563126402912,0.007781821537381841,0.9922181784626182,0.9971205615820866,0.0028794384179134623,0.001030488433347779,0.9989695115666521
2528,0.010958904109589041,0.9890410958904109,0.0000012106080860153097,0.9999987893919141,0.03485811324791163,0.9651418867520885,0.9670586673597312,0.03294133264026884,0.0005127693307670709,0.999487230669233
2529,0.08653847642269433,0.9134615235773057,0.000006001242491961063,0.999993998757508,0.008602899982882698,0.9913971000171173,0.995585543064659,0.0044144569353409945,0.012156455988869044,0.987843544011131
2530,0.08653846345946546,0.9134615365405345,7.675927287608551e-7,0.9999992324072713,0.030457030455610285,0.9695429695443898,0.9717793248590236,0.02822067514097645,0.00006129317225893521,0.9999387068277411
2531,0.034759356784735865,0.9652406432152641,0.0000023618790268309403,0.9999976381209731,0.009442376843067344,0.9905576231569326,0.993551992731271,0.0064480072687289865,0.00010735499454592022,0.999892645005454
2532,0.007524236548330316,0.9924757634516698,0.0000012405152801363102,0.9999987594847198,0.022885735076753122,0.9771142649232468,0.9801457598872253,0.01985424011277471,0.00011354837673260318,0.9998864516232674
2533,0.01955459063056455,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582046,0.9998560593504342
2534,0.08653846290581274,0.9134615370941872,5.463649090022702e-7,0.999999453635091,0.027349413065108744,0.9726505869348913,0.9779575965153091,0.022042403484690953,0.0004855208440591377,0.9995144791559408
2535,0.7323943615828225,0.26760563841717755,0.0000012240232662247136,0.9999987759767337,0.027349467066302934,0.972650532933697,0.977957501714117,0.022042498285883082,0.0005113401809816627,0.9994886598190184
2536,0.019554590228263793,0.9804454097717362,5.483523627415524e-7,0.9999994516476371,0.0204319668537849,0.9795680331462151,0.9809125966203446,0.019087403379655535,0.00017986220097194634,0.9998201377990281
2537,0.6025105642113703,0.39748943578862983,0.00001393530143083655,0.9999860646985692,0.9890303840344065,0.010969615965593555,0.07250059210599287,0.9274994078940072,0.014824030626848323,0.9851759693731517
2538,0.01095890410958904,0.9890410958904109,0.0000012090203255237234,0.9999987909796745,0.01810119657125717,0.9818988034287428,0.9850852391526748,0.01491476084732515,0.0016613543822059543,0.9983386456177942
2539,0.019554590633198518,0.9804454093668015,0.0000012111618490522972,0.999998788838151,0.04276645953978998,0.95723354046021,0.9580372209528212,0.041962779047178836,0.00005815347186112518,0.9999418465281389
2540,0.010958904109589048,0.989041095890411,0.000001207190120989675,0.999998792809879,0.030457030791029068,0.969542969208971,0.9717793245244842,0.028220675475515836,0.00005813777551583437,0.9999418622244842
2541,0.019554590234499823,0.9804454097655002,5.553990030920767e-7,0.999999444600997,0.0427665084106623,0.9572334915893377,0.9580371720562999,0.04196282794370009,0.00012999175372709146,0.9998700082462729
2542,0.019554590142056422,0.9804454098579435,4.0321521373009066e-7,0.9999995967847862,0.016442827724305165,0.9835571722756948,0.987265326901563,0.012734673098436995,0.0013593757272318983,0.9986406242727681
2543,0.08653846457475003,0.9134615354252499,0.0000012137346922307076,0.9999987862653077,0.04276645955626722,0.9572335404437328,0.9580372209362575,0.04196277906374247,0.00005815347193293252,0.9999418465280672
2544,0.019554590334758374,0.9804454096652415,7.200215830807662e-7,0.9999992799784169,0.0742235379017127,0.9257764620982873,0.9263229962761906,0.07367700372380943,0.00014438691760701862,0.999855613082393
2545,0.007776365918621854,0.9922236340813783,0.000015648048697369142,0.9999843519513026,0.03280111591090662,0.9671988840890934,0.9677187741072805,0.03228122589271958,0.0007268766810296213,0.9992731233189703
2546,0.3732904342088987,0.6267095657911014,0.0000011974428814991468,0.9999988025571185,0.013760771972149434,0.9862392280278506,0.9977507378618722,0.00224926213812784,0.003620319247699361,0.9963796807523007
2547,0.0075242352254145045,0.9924757647745855,0.000010579110461725456,0.9999894208895382,0.02123940108425263,0.9787605989157474,0.982200016744275,0.017799983255725037,0.5154666658361579,0.48453333416384214
2548,0.08653846289834283,0.9134615371016572,5.461160149058133e-7,0.9999994538839851,0.022885711204483964,0.977114288795516,0.9801457859649153,0.01985421403508464,0.00010781275881037576,0.9998921872411896
2549,0.019554590209377005,0.9804454097906229,5.191264814990504e-7,0.9999994808735185,0.10720174598520672,0.8927982540147933,0.8929900967761275,0.10700990322387248,0.00013086940762965514,0.9998691305923704
2550,0.019554590852610347,0.9804454091473896,0.000001571382257638864,0.9999984286177424,0.018648249538213715,0.9813517504617862,0.9900999138223348,0.009900086177665336,0.0019461154742553527,0.9980538845257445
2551,0.010958904109589041,0.989041095890411,0.0000012055853941182101,0.9999987944146059,0.0228858502948617,0.9771141497051382,0.9801456334231224,0.019854366576877638,0.000143940649513993,0.9998560593504859
2552,0.4571428571428573,0.5428571428571427,0.0000011344683471288315,0.9999988655316528,0.06067706475128043,0.9393229352487196,0.9418277368244296,0.05817226317557054,0.003933560102392516,0.9960664398976075
2553,0.01955459129557555,0.9804454087044245,0.000002300664020385227,0.9999976993359796,0.008258174780565038,0.991741825219435,0.9932095163305521,0.0067904836694479016,0.00033700303299155583,0.9996629969670084
2554,0.007776363111014152,0.9922236368889858,0.000002626467642631253,0.9999973735323574,0.00777710261981346,0.9922228973801865,0.9971261615888144,0.0028738384111855093,0.00043751238926560427,0.9995624876107343
2555,0.019554590233236545,0.9804454097667634,5.53443235921723e-7,0.9999994465567641,0.02043475468740848,0.9795652453125916,0.9809097460308652,0.01909025396913486,0.000423363942568495,0.9995766360574315
2556,0.08653847076543363,0.9134615292345665,0.0000036999807197030646,0.9999963000192804,0.10725999720073892,0.892740002799261,0.8931066347364217,0.10689336526357837,0.00010323236796005265,0.9998967676320399
2557,0.007524236570558465,0.9924757634294415,0.0000010836045275466531,0.9999989163954724,0.009444134052749228,0.9905558659472508,0.9935501712191286,0.0064498287808713575,0.0003041773148115664,0.9996958226851884
2558,0.08653846457090782,0.9134615354290921,0.000001213927812718565,0.9999987860721873,0.03485811326462284,0.9651418867353772,0.9670586673427627,0.03294133265723722,0.0005127693315855336,0.9994872306684145
2559,0.6025104694168668,0.3974895305831332,0.0000012286270113742105,0.9999987713729886,0.022885735040930565,0.9771142649590695,0.9801457599244281,0.019854240075571815,0.00011354837608405107,0.9998864516239159
2560,0.01955459675955649,0.9804454032404435,0.000011282538738221748,0.9999887174612618,0.005746771833556147,0.9942532281664438,0.9981873215116017,0.0018126784883982726,0.0010014758863044818,0.9989985241136956
2561,0.6025104643870416,0.39748953561295836,5.544071605808136e-7,0.9999994455928395,0.01643436349266031,0.9835656365073397,0.987274655959609,0.012725344040391023,0.0001790624755314001,0.9998209375244685
2562,0.019554590539655404,0.9804454094603446,0.0000010940227458857411,0.9999989059772542,0.010159656305982522,0.9898403436940175,0.9924148961517107,0.007585103848289205,0.0023129792933027525,0.9976870207066972
2563,0.007524236548093831,0.9924757634519061,0.0000012421846668066333,0.9999987578153333,0.03045703094200954,0.9695429690579905,0.9717793243704036,0.028220675629596414,0.00005813777649275036,0.9999418622235072
2564,0.0865384645679169,0.9134615354320831,0.0000012105065733514286,0.9999987894934267,0.030457030805337557,0.9695429691946623,0.9717793245098819,0.02822067549011813,0.00005813777560841941,0.9999418622243915
2565,0.6025104656620274,0.3974895343379727,7.39421129558552e-7,0.9999992605788705,0.034858397701828046,0.9651416022981719,0.9670583358285814,0.032941664171418604,0.0005742746633033132,0.9994257253366967
2566,0.05,0.95,0.0000027594619304345366,0.9999972405380695,0.012137574679986225,0.9878624253200137,0.9904224416807667,0.00957755831923338,0.008508557005291224,0.9914914429947088
2567,0.019554593528638167,0.9804454064713618,0.000005970834069467424,0.9999940291659305,0.013319607067382234,0.9866803929326178,0.9937188285840841,0.0062811714159159045,0.0037878882306546287,0.9962121117693453
2568,0.019554591291155842,0.9804454087088441,0.0000022923612116805493,0.9999977076387884,0.01207884296240216,0.9879211570375979,0.9949834696229162,0.005016530377083861,0.0011912910857865147,0.9988087089142135
2569,0.019554591297256854,0.9804454087027432,0.0000023065705569547336,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630283,0.007570048436971614,0.0011987139645743227,0.9988012860354256
2570,0.01955459022553095,0.9804454097744689,5.456887170825602e-7,0.9999994543112828,0.030457020716953026,0.9695429792830469,0.9717793348413001,0.028220665158699875,0.00004354474559425071,0.9999564552544058
2571,0.007061045676873099,0.992938954323127,0.0000014634552498696672,0.9999985365447501,0.03485760683379779,0.9651423931662023,0.9670591854253322,0.03294081457466776,0.0004045831182924157,0.9995954168817076
2572,0.019554590521522676,0.9804454094784774,0.0000010323070925074135,0.9999989676929074,0.007776321969847002,0.992223678030153,0.9971270913842855,0.0028729086157145457,0.0003277246193049763,0.999672275380695
2573,0.01955459007231664,0.9804454099276834,2.9152017904464914e-7,0.9999997084798209,0.042766689627513,0.9572333103724869,0.9580369869162624,0.041963013083737566,0.00037783560467420446,0.9996221643953258
2574,0.01095890410958905,0.9890410958904109,0.000002289598548185403,0.9999977104014519,0.008538528014084074,0.9914614719859158,0.9954925401326197,0.0045074598673803395,0.00033535374940705045,0.999664646250593
2575,0.007776362841148872,0.9922236371588511,0.0000013865170494312788,0.9999986134829505,0.022885850840070304,0.9771141491599297,0.9801456328569051,0.01985436714309483,0.00014394066204364273,0.9998560593379564
2576,0.0195545906305134,0.9804454093694867,0.0000012097686765222243,0.9999987902313235,0.018101196572944407,0.9818988034270556,0.9850852391508974,0.014914760849102641,0.0016613543828052184,0.9983386456171949
2577,0.4571428571428573,0.5428571428571427,0.000001694483021460888,0.9999983055169784,0.030457036067972464,0.9695429639320275,0.9717793191233954,0.028220680876604603,0.00006455413091785617,0.9999354458690821
2578,0.019554590780495887,0.9804454092195041,0.0000014641288048637392,0.999998535871195,0.006123430665267133,0.9938765693347329,0.9956642711777518,0.004335728822248202,0.0004636209836737097,0.9995363790163263
2579,0.01955459062970817,0.9804454093702919,0.0000012049258975251237,0.9999987950741025,0.016434147478689626,0.9835658525213103,0.9872748940800373,0.012725105919962754,0.00014876996500384177,0.9998512300349962
2580,0.007524236649293797,0.9924757633507062,5.278039908434087e-7,0.9999994721960092,0.08239812993902414,0.9176018700609758,0.9185545621326663,0.08144543786733373,0.0004615810488217533,0.9995384189511782
2581,0.01955459036232515,0.9804454096376748,7.653421885386057e-7,0.9999992346578115,0.02734952121180635,0.9726504787881936,0.9779574039772326,0.022042596022767286,0.0005390796304910563,0.999460920369509
2582,0.36555357101634767,0.6344464289836523,0.0000071778283695573875,0.9999928221716304,0.018897965680697067,0.9811020343193029,0.9825527719788066,0.017447228021193334,0.0002451434073471425,0.9997548565926528
2583,0.019554590233264908,0.980445409766735,5.531639838117802e-7,0.9999994468360162,0.0228865229191783,0.9771134770808216,0.9801448950667642,0.019855104933235775,0.00032172189726799565,0.999678278102732
2584,0.019554590630192742,0.9804454093698073,0.000001205722563877733,0.9999987942774362,0.018685988026065675,0.9813140119739344,0.9930666997733161,0.0069333002266838625,0.004053931979600578,0.9959460680203993
2585,0.6025104644013711,0.39748953559862893,5.659109718655742e-7,0.9999994340890282,0.0348579887446805,0.9651420112553196,0.9670587993667277,0.03294120063327243,0.00048688533793059345,0.9995131146620695
2586,0.08653846728759536,0.9134615327124046,0.0000022972328184787596,0.9999977027671816,0.012078842995198147,0.9879211570048019,0.994983469586025,0.005016530413974969,0.0011912910868956956,0.9988087089131042
2587,0.03475935378609181,0.9652406462139081,0.000007039117242817807,0.9999929608827571,0.006707229114749336,0.9932927708852507,0.9976926975959175,0.002307302404082523,0.06335685950532807,0.936643140494672
2588,0.00777636284080248,0.9922236371591975,0.000001384925446972635,0.9999986150745531,0.01643443336873447,0.9835655666312655,0.9872745789895362,0.012725421010463835,0.00018858786294198516,0.999811412137058
2589,0.019554590929229267,0.9804454090707708,0.000001701317077766718,0.9999982986829221,0.034858379911077854,0.9651416200889222,0.9670583665244057,0.032941633475594354,0.0005693338717143164,0.9994306661282856
2590,0.019554590630893324,0.9804454093691066,0.0000012068742883191177,0.9999987931257117,0.02734946701034732,0.9726505329896526,0.9779575017735876,0.022042498226412292,0.0005113401767663302,0.9994886598232338
2591,0.019554591720320192,0.9804454082796799,0.0000030295985893093106,0.9999969704014107,0.008257886168710829,0.9917421138312891,0.9932097814964629,0.006790218503537144,0.00031361704526259215,0.9996863829547374
2592,0.6025104694170006,0.3974895305829993,0.0000012286449788236579,0.9999987713550212,0.022885850364348065,0.977114149635652,0.9801456333509584,0.019854366649041534,0.00014394065111088608,0.9998560593488891
2593,0.602510513648682,0.39748948635131787,0.000007157654507853927,0.9999928423454921,0.018897965169221237,0.9811020348307788,0.982552772494259,0.017447227505740983,0.0002451434064606429,0.9997548565935394
2594,0.010958904109589045,0.989041095890411,0.0000012104107593921032,0.9999987895892406,0.0427664595349798,0.9572335404650202,0.9580372209576566,0.04196277904234344,0.00005815347184016249,0.9999418465281599
2595,0.010958904109589043,0.989041095890411,0.0000015102997719652492,0.999998489700228,0.019892622404124205,0.9801073775958757,0.9988141553632928,0.0011858446367072068,0.11635904095978597,0.883640959040214
2596,0.019554590629708175,0.9804454093702918,0.0000012049258975251227,0.9999987950741025,0.016434147478689633,0.9835658525213103,0.9872748940800373,0.012725105919962757,0.0001487699650038418,0.9998512300349962
2597,0.6025104680990003,0.39748953190099956,0.000001057311087687798,0.9999989426889123,0.009442315902815343,0.9905576840971846,0.9935520559298756,0.0064479440701243245,0.00010193219737446978,0.9998980678026255
2598,0.050000000000000024,0.95,0.000005626420349505148,0.9999943735796504,0.013137868407816385,0.9868621315921836,0.9879468448854857,0.01205315511451429,0.00046495997316156054,0.9995350400268384
2599,0.08653847064079659,0.9134615293592034,0.000003637101455576489,0.9999963628985444,0.010760031450398054,0.989239968549602,0.9984263773052087,0.0015736226947913096,0.017346764358073512,0.9826532356419264
2600,0.019554591297256858,0.9804454087027431,0.0000023065705569547366,0.9999976934294431,0.010145700890283273,0.9898542991097167,0.9924299515630283,0.007570048436971611,0.0011987139645743218,0.9988012860354256
2601,0.3562439417356236,0.6437560582643763,0.000006234669934734892,0.9999937653300653,7.816366081243853e-7,0.999999218363392,0.0000019851457131407497,0.9999980148542867,0.9999922330777545,0.00000776692224553299
2602,0.45714285714285724,0.5428571428571428,0.0004558575563671241,0.9995441424436329,0.004230725401653003,0.995769274598347,0.013177576742709779,0.9868224232572902,0.9821708625777716,0.01782913742222838
2603,0.457142857142857,0.5428571428571429,9.395603780534097e-8,0.9999999060439622,9.397331213885828e-7,0.9999990602668786,0.0000010877081078552069,0.9999989122918922,0.999999863199899,1.3680010111068418e-7
2604,0.019021748279187223,0.9809782517208128,5.468983869141069e-7,0.999999453101613,0.00001210436678351506,0.9999878956332164,0.000004518284697689673,0.9999954817153023,0.9999836733855861,0.000016326614413849113
2605,0.5957447987739467,0.40425520122605324,3.8197365944593533e-7,0.9999996180263405,0.00001241259400189538,0.9999875874059981,0.0000046348521361080216,0.9999953651478639,0.9999832077092341,0.00001679229076589538
2606,0.019021747403419227,0.9809782525965809,5.468984268512647e-7,0.9999994531015731,0.00001029196169550507,0.9999897080383044,0.000004687052127663563,0.9999953129478724,0.9999851949325888,0.000014805067411179201
2607,0.08433735151374092,0.9156626484862591,6.379336771115608e-7,0.9999993620663228,2.2441838951865413e-7,0.9999997755816106,9.904946823962608e-8,0.9999999009505318,0.9999999764953801,2.3504619980909197e-8
2608,0.04999999999999999,0.9500000000000001,7.233426002548744e-7,0.9999992766573997,0.0000030836481730949466,0.999996916351827,0.000004882388922304462,0.9999951176110777,0.9999924536836529,0.000007546316347102843
2609,0.35624419447908734,0.6437558055209126,1.2643588313944778e-7,0.9999998735641168,0.000010825330616681937,0.9999891746693833,0.000015546240045276,0.9999844537599547,0.9999752137257323,0.000024786274267784234
2610,0.05000000000000001,0.95,0.0000015696374328238533,0.9999984303625672,1.3182638834421226e-7,0.9999998681736116,6.376687478286975e-8,0.9999999362331252,0.9999993637436239,6.362563762576072e-7
2611,0.5957449776097348,0.4042550223902652,1.270060571133755e-7,0.9999998729939429,0.00002165495395246234,0.9999783450460475,0.000022080812688735347,0.9999779191873112,0.9999569240911643,0.00004307590883563449
2612,0.01902176094179657,0.9809782390582034,6.368046126807867e-7,0.9999993631953874,0.00001313776606301149,0.999986862233937,0.000027159941281533124,0.9999728400587184,0.9999602204583135,0.000039779541686511916
2613,0.3562502737016355,0.6437497262983646,1.84003642024436e-7,0.999999815996358,0.0003368496424913307,0.9996631503575086,0.0003425727263987893,0.9996574272736012,0.9993442967887285,0.0006557032112714795
2614,0.08433735289061499,0.915662647109385,1.82182599825478e-7,0.9999998178174001,7.206229538580704e-7,0.9999992793770461,6.841574408206993e-7,0.9999993158425592,0.9999993641894271,6.358105728446277e-7
2615,0.45714285714285713,0.5428571428571429,6.874204164778188e-7,0.9999993125795835,5.723816825721746e-7,0.9999994276183174,5.544235959505345e-7,0.9999994455764041,0.999999191328962,8.086710379508667e-7
2616,0.007228993463300875,0.9927710065366993,0.0000020372342153653337,0.9999979627657848,0.00008680650175289339,0.9999131934982471,0.0008185701905558593,0.9991814298094441,0.9993088811994252,0.0006911188005747961
2617,0.01902173957188319,0.9809782604281168,3.7578466734543717e-7,0.9999996242153326,3.221978995310133e-7,0.9999996778021004,1.3048420582934078e-7,0.9999998695157941,0.9999999968921518,3.107848157194678e-9
2618,0.08441580793593394,0.915584192064066,1.8176288278347946e-7,0.9999998182371171,0.01763163871111385,0.9823683612888862,0.018014000959954708,0.9819859990400452,0.964374742024564,0.03562525797543612
2619,0.019163451709963034,0.980836548290037,0.000002352464481777999,0.9999976475355182,0.12437440185874182,0.8756255981412582,0.1415784872581813,0.8584215127418187,0.7356185662463738,0.26438143375362616
2620,0.03343023287646228,0.9665697671235377,4.1386674564430227e-7,0.9999995861332543,3.5306872182670844e-7,0.9999996469312782,1.216675408340083e-7,0.9999998783324592,0.999999848425447,1.5157455310134397e-7
2621,0.019021739571291763,0.9809782604287083,3.7578466732723586e-7,0.9999996242153327,3.2149868590937373e-7,0.999999678501314,1.3007346045594558e-7,0.9999998699265396,0.9999999980020976,1.9979023889855705e-9
2622,0.019021843203269724,0.9809781567967303,0.000006008357915100972,0.9999939916420848,0.000043319035272713125,0.9999566809647272,0.00014601245794536687,0.9998539875420546,0.9999058477628187,0.0000941522371812358
2623,0.35622819137723816,0.643771808622762,0.00000599234514332036,0.9999940076548567,0.00013423259345828552,0.9998657674065417,0.002794119662543187,0.9972058803374568,0.9973684183219922,0.00263158167800779
2624,0.05,0.95,2.1160528080136395e-7,0.9999997883947193,0.000010291866527806607,0.9999897081334722,0.000012019754723520214,0.9999879802452765,0.9999983086087316,0.0000016913912682826328
2625,0.007228726519457221,0.9927712734805427,1.1773027103883766e-7,0.999999882269729,3.9456955498395264e-7,0.9999996054304451,3.138649459841826e-7,0.999999686135054,0.0028480493041093233,0.9971519506958906
2626,0.5957494646835596,0.4042505353164404,1.270100244613642e-7,0.9999998729899756,0.00016510946023341126,0.9998348905397666,0.0005418840000269644,0.9994581159999731,0.9992955090071243,0.0007044909928757081
2627,0.01095890410958905,0.9890410958904109,0.000002997045940096967,0.9999970029540598,9.129361974977248e-7,0.9999990870638026,7.132831104270281e-7,0.9999992867168895,0.9999962450700158,0.00000375492998406699
2628,0.019021771154258148,0.9809782288457419,0.00005967929376548664,0.9999403207062345,2.142763184343462e-7,0.9999997857236815,2.0547536574334744e-7,0.9999997945246343,0.9999999724946331,2.750536683500455e-8
2629,0.5957547010873828,0.40424529891261707,0.001312098293340123,0.9986879017066599,0.00008258829203728581,0.9999174117079627,0.00008633179574612993,0.9999136682042539,0.9985182939335472,0.001481706066452795
2630,0.010958904109589034,0.9890410958904109,7.233416672216535e-7,0.9999992766583328,0.0000020753455546905624,0.9999979246544453,0.0000031955405596931038,0.9999968044594403,0.9999951487835594,0.000004851216440571088
2631,0.019021754345993677,0.9809782456540064,0.0000068056495448438945,0.9999931943504552,0.0000021048910847663063,0.9999978951089152,0.000019645142190013808,0.99998035485781,0.9999735484597024,0.000026451540297680055
2632,0.08433782864712429,0.9156621713528756,0.000006312124333762817,0.9999936878756662,0.00005467695342541105,0.9999453230465746,0.00015676188549846177,0.9998432381145015,0.9999999139429941,8.605700590192069e-8
2633,0.019021789479040034,0.98097821052096,3.2783976098330586e-7,0.9999996721602391,0.000026396330309843333,0.9999736036696902,0.00006776971875315206,0.9999322302812468,0.9999469145650598,0.00005308543494028552
2634,0.5961637323045276,0.40383626769547243,0.00001384094017760504,0.9999861590598225,0.04506566412214753,0.9549343358778525,0.016857792590500586,0.9831422074094994,0.9381040499867976,0.061895950013202444
2635,0.019021797087181044,0.980978202912819,0.000009440871531027738,0.9999905591284689,0.00001841830549368128,0.9999815816945063,0.00008091556252191188,0.999919084437478,0.9999214264390921,0.00007857356090794116
2636,0.3562521880728867,0.6437478119271134,5.614441821831091e-8,0.9999999438555818,0.00020731240499515294,0.9997926875950048,0.0006777240845236032,0.9993222759154764,0.99912184844075,0.0008781515592500397
2637,0.5957446903761588,0.4042553096238412,1.9664661883631395e-7,0.9999998033533812,6.207157021613294e-7,0.9999993792842978,5.904950530303038e-7,0.999999409504947,0.9999994335852013,5.664147986996745e-7
2638,0.08433735203520216,0.9156626479647979,1.251811046674403e-7,0.9999998748188954,5.529218252983747e-7,0.9999994470781747,5.202254861714286e-7,0.9999994797745138,0.999999586438357,4.1356164296332727e-7
2639,0.010958904109589041,0.9890410958904109,6.364018462363437e-7,0.9999993635981537,6.383290226497721e-7,0.9999993616709774,6.55799278818022e-7,0.9999993442007211,0.9999990051308004,9.9486919970243e-7
2640,0.019021814818481215,0.9809781851815188,1.802328732745479e-7,0.9999998197671266,0.0001036570196328678,0.9998963429803672,0.00003820715990866038,0.9999617928400915,0.9998758319489479,0.0001241680510521756
2641,0.05000000000000002,0.95,2.4051099195944864e-7,0.9999997594890081,0.000003625957708705219,0.9999963740422914,0.000015223657781389402,0.9999847763422186,0.9999823685783189,0.000017631421680988316
2642,0.08433735122208917,0.9156626487779109,3.7648556081316507e-7,0.9999996235144392,3.2209832799745856e-7,0.9999996779016719,1.3031606649075894e-7,0.9999998696839335,0.9999999979983712,2.001628768454287e-9
2643,0.08433735320349796,0.9156626467965021,2.4108951990058613e-7,0.9999997589104801,5.087312965565305e-7,0.9999994912687035,9.79306704477389e-7,0.9999990206932955,0.9999997322088807,2.6779111932142637e-7
2644,0.5957446920375807,0.4042553079624192,2.966349978703498e-7,0.9999997033650021,6.008777450431664e-7,0.9999993991222549,7.558994138406201e-7,0.9999992441005863,0.9999994852644217,5.147355782749875e-7
2645,0.0072287268476520445,0.992771273152348,2.4550779832605976e-7,0.9999997544922017,6.187948021377951e-7,0.9999993812051979,0.0000012728025740729727,0.9999987271974259,0.99999951859582,4.814041799513367e-7
2646,0.01902174477395174,0.9809782552260482,9.266940433185455e-7,0.9999990733059567,0.000006768810619706063,0.9999932311893803,0.0000028956968826475567,0.9999971043031174,0.9999995187846517,4.812153483337224e-7
2647,0.01902200264259444,0.9809779973574055,0.0004940201674213032,0.9995059798325787,3.791591384206896e-7,0.9999996208408616,1.3338742004801734e-7,0.9999998666125799,0.9999997496812395,2.5031876048131555e-7
2648,0.08433934814358633,0.9156606518564137,5.558699709340788e-8,0.999999944413003,0.000275667232458603,0.9997243327675415,0.0006323888984533604,0.9993676111015467,0.9990947870696906,0.0009052129303095075
2649,0.033431310876216966,0.966568689123783,3.831665188523324e-7,0.9999996168334812,0.0005905951315002206,0.9994094048684997,0.00022092662174571934,0.9997790733782542,0.9991882955777458,0.0008117044222542498
2650,0.019021742647568254,0.9809782573524317,5.468988279811206e-7,0.999999453101172,0.000003856718832549329,0.9999961432811674,0.000002197049489937134,0.9999978029505101,0.9999944704365804,0.000005529563419561673
2651,0.08434617281059287,0.9156538271894071,4.066405071984902e-7,0.9999995933594928,0.0025260178455322174,0.9974739821544678,0.001482240588987335,0.9985177594110127,0.9960043378076174,0.0039956621923825835
2652,0.3562439509206416,0.6437560490793584,7.910606551558884e-7,0.9999992089393449,3.5154778784362545e-7,0.9999996484522122,2.428070518834565e-7,0.999999757192948,0.9999999297922209,7.020777926905627e-8
2653,0.5957446890767348,0.40425531092326517,1.2700580959165353e-7,0.9999998729941904,5.609814896776613e-7,0.9999994390185104,5.278085523827089e-7,0.9999994721914476,0.9999995804115612,4.195884387132161e-7
2654,0.5957447115797468,0.40425528842025316,7.356530447244534e-7,0.9999992643469553,0.0000012726793310240267,0.999998727320669,0.0000025335510102251178,0.9999974664489898,0.9999969450348639,0.000003054965136141007
2655,0.08433738721029378,0.9156626127897062,3.7648579438752344e-7,0.9999996235142056,0.000012234264109816352,0.9999877657358902,0.0000045682639047692045,0.9999954317360953,0.9999834487949485,0.000016551205051501574
2656,0.08433735081312867,0.9156626491868713,3.7648552136786975e-7,0.9999996235144787,2.0019201909607044e-7,0.9999997998079809,6.642397236718922e-8,0.9999999335760276,0.9999999962003033,3.799696725329151e-9
2657,0.5957447755049383,0.40425522449506174,7.946314675366504e-7,0.9999992053685324,0.000007878251768128033,0.9999921217482318,0.000005317295681431544,0.9999946827043186,0.9999987389804261,0.0000012610195738424116
2658,0.019021739999664708,0.9809782600003353,3.0539471257672515e-7,0.9999996946052874,8.917925946738096e-7,0.9999991082074055,4.3410118943159735e-7,0.9999995658988104,0.9999999998786384,1.2136156586485326e-10
2659,0.05000000000000002,0.9500000000000001,1.2488023603650463e-7,0.999999875119764,7.800613352600128e-7,0.9999992199386648,8.87857552752486e-7,0.9999991121424472,0.999999680399552,3.1960044792661726e-7
2660,0.007524254697465919,0.992475745302534,0.000014635159150129896,0.9999853648408498,0.000019315126173614556,0.9999806848738264,0.000037341747358570186,0.9999626582526414,0.9999982673607732,0.000001732639226835724
2661,0.01902175653029097,0.9809782434697091,1.0685041657714396e-7,0.9999998931495834,0.000006426642517472975,0.9999935733574826,0.000026122391614562347,0.9999738776083855,0.999970390324529,0.000029609675471078787
2662,0.010958904109589041,0.989041095890411,7.774168493710526e-7,0.9999992225831507,0.0000014447692173487482,0.9999985552307826,0.0000013021499091836305,0.9999986978500908,0.9999999948560533,5.143946709884764e-9
2663,0.45714285714285724,0.5428571428571428,9.88086707257721e-7,0.9999990119132927,0.0005093396143363351,0.9994906603856637,0.0006793946151930944,0.9993206053848068,0.9988188636809794,0.0011811363190205664
2664,0.01902174185794031,0.9809782581420596,2.634922001016682e-7,0.9999997365077998,0.0000015005605188792467,0.9999984994394812,0.0000033547540109149932,0.9999966452459892,0.9999998030566442,1.9694335586348578e-7
2665,0.019022279606878304,0.9809777203931217,5.99281073746875e-8,0.9999999400718926,0.0005017359463921652,0.9994982640536078,0.0005125399433709454,0.999487460056629,0.9989872882723397,0.0010127117276602577
2666,0.01902173949730854,0.9809782605026915,1.1688835476039537e-7,0.9999998831116453,3.1837300636679275e-7,0.9999996816269937,2.5325351432711445e-7,0.9999997467464856,0.1586090456533647,0.8413909543466354
2667,0.033430275435331745,0.9665697245646682,1.2739736881505282e-7,0.9999998726026312,0.000016018031161062593,0.999983981968839,0.00001631485746079597,0.9999836851425392,0.9999684243172172,0.000031575682782646464
2668,0.019021739910704622,0.9809782600892955,8.845699783340613e-8,0.9999999115430022,7.663113259119263e-7,0.999999233688674,6.095712653861666e-7,0.9999993904287346,0.013948733574960515,0.9860512664250395
2669,0.019021744864693182,0.9809782551353068,0.000009285949442058558,0.9999907140505581,7.61086272665063e-7,0.9999992389137274,7.144435608341364e-7,0.9999992855564392,0.9999900754699022,0.000009924530097900414
2670,0.0843373606682489,0.9156626393317511,3.0869969554585933e-7,0.9999996913003045,0.0000012919040294252446,0.9999987080959706,0.0000035200874755243917,0.9999964799125245,0.9999970809987224,0.0000029190012776524193
2671,0.4571428571428572,0.5428571428571427,1.933554668054135e-7,0.9999998066445331,3.390916755401577e-7,0.9999996609083245,3.0347438280291345e-7,0.9999996965256172,0.9999999915615496,8.438450379032378e-9
2672,0.05000000000000001,0.95,3.2763009575832123e-7,0.9999996723699042,3.7884065187446406e-7,0.999999621159348,4.4714702340256514e-7,0.9999995528529766,0.9999999292715843,7.07284155817733e-8
2673,0.01095890410958905,0.989041095890411,0.0000012256622363760752,0.9999987743377636,4.3802166840950593e-7,0.9999995619783316,0.0000011413174052881946,0.9999988586825946,0.9999989117802408,0.0000010882197591859525
2674,0.08433740752495264,0.9156625924750474,0.00002373877733726848,0.9999762612226628,0.0000013484791814902233,0.9999986515208185,0.0000013209367663044278,0.9999986790632337,0.9999746757111275,0.000025324288872525886
2675,0.595744829775696,0.4042551702243041,4.105297267167373e-7,0.9999995894702732,0.000015127065152956272,0.9999848729348471,0.000006473830486766579,0.9999935261695132,0.9999999998789495,1.210505026102039e-10
2676,0.007246793797511377,0.9927532062024886,0.000008912915774259444,0.9999910870842257,0.011728146616590617,0.9882718533834094,0.049419847663581484,0.9505801523364185,0.9426298391456719,0.057370160854327994
2677,0.019021773010760377,0.9809782269892396,0.000014457992213196063,0.9999855420077868,0.000013435491080620548,0.9999865645089194,0.000035693832925905065,0.9999643061670741,0.9999926058777635,0.000007394122236556221
2678,0.019021742632007,0.980978257367993,3.213539397924945e-7,0.9999996786460602,0.0000025878770906614187,0.9999974121229094,0.0000036622692616898603,0.9999963377307383,0.9999947625860585,0.0000052374139414905385
2679,0.019021739571291753,0.9809782604287083,3.7578466732723565e-7,0.9999996242153326,3.214986859093739e-7,0.9999996785013142,1.300734604559456e-7,0.9999998699265396,0.9999999980020976,1.9979023889855726e-9
2680,0.01902206072176652,0.9809779392782335,3.7579513206403224e-7,0.9999996242048679,0.0004671119332988838,0.999532888066701,0.00013603874508598174,0.9998639612549141,0.9994002506697255,0.000599749330274454
2681,0.01903086457489897,0.980969135425101,1.2504331180446902e-7,0.9999998749566882,0.005196059330693529,0.9948039406693064,0.011930460261277018,0.988069539738723,0.9829043372351158,0.017095662764884126
2682,0.019021739472127718,0.9809782605278722,2.1583877058158316e-7,0.9999997841612295,2.1574202264890922e-7,0.9999997842579774,2.096773029800299e-7,0.999999790322697,0.9999999900474481,9.952551854897823e-9
2683,0.05000000000000002,0.9500000000000001,4.075376679859311e-7,0.9999995924623319,0.000007932850220452196,0.9999920671497795,0.000019379910169581473,0.9999806200898305,0.9999933123365706,0.000006687663429312706
2684,0.019022009375302337,0.9809779906246977,1.9345705308416799e-7,0.9999998065429468,0.0002513244279428463,0.9997486755720572,0.00025566232743999665,0.99974433767256,0.999509708908656,0.0004902910913440319
2685,0.019021780573930704,0.9809782194260693,5.5479077483843846e-8,0.9999999445209226,0.00003388289026929141,0.9999661171097307,0.00004384058940466384,0.9999561594105952,0.99999569178798,0.000004308212020002718
2686,0.010958904109589045,0.989041095890411,0.00015931148932627552,0.9998406885106738,0.0025789044970937146,0.9974210955029064,0.008031819290617694,0.9919681807093822,0.9893073122988343,0.010692687701165781
2687,0.007525242331746976,0.992474757668253,0.000034902743417338484,0.9999650972565827,0.0004274362053096158,0.9995725637946904,0.003526381927452402,0.9964736180725476,0.9961588733875459,0.0038411266124540396
2688,0.019021740061560377,0.9809782599384396,1.2494809318666815e-7,0.9999998750519068,6.545231632209772e-7,0.9999993454768368,9.680242128603149e-7,0.9999990319757871,0.999999534427099,4.655729009975349e-7
2689,0.050000000000000024,0.9500000000000001,3.276781330000831e-7,0.9999996723218669,0.00001266066458547033,0.9999873393354145,0.00010086947403924195,0.9998991305259607,0.9998878280498754,0.00011217195012457833
2690,0.01902175224328098,0.980978247756719,0.00002181043892740226,0.9999781895610725,5.967144800049894e-7,0.9999994032855201,0.0000022017340955044366,0.9999977982659044,0.9999768587219797,0.000023141278020295555
2691,0.08452246482265487,0.9154775351773452,0.0000016000233366804926,0.9999983999766633,0.008442635311469526,0.9915573646885305,0.07568798830342469,0.9243120116965754,0.9160131831824131,0.08398681681758688
2692,0.5957446930913681,0.40425530690863176,3.5598460168009816e-7,0.9999996440153982,5.466351883009541e-7,0.9999994533648118,9.065650611779002e-7,0.9999990934349388,0.9999999901547945,9.845205542857173e-9
2693,0.007525813563007898,0.992474186436992,0.00001547694918609775,0.9999845230508139,0.0009561308371633038,0.9990438691628367,0.005282783938974315,0.9947172160610257,0.993913708449983,0.006086291550017096
2694,0.4571428571428572,0.5428571428571428,0.0013378497180227202,0.9986621502819774,0.0011696669393458023,0.9988303330606543,0.00416013402432238,0.9958398659756776,0.993330149470687,0.00666985052931296
2695,0.01902174231197812,0.9809782576880219,1.6487100415237324e-7,0.9999998351289959,0.000001572785441419823,0.9999984272145586,0.000004233367341138571,0.9999957666326589,0.9999968724240775,0.000003127575922454003
2696,0.08433735063876358,0.9156626493612363,3.527271349302553e-7,0.999999647272865,1.6353065749136896e-7,0.9999998364693424,4.7625641398429204e-8,0.9999999523743586,0.17685156941147862,0.8231484305885214
2697,0.01902174009927902,0.9809782599007211,0.000001538212458623266,0.9999984617875414,1.5323941510227672e-7,0.9999998467605848,1.2677684583016565e-7,0.9999998732231542,0.9999996493665843,3.506334157142989e-7
2698,0.019021739496380828,0.9809782605036192,4.0591052303778244e-7,0.999999594089477,2.109344929999277e-7,0.999999789065507,6.99252882315401e-8,0.9999999300747118,0.9999999980184197,1.981580261803768e-9
2699,0.5957448255134046,0.4042551744865955,1.2700595988402582e-7,0.9999998729940401,0.000006608900558343907,0.9999933910994417,0.000014646701010539014,0.9999853532989894,0.9999799214821796,0.00002007851782049201
2700,0.049999999999999996,0.9500000000000001,0.000022595180683762704,0.9999774048193162,0.000015910688462358756,0.9999840893115376,0.000056073167130638705,0.9999439268328694,0.9999063607564226,0.00009363924357751859
2701,0.08433735794952887,0.9156626420504711,1.155556134885165e-7,0.9999998844443865,0.0000018784451057788594,0.9999981215548942,0.0000018913209652645853,0.9999981086790347,0.9999988795578875,0.0000011204421125969407
2702,0.30434783927359615,0.6956521607264039,3.530704266732214e-7,0.9999996469295733,6.148104427533405e-7,0.9999993851895572,0.000001231047608425135,0.9999987689523916,0.9999995857017143,4.142982856675487e-7
2703,0.0843437440937826,0.9156562559062174,0.00011246665727747225,0.9998875333427225,0.00024192994219548948,0.9997580700578045,0.0025511707688118507,0.9974488292311882,0.997192370474772,0.0028076295252279348
2704,0.5957446879378531,0.404255312062147,3.819734112124792e-7,0.9999996180265888,4.568567514487488e-7,0.9999995431432486,2.0861991086836964e-7,0.9999997913800891,0.999999791504009,2.0849599100170286e-7
2705,0.01902200567976248,0.9809779943202376,0.00040515684519058933,0.9995948431548094,0.000026805078412146186,0.9999731949215879,0.00006826203760049193,0.9999317379623995,0.9999289918352054,0.00007100816479462223
2706,0.019021739631531105,0.980978260368469,2.827289691413025e-7,0.9999997172710309,4.484142243909844e-7,0.9999995515857756,2.0926297019937928e-7,0.9999997907370298,0.9999999622382119,3.776178823137699e-8
2707,0.59574625777388,0.40425374222612,2.1530071311502305e-7,0.9999997846992869,0.000050076495218618865,0.9999499235047814,0.00018279307391948956,0.9998172069260806,0.9997679389097022,0.00023206109029784842
2708,0.010958904109589038,0.989041095890411,1.248803341758943e-7,0.9999998751196658,0.000013812401193749914,0.9999861875988063,0.000014068355492777361,0.9999859316445072,0.99997277125867,0.000027228741329967923
2709,0.010958904109589043,0.9890410958904109,4.07530725007656e-7,0.999999592469275,5.016604184541534e-7,0.9999994983395815,0.0000010349469942018167,0.9999989650530058,0.9999999540663361,4.593366387823193e-8
2710,0.5957502732315602,0.40424972676843984,0.000010091885629319489,0.9999899081143707,0.00011423917903527607,0.9998857608209647,0.0007023501347958193,0.9992976498652042,0.9992198794660422,0.0007801205339578532
2711,0.019021861312022693,0.9809781386879773,2.1181058734114795e-7,0.9999997881894127,0.000049265339818390966,0.9999507346601816,0.00017983213460426458,0.9998201678653957,0.9997716979084268,0.00022830209157311758
2712,0.019021843576461053,0.9809781564235389,0.000007643082444621286,0.9999923569175554,0.00007361450088224322,0.9999263854991177,0.00011476175022874041,0.9998852382497713,0.9999951257606876,0.0000048742393123329925
2713,0.01902174255134822,0.9809782574486519,3.757847590383657e-7,0.9999996242152409,0.0000038446166502010226,0.9999961553833498,0.000002199690468724698,0.9999978003095313,0.9999944053337709,0.000005594666229125927
2714,0.08433735963428886,0.9156626403657112,3.086999860301603e-7,0.999999691300014,0.0000011747332339304883,0.999998825266766,0.000003167446613782449,0.9999968325533862,0.9999965739825727,0.0000034260174271773714
2715,0.01902174016643799,0.9809782598335619,2.1171766126333254e-7,0.9999997882823386,6.098226946778621e-7,0.9999993901773053,0.0000011227662511675852,0.9999988772337488,0.9999998153796926,1.846203074298566e-7
2716,0.019021745774181822,0.9809782542258183,3.75786106574618e-7,0.9999996242138934,0.000008962193452159199,0.9999910378065477,0.0000031303631783440455,0.9999968696368217,0.9999948089318902,0.0000051910681098342025
2717,0.019021747768239273,0.9809782522317607,1.9346205348288874e-7,0.9999998065379464,0.000007523966042987063,0.9999924760339569,0.000008493329474542753,0.9999915066705255,0.9999996063254264,3.936745735301465e-7
2718,0.08435245230594536,0.9156475476940547,1.2521870173729518e-7,0.9999998747812984,0.0032070530573961547,0.9967929469426038,0.003654402541621802,0.9963455974583781,0.9931273876106996,0.00687261238930046
2719,0.01902173970456636,0.9809782602954337,2.1171755795467347e-7,0.9999997882824421,3.951056346908751e-7,0.9999996048943652,4.7066638589754214e-7,0.9999995293336141,0.9999999184532472,8.154675272379473e-8
2720,0.5957452130274645,0.4042547869725354,0.000018249890044648457,0.9999817501099554,0.000034428011724636354,0.9999655719882754,0.00002597965568104187,0.999974020344319,0.9999875828460513,0.000012417153948742885
2721,0.007228678000405282,0.9927713219995947,0.0006506055743675621,0.9993493944256325,0.00010061141227312843,0.9998993885877269,0.00010501665213603458,0.9998949833478641,0.9991437118758064,0.0008562881241935998
2722,0.01902174025227411,0.9809782597477258,2.406407117114958e-7,0.9999997593592883,5.759366595480137e-7,0.9999994240633404,0.0000012888395597391193,0.9999987111604403,0.9999993532181997,6.467818003771811e-7
2723,0.08433736561900929,0.9156626343809907,3.764869222847003e-7,0.9999996235130778,0.0000052513929855068456,0.9999947486070145,0.0000017417698034156575,0.9999982582301965,0.9999999212003525,7.879964749274296e-8
2724,0.019021739488275034,0.980978260511725,1.1754103127856709e-7,0.9999998824589688,3.0856718342947685e-7,0.9999996914328165,2.4545335831492433e-7,0.9999997545466417,0.22674526537850923,0.7732547346214907
2725,0.019021842662381355,0.9809781573376187,1.3431028523132808e-7,0.9999998656897148,0.000044030805919821937,0.9999559691940801,0.00015013904526667773,0.9998498609547334,0.9998671521868309,0.00013284781316915577
2726,0.019021739424421417,0.9809782605755787,3.568297590818502e-7,0.9999996431702408,1.5093573970632855e-7,0.9999998490642603,4.395757666321829e-8,0.9999999560424234,0.3420526494130265,0.6579473505869736
2727,0.595744711579747,0.4042552884202531,7.356530447244527e-7,0.9999992643469553,0.0000012726793310240278,0.999998727320669,0.0000025335510102251186,0.9999974664489898,0.9999969450348639,0.000003054965136141009
2728,0.03343023470525198,0.966569765294748,1.2739720388470472e-7,0.9999998726027961,7.002046811758969e-7,0.9999992997953188,9.87690467859044e-7,0.9999990123095321,0.9999996530969988,3.46903001287796e-7
2729,0.08433735993861699,0.9156626400613831,2.1211357976487022e-7,0.9999997878864203,0.0000011799855044449897,0.9999988200144955,0.0000033971049595052686,0.9999966028950406,0.9999970466313218,0.0000029533686782281382
2730,0.007228729986453846,0.9927712700135461,3.8338531140957117e-7,0.9999996166146886,0.000009170618232902902,0.9999908293817671,0.000003420863303093525,0.999996579136697,0.9999877048659653,0.000012295134034706648
2731,0.0845771355814838,0.9154228644185162,0.000015838514569659147,0.9999841614854303,0.004689687302044561,0.9953103126979554,0.10425513450886517,0.8957448654911349,0.8921216449396516,0.10787835506034837
2732,0.5957568844769766,0.40424311552302344,1.8481709465888107e-7,0.9999998151829053,0.0008921132771651408,0.9991078867228349,0.0009114739031527904,0.9990885260968472,0.9981968575527379,0.0018031424472621039
2733,0.35624396514456064,0.6437560348554394,9.37726398870871e-7,0.9999990622736011,0.0000010598434471661347,0.9999989401565529,0.0000011475195765647608,0.9999988524804234,0.9999982026250905,0.000001797374909551319
2734,0.007228726561953513,0.9927712734380464,2.1599963183641286e-7,0.9999997840003682,4.372469421151609e-7,0.9999995627530579,4.707665485935116e-7,0.9999995292334514,0.9999999999662835,3.37164558186733e-11
2735,0.019022112448024698,0.9809778875519753,3.757960922245941e-7,0.9999996242039078,0.0005096033942240256,0.999490396605776,0.00019062967219201998,0.9998093703278079,0.9992995418314944,0.0007004581685057133
2736,0.019021739716551793,0.9809782602834483,5.468989602797204e-7,0.9999994531010397,4.0966660244834274e-7,0.9999995903333976,1.434007728055298e-7,0.9999998565992272,0.9999997526230767,2.473769232976641e-7
2737,0.01902180421118324,0.9809781957888168,0.0000017150334976654108,0.9999982849665022,0.00002570578883686453,0.9999742942111631,0.00009473644753100583,0.999905263552469,0.9999428202514257,0.00005717974857426113
2738,0.08442026162813179,0.9155797383718682,0.0000035238736221934412,0.9999964761263779,0.0014501241260664638,0.9985498758739335,0.036224165969074386,0.9637758340309256,0.9752352873635959,0.02476471263640412
2739,0.01902174003438484,0.9809782599656152,0.0000014633198046429392,0.9999985366801954,1.5779734688184336e-7,0.999999842202653,7.53238074385779e-8,0.9999999246761926,0.999999404226835,5.957731649145197e-7
2740,0.08433742692897797,0.915662573071022,0.00003114762992409958,0.9999688523700758,0.000002029676062784343,0.9999979703239372,0.0000020464518665679033,0.9999979535481334,0.9999655289743414,0.000034471025658604984
2741,0.5957447588530629,0.4042552411469371,5.559053861951979e-7,0.9999994440946138,0.000007992975972650472,0.9999920070240275,0.0000029800875037858028,0.9999970199124962,0.9999893315120538,0.000010668487946184802
2742,0.0190217398899335,0.9809782601100665,1.2494805935958324e-7,0.9999998750519407,6.65297322514946e-7,0.9999993347026775,6.351296870314574e-7,0.9999993648703129,0.9999993578793885,6.421206114586582e-7
2743,0.03343027507149126,0.9665697249285087,1.8540741750034508e-7,0.9999998145925826,0.00001590318232160431,0.9999840968176783,0.000016188927073690227,0.9999838110729263,0.999968792646372,0.00003120735362812544
2744,0.08433735993861687,0.9156626400613831,2.1211357976487056e-7,0.9999997878864203,0.0000011799855044449903,0.9999988200144956,0.000003397104959505271,0.9999966028950404,0.9999970466313218,0.0000029533686782281386
2745,0.019021742347055465,0.9809782576529446,6.313360546529238e-7,0.9999993686639453,9.965477404778323e-7,0.9999990034522596,0.000004409102778957417,0.999995590897221,0.9999976438219168,0.0000023561780831722393
2746,0.5957447115657736,0.4042552884342265,8.055785242561209e-8,0.9999999194421476,0.0000021394278225236884,0.9999978605721774,0.000002319821244539008,0.9999976801787555,0.9999998507495385,1.4925046169118383e-7
2747,0.019021739778956936,0.9809782602210431,7.237331325936941e-7,0.9999992762668674,2.88043106672579e-7,0.9999997119568933,2.0530763565211547e-7,0.9999997946923643,0.9999999264564218,7.354357820713862e-8
2748,0.08433805814705851,0.9156619418529415,7.25194435167598e-7,0.9999992748055648,0.00012029896952273073,0.9998797010304772,0.0002009780822128567,0.9997990219177871,0.9996791496171031,0.0003208503828968539
2749,0.007228925503203593,0.9927710744967964,1.2748093524830194e-7,0.9999998725190647,0.00033408761594068225,0.9996659123840593,0.0003399987569474634,0.9996600012430525,0.9993459727361691,0.000654027263830858
2750,0.019021864035566542,0.9809781359644335,0.00016431745787284042,0.9998356825421272,0.00003359481200102629,0.999966405187999,0.000036495886792547294,0.9999635041132074,0.9999489019734196,0.000051098026580356796
2751,0.010958904109589048,0.989041095890411,1.8170642086295422e-7,0.9999998182935791,0.0009073781600135832,0.9990926218399864,0.002325497029031484,0.9976745029709685,0.9967687106956531,0.0032312893043468507
2752,0.0843373516432614,0.9156626483567386,6.890754952252313e-7,0.9999993109245048,2.3315572694359228e-7,0.999999766844273,9.801332971234266e-8,0.9999999019866703,0.9999999877178744,1.228212563282613e-8
2753,0.595744694403843,0.4042553055961571,4.1446743849023954e-7,0.9999995855325615,5.116913508833389e-7,0.9999994883086492,0.000001077026093027662,0.9999989229739069,0.9999999273314262,7.266857375205443e-8
2754,0.4571428571428571,0.5428571428571429,0.000026473214887631058,0.9999735267851123,9.107210886503908e-7,0.9999990892789113,9.812375963062802e-7,0.9999990187624037,0.9999999986674604,1.3325397408968587e-9
2755,0.03475939267202201,0.965240607327978,9.298294237909134e-8,0.9999999070170577,0.000012628330475681458,0.9999873716695242,0.00001766089621037539,0.9999823391037896,0.9999740806061369,0.00002591939386299084
2756,0.019021739661772494,0.9809782603382274,2.117175252174751e-7,0.9999997882824748,3.7790811661596693e-7,0.9999996220918834,4.075487818354718e-7,0.9999995924512182,0.999999998764443,1.2355569586804924e-9
2757,0.019021739800727903,0.980978260199272,7.237331467494736e-7,0.9999992762668531,3.033289085926573e-7,0.9999996966710913,2.3088014678282733e-7,0.9999997691198533,0.9999998855988831,1.144011169814004e-7
2758,0.36555362021369253,0.6344463797863075,7.414624680424428e-7,0.9999992585375319,7.437076281926524e-7,0.9999992562923717,7.640617847078434e-7,0.9999992359382153,0.9999988408928037,0.0000011591071963986413
2759,0.007228726293815207,0.9927712737061848,0.0000012511280226349884,0.9999987488719774,3.302836702845568e-7,0.9999996697163298,2.577066504040212e-7,0.9999997422933495,0.999999980899413,1.9100586993078223e-8
2760,0.08433756538147595,0.915662434618524,1.3454580784164598e-7,0.9999998654541922,0.00003835557000842091,0.9999616444299916,0.000059637567406336934,0.9999403624325937,0.9999669710893365,0.00003302891066340566
2761,0.5957448255134045,0.4042551744865954,1.2700595988402574e-7,0.9999998729940401,0.000006608900558343903,0.9999933910994417,0.000014646701010539009,0.9999853532989894,0.9999799214821796,0.000020078517820491994
2762,0.45714285714285735,0.5428571428571427,9.261862107060948e-7,0.9999990738137893,2.495807342937192e-7,0.9999997504192657,9.983872716224818e-8,0.9999999001612728,0.9999999994537815,5.462185549152929e-10
2763,0.007228736754196486,0.9927712632458036,1.2747771083580249e-7,0.9999998725222892,0.000015670230740988884,0.999984329769259,0.0000196787059639419,0.999980321294036,0.9999998910408064,1.089591935447017e-7
2764,0.08433742828002863,0.9156625717199713,1.2518354484064008e-7,0.9999998748164551,0.000017213556139408156,0.9999827864438605,0.000018499514315383017,0.9999815004856847,0.9999998433024841,1.5669751589503495e-7
2765,0.019021768612896457,0.9809782313871035,6.368248600473317e-7,0.9999993631751399,0.00002287057434517959,0.9999771294256548,0.00003182280618880254,0.9999681771938111,0.9999520680278297,0.00004793197217032187
2766,0.010958904109589045,0.9890410958904109,6.364026030720105e-7,0.9999993635973969,0.000005629862262021199,0.999994370137738,0.0000022500955231479324,0.9999977499044769,0.9999999926270129,7.372987069281724e-9
2767,0.6009656958559697,0.39903430414403024,6.442306499572484e-7,0.9999993557693501,0.1544122692162376,0.8455877307837624,0.6174234063699058,0.3825765936300942,0.22870709863566402,0.771292901364336
2768,0.019023457750743118,0.980976542249257,0.0000017111565733048477,0.9999982888434267,0.0005536008852197692,0.9994463991147802,0.002670654958273158,0.9973293450417269,0.9999897555748724,0.000010244425127683996
2769,0.01902173970034001,0.98097826029966,1.6685644965754973e-7,0.9999998331435503,6.717669834792286e-7,0.9999993282330165,2.309185837763644e-7,0.9999997690814163,0.9999997299626863,2.700373137830982e-7
2770,0.0843373511465809,0.9156626488534191,1.2518110244936256e-7,0.9999998748188975,3.5323231641838555e-7,0.9999996467676836,3.161904798245883e-7,0.9999996838095201,0.9999999902527519,9.747248046325885e-9
2771,0.019022093664078445,0.9809779063359215,0.000004497916063761111,0.9999955020839363,0.00005101118734300353,0.9999489888126569,0.0006100855659108263,0.9993899144340892,0.9995058193301253,0.0004941806698748025
2772,0.019021760941796563,0.9809782390582035,6.368046126807855e-7,0.9999993631953874,0.000013137766063011486,0.999986862233937,0.00002715994128153311,0.9999728400587184,0.9999602204583135,0.00003977954168651188
2773,0.01902174859456471,0.9809782514054354,1.2494922049275667e-7,0.9999998750507794,0.000009304345276567807,0.9999906956547235,0.000008332281047922659,0.9999916677189521,0.9999996860021928,3.139978071995689e-7
2774,0.019021749411834262,0.9809782505881657,2.827281076097492e-7,0.9999997172718923,0.000013585023701747011,0.9999864149762983,0.000005427366668788413,0.9999945726333312,0.999999987618008,1.2381991939964173e-8
2775,0.0190219011000896,0.9809780988999104,0.0003007038171884583,0.9996992961828115,9.97832851823609e-7,0.9999990021671481,0.0000022663610355302814,0.9999977336389645,0.9999984588898096,0.0000015411101902861943
2776,0.010958904109589046,0.989041095890411,0.0000012258044244216968,0.9999987741955757,0.00000687006637355137,0.9999931299336264,0.0000397921252037302,0.9999602078747963,0.9999538304716963,0.000046169528303752285
2777,0.45714285714285724,0.5428571428571427,2.1160265833398858e-7,0.9999997883973417,4.6387682293040996e-7,0.9999995361231772,7.202886771457172e-7,0.9999992797113227,0.9999996778391916,3.2216080828778885e-7
2778,0.08433740640819837,0.9156625935918016,6.89106891207595e-7,0.9999993108931089,0.00001317318955408365,0.9999868268104458,0.00001203883054675235,0.9999879611694532,0.9999831775456897,0.000016822454310225032
2779,0.01902174033267595,0.9809782596673241,0.0000013246369753103886,0.9999986753630247,4.891224015355227e-7,0.9999995108775985,4.424945721561922e-7,0.9999995575054278,0.9999999962347911,3.7652089543491764e-9
2780,0.01095890410958904,0.9890410958904109,0.000012951890867288317,0.9999870481091326,0.0000060024723086506785,0.9999939975276914,0.000007569278198156863,0.9999924307218018,0.9999742714288262,0.000025728571173789328
2781,0.59574495376773,0.40425504623226993,0.000005243285496279899,0.9999947567145038,0.000014875407371825423,0.9999851245926281,0.00002022126681374951,0.9999797787331863,0.9999835781966994,0.000016421803300625912
2782,0.35626357006670734,0.6437364299332926,1.2644987589993346e-7,0.9999998735501241,0.0010425121331802784,0.9989574878668198,0.0010651461044483713,0.9989348538955516,0.9978927220671857,0.002107277932814307
2783,0.4571428571428573,0.5428571428571427,7.233400066006701e-7,0.9999992766599934,2.5537406030262343e-7,0.9999997446259398,2.179540365908659e-7,0.9999997820459634,0.9999998892191305,1.1078086942024677e-7
2784,0.019021747816560124,0.9809782521834398,2.583478580288795e-7,0.9999997416521419,0.000012051326597482322,0.9999879486734026,0.000003991566682135947,0.9999960084333178,0.9999999982641724,1.7358276045796392e-9
2785,0.5957471408850478,0.4042528591149523,5.6394038097989735e-8,0.9999999436059619,0.0001207006080203759,0.9998792993919797,0.0002428602075453683,0.9997571397924546,0.9997110578375525,0.0002889421624474505
2786,0.007228727000537874,0.9927712729994621,1.5656931296235857e-7,0.999999843430687,9.526073131043877e-7,0.999999047392687,0.0000014058568148017864,0.9999985941431851,0.9999999835253174,1.6474682550156017e-8
2787,0.01902177383763524,0.9809782261623647,0.00005123524310721321,0.9999487647568929,0.00000440347173589657,0.9999955965282642,0.000009496844879041908,0.999990503155121,0.9999874492268291,0.000012550773170929814
2788,0.010958904109589033,0.9890410958904109,2.116079226396574e-7,0.9999997883920774,0.0000030843187344758337,0.9999969156812656,0.000011446700340595841,0.9999885532996593,0.9999863313595648,0.000013668640435200085
2789,0.007233619869098354,0.9927663801309016,3.8371637870519944e-7,0.9999996162836213,0.012051744015976468,0.9879482559840235,0.004508197564861753,0.9954918024351382,0.9834480231871668,0.016551976812833238
2790,0.019021747209043538,0.9809782527909564,5.81837278558503e-7,0.9999994181627214,0.000010616112183507034,0.9999893838878166,0.000003963251030205756,0.9999960367489698,0.9999856632029311,0.000014336797068871256
2791,0.010958904109589046,0.989041095890411,3.7558658258875797e-7,0.9999996244134173,0.00023271810359748276,0.9997672818964024,0.0001366489421227688,0.9998633510578773,0.9996310866805967,0.0003689133194032812
2792,0.01902192550557607,0.9809780744944239,3.757916373807251e-7,0.9999996242083626,0.00025443617816003043,0.9997455638218399,0.00009496008186477207,0.9999050399181353,0.9996575050691943,0.00034249493080570665
2793,0.01095890410958905,0.9890410958904109,0.000005540358001236782,0.9999944596419987,0.000049779704233895644,0.9999502202957661,0.00012498864924093475,0.9998750113507591,0.9999538547973219,0.000046145202678138595
2794,0.010958904109589043,0.989041095890411,1.52549568668263e-7,0.9999998474504312,0.00003910121379618521,0.9999608987862038,0.0000677074956322442,0.9999322925043678,0.9999938406001041,0.000006159399895890385
2795,0.08433762888786986,0.9156623711121302,0.000008756439305235646,0.9999912435606947,0.00002411797134507112,0.9999758820286548,0.000094116789838015,0.999905883210162,0.9999040598141631,0.00009594018583690841
2796,0.019021783166611742,0.9809782168333883,0.0000029061229979429017,0.9999970938770022,0.000015503381164303835,0.9999844966188357,0.00006424543737459438,0.9999357545626254,0.9999998535357131,1.4646428695475096e-7
2797,0.019021748267188082,0.980978251732812,3.7578489838050666e-7,0.9999996242151017,0.00001221148827477676,0.9999877885117252,0.00000455975942716946,0.9999954402405729,0.9999834795857958,0.000016520414204283425
2798,0.05000000000000001,0.95,4.952177789411918e-7,0.999999504782221,1.7184142338168293e-7,0.9999998281585766,5.0046016648593915e-8,0.9999999499539834,0.00566951066936238,0.9943304893306377
2799,0.007228726610154107,0.9927712733898459,1.702312035925557e-7,0.9999998297687964,7.777789694068728e-7,0.9999992222210307,2.673599961417768e-7,0.9999997326400039,0.9999996873689246,3.1263107536517766e-7
2800,0.010958904109589043,0.989041095890411,0.000008806518232085229,0.9999911934817679,0.04688005233846938,0.9531199476615306,0.013653051945495574,0.9863469480545045,0.9398324380768781,0.06016756192312195
2801,0.45714285714285696,0.542857142857143,0.999997202350678,0.0000027976493219890776,0.00003997186489152372,0.9999600281351084,0.00011331264998833155,0.9998866873500117,0.0002337280612120507,0.999766271938788
2802,0.45714285714285735,0.5428571428571426,0.9380067239686716,0.06199327603132846,0.062022344345573334,0.9379776556544266,0.000005012927956702166,0.9999949870720433,0.00012550514879817675,0.9998744948512017
2803,0.08653883038689056,0.9134611696131095,0.9999997935545044,2.0644549553952003e-7,0.00003961967129921983,0.9999603803287008,0.00010798012200632061,0.9998920198779937,0.0005356856086066889,0.9994643143913933
2804,0.3732912423539124,0.6267087576460877,0.9999999320299007,6.797009938164386e-8,0.00003234372950756825,0.9999676562704924,0.00009266248221866402,0.9999073375177813,0.0018268102315236255,0.9981731897684764
2805,0.010958904109589041,0.9890410958904109,0.9999999476723909,5.232760906170606e-8,0.00001941662134025953,0.9999805833786597,0.00002712385124753611,0.9999728761487524,0.0006419472342653891,0.9993580527657346
2806,0.45714285714285735,0.5428571428571427,0.9266577615202021,0.07334223847979802,3.821524773779384e-7,0.9999996178475226,3.039876370462128e-7,0.9999996960123628,0.00007249159023173811,0.9999275084097683
2807,0.0077907235816582305,0.9922092764183418,0.9999997066625711,2.933374289219054e-7,0.06348157490697977,0.9365184250930202,0.0026847589587605373,0.9973152410412395,0.0002068027859970661,0.999793197214003
2808,0.019547017745993624,0.9804529822540065,0.9857890345988498,0.014210965401150149,2.206293830691581e-7,0.9999997793706169,6.425471554505826e-8,0.9999999357452845,0.00016141257441713006,0.9998385874255828
2809,0.019554591668032494,0.9804454083319674,0.9999996660154191,3.3398458096515547e-7,0.0000015748233910019283,0.9999984251766091,0.0000016335148668271885,0.9999983664851331,0.00018957383257164336,0.9998104261674284
2810,0.007088321948215953,0.992911678051784,0.8373318165826463,0.16266818341735365,6.399610741788416e-7,0.9999993600389258,5.090644867095479e-7,0.9999994909355133,0.00018997661909789202,0.9998100233809021
2811,0.019021982565806665,0.9809780174341933,0.00045658347307008245,0.9995434165269299,2.1002837492668847e-7,0.9999997899716251,6.116734452851642e-8,0.9999999388326555,0.00027192998557559804,0.9997280700144244
2812,0.019554555010412922,0.9804454449895871,0.9999225071374946,0.00007749286250541081,0.00000546156066671311,0.9999945384393334,0.000006042125260515413,0.9999939578747395,0.00026344314872187626,0.9997365568512782
2813,0.08653857797065899,0.913461422029341,0.9999996731459371,3.2685406292700287e-7,0.000019503094577943983,0.999980496905422,0.000027333978587487052,0.9999726660214124,0.000642052839314256,0.9993579471606858
2814,0.019554723900092556,0.9804452760999075,0.9999982998902879,0.0000017001097121270673,0.000027141002296563354,0.9999728589977035,0.00019494086128678286,0.9998050591387132,0.0001548703016691581,0.9998451296983308
2815,0.0865384785492143,0.9134615214507856,0.9999993880266376,6.119733623486629e-7,0.0000023411996420380647,0.999997658800358,0.0000049997246712248915,0.9999950002753288,0.00044174012452347246,0.9995582598754765
2816,0.019555973478517213,0.9804440265214828,0.998331746013173,0.001668253986826984,0.00045728435193319864,0.9995427156480668,0.003487012634303175,0.9965129873656969,0.0001682027206179518,0.9998317972793821
2817,0.4571428571428573,0.5428571428571426,0.9999997670903504,2.3290964961973092e-7,0.0000020953104227262257,0.9999979046895774,6.10225044905589e-7,0.9999993897749552,0.00014076421471061993,0.9998592357852893
2818,0.019554791736347575,0.9804452082636523,0.9999996295336392,3.7046636079998486e-7,0.00003117555883275785,0.9999688244411672,0.0003011562827657954,0.9996988437172342,0.000590140609919129,0.9994098593900808
2819,0.03589705799040509,0.964102942009595,0.9999999215472284,7.845277169158207e-8,0.005888112034250752,0.9941118879657493,0.0002490178672409138,0.999750982132759,0.00015463860645609334,0.999845361393544
2820,0.019554597213168396,0.9804454027868317,0.9999999971112393,2.888760623425794e-9,0.000003141398577230141,0.9999968586014227,0.000008890497762767168,0.9999911095022372,0.00008736616956955187,0.9999126338304304
2821,0.01955459190703205,0.9804454080929679,0.9999999989167816,1.0832184615930182e-9,0.0000016234609279921376,0.999998376539072,0.000001682461514273075,0.9999983175384858,0.00015488008270773726,0.9998451199172923
2822,0.6025277714578607,0.39747222854213937,0.9999943484082022,0.000005651591797854402,0.0002845619937959846,0.999715438006204,0.0020423689655330586,0.9979576310344669,0.00016834522023176262,0.9998316547797681
2823,0.08654416297399355,0.9134558370260065,0.9977668715496345,0.0022331284503654698,0.0005183050853920822,0.9994816949146079,0.003994607860456322,0.9960053921395438,0.00016815338822535146,0.9998318466117746
2824,0.01095890410958904,0.9890410958904109,0.9999999978485159,2.1514840846877637e-9,0.000003018284001688626,0.9999969817159984,0.000008542045800218294,0.9999914579541997,0.00010676667405273625,0.9998932333259473
2825,0.08653854411247952,0.9134614558875205,0.9999998460476522,1.5395234780904274e-7,0.000016274881934151062,0.9999837251180659,0.000016873147752412118,0.9999831268522477,0.0002058736560066956,0.9997941263439933
2826,0.6025108138371149,0.39748918616288514,0.9999999997528708,2.4712925471163837e-10,0.000019781588974361133,0.9999802184110257,0.00002761642724193992,0.999972383572758,0.0006419269318962951,0.9993580730681036
2827,0.00777637183572282,0.9922236281642772,0.9999736524472554,0.000026347552744431047,0.000025670816453016976,0.9999743291835469,0.00004486646959918252,0.9999551335304008,0.0006512188471427689,0.9993487811528573
2828,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.856360187906995e-7,0.9999996143639812,3.067586606174419e-7,0.9999996932413394,0.00007289989704928569,0.9999271001029507
2829,0.03475933658633518,0.9652406634136649,0.9999999281616886,7.183831139389704e-8,0.000016655458161634017,0.9999833445418385,0.00001726390288522376,0.9999827360971147,0.00020586642141431864,0.9997941335785857
2830,0.01955459168513982,0.9804454083148602,0.9999995573195312,4.4268046889881916e-7,0.000002389048910998434,0.9999976109510891,9.397758082576675e-7,0.9999990602241917,0.0005361486740191771,0.9994638513259808
2831,0.6025107486284262,0.39748925137157376,0.9999999995232547,4.767452865697167e-10,0.00001898348397306264,0.999981016516027,0.000019673344409491567,0.9999803266555904,0.00021079410727133015,0.9997892058927286
2832,0.0195545997742718,0.9804454002257281,0.9999993184040145,6.815959855099616e-7,0.000003492456410451808,0.9999965075435896,0.000013353093877163166,0.9999866469061229,0.00040753520056659225,0.9995924647994334
2833,0.019548566206226473,0.9804514337937734,0.9863878425912803,0.013612157408719577,0.001786759309265095,0.998213240690735,0.000520364556919991,0.9994796354430799,0.011446260968340859,0.988553739031659
2834,0.01955462011547009,0.9804453798845298,0.7983548277388334,0.20164517226116668,0.0092462303357259,0.9907537696642741,0.19248887422549213,0.8075111257745079,0.0002785201715186817,0.9997214798284814
2835,0.08653846681793559,0.9134615331820645,0.9999992279525717,7.720474282617466e-7,0.0000021718399477519233,0.9999978281600523,6.325130230203769e-7,0.999999367486977,0.00014121177960212887,0.9998587882203979
2836,0.08653846792683803,0.913461532073162,0.9999998346067781,1.6539322185825734e-7,0.0000020921781724618727,0.9999979078218275,6.093128280151992e-7,0.9999993906871719,0.0001407080769847888,0.9998592919230151
2837,0.019537235083895745,0.9804627649161043,0.9649352707983404,0.03506472920165963,0.0004100705903624526,0.9995899294096374,0.0020840637188591113,0.997915936281141,0.03300401919776829,0.9669959808022317
2838,0.01950127839756993,0.9804987216024301,0.8999496401605933,0.10005035983940665,3.812003613148168e-7,0.9999996187996386,3.032302652395248e-7,0.9999996967697349,0.00007234233108361573,0.9999276576689163
2839,0.010958904109589045,0.989041095890411,0.9999730395315648,0.00002696046843517466,0.000007808439403415748,0.9999921915605966,0.000046156273128817994,0.9999538437268712,0.0004606541631469208,0.9995393458368532
2840,0.010958904109589046,0.9890410958904109,0.9962303570795734,0.0037696429204265866,0.0006705918649536941,0.9993294081350462,0.005276772636609255,0.9947232273633907,0.008636696805521211,0.9913633031944789
2841,0.019554688996333815,0.9804453110036663,0.9999630933086214,0.00003690669137842334,0.00004803918226727085,0.9999519608177327,0.0001518030272823037,0.9998481969727177,0.0006702570633341041,0.9993297429366659
2842,0.019554595954985467,0.9804454040450146,0.9999999995442547,4.557453847720156e-10,0.000003297133631805212,0.9999967028663681,0.000006663642232949561,0.999993336357767,0.00845878347973902,0.9915412165202611
2843,0.0077763650350391265,0.9922236349649608,0.9999999037493438,9.625065625572644e-8,0.000003826575745752866,0.9999961734242543,0.000007737062679050232,0.9999922629373209,0.00012923999088671086,0.9998707600091133
2844,0.010958904109589045,0.989041095890411,0.8757278531545342,0.12427214684546585,0.03971144017013181,0.9602885598298682,0.08466756277330231,0.9153324372266977,0.00016469163479364694,0.9998353083652064
2845,0.35084146294194163,0.6491585370580584,0.9999999993875762,6.124237555905705e-10,0.00000337806196690087,0.9999966219380331,0.0000020188273674241165,0.9999979811726326,0.000489313842173144,0.9995106861578268
2846,0.0070611621742427645,0.9929388378257573,0.9999999899588651,1.0041134983826495e-8,0.0003617423573798097,0.9996382576426202,0.0000020804510376733967,0.9999979195489623,0.00015486494793120532,0.9998451350520687
2847,0.010958904109589046,0.9890410958904109,0.9999995038097214,4.961902786664238e-7,0.000031160350090525126,0.9999688396499096,0.00030109136017056603,0.9996989086398294,0.000590140653404717,0.9994098593465952
2848,0.019554615233951737,0.9804453847660483,0.9999999942007304,5.799269573122215e-9,0.000006393767079521908,0.9999936062329204,0.00003527249507537384,0.9999647275049246,0.00007290085999220252,0.9999270991400078
2849,0.019554652781600425,0.9804453472183996,0.9999999978582406,2.1417594694279014e-9,0.00003422385057404942,0.9999657761494259,0.0000691677131369215,0.9999308322868631,0.00014056747082639046,0.9998594325291736
2850,0.019554594019956455,0.9804454059800435,0.9999997464094833,2.535905167425303e-7,0.000003907157538239449,0.9999960928424617,0.000003107993949865404,0.9999968920060501,0.0000970391884452972,0.9999029608115547
2851,0.010958904109589045,0.989041095890411,0.9999999862599489,1.3740051153535846e-8,0.0002679164805945082,0.9997320835194055,0.0019222441977122854,0.9980777558022877,0.00020572650768781287,0.9997942734923122
2852,0.01955461073469355,0.9804453892653066,0.9999999994388066,5.611934427317025e-10,0.00001682400888501253,0.999983175991115,0.00001743540365671052,0.9999825645963434,0.0001684555871768437,0.9998315444128232
2853,0.6025092818359913,0.39749071816400866,0.9998180662093702,0.00018193379062985662,0.0000024424140144234406,0.9999975575859855,0.0000048494754221406506,0.9999951505245779,0.000769328616499477,0.9992306713835005
2854,0.6025140723215054,0.39748592767849444,0.9999999966686273,3.3313726719306763e-9,0.0000549208900098382,0.9999450791099901,0.0004293201258273576,0.9995706798741726,0.0010309818514384612,0.9989690181485614
2855,0.019556594849144265,0.9804434051508557,0.9999999943701187,5.629881354704935e-9,0.0003095629504113053,0.9996904370495887,0.0029879447849599453,0.9970120552150401,0.0007832585269464673,0.9992167414730535
2856,0.45714285714285724,0.5428571428571428,0.9999271858957637,0.00007281410423635984,0.10686202830923844,0.8931379716907616,0.017680349284181923,0.9823196507158181,0.00034664903627313476,0.9996533509637269
2857,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387063e-7,0.000027055545611075676,0.9999729444543889,0.00019422927570324276,0.9998057707242967,0.0001548703634780681,0.9998451296365221
2858,0.6025114074173652,0.3974885925826348,0.9999999941287689,5.87123102288732e-9,0.00003315271346795467,0.999966847286532,0.00009382525952081585,0.9999061747404792,0.00009502107966378266,0.9999049789203363
2859,0.019536870435886144,0.980463129564114,0.963420132701641,0.0365798672983591,0.0008641871685114151,0.9991358128314887,0.002460414777196113,0.997539585222804,0.03362152391727482,0.9663784760827252
2860,0.01955460993089155,0.9804453900691084,0.9999999996111687,3.8883128299040025e-10,0.00001617497003255389,0.9999838250299674,0.00001676276864124442,0.9999832372313587,0.0002058604131486022,0.9997941395868513
2861,0.6025115777257875,0.39748842227421266,0.9999997098611074,2.9013889254629563e-7,0.00004027605424909877,0.999959723945751,0.00010981476436507337,0.9998901852356349,0.0005356851407885408,0.9994643148592114
2862,0.019554659564785647,0.9804453404352144,0.9999994871502451,5.128497549145308e-7,0.00003807845692089218,0.9999619215430791,0.00007697613214342472,0.9999230238678566,0.00017589765108245396,0.9998241023489175
2863,0.01955817620635956,0.9804418237936404,0.9999999333137751,6.668622490384973e-8,0.005672351880124512,0.9943276481198755,0.00023989329674233337,0.9997601067032578,0.00019350922571699912,0.999806490774283
2864,0.05000000000000001,0.95,0.9999953513327163,0.000004648667283713201,2.874462974749784e-7,0.9999997125537025,1.7292416634980257e-7,0.9999998270758337,0.00037280150073459563,0.9996271984992654
2865,0.05000000000000003,0.95,0.9999999957067859,4.293214211051101e-9,0.00002694243353982237,0.9999730575664602,0.0001933066719182522,0.9998066933280818,0.00015487043865860365,0.9998451295613414
2866,0.01955461072571604,0.9804453892742839,0.9999997777674459,2.2223255405915048e-7,0.000016919694756932383,0.999983080305243,0.000017544547867104965,0.9999824554521329,0.00016847240603390826,0.9998315275939661
2867,0.019544943956548124,0.9804550560434518,0.9818972012090934,0.018102798790906673,1.9132009207827213e-7,0.999999808679908,5.571886175600787e-8,0.9999999442811381,0.00015751225880761708,0.9998424877411923
2868,0.019554617109414946,0.9804453828905849,0.9999999998196759,1.8032407775180163e-10,0.00001867232549053498,0.9999813276745095,0.000026067479682368333,0.9999739325203176,0.0007843820179290968,0.9992156179820709
2869,0.01955880742332787,0.9804411925766722,0.9999999758009925,2.4199007549316758e-8,0.0004428891648855689,0.9995571108351144,0.006493945453597067,0.9935060545464031,0.000598201946108423,0.9994017980538915
2870,0.019554591694351964,0.9804454083056482,0.9999999994955149,5.044851251259934e-10,0.0000022890210297476967,0.9999977109789703,6.666401052165883e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2871,0.050000000000000024,0.95,0.9999929355274167,0.0000070644725831927475,2.3059429108745706e-7,0.9999997694057089,9.084556566624664e-8,0.9999999091544344,0.0004996093586576172,0.9995003906413424
2872,0.019554743568733875,0.9804452564312662,0.9998515204190903,0.00014847958090972573,0.0000632018260620501,0.999936798173938,0.00033795075195867437,0.9996620492480413,0.0004003481980871444,0.9995996518019129
2873,0.08631860401394792,0.9136813959860521,0.8924679277542674,0.10753207224573255,0.0012549103889802204,0.9987450896110198,0.006391964340232677,0.9936080356597673,0.10028757813206893,0.8997124218679311
2874,0.007524235515451491,0.9924757644845486,0.9999960854772451,0.000003914522754869031,2.6253644660089914e-7,0.9999997374635533,1.0321094037647206e-7,0.9999998967890595,0.0006202059100737895,0.9993797940899262
2875,0.007776371091763421,0.9922236289082366,0.9999999979220722,2.077927804064951e-9,0.000019299151489314836,0.9999807008485107,0.000019999804437069016,0.9999800001955629,0.007097784839656828,0.992902215160343
2876,0.3508425708522855,0.6491574291477146,0.9999326807938638,0.00006731920613621732,0.000012304498906757345,0.9999876955010932,0.00007184595644057187,0.9999281540435594,0.0004925513965858443,0.9995074486034141
2877,0.019554723836156685,0.9804452761638434,0.9995211899486605,0.00047881005133951964,0.00007830290336994612,0.99992169709663,0.0006209586856684287,0.9993790413143316,0.00015483329741009753,0.9998451667025898
2878,0.6025105147689381,0.3974894852310618,0.9999999983797523,1.620247693178911e-9,0.000004071047193884258,0.9999959289528061,0.0000032383618844071768,0.9999967616381156,0.00007929384577657067,0.9999207061542233
2879,0.01955675994871048,0.9804432400512895,0.9999999649097566,3.509024332976385e-8,0.00354743686761171,0.9964525631323882,0.000020402339739023042,0.999979597660261,0.00021058063371536112,0.9997894193662847
2880,0.03589112951076094,0.9641088704892391,0.9999999533814531,4.661854694856858e-8,0.00000629400619779731,0.9999937059938022,0.00003518257107676276,0.9999648174289233,0.0014021195497591259,0.9985978804502408
2881,0.010958904109589043,0.989041095890411,0.9999995654441803,4.345558196613276e-7,0.0007784004241456052,0.9992215995758544,0.03022195051955571,0.9697780494804443,0.0002662857965682635,0.9997337142034317
2882,0.45714285714285724,0.5428571428571427,0.9999957802095468,0.000004219790453139059,0.00027909157723022827,0.9997209084227698,0.00200294302477345,0.9979970569752266,0.00016834743198593713,0.9998316525680142
2883,0.010958904109589046,0.9890410958904109,0.9999987903057923,0.0000012096942076070362,0.00002707169225068498,0.9999729283077492,0.00019438299067187,0.9998056170093282,0.00015487034516867623,0.9998451296548313
2884,0.05000000000000002,0.95,0.9999999917811111,8.21888896864582e-9,0.00032175685664422124,0.9996782431433558,0.0031056815647120847,0.9968943184352879,0.0006409998339660652,0.999359000166034
2885,0.007062643114743683,0.9929373568852563,0.9965838223384683,0.0034161776615317134,0.0005084261208353278,0.9994915738791647,0.0029566509588197613,0.9970433490411802,0.00007278468045364589,0.9999272153195463
2886,0.019555024204795827,0.9804449757952042,0.9999999908348315,9.16516851542756e-9,0.00008472467819490861,0.999915275321805,0.0006294076873508765,0.9993705923126491,0.00037808365839896906,0.9996219163416011
2887,0.0070612732445482955,0.9929387267554518,0.9999999930538034,6.94619651231195e-9,0.00004530190362075997,0.9999546980963793,0.0006642626556861052,0.9993357373443138,0.00044101573952804514,0.9995589842604721
2888,0.007061046485199934,0.9929389535148001,0.9999997730313044,2.2696869550582778e-7,0.0000019069214290439665,0.9999980930785709,0.0000019775059490766713,0.999998022494051,0.0001550795778787336,0.9998449204221213
2889,0.019554723900158277,0.9804452760998418,0.9999987903059576,0.0000012096940422671214,0.000027088413583151476,0.9999729115864169,0.00019450296260036337,0.9998054970373996,0.0001548703397053987,0.9998451296602946
2890,0.6025104792341974,0.3974895207658026,0.999999770328795,2.2967120505951936e-7,0.0000021348041523211315,0.9999978651958477,6.217269506156665e-7,0.9999993782730494,0.0001407609751238626,0.9998592390248761
2891,0.050000000000000044,0.95,0.9999999799414941,2.005850588331609e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118941994,0.9980007993881057,0.0001683477970414826,0.9998316522029586
2892,0.007061058972353311,0.9929389410276468,0.9999956421799122,0.000004357820087854366,0.000019933550489126126,0.9999800664495109,0.000020694298933655928,0.9999793057010663,0.011001172678423083,0.988998827321577
2893,0.007776399328528219,0.9922236006714718,0.99999999926734,7.326600814945187e-10,0.00004541260599027299,0.9999545873940097,0.00012363391208898423,0.9998763660879111,0.0005356813476036687,0.9994643186523963
2894,0.019554592627115806,0.9804454073728842,0.9999999977803116,2.2196884344422685e-9,0.00000187423286519874,0.9999981257671349,0.0000026165722164206765,0.9999973834277835,0.0005902212094367372,0.9994097787905633
2895,0.04999999999999999,0.95,0.9999999558983756,4.410162432865671e-8,0.0000038158859271214896,0.9999961841140729,0.000010413701804253698,0.9999895862981957,0.0004925472070721532,0.9995074527929279
2896,0.01095890410958905,0.989041095890411,0.999999979941494,2.0058505883316072e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118942,0.9980007993881058,0.00016834779704148252,0.9998316522029584
2897,0.007061054461266105,0.9929389455387339,0.9999997594680867,2.405319133348873e-7,0.000005553436573888005,0.9999944465634261,0.000023149875305020703,0.999976850124695,0.0003681536024645568,0.9996318463975354
2898,0.03267574745345316,0.9673242525465469,0.9997107960833458,0.0002892039166541538,0.00006250829467650168,0.9999374917053235,0.0004842118091300244,0.99951578819087,0.00015484652061784613,0.9998451534793822
2899,0.019562003504554268,0.9804379964954457,0.9999997498771567,2.501228433674109e-7,0.0005993106845749791,0.999400689315425,0.011598468956594384,0.9884015310434057,0.00011848701800376934,0.9998815129819961
2900,0.019555242846328143,0.9804447571536719,0.999986626193416,0.000013373806583967257,0.00005335496920865134,0.9999466450307913,0.0010343204530356466,0.9989656795469642,0.00008733995838364778,0.9999126600416164
2901,0.019560370501617023,0.9804396294983829,0.9999999595717441,4.042825576136627e-8,0.009291660905925175,0.9907083390940749,0.00021544732907952688,0.9997845526709205,0.00039907259614384294,0.9996009274038561
2902,0.05000000000000001,0.95,0.9998868514735545,0.00011314852644542836,0.0000023977029333547504,0.9999976022970667,0.0000042178239476669125,0.9999957821760523,0.0008499057558502245,0.9991500942441497
2903,0.3103452501539287,0.6896547498460712,0.9999993505054822,6.494945178637267e-7,0.000007482003089362514,0.9999925179969107,0.000055981492299258696,0.9999440185077006,0.000277873650806652,0.9997221263491934
2904,0.3509176616719975,0.6490823383280026,0.9999999669647361,3.303526385567313e-8,0.000473680594523799,0.9995263194054762,0.006945543522465803,0.9930544564775341,0.0004779809198570211,0.9995220190801429
2905,0.010958904109589046,0.9890410958904109,0.9999998418664484,1.5813355149735865e-7,0.000016881586160948237,0.999983118413839,0.00001750216795814238,0.999982497832042,0.00016846754970069528,0.9998315324502993
2906,0.019554540318757745,0.9804454596812423,0.9999066631462947,0.00009333685370526267,1.993571562561328e-7,0.9999998006428437,5.805952583883287e-8,0.9999999419404741,0.00012923936566678002,0.9998707606343331
2907,0.01955459146477251,0.9804454085352274,0.9999998763225717,1.236774281817659e-7,0.0000020822845165429012,0.9999979177154834,6.064314618166862e-7,0.9999993935685382,0.00014067347313715393,0.9998593265268628
2908,0.6025365065977242,0.3974634934022759,0.9999999917816497,8.218350408482448e-9,0.00032788970954446777,0.9996721102904554,0.0031648773669467273,0.9968351226330533,0.0006409819357114585,0.9993590180642886
2909,0.01955454031875774,0.9804454596812423,0.9999066631462947,0.00009333685370526264,1.9935715625613274e-7,0.9999998006428437,5.8059525838832864e-8,0.9999999419404741,0.00012923936566678007,0.9998707606343331
2910,0.010958904109589046,0.9890410958904109,0.9999097228160767,0.00009027718392329993,0.000005932687944721164,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2911,0.010958904109589045,0.989041095890411,0.999999834275815,1.6572418490214365e-7,0.0000020865056952823227,0.9999979134943048,6.076608113955742e-7,0.9999993923391886,0.00014070840813338583,0.9998592915918666
2912,0.032674777835243814,0.9673252221647561,0.999999772863719,2.2713628089118265e-7,0.0000019091677520504135,0.999998090832248,0.0000019798360820933798,0.9999980201639179,0.0001550797005122589,0.9998449202994877
2913,0.08653846950758687,0.9134615304924132,0.9999999991580332,8.419667944767276e-10,0.0000015641410570652228,0.9999984358589429,0.0000016209840593486181,0.9999983790159406,0.000189270719806275,0.9998107292801939
2914,0.010958904109589052,0.9890410958904109,0.999999876266735,1.2373326486923418e-7,0.00000208100274002909,0.9999979189972599,6.06058165276844e-7,0.9999993939418348,0.0001406735290188064,0.9998593264709811
2915,0.007781087969412906,0.9922189120305872,0.9999997656462829,2.3435371710455207e-7,0.02044155749156219,0.9795584425084377,0.00131500457976334,0.9986849954202367,0.00022412619160676236,0.9997758738083933
2916,0.007061058164384885,0.992938941835615,0.9999997504104509,2.4958954910555164e-7,0.000019742609475137112,0.9999802573905249,0.000020471394177145,0.9999795286058228,0.00016847179581758,0.9998315282041824
2917,0.010958904109589045,0.9890410958904109,0.9999097228160767,0.00009027718392329988,0.00000593268794472116,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2918,0.01955459169435196,0.980445408305648,0.9999999994955149,5.04485125125993e-10,0.0000022890210297476975,0.9999977109789703,6.666401052165887e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2919,0.05000000000000003,0.95,0.9998231185217286,0.0001768814782714842,0.00009490740265586997,0.9999050925973442,0.00010631323147020788,0.9998936867685297,0.00022436221638639863,0.9997756377836137
2920,0.6025098409409617,0.39749015905903823,0.9999081752530296,0.00009182474697048545,2.0304427926282774e-7,0.9999997969557207,5.91333403810263e-8,0.9999999408666597,0.0001292393805222859,0.9998707606194777
2921,0.019554650356253703,0.9804453496437463,0.9999999985330129,1.4669871700549545e-9,0.000032903713004837714,0.9999670962869951,0.00006649964352428642,0.9999335003564757,0.00017178082866827315,0.9998282191713318
2922,0.050000000000000024,0.95,0.9997191856780585,0.0002808143219415686,3.853967727284107e-7,0.9999996146032273,3.065683495519562e-7,0.9999996934316504,0.00007289989620343535,0.9999271001037966
2923,0.019558399495493643,0.9804416005045062,0.9999919707072329,0.000008029292767064308,0.00040025908693494533,0.999599740913065,0.00587364227038276,0.9941263577296172,0.00047826734766074676,0.9995217326523393
2924,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.8563601879069923e-7,0.9999996143639812,3.0675866061744163e-7,0.9999996932413394,0.00007289989704928565,0.9999271001029507
2925,0.35088079753212115,0.6491192024678788,0.9999899206236024,0.000010079376397691596,0.0038048208769811066,0.9961951791230189,0.000021828530375793253,0.9999781714696243,0.00016827576161542276,0.9998317242383845
2926,0.007068418836499475,0.9929315811635006,0.9560268819684681,0.04397311803153195,4.239737682561211e-7,0.9999995760262317,1.2347545689018316e-7,0.999999876524543,0.0006131880701525031,0.9993868119298476
2927,0.45714285714285724,0.5428571428571428,0.9999970159278777,0.0000029840721222434947,3.176850618794687e-7,0.9999996823149382,1.9057777165064718e-7,0.9999998094222284,0.00046364666879866295,0.9995363533312014
2928,0.019554591743949287,0.9804454082560508,0.9999998225706637,1.7742933641523696e-7,0.0000015682446363537839,0.9999984317553636,0.0000016260108039166475,0.999998373989196,0.00018943138961696114,0.9998105686103831
2929,0.01955597579051218,0.9804440242094878,0.9999999799415226,2.0058477529919763e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463543,0.9998316522707054
2930,0.007777518478800099,0.9922224815212,0.996043106245363,0.00395689375463712,0.009201381503923748,0.9907986184960763,0.00006879159842262135,0.9999312084015773,0.00047877055126820567,0.9995212294487318
2931,0.08653846982693465,0.9134615301730653,0.9999999989185919,1.081408062895695e-9,0.000001626910909219105,0.9999983730890908,0.0000016860368648824297,0.9999983139631351,0.00015488008061881767,0.9998451199193812
2932,0.019554618202720378,0.9804453817972796,0.9999999997513173,2.4868282154735095e-10,0.000019422388428529665,0.9999805776115714,0.00002711496061630412,0.9999728850393836,0.0006419271516850036,0.9993580728483149
2933,0.019554595964677377,0.9804454040353225,0.9999728801231172,0.000027119876882791665,0.000011961216643295998,0.9999880387833567,0.00002513626679971139,0.9999748637332003,0.00012923840213950854,0.9998707615978606
2934,0.6025098359212457,0.3974901640787543,0.9998908919453499,0.00010910805465006495,0.000003902287271898768,0.999996097712728,0.000012085771209509855,0.9999879142287905,0.0006532936308779725,0.999346706369122
2935,0.010958904109589048,0.9890410958904109,0.9999999869804419,1.3019558010933809e-8,2.7480622511166724e-7,0.9999997251937749,1.6423418997950123e-7,0.99999983576581,0.00044989936945875897,0.9995501006305412
2936,0.007776363472925766,0.9922236365270741,0.999999234326558,7.656734418842645e-7,0.000002156704521549353,0.9999978432954785,0.0000030177490682088885,0.9999969822509318,0.0005909711814584172,0.9994090288185415
2937,0.010958904109589041,0.9890410958904109,0.999999649854368,3.501456320752799e-7,0.05054059462661849,0.9494594053733815,0.002137455967924697,0.9978625440320753,0.00016597020353548131,0.9998340297964645
2938,0.019554966829180467,0.9804450331708195,0.9999999926124621,7.38753793039353e-9,0.00007353174152717302,0.9999264682584728,0.0005462573698090911,0.9994537426301909,0.0003692469060266673,0.9996307530939733
2939,0.35609041632801347,0.6439095836719866,0.028419184062738745,0.9715808159372612,2.0797255059918776e-7,0.9999997920274495,6.056861916593509e-8,0.9999999394313809,0.00011961496755465449,0.9998803850324454
2940,0.08653818981853491,0.9134618101814651,0.9997596553369845,0.0002403446630154868,0.000028227717966350325,0.9999717722820337,0.00008702858262715137,0.9999129714173729,0.00022449626556286803,0.9997755037344371
2941,0.019554610728312247,0.9804453892716877,0.9999998418729802,1.5812701975582961e-7,0.000016892023189763576,0.9999831079768102,0.000017512984259140483,0.9999824870157409,0.00016846754215877574,0.9998315324578413
2942,0.019554590078373586,0.9804454099216264,0.9999999749416016,2.505839832831933e-8,2.3016631061861295e-7,0.9999997698336893,9.03038848136177e-8,0.9999999096961152,0.000492574591859282,0.9995074254081407
2943,0.019552763422524416,0.9804472365774757,0.9490181223439003,0.05098187765609971,0.003927560497380202,0.9960724395026198,0.043608406602813544,0.9563915933971865,0.003984115121910127,0.9960158848780899
2944,0.019554966828398645,0.9804450331716013,0.9999979184234378,0.000002081576562333254,0.00007362664596270542,0.9999263733540373,0.0005482357828054374,0.9994517642171946,0.00036924682190375143,0.9996307531780961
2945,0.08653854745587403,0.9134614525441259,0.999999999438886,5.611140360488564e-10,0.000016859760733353497,0.9999831402392666,0.000017472454695385007,0.9999825275453046,0.00016845558362273992,0.9998315444163772
2946,0.7388532079965806,0.26114679200341934,0.9999445323575247,0.000055467642475256674,0.00000497140305834704,0.9999950285969416,0.000005471987618497723,0.9999945280123814,0.00020377279287878754,0.9997962272071211
2947,0.019555217689646718,0.9804447823103534,0.9999877303956068,0.0000122696043931281,0.00005127413920127255,0.9999487258607986,0.0009939061753276093,0.9990060938246724,0.0001067346326069248,0.9998932653673931
2948,0.019554591761544608,0.9804454082384554,0.9999996947824601,3.052175398509364e-7,0.0000016379889118635496,0.9999983620110882,0.0000016990328710818252,0.9999983009671288,0.00015515307080967637,0.9998448469291904
2949,0.010958904109589041,0.989041095890411,0.999998775841333,0.0000012241586669972327,0.000001855259255209818,0.9999981447407448,0.0000019287104922715878,0.9999980712895078,0.00019490646686940501,0.9998050935331305
2950,0.01955501902587971,0.9804449809741204,0.9957121411556984,0.004287858844301628,0.00015912151240037945,0.9998408784875996,0.00483679725840874,0.9951632027415912,0.00046116022655230064,0.9995388397734477
2951,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387061e-7,0.000027055545611075693,0.9999729444543889,0.0001942292757032428,0.9998057707242967,0.00015487036347806802,0.9998451296365221
2952,0.007776426784371634,0.9922235732156283,0.9999999890860002,1.091399975241166e-8,0.000036123136373034684,0.999963876863627,0.00025917700826769233,0.9997408229917323,0.00016200933097084948,0.9998379906690291
2953,0.05000000000000002,0.95,0.9999999984511525,1.5488475100914777e-9,0.0000023276944655075285,0.9999976723055345,0.000004949869352966619,0.999995050130647,0.00044117333339757674,0.9995588266666025
2954,0.007061046182205015,0.992938953817795,0.9999999042429433,9.575705667924266e-8,0.0000023307671535666315,0.9999976692328464,6.787979840710729e-7,0.9999993212020158,0.00017186442293267977,0.9998281355770674
2955,0.010958904109589041,0.989041095890411,0.9998409877433749,0.00015901225662498384,0.0000025284903861647827,0.9999974715096138,0.000004753266076060626,0.999995246733924,0.0008950697574881696,0.9991049302425118
2956,0.019554591631530796,0.9804454083684693,0.9999998578516346,1.4214836550682122e-7,0.0000023074123308657424,0.9999976925876692,6.719962722212034e-7,0.9999993280037278,0.00017602066439061895,0.9998239793356094
2957,0.6025104798375946,0.39748952016240535,0.9999998779871592,1.2201284082357402e-7,0.00000212049647140013,0.9999978795035286,6.175600715041923e-7,0.9999993824399286,0.00014067180720931215,0.9998593281927908
2958,0.08653844010782508,0.913461559892175,0.999989583715106,0.000010416284894060911,3.3100335377144884e-7,0.9999996689966462,2.67214592008874e-7,0.9999997327854079,0.0014125519484158356,0.9985874480515842
2959,0.019555313203414127,0.9804446867965859,0.9999847791861877,0.000015220813812316791,0.00005912147876304285,0.9999408785212369,0.0011461601938341551,0.9988538398061658,0.00010928957236408865,0.999890710427636
2960,0.01955459596523286,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.0000033027110349108354,0.999996697288965,0.000006674914428942697,0.9999933250855711,0.00012924003569492025,0.9998707599643052
2961,0.01955471873240435,0.9804452812675957,0.9999999970593798,2.9406200912520474e-9,0.000025919337294202104,0.9999740806627058,0.00018596598166717806,0.9998140340183329,0.00018925908828772056,0.9998107409117123
2962,0.08654479059618636,0.9134552094038136,0.9999999829581201,1.704187992933676e-8,0.00030947031848064307,0.9996905296815194,0.002220384272233163,0.9977796157277669,0.00021064118196597405,0.9997893588180341
2963,0.019554591761544605,0.9804454082384554,0.9999996947824601,3.0521753985093623e-7,0.0000016379889118635494,0.9999983620110882,0.0000016990328710818243,0.9999983009671288,0.00015515307080967642,0.9998448469291904
2964,0.007227098280356223,0.9927729017196437,0.009710452013539069,0.990289547986461,3.955672665707841e-7,0.9999996044327334,3.1465858728101466e-7,0.9999996853414127,0.00006736719980273268,0.9999326328001973
2965,0.08653854190128239,0.9134614580987176,0.99996673983624,0.000033260163760115775,0.0000312185121916766,0.9999687814878083,0.000033850782757860126,0.9999661492172423,0.00017097474071885453,0.9998290252592812
2966,0.08588076523162852,0.9141192347683714,0.6895642722338723,0.3104357277661277,0.0023712322801790068,0.997628767719821,0.00925895155144689,0.9907410484485532,0.31749175813208363,0.6825082418679164
2967,0.01955782885479304,0.9804421711452069,0.9999999214844497,7.851555029749136e-8,0.005122975158234531,0.9948770248417654,0.00021665860490731166,0.9997833413950926,0.00015466987567975388,0.9998453301243202
2968,0.049999999999999996,0.95,0.9999998819340666,1.1806593338236539e-7,0.000016864291428908346,0.9999831357085711,0.000017482440700285946,0.9999825175592998,0.00016846450812448412,0.9998315354918754
2969,0.01956128954380735,0.9804387104561926,0.9999997053304608,2.9466953923935457e-7,0.0005415974928897025,0.9994584025071104,0.010481554773664376,0.9895184452263356,0.00009472557478292892,0.999905274425217
2970,0.019554595965232856,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.000003302711034910838,0.999996697288965,0.000006674914428942704,0.9999933250855711,0.00012924003569492028,0.9998707599643052
2971,0.019554597213168382,0.9804454027868317,0.9999999971112393,2.8887606234258017e-9,0.0000031413985772301434,0.9999968586014227,0.000008890497762767178,0.9999911095022372,0.00008736616956955197,0.9999126338304304
2972,0.019555532138016408,0.9804444678619836,0.6798798427436161,0.32012015725638393,0.034525616653600516,0.9654743833463995,0.2872615161421916,0.7127384838578085,0.00014052177713887916,0.9998594782228611
2973,0.01955654932815654,0.9804434506718435,0.9999999586944345,4.130556546408111e-8,0.0032031399185483323,0.9967968600814516,0.000018422139852879495,0.9999815778601471,0.00016830477236750094,0.9998316952276325
2974,0.007776442041007265,0.9922235579589928,0.9999999925889069,7.411093051705311e-9,0.000053683393916456956,0.9999463166060836,0.0003116494433797336,0.9996883505566203,0.0002706566059986264,0.9997293433940013
2975,0.08653865074287309,0.9134613492571269,0.9999998374389277,1.6256107223127966e-7,0.000024210944731932936,0.9999757890552681,0.000051554727587721756,0.9999484452724123,0.0004798381192445468,0.9995201618807554
2976,0.6025085973732657,0.3974914026267344,0.9997238842024282,0.0002761157975718649,3.927683877561041e-7,0.9999996072316122,3.124321865440862e-7,0.9999996875678134,0.00007289992226565329,0.9999271000777343
2977,0.019555922440875808,0.9804440775591242,0.999996128496553,0.000003871503446969581,0.0002684951818868278,0.9997315048181131,0.0019268728422051256,0.9980731271577948,0.00020572597864477053,0.9997942740213552
2978,0.37329045469260275,0.6267095453073973,0.999999243317112,7.566828880380744e-7,0.00000217891398148939,0.9999978210860184,0.000003048754965313582,0.9999969512450346,0.0005909621845225253,0.9994090378154774
2979,0.45714285714285724,0.5428571428571428,0.99999999733146,2.668539810889212e-9,0.000044913956890703435,0.9999550860431092,0.0008839889794143137,0.9991160110205857,0.0016789441633826873,0.9983210558366173
2980,0.010958904109589046,0.989041095890411,0.9998631352672525,0.000136864732747454,0.0000036963142284668444,0.9999963036857715,0.000004043765077559002,0.9999959562349224,0.0016599933938908503,0.9983400066061091
2981,0.019554593651537642,0.9804454063484624,0.9999999983577911,1.642208980780503e-9,0.0000034207882634361252,0.9999965792117366,0.0000027535524134013185,0.9999972464475866,0.00152490572577615,0.9984750942742238
2982,0.019554852376543013,0.980445147623457,0.9999923527715653,0.000007647228434698772,0.00006734877797360431,0.9999326512220265,0.00037188018499742027,0.9996281198150025,0.00007928494261886763,0.9999207150573811
2983,0.019555975790512173,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.000278814864879082,0.999721185135121,0.002000438838097398,0.9979995611619026,0.0001683477292946355,0.9998316522707054
2984,0.019554555450691676,0.9804454445493084,0.9999168070025085,0.00008319299749153703,0.000014023649077237014,0.9999859763509228,0.00000408415946156696,0.9999959158405385,0.00021523297743383983,0.9997847670225662
2985,0.010958904109589053,0.989041095890411,0.9999999998927976,1.0720243372924327e-10,0.000003663705371773208,0.9999963362946281,0.000009974236062026654,0.999990025763938,0.0006018719786280313,0.999398128021372
2986,0.45714285714285724,0.5428571428571428,0.9999999994387834,5.612166239128749e-10,0.000016813571853216927,0.9999831864281469,0.000017424587352473093,0.9999825754126475,0.00016845558821439248,0.9998315444117857
2987,0.01955459531809981,0.9804454046819001,0.9999991772270296,8.2277297045416e-7,0.0000046364055582408015,0.9999953635944417,0.000005007713060684034,0.9999949922869393,0.0003029745878000245,0.9996970254122
2988,0.08654417573441278,0.9134558242655871,0.9999999799416196,2.0058380406513474e-8,0.00027940603162047257,0.9997205939683794,0.0020046803316114167,0.9979953196683885,0.00016834749723056527,0.9998316525027695
2989,0.08653719143244998,0.91346280856755,0.9993494273199107,0.0006505726800892284,0.00001004389487330506,0.9999899561051268,0.00006070921996483661,0.9999392907800352,0.0016512014454620235,0.9983487985545381
2990,0.3508453142524694,0.6491546857475305,0.9992814197629301,0.0007185802370699378,7.490156502750549e-7,0.9999992509843498,0.0000016497961133736356,0.9999983502038866,0.03320561259526959,0.9667943874047304
2991,0.35084258117653994,0.64915741882346,0.9997834650149163,0.00021653498508364234,2.71850670448484e-7,0.9999997281493296,1.0674943314677929e-7,0.9999998932505669,0.020692360185424495,0.9793076398145755
2992,0.03267579104771959,0.9673242089522803,0.9986543545787048,0.0013456454212953347,8.753690781756508e-7,0.9999991246309218,9.047461740708764e-7,0.9999990952538259,0.0017120586131198197,0.9982879413868802
2993,0.019554592030735465,0.9804454079692646,0.9999998042958258,1.957041741103282e-7,0.0000018077891311021576,0.9999981922108689,0.0000018744472583212297,0.9999981255527416,0.00019398221434958256,0.9998060177856505
2994,0.010958904109589043,0.9890410958904109,0.9999957802095468,0.000004219790453139061,0.00027909157723022843,0.9997209084227698,0.0020029430247734507,0.9979970569752264,0.00016834743198593718,0.9998316525680141
2995,0.007061068355714866,0.9929389316442851,0.9999841502670143,0.00001584973298572432,0.000024684580440385903,0.9999753154195596,0.00003990443928196429,0.9999600955607181,0.0006474930013230653,0.999352506998677
2996,0.019555975790512166,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463546,0.9998316522707054
2997,0.019554635794752202,0.9804453642052479,0.9999999994229526,5.770473847865098e-10,0.000024135994376199652,0.9999758640056238,0.000051325014029716876,0.9999486749859702,0.00047982053155036205,0.9995201794684496
2998,0.08653857713384035,0.9134614228661596,0.9999980540688255,0.0000019459311745695133,0.000007374235365552221,0.9999926257646344,0.000040767637002537365,0.9999592323629974,0.005985386146226423,0.9940146138537735
2999,0.0195567016274995,0.9804432983725005,0.7478059348480575,0.2521940651519425,0.2552860915978099,0.7447139084021902,0.0004688977789356216,0.9995311022210644,0.0004753785420682895,0.9995246214579318
3000,0.6025125871076792,0.3974874128923208,0.9999995521472679,4.478527320817496e-7,0.000055443762124404666,0.9999445562378756,0.00023011881402332398,0.9997698811859766,0.0005009711195850655,0.999499028880415


==> chapters/tables/JoinedResultProbsCommaBrainTumorT.csv <==
x,BrainTumorT
1,0.8662942593437603
2,0.07855456247910395
3,0.017631234300923854
4,0.5769923083526912
5,0.5224509864281535
6,0.5769923082747673
7,0.07855456073071032
8,0.5769923082237095
9,0.06400047923959172
10,0.24038985548091057
11,0.5769923083405195
12,0.5224509756077504
13,0.5769923083094667
14,0.5769923083262999
15,0.07855456024572693
16,0.06400047923297807
17,0.5769923083094743
18,0.07855456024143909
19,0.07855456026305677
20,0.576992310095154
21,0.5224509781998117
22,0.5769923082892257
23,0.5224509784789815
24,0.5769923082237095
25,0.5769923105649969
26,0.0785545607813056
27,0.014190799636876635
28,0.5769923100624353
29,0.07855456059586381
30,0.06400047922502548
31,0.5769923082237095
32,0.06400047979834345
33,0.0176312341347764
34,0.5224509784789815
35,0.5769923082747673
36,0.5769923083094667
37,0.5769923099245509
38,0.5769923100624353
39,0.5224509756276677
40,0.5769923099789614
41,0.5769923099245509
42,0.5224509784254417
43,0.5224509755001555
44,0.5769923100624353
45,0.576992310095154
46,0.5769923083094667
47,0.07855456025672188
48,0.014190799424374049
49,0.2403898574109752
50,0.017631234142056633
51,0.06400047921934485
52,0.5224509755844816
53,0.017631234142056633
54,0.5224509755001555
55,0.5769923083405195
56,0.017631234140862085
57,0.5224509779116271
58,0.5769923210526081
59,0.576992310095154
60,0.5769923083526912
61,0.01763123414306572
62,0.004146743151238112
63,0.5769923082237095
64,0.5769923083262999
65,0.5769923083526912
66,0.019395425536690464
67,0.5224509781998117
68,0.0640004792451786
69,0.01763123426758185
70,0.5769923100242109
71,0.5224509778931345
72,0.576992310095154
73,0.5769923097484386
74,0.2403898554942932
75,0.5224509755001555
76,0.8662942557630477
77,0.014190799268317669
78,0.5769923082237095
79,0.2403898572233144
80,0.5769923083094667
81,0.5769923105267323
82,0.0041467431515408975
83,0.5769923100624353
84,0.01763123414306572
85,0.5769923083405195
86,0.5769923082237095
87,0.00414674319407265
88,0.8386217737724886
89,0.06400047885722589
90,0.576992310095154
91,0.5769923098857362
92,0.01763123414392948
93,0.07855456067848134
94,0.522450975416606
95,0.5224509755238146
96,0.5224509781362967
97,0.240389855465263
98,0.866294256462403
99,0.5769923082237095
100,0.5769923097484386
101,0.07855456077160335
102,0.5224509756276677
103,0.5769923082747673
104,0.8662942565718015
105,0.5769923099245509
106,0.017631234265260008
107,0.24038985535241547
108,0.014190799408215327
109,0.5224509784254417
110,0.06400047992171126
111,0.5769923083094667
112,0.5224509789213351
113,0.5769923097484386
114,0.5224509755138026
115,0.2403898574109752
116,0.014190799277731087
117,0.5224509755845388
118,0.5769923083405195
119,0.5769923100624353
120,0.007456336766681603
121,0.5224509784254417
122,0.576992310095154
123,0.5769923083094667
124,0.5769923082892257
125,0.5769923083262999
126,0.5224509783628926
127,0.24038985548090455
128,0.0176312341347764
129,0.5224509782888478
130,0.5769923098334218
131,0.017631234252720708
132,0.5224509782888478
133,0.07855456024572693
134,0.004146743194886562
135,0.5224509752470017
136,0.017631234142056633
137,0.5769923100242109
138,0.06400047921704807
139,0.01763123425933636
140,0.01763123414392948
141,0.06400047988891479
142,0.017631234138399662
143,0.522450987614157
144,0.5769923083526912
145,0.28822805562317144
146,0.5769923100242109
147,0.5224509784254417
148,0.522450975416606
149,0.017631234138399662
150,0.10730037257073811
151,0.5769923099245509
152,0.017631234262547448
153,0.0640004792499608
154,0.5769923082892257
155,0.017631234262547448
156,0.576992312343307
157,0.017631234264692063
158,0.5769923100624353
159,0.5769923098718045
160,0.5769923083526912
161,0.5769923122405932
162,0.01939542553244287
163,0.5769923083526912
164,0.07855456022629702
165,0.5769923083526912
166,0.5224509756276677
167,0.5224509752470017
168,0.5224509755238146
169,0.5769923099789614
170,0.5224509781362967
171,0.5224509783628926
172,0.24038985535247068
173,0.5769923083405195
174,0.866294255325655
175,0.019395425731221043
176,0.5769923099245509
177,0.5224509782888478
178,0.5769923100242109
179,0.866294256623306
180,0.5769923083405195
181,0.014190799279035275
182,0.5224509781362967
183,0.5224509783628926
184,0.5769923083094667
185,0.5769923100624353
186,0.5769923082656601
187,0.5769923082892257
188,0.5769923083405195
189,0.01763123414306572
190,0.5224509781998117
191,0.017631234140862085
192,0.5769923082892257
193,0.019395425538319636
194,0.07855456026454874
195,0.5224509774557679
196,0.5769923083371586
197,0.522450975416606
198,0.5769923082892257
199,0.017631234242977502
200,0.014190799277733784
201,0.2489724152322567
202,0.24897244074596256
203,0.01493643815879628
204,0.5851398961656976
205,0.018220420581627022
206,0.004343016662002585
207,0.0149364439988149
208,0.0015790503174104532
209,0.007456336766681597
210,0.014936441380236568
211,0.01493643826893778
212,0.06718750256665874
213,0.0015790503174104532
214,0.0015790503174104532
215,0.018220420581626973
216,0.007456336766681597
217,0.0015790503174104532
218,0.5353984104107462
219,0.5353984463865427
220,0.004343016661987322
221,0.24897242507563372
222,0.018220843726457873
223,0.01822056511901832
224,0.01493643826893782
225,0.014936440338305363
226,0.01493615832692364
227,0.585139871866834
228,0.018220420581626973
229,0.004343017750757688
230,0.018220420581626973
231,0.004343016936752039
232,0.01822042129835654
233,0.06718494271685775
234,0.014936438268937506
235,0.06718494271685778
236,0.018220422398329546
237,0.020298737561585692
238,0.01822042295528168
239,0.007456336766681603
240,0.08101174862004448
241,0.014936449173178682
242,0.5851398799061349
243,0.5851398810803927
244,0.018220421132327056
245,0.018220420581626963
246,0.014936440238850424
247,0.018220420581626425
248,0.08101175294212382
249,0.0015790503174104532
250,0.0015790503174104532
251,0.0015790503174104532
252,0.007456336766681597
253,0.0015790503174104532
254,0.0043430166619810966
255,0.007456336766681597
256,0.24897241523213864
257,0.014936438268937794
258,0.001579050317410452
259,0.0015790503174104532
260,0.00434301666200265
261,0.0015790503174104532
262,0.01822042091310874
263,0.007456336766681597
264,0.01822042136322594
265,0.018220422080276702
266,0.020298737561585692
267,0.5851398718667655
268,0.5851398919613685
269,0.004343016662002984
270,0.0043430166619948
271,0.0202987383487565
272,0.0015790503174104532
273,0.018220441432966004
274,0.08101174267431616
275,0.0015790503174104532
276,0.5851398922038701
277,0.004343017232444698
278,0.0015790503174104532
279,0.06718494436303478
280,0.06718494271682289
281,0.004343016662002981
282,0.018220420798913943
283,0.014936438268929507
284,0.004343016661929394
285,0.0043430168557648426
286,0.08101176263961095
287,0.018220420581627022
288,0.007456336766681597
289,0.01822042255605951
290,0.004343016662002977
291,0.0015790503174104532
292,0.01493643826893778
293,0.004343016662002977
294,0.018220422959017595
295,0.018220422214328704
296,0.004343016872787923
297,0.02029874029868219
298,0.004343016662002977
299,0.014936438268936763
300,0.10730037257073814
301,0.01493643826893782
302,0.08101174267386897
303,0.5353984454035522
304,0.007456336766681597
305,0.007456336766681597
306,0.08101174266709772
307,0.06718494271685775
308,0.014936438268965237
309,0.004343017272332062
310,0.01822042495290333
311,0.01822042058155782
312,0.014936438268937794
313,0.0015790503174104532
314,0.020298737561585692
315,0.08101174357909084
316,0.01493643826893531
317,0.01822042137619119
318,0.8701238338782089
319,0.10730037257073811
320,0.0015790503174104532
321,0.5851398770923958
322,0.014936438268808248
323,0.018220422635659247
324,0.014936438268811044
325,0.014936443103633215
326,0.004343016661329043
327,0.08101174267431013
328,0.007456336766681603
329,0.02029873747272497
330,0.06718495068430749
331,0.535398402396726
332,0.018220422044755623
333,0.01493643827809556
334,0.0182204216698069
335,0.02029874043387681
336,0.014936438268919654
337,0.020298745150602624
338,0.0015790503174104532
339,0.08101174267431072
340,0.01493643826893778
341,0.24897241523226404
342,0.0015790503174104532
343,0.08101176122271869
344,0.08101174267431442
345,0.020298738586431816
346,0.08101176181184602
347,0.5353984522669593
348,0.014936438268937664
349,0.014937135758690871
350,0.014936438268937847
351,0.018220421139893236
352,0.014936444183970249
353,0.10730037257073811
354,0.06718494271685785
355,0.0810117426742028
356,0.007456336766681603
357,0.06718496861170474
358,0.007456336766681597
359,0.0015790503174104532
360,0.08101175041126726
361,0.018220422910062022
362,0.01822042054879004
363,0.06718495128364702
364,0.004343017986878321
365,0.5851398718628776
366,0.018220420581627164
367,0.06718495357789726
368,0.018193303057177444
369,0.01493644299348227
370,0.06718494271685785
371,0.02029873756158564
372,0.018220420581622238
373,0.020298738744301218
374,0.004343016888105919
375,0.018220422424595168
376,0.0015790503174104532
377,0.10730037257073814
378,0.08101174267431283
379,0.014936439114415759
380,0.01493644023266746
381,0.5353984647694361
382,0.018220420835404236
383,0.020298740554259474
384,0.007456336766681597
385,0.004343018463301344
386,0.0015790503174104532
387,0.018220422272571455
388,0.5353985085164091
389,0.08101176254340901
390,0.5353984100759381
391,0.018220422376957656
392,0.08101174530142823
393,0.0015790503174104532
394,0.03445421624418006
395,0.014936439763184386
396,0.014936440310634253
397,0.01822042163350588
398,0.018220420563516714
399,0.0015790503174104532
400,0.5353984104340737
401,0.01822042171215332
402,0.014936438268944707
403,0.0015790503174104532
404,0.014936438268937074
405,0.014936438268937794
406,0.0015790503174104532
407,0.0015790503174104532
408,0.5353984221626157
409,0.018220420581626963
410,0.018220422490181496
411,0.018220420581626963
412,0.01822042080641729
413,0.5851399024499443
414,0.018220421796200554
415,0.10730037257073814
416,0.018220420581624937
417,0.018220421795910158
418,0.0015790503174104532
419,0.018220421963306907
420,0.018220422210977142
421,0.06718499494727939
422,0.014936438268939256
423,0.5851399200085038
424,0.08101174267431595
425,0.007456336766681597
426,0.0015790503174104532
427,0.06718494262861391
428,0.06718494923290103
429,0.0015790503174104532
430,0.020298737561608445
431,0.018220424737381745
432,0.0015790503174104532
433,0.535398410434075
434,0.24897243388882742
435,0.5851398718667656
436,0.020298737561585664
437,0.00434301666200229
438,0.014936439834069642
439,0.018220420581626963
440,0.018220421701086183
441,0.10730037257073814
442,0.004343017078384817
443,0.014936439759044682
444,0.0015790503174104532
445,0.0015790503174104532
446,0.06718494751818993
447,0.004343017527082177
448,0.08101175143670837
449,0.08101174267431595
450,0.01493643895325195
451,0.018220421734381837
452,0.24897243487304094
453,0.01493644161398487
454,0.004343016847188524
455,0.018220421088831457
456,0.014936439167464345
457,0.0015790503174104532
458,0.001579050317410452
459,0.5353984578461934
460,0.0015790503174104532
461,0.014936438268937766
462,0.5851398869536043
463,0.02029874126958018
464,0.0015790503174104532
465,0.0015790503174104532
466,0.10730037257073802
467,0.5851398718667656
468,0.0015790503174104532
469,0.014936439769358935
470,0.018220420581626973
471,0.06718494271592564
472,0.007456336766681603
473,0.0015790503174104532
474,0.01822042134588666
475,0.0149364382689446
476,0.014936438268930671
477,0.004343016734651116
478,0.02029873845393563
479,0.020298738503399534
480,0.01822042179486584
481,0.01822042180625424
482,0.0015790503174104532
483,0.020298739595035392
484,0.5353984370756528
485,0.08101174267431603
486,0.0015790503174104532
487,0.014936438268706033
488,0.01822042058162407
489,0.014936438532430091
490,0.08101174482023649
491,0.0015790503174104532
492,0.10730037257073814
493,0.004343016858258995
494,0.018220420581626973
495,0.5851398718640467
496,0.01822042058162698
497,0.06718494923745551
498,0.01822042143557182
499,0.0015790503174104532
500,0.014677230646057181
501,0.24897245151789169
502,0.007456336766681597
503,0.014936438966629316
504,0.0015790503174104532
505,0.0015790503174104532
506,0.007456336766681597
507,0.0015790503174104532
508,0.06718494271687905
509,0.01822042198272336
510,0.014936439167776946
511,0.5353984330869023
512,0.5353984104340739
513,0.018220427670381477
514,0.06718494271685768
515,0.018220421701086183
516,0.08101174267375202
517,0.001579050317410452
518,0.10730037257073814
519,0.0810117473012659
520,0.007456336766681597
521,0.018220427092864314
522,0.5353984290661812
523,0.01493644002346902
524,0.004343016662002977
525,0.0015790503174104532
526,0.08101174751727744
527,0.0015790503174104532
528,0.004343016662002981
529,0.06718494271651547
530,0.06718494689163464
531,0.007456336766681597
532,0.0015790503174104532
533,0.01822042180269726
534,0.08101174489201375
535,0.36343792633015015
536,0.018220420581598964
537,0.5353985945869796
538,0.0043430170857925495
539,0.014936438268937766
540,0.004343016662002981
541,0.018220421009608617
542,0.01822042085438389
543,0.08101174744841437
544,0.018220420581626956
545,0.0015790503174104532
546,0.1073003725707382
547,0.0015790503174104532
548,0.08101174490656758
549,0.014936438268822846
550,0.018220421966200318
551,0.004343017088112555
552,0.24897242655823454
553,0.01822042277275668
554,0.0015790503174104532
555,0.01822042099637224
556,0.08101174267431595
557,0.0015790503174104532
558,0.08101174267431595
559,0.5851398718667525
560,0.018220431326572657
561,0.5851398718666937
562,0.018220421097688004
563,0.0015790503174104532
564,0.06718494929522116
565,0.5851398718560624
566,0.020298737561487732
567,0.01822042623203682
568,0.014936441314941032
569,0.014936441062548407
570,0.01822042108882144
571,0.0015790503174104532
572,0.018220421589461404
573,0.014936438246923032
574,0.004343016662002988
575,0.0015790503174104532
576,0.014936439800590885
577,0.24897241523226335
578,0.0182204219659481
579,0.018220421794251693
580,0.0015790503174104532
581,0.018220421313335552
582,0.10730037257073814
583,0.014936438268937766
584,0.018220421765450384
585,0.5353984104261259
586,0.0810117515756509
587,0.007456336766681597
588,0.0015790503174104532
589,0.014936440418913935
590,0.014936439798713511
591,0.018220423206669178
592,0.5353984104340743
593,0.5851399587840459
594,0.004343017084503165
595,0.004343016661533679
596,0.01493643987833266
597,0.5851398850351344
598,0.020298737561584863
599,0.08101175429729922
600,0.014936441164513014
601,0.10730037257073814
602,0.24043011817658222
603,0.24038987183686553
604,0.014190800536487996
605,0.5224510139061732
606,0.017631240265240454
607,0.07855456030758132
608,0.01939542561055057
609,0.10730037257073814
610,0.0193954254866352
611,0.5224510937482226
612,0.014190799381092262
613,0.10730037257073814
614,0.06400048000665476
615,0.24038985526736556
616,0.0015790503174104532
617,0.014190799351183999
618,0.07855457900589846
619,0.014191777356708605
620,0.007456336766681597
621,0.017631234202137632
622,0.017631287960321863
623,0.10730037257073811
624,0.019395434712001305
625,0.0015790503174104532
626,0.5769923173773557
627,0.004146743441236987
628,0.014191180303171683
629,0.5224513613867819
630,0.004146743165225913
631,0.017631237392570318
632,0.07855546837897556
633,0.014190813795798993
634,0.5769924121657387
635,0.01763123810893903
636,0.10730037257073814
637,0.5224509786065814
638,0.06400048002793225
639,0.00414674315394134
640,0.01419080810171393
641,0.01939542594726865
642,0.06400050102168621
643,0.06400048074340288
644,0.5224509869505711
645,0.0015790503174104532
646,0.014190801845415869
647,0.01763123416724625
648,0.06400134670945043
649,0.007456336766681603
650,0.01763123419375127
651,0.06400049228055103
652,0.10730037257073814
653,0.5769923106694865
654,0.5224509789865835
655,0.06400048757796953
656,0.0785545602693292
657,0.5769923377740903
658,0.01763123461256307
659,0.019395437054098658
660,0.0015790503174104532
661,0.01419080142792116
662,0.004146744119225479
663,0.2403898841091139
664,0.01763123648481049
665,0.014190932827955095
666,0.014190819181155407
667,0.007456336766681597
668,0.014190800385713515
669,0.017631234185210242
670,0.06400052878889564
671,0.24038985685540437
672,0.019395425729913516
673,0.004146743174379249
674,0.0640004798858557
675,0.5224514780579017
676,0.0015790503174104532
677,0.017631243422828978
678,0.014190799965988942
679,0.014190799353483302
680,0.017631311026305534
681,0.014190810352587235
682,0.01763123418843354
683,0.019395434714236215
684,0.017631238291232407
685,0.017631275620716542
686,0.0041472051511817695
687,0.0015790503174104532
688,0.01763123444075453
689,0.019395425971960863
690,0.017631234462176074
691,0.07855687811063591
692,0.5769923118021468
693,0.0015790503174104532
694,0.2403949456356352
695,0.017631234185683582
696,0.07855456023186859
697,0.01763123414149749
698,0.014190799252011874
699,0.5769923423373725
700,0.01939543437214593
701,0.07855457089652962
702,0.24516277502052058
703,0.07855846735386061
704,0.5769923091519207
705,0.01763123945801361
706,0.01419079968651499
707,0.5224509789260985
708,0.00414674439916787
709,0.004146743268059066
710,0.5769924465314713
711,0.014190799465096843
712,0.01419085232738861
713,0.01763123420213821
714,0.06400047997826222
715,0.017631234529785815
716,0.017631266946704582
717,0.014190804292548494
718,0.06400050493412895
719,0.017631238682496147
720,0.5769924929186573
721,0.0015790503174104532
722,0.01763124079506704
723,0.0785545679139926
724,0.017631234234405203
725,0.017631292168505702
726,0.014190799254059989
727,0.5224509787318486
728,0.007456336766681597
729,0.07855456203361794
730,0.0015790503174104532
731,0.07855592343844316
732,0.5769938237680112
733,0.10730037257073814
734,0.0015790503174104532
735,0.017631237154718392
736,0.014190799293185601
737,0.017631526048856563
738,0.06403520009553924
739,0.014190799240550786
740,0.06400048145182774
741,0.5769923171311725
742,0.01763123768070287
743,0.007456336766681597
744,0.07855459780669408
745,0.017631234914180227
746,0.5224510781071768
747,0.017631234187804563
748,0.06400047949925709
749,0.0015790503174104532
750,0.017631242915180232
751,0.004146743253108917
752,0.06400047916890605
753,0.5769923131159416
754,0.2403898712390291
755,0.007456336766681597
756,0.014190805148249445
757,0.014190799336879962
758,0.10730037257073811
759,0.0015790503174104532
760,0.064000831000828
761,0.576992339776848
762,0.2403898555712917
763,0.0015790503174104532
764,0.07855460303275072
765,0.017631269700678673
766,0.004146743896190892
767,0.5851398618035412
768,0.017632122628731324
769,0.014190799698395536
770,0.0640004986890194
771,0.01763128050434906
772,0.01763123421823569
773,0.017631238782222402
774,0.014190813526964583
775,0.014190799631495622
776,0.00414674317337085
777,0.2403898584119953
778,0.07855456640036475
779,0.014190799417958954
780,0.004146744075853138
781,0.5224510907848604
782,0.10730037257073814
783,0.2403898560077095
784,0.017631242656775237
785,0.5769929029443002
786,0.0015790503174104532
787,0.014190800547099107
788,0.0041467449600191605
789,0.0015790503174104532
790,0.014190800665127084
791,0.004146743170053216
792,0.017631236015066765
793,0.004146788344295988
794,0.004146777419162631
795,0.06400051178435134
796,0.017631256293239753
797,0.017631235803945985
798,0.019395425524393235
799,0.0015790503174104532
800,0.004146782030678724
801,0.24897393946779806
802,0.24897301253989645
803,0.06718572304370898
804,0.10730037257073802
805,0.004343033577222507
806,0.24897241825051902
807,0.0015790503174104504
808,0.014936438121100133
809,0.014936441906209219
810,0.0015790503174104532
811,0.018118061015276535
812,0.018220410555642903
813,0.06718519484812409
814,0.01822063483079482
815,0.08101177183850478
816,0.014939411415166325
817,0.248972455077518
818,0.014936871220425684
819,0.007456336766681597
820,0.018220432121838465
821,0.018220423750502607
822,0.5354480460942372
823,0.06719713834466695
824,0.004343020458533612
825,0.08101186275067793
826,0.5353993966023728
827,0.0015790503174104532
828,0.01822042122977079
829,0.007456336766681597
830,0.01822042350887399
831,0.585140256724103
832,0.01822043519681251
833,0.018219221004658
834,0.01822049882508653
835,0.08101175287197519
836,0.08101175316915292
837,0.018216262702303136
838,0.014936438175518551
839,0.0043430239703810694
840,0.004343735031250986
841,0.018220538277029425
842,0.014936450339368293
843,0.001579050317410452
844,0.004343052357586092
845,0.10730037257073814
846,0.0015790503174104532
847,0.004343137502287403
848,0.01493649016744416
849,0.01822051329657246
850,0.014936446016891109
851,0.004343735710105889
852,0.014936481854289202
853,0.5851396522158555
854,0.5354083075665595
855,0.014940271406759298
856,0.2507910070163033
857,0.018220637134893056
858,0.5354010062928368
859,0.014930413601572934
860,0.018220449435414086
861,0.5354015075948756
862,0.014936548108267639
863,0.0182248467112946
864,0.020298737597301796
865,0.020299101884170567
866,0.01822045293240976
867,0.014936438111071159
868,0.018220459771193697
869,0.01822560505965214
870,0.018220422718739457
871,0.02029873688805676
872,0.018220647171087536
873,0.08095512750410402
874,0.0015790503174104532
875,0.0015790503174104532
876,0.10730037257073814
877,0.014936725828806079
878,0.5353985632301969
879,0.01493996915436001
880,0.007456336766681597
881,0.004354131307084466
882,0.24900861419181314
883,0.004343097743810906
884,0.020304394641386333
885,0.0015790503174104532
886,0.014937122891282116
887,0.0015790503174104532
888,0.0015790503174104532
889,0.018220632157743007
890,0.535398465578097
891,0.020302443896537303
892,0.0015790503174104532
893,0.0015790503174104532
894,0.014936444117417277
895,0.020298759880028005
896,0.00434380817100121
897,0.0015790503174104532
898,0.007456336766681597
899,0.018229536238786367
900,0.014937763264824752
901,0.014947917619610769
902,0.020298714253853704
903,0.25490742028080093
904,0.10730037257073814
905,0.004343028957726951
906,0.014936438584360258
907,0.01822042300956319
908,0.5851844596327884
909,0.01822042081560031
910,0.004343015104646421
911,0.0043430175543302816
912,0.007456336766681597
913,0.08101175426173952
914,0.004343017585969187
915,0.0015790503174104532
916,0.0015790503174104532
917,0.004343014442203026
918,0.01493644110531973
919,0.020298782782795705
920,0.5851398749836129
921,0.018220504781201734
922,0.02029873864754474
923,0.018226329794036704
924,0.01822042123684694
925,0.10730037257073814
926,0.0015790503174104532
927,0.24897241426376146
928,0.01822042334104158
929,0.018222605635558463
930,0.0015790503174104532
931,0.06718496063110624
932,0.014936498229676971
933,0.018220429529583405
934,0.5851396976783533
935,0.00434301680079023
936,0.0015790503174104532
937,0.004360864743989405
938,0.018220945415971402
939,0.10730037257073814
940,0.06718493112491897
941,0.018220452933012676
942,0.01493643866002181
943,0.018220197604941868
944,0.018220945416963737
945,0.08101188107702607
946,0.36343792633015004
947,0.014937641739774743
948,0.014936442537113776
949,0.004343017622909974
950,0.014938722562560307
951,0.018220632157676393
952,0.0015790503174104532
953,0.020298749738747034
954,0.0015790503174104532
955,0.004343008975268039
956,0.014936441083251872
957,0.5353984664712022
958,0.06718494042688723
959,0.018221311906458808
960,0.014936450831981009
961,0.01822060648366147
962,0.06719561487240504
963,0.018220423669550203
964,0.0015790503174104532
965,0.08101188143482761
966,0.0669490948990576
967,0.014943390371811395
968,0.020298792271559184
969,0.01823061500067967
970,0.014936450698267156
971,0.014936453357863937
972,0.014942377711537752
973,0.014940392109496327
974,0.0015790503174104532
975,0.08101204382104803
976,0.5353984251385907
977,0.01822234128825172
978,0.1073003725707382
979,0.2489870431170052
980,0.004343013555193674
981,0.014936445863406056
982,0.018220825593027967
983,0.014939244147494016
984,0.01822040515664482
985,0.004343020989525286
986,0.2489729390537771
987,0.014936449751310501
988,0.08102083643908163
989,0.08101145846896182
990,0.10730037257073814
991,0.10730037257073823
992,0.007456336766681603
993,0.018220423286112626
994,0.004343834661841797
995,0.0015790503174104532
996,0.01822263314485988
997,0.01493653287965244
998,0.0671851308346347
999,0.018227691785587245
1000,0.5851426156958354
1001,0.8662942593932763
1002,0.0785545624436518
1003,0.017631234297223797
1004,0.5769923083552739
1005,0.5224509864411285
1006,0.5769923082771286
1007,0.07855456071983652
1008,0.5769923082259507
1009,0.0640004792306844
1010,0.24038985546733166
1011,0.5769923083430704
1012,0.5224509756094566
1013,0.5769923083119358
1014,0.5769923083288131
1015,0.07855456024167971
1016,0.06400047922421906
1017,0.5769923083119435
1018,0.07855456023744675
1019,0.07855456025821841
1020,0.5769923101021153
1021,0.5224509782041827
1022,0.5769923082916418
1023,0.5224509784836596
1024,0.5769923082259507
1025,0.5769923105731838
1026,0.07855456076972296
1027,0.014190799625570126
1028,0.5769923100693122
1029,0.07855456058686734
1030,0.06400047921644482
1031,0.5769923082259507
1032,0.06400047977683662
1033,0.017631234133743977
1034,0.5224509784836596
1035,0.5769923082771286
1036,0.5769923083119358
1037,0.5769923099310724
1038,0.5769923100693122
1039,0.522450975629397
1040,0.5769923099856232
1041,0.5769923099310724
1042,0.5224509784300607
1043,0.5224509755017108
1044,0.5769923100693122
1045,0.5769923101021153
1046,0.5769923083119358
1047,0.0785545602525211
1048,0.014190799418385249
1049,0.240389857374056
1050,0.01763123414090811
1051,0.06400047921088507
1052,0.5224509755861612
1053,0.01763123414090811
1054,0.5224509755017108
1055,0.5769923083430704
1056,0.017631234139732655
1057,0.5224509779156736
1058,0.5769923210872778
1059,0.5769923101021153
1060,0.5769923083552739
1061,0.01763123414190109
1062,0.004146743150657566
1063,0.5769923082259507
1064,0.5769923083288131
1065,0.5769923083552739
1066,0.01939542553413351
1067,0.5224509782041827
1068,0.06400047923614599
1069,0.017631234264414878
1070,0.5769923100309893
1071,0.5224509778901165
1072,0.5769923101021153
1073,0.5769923097545016
1074,0.24038985548055397
1075,0.5224509755017108
1076,0.8662942557685844
1077,0.014190799266239024
1078,0.5769923082259507
1079,0.24038985718865283
1080,0.5769923083119358
1081,0.5769923105348218
1082,0.00414674315095346
1083,0.5769923100693122
1084,0.01763123414190109
1085,0.5769923083430704
1086,0.5769923082259507
1087,0.004146743192512302
1088,0.8386217738131863
1089,0.06400047885693895
1090,0.5769923101021153
1091,0.5769923098921318
1092,0.017631234142751067
1093,0.07855456066833784
1094,0.5224509754180885
1095,0.5224509755254249
1096,0.5224509781405555
1097,0.2403898554518716
1098,0.8662942564765184
1099,0.5769923082259507
1100,0.5769923097545016
1101,0.0785545607601566
1102,0.522450975629397
1103,0.5769923082771286
1104,0.8662942565872683
1105,0.5769923099310724
1106,0.01763123426213022
1107,0.24038985534037316
1108,0.01419079940263002
1109,0.5224509784300607
1110,0.06400047989743422
1111,0.5769923083119358
1112,0.5224509789265332
1113,0.5769923097545016
1114,0.5224509755117454
1115,0.240389857374056
1116,0.014190799275417831
1117,0.5224509755862183
1118,0.5769923083430704
1119,0.5769923100693122
1120,0.007456336766681603
1121,0.5224509784300607
1122,0.5769923101021153
1123,0.5769923083119358
1124,0.5769923082916418
1125,0.5769923083288131
1126,0.5224509783674427
1127,0.2403898554673257
1128,0.017631234133743977
1129,0.5224509782933164
1130,0.5769923098396561
1131,0.01763123424978997
1132,0.5224509782933164
1133,0.07855456024167971
1134,0.004146743193307651
1135,0.5224509752482517
1136,0.01763123414090811
1137,0.5769923100309893
1138,0.06400047920780867
1139,0.017631234256301438
1140,0.017631234142751067
1141,0.06400047986537463
1142,0.0176312341373084
1143,0.5224509876284141
1144,0.5769923083552739
1145,0.28822805561705006
1146,0.5769923100309893
1147,0.5224509784300607
1148,0.5224509754180885
1149,0.0176312341373084
1150,0.10730037257073806
1151,0.5769923099310724
1152,0.017631234259461104
1153,0.06400047924082099
1154,0.5769923082916418
1155,0.017631234259461104
1156,0.576992312355997
1157,0.01763123426136245
1158,0.5769923100693122
1159,0.5769923098729823
1160,0.5769923083552739
1161,0.576992312253019
1162,0.01939542552997969
1163,0.5769923083552739
1164,0.07855456022252019
1165,0.5769923083552739
1166,0.522450975629397
1167,0.5224509752482517
1168,0.5224509755254249
1169,0.5769923099856232
1170,0.5224509781405555
1171,0.5224509783674427
1172,0.24038985534042762
1173,0.5769923083430704
1174,0.8662942553258426
1175,0.019395425724348932
1176,0.5769923099310724
1177,0.5224509782933164
1178,0.5769923100309893
1179,0.8662942566380263
1180,0.5769923083430704
1181,0.014190799276689477
1182,0.5224509781405555
1183,0.5224509783674427
1184,0.5769923083119358
1185,0.5769923100693122
1186,0.5769923082646466
1187,0.5769923082916418
1188,0.5769923083430704
1189,0.01763123414190109
1190,0.5224509782041827
1191,0.017631234139732655
1192,0.5769923082916418
1193,0.019395425535726724
1194,0.07855456026023863
1195,0.5224509774592553
1196,0.5769923083384426
1197,0.5224509754180885
1198,0.5769923082916418
1199,0.017631234240204307
1200,0.014190799275420453
1201,0.24897241523226354
1202,0.24897243865620725
1203,0.014936438268937766
1204,0.5867633204352899
1205,0.018220420581627022
1206,0.004343016662002988
1207,0.014936446865939812
1208,0.0015790503174104532
1209,0.007456336766681597
1210,0.014936443130991364
1211,0.01493643826893778
1212,0.06735045569994651
1213,0.001579050317410452
1214,0.0015790503174104532
1215,0.018220420581626973
1216,0.007456336766681597
1217,0.0015790503174104532
1218,0.5353984104340745
1219,0.5353984463825905
1220,0.0043430166620011595
1221,0.2530817178603291
1222,0.018220813625583216
1223,0.018220451931021377
1224,0.014936438268937922
1225,0.014936440170470983
1226,0.014190936234266078
1227,0.5851398718668331
1228,0.018220420581626973
1229,0.004349397713465183
1230,0.018220420581626973
1231,0.0043430169255144835
1232,0.018220421281794467
1233,0.06718494271685795
1234,0.014936438268937794
1235,0.06718494271685775
1236,0.018405067468267557
1237,0.020298737561585692
1238,0.018220422882552035
1239,0.007456336766681603
1240,0.08101174850640365
1241,0.014936446255157313
1242,0.588841777492262
1243,0.5883265292531268
1244,0.018220421105332438
1245,0.018220420581626987
1246,0.014936441485396646
1247,0.018220420579575496
1248,0.0810117574790667
1249,0.0015790503174104532
1250,0.0015790503174104532
1251,0.0015790503174104532
1252,0.007456336766681597
1253,0.0015790503174104532
1254,0.004343016662002988
1255,0.007456336766681603
1256,0.24897241523226313
1257,0.014936438268937808
1258,0.0015790503174104532
1259,0.0015790503174104532
1260,0.004343016662003099
1261,0.0015790503174104532
1262,0.018241796915932605
1263,0.007456336766681597
1264,0.018220423423853
1265,0.01822042197448191
1266,0.020298737561585886
1267,0.5851398718667655
1268,0.5851398919521336
1269,0.004343016662002981
1270,0.004343016662002981
1271,0.020298746855759952
1272,0.0015790503174104532
1273,0.01822043008523953
1274,0.08101174267431616
1275,0.0015790503174104532
1276,0.5851398911733139
1277,0.004343017187296719
1278,0.0015790503174104532
1279,0.06732459022766923
1280,0.06718494271675003
1281,0.004343016662002984
1282,0.01822042079498998
1283,0.01493643826893778
1284,0.004343016662002981
1285,0.004343017313045023
1286,0.08101177146237945
1287,0.018220420581627022
1288,0.007456336766681597
1289,0.018220422517240206
1290,0.004343016662002977
1291,0.0015790503174104532
1292,0.014936438268937794
1293,0.004343016662002973
1294,0.01832903094658737
1295,0.01839794756089788
1296,0.004343017006601445
1297,0.02029874008425671
1298,0.0043430166620030105
1299,0.014936438268937794
1300,0.10730037257073814
1301,0.01493643826893782
1302,0.08101174180544077
1303,0.5353984453447795
1304,0.007456336766681597
1305,0.007456336766681597
1306,0.08101174267431618
1307,0.06718494271685775
1308,0.014936438268980657
1309,0.0043430172518169555
1310,0.01822042486670671
1311,0.018220420581626973
1312,0.014936438268937794
1313,0.0015790503174104532
1314,0.020298737561585886
1315,0.08101174447867655
1316,0.014936438268937766
1317,0.018220423470998833
1318,0.8701238338782092
1319,0.10730037257073811
1320,0.0015790503174104532
1321,0.5851398792493248
1322,0.014936438268937794
1323,0.018220423400557417
1324,0.014936438268938132
1325,0.014936442842918979
1326,0.004343016661781345
1327,0.08101174266569061
1328,0.007456336766681597
1329,0.020298737561579423
1330,0.06718495033728973
1331,0.5354248974449527
1332,0.018220421994422538
1333,0.014949001566344747
1334,0.018225349092383904
1335,0.020298741659110664
1336,0.014936438268937638
1337,0.020298744808867588
1338,0.0015790503174104532
1339,0.08101174267431599
1340,0.014936438268937808
1341,0.2489724152322641
1342,0.001579050317410452
1343,0.08101176089956649
1344,0.08101174267431707
1345,0.020298740435296773
1346,0.08101176900651282
1347,0.5377469996441823
1348,0.014936438268937896
1349,0.014937084000543556
1350,0.014936438268937847
1351,0.018220421120603007
1352,0.014936444006831447
1353,0.10730037257073806
1354,0.06718494271685903
1355,0.08101174267431607
1356,0.007456336766681597
1357,0.067184983270278
1358,0.007456336766681597
1359,0.0015790503174104532
1360,0.08101176290319814
1361,0.018220435160869186
1362,0.01822042058163096
1363,0.0671849510379659
1364,0.0043580201076284086
1365,0.5851398718663794
1366,0.018220420581627105
1367,0.06781854949719247
1368,0.01823093430757291
1369,0.01493644273868955
1370,0.06718494271685903
1371,0.020298737561585675
1372,0.018220420581547714
1373,0.020298738633884365
1374,0.004343017044795856
1375,0.018220423622463462
1376,0.0015790503174104532
1377,0.10730037257073814
1378,0.08101174267431596
1379,0.014936440479594073
1380,0.01510186455969992
1381,0.5353987366367935
1382,0.018220420830556246
1383,0.020298740474920307
1384,0.007456336766681597
1385,0.004343018389118301
1386,0.0015790503174104532
1387,0.018226567109233743
1388,0.5353985085256939
1389,0.081011796102091
1390,0.5353983804330357
1391,0.018220429367355368
1392,0.08101175012020553
1393,0.0015790503174104532
1394,0.03445421624418006
1395,0.014936440549983436
1396,0.014936441602601113
1397,0.01822042716775239
1398,0.018220420581626956
1399,0.0015790503174104532
1400,0.5353984104340741
1401,0.018220421691709107
1402,0.01493643826894464
1403,0.001579050317410452
1404,0.01493643826893778
1405,0.01493643826893778
1406,0.0015790503174104532
1407,0.0015790503174104532
1408,0.535398422011566
1409,0.018220420581626973
1410,0.018220422452162793
1411,0.018220420581626973
1412,0.018220420802354954
1413,0.585139902327229
1414,0.018220421773835562
1415,0.10730037257073814
1416,0.018220420581626973
1417,0.01822042177458974
1418,0.0015790503174104504
1419,0.018220421938117827
1420,0.018220422184195638
1421,0.06718499377435351
1422,0.014936438268939598
1423,0.5851399201505957
1424,0.08101174267431595
1425,0.007456336766681597
1426,0.0015790503174104532
1427,0.06718494271685799
1428,0.0671849490677267
1429,0.0015790503174104532
1430,0.020298737561607657
1431,0.018288964629706337
1432,0.0015790503174104532
1433,0.535398410434075
1434,0.24897243363008195
1435,0.5851398718667656
1436,0.020298737561585664
1437,0.004343016662002981
1438,0.014936439789908546
1439,0.018220420581626963
1440,0.018220421673481774
1441,0.10730037257073811
1442,0.004343017067095525
1443,0.01493643970277033
1444,0.0015790503174104532
1445,0.0015790503174104532
1446,0.06718494739018765
1447,0.00434301749816342
1448,0.08101175129670457
1449,0.08101174267431595
1450,0.014936438927416031
1451,0.018220421713546375
1452,0.24922057857819868
1453,0.014936441488713363
1454,0.004343016842163341
1455,0.01822042107481877
1456,0.014936439095335445
1457,0.0015790503174104532
1458,0.0015790503174104532
1459,0.5353984577263067
1460,0.0015790503174104532
1461,0.014936438268937766
1462,0.5851398869999194
1463,0.02029874114877114
1464,0.0015790503174104532
1465,0.0015790503174104532
1466,0.10730037257073814
1467,0.5851398718667659
1468,0.0015790503174104532
1469,0.014957103832568335
1470,0.018220420581626973
1471,0.0671849427168579
1472,0.007456336766681603
1473,0.0015790503174104532
1474,0.018220421321621917
1475,0.014936438268944354
1476,0.014936438268937766
1477,0.0043430167326781195
1478,0.020334271595508845
1479,0.020298738440979007
1480,0.018220421772914986
1481,0.018220421772416836
1482,0.0015790503174104532
1483,0.020298739541018317
1484,0.5353984369441138
1485,0.08101174267431607
1486,0.001579050317410452
1487,0.014936438268937794
1488,0.018220420581626987
1489,0.014936438524953114
1490,0.08101174476585606
1491,0.0015790503174104532
1492,0.10730037257073814
1493,0.004343016851658808
1494,0.018220420581626973
1495,0.5851398718667654
1496,0.018220420581626987
1497,0.0671849490753844
1498,0.018220421418208947
1499,0.0015790503174104532
1500,0.014936438007858077
1501,0.2489724508577054
1502,0.007456336766681597
1503,0.014936438940280123
1504,0.0015790503174104532
1505,0.0015790503174104532
1506,0.007456336766681603
1507,0.0015790503174104532
1508,0.0671849427168783
1509,0.018220421937238437
1510,0.01494560544817871
1511,0.5357448089109438
1512,0.535398410434074
1513,0.01822042285554905
1514,0.06718494271685768
1515,0.018220421673481774
1516,0.08101174267431595
1517,0.001579050317410452
1518,0.10730037257073811
1519,0.08101174722876962
1520,0.007456336766681597
1521,0.018220426899450803
1522,0.5353984290917141
1523,0.014936439973310059
1524,0.004343016662002981
1525,0.0015790503174104532
1526,0.0810117473945452
1527,0.0015790503174104532
1528,0.004343016662002981
1529,0.06718494271685814
1530,0.06718494674623375
1531,0.007456336766681597
1532,0.0015790503174104532
1533,0.018220421772600675
1534,0.08101174485700696
1535,0.3634379263301502
1536,0.018220420581626956
1537,0.5353984915919806
1538,0.004343017074195727
1539,0.014936438268937794
1540,0.004343016662002981
1541,0.0182204209957265
1542,0.018220420849480022
1543,0.08101174730437374
1544,0.018220420581626956
1545,0.0015790503174104532
1546,0.10730037257073814
1547,0.0015790503174104532
1548,0.08101174485666719
1549,0.014936438268937766
1550,0.018220421940112877
1551,0.004343017073782071
1552,0.248972426395585
1553,0.01822042272371139
1554,0.0015790503174104532
1555,0.018220420988928454
1556,0.08101174267431614
1557,0.0015790503174104532
1558,0.08101174267431595
1559,0.5851398718667659
1560,0.018220431091604674
1561,0.5851398718667656
1562,0.018274231136422528
1563,0.0015790503174104532
1564,0.06718494906618394
1565,0.5851398718667655
1566,0.020298737561585713
1567,0.01822042612860776
1568,0.014936441228640577
1569,0.014936440983552422
1570,0.018220421074814742
1571,0.0015790503174104532
1572,0.01822042157137564
1573,0.014936438268937766
1574,0.004343016662002988
1575,0.0015790503174104532
1576,0.01493643975680338
1577,0.2489724152322633
1578,0.018286328652848197
1579,0.018220421772452238
1580,0.0015790503174104532
1581,0.018220421300020495
1582,0.10730037257073814
1583,0.014936438268937766
1584,0.01822042174559623
1585,0.535398410434074
1586,0.0810117514352674
1587,0.007456336766681597
1588,0.0015790503174104532
1589,0.014936440357795483
1590,0.014936439755378526
1591,0.01824257486940992
1592,0.5353984104340743
1593,0.5851399580098047
1594,0.004343017067033384
1595,0.004343016662002977
1596,0.014936439832922995
1597,0.5851398850177301
1598,0.020298737561585782
1599,0.08101175382181103
1600,0.014936441082608753
1601,0.10730037257073814
1602,0.24038999598445676
1603,0.24038987162557132
1604,0.014190799271841316
1605,0.522450975586454
1606,0.0176312341186309
1607,0.07855456030267376
1608,0.019395425606358156
1609,0.10730037257073823
1610,0.019395425479056486
1611,0.5224509781784511
1612,0.014190799335254722
1613,0.10730037257073811
1614,0.06400047977501279
1615,0.24038985525639503
1616,0.0015790503174104532
1617,0.014190799313072436
1618,0.0785545785966436
1619,0.014191407431632573
1620,0.007456336766681603
1621,0.017631234172840984
1622,0.017631273783637675
1623,0.10730037257073802
1624,0.01939543450604845
1625,0.0015790503174104532
1626,0.5769923149255555
1627,0.004146743278566673
1628,0.014191170643632674
1629,0.5224509748803066
1630,0.004146743164326065
1631,0.01763123503062204
1632,0.07855522196421032
1633,0.014190809992166356
1634,0.5769924088873198
1635,0.01763123706020765
1636,0.10730037257073814
1637,0.5224509776416616
1638,0.06400047979738623
1639,0.004146743153299641
1640,0.014190807878085191
1641,0.019395425935598988
1642,0.06400049808848177
1643,0.06400048070060181
1644,0.5224509859871043
1645,0.0015790503174104532
1646,0.01419080177880654
1647,0.017631234140922603
1648,0.0640004876590866
1649,0.007456336766681603
1650,0.017631234166323635
1651,0.06400048921224355
1652,0.10730037257073823
1653,0.5769923099403481
1654,0.5224509778510955
1655,0.06400047922424953
1656,0.07855456026298421
1657,0.5769923378511043
1658,0.017631234489416985
1659,0.019395434343629617
1660,0.0015790503174104532
1661,0.014190801371678458
1662,0.004146743872402564
1663,0.24038988374986328
1664,0.017631235842517985
1665,0.014190800014649134
1666,0.014190802005923766
1667,0.007456336766681609
1668,0.014190800355448188
1669,0.017631234099517324
1670,0.06400051787568276
1671,0.240389856815479
1672,0.0193954257230725
1673,0.0041467431732701
1674,0.06400047905607123
1675,0.5224513718577578
1676,0.0015790503174104532
1677,0.017631243266144528
1678,0.014190799946436478
1679,0.01419079931484295
1680,0.017631235031390077
1681,0.014190809989771925
1682,0.017631234185864597
1683,0.01939543450821269
1684,0.017631238222890012
1685,0.01763127495355749
1686,0.004146757111882103
1687,0.0015790503174104532
1688,0.017631234384582136
1689,0.019395425959727364
1690,0.017631234137571998
1691,0.07855682639793174
1692,0.5769923118133744
1693,0.001579050317410452
1694,0.24038985694036402
1695,0.017631234183833413
1696,0.0785545602189511
1697,0.017631234136180677
1698,0.014190799250183767
1699,0.5769923118274691
1700,0.019395425669089018
1701,0.0785545670344752
1702,0.24516277494820832
1703,0.08101190654112808
1704,0.576992308770661
1705,0.01763123937144292
1706,0.014190799570649377
1707,0.5224509789307195
1708,0.0041467431893860065
1709,0.004146743264805027
1710,0.5769924467463822
1711,0.01419079945806081
1712,0.014190850997153396
1713,0.017631234172840984
1714,0.06400047995271631
1715,0.01763123441071975
1716,0.017631266418312298
1717,0.014190804164637088
1718,0.06400049706635891
1719,0.017631238608377967
1720,0.5769924933892189
1721,0.0015790503174104532
1722,0.017631240686961043
1723,0.07855456780217968
1724,0.017631234224980082
1725,0.017631291235049588
1726,0.01419079924883762
1727,0.522450977653665
1728,0.007456336766681603
1729,0.07855456151064644
1730,0.0015790503174104532
1731,0.07855590347096986
1732,0.5769923097505029
1733,0.1073003725707382
1734,0.0015790503174104532
1735,0.01763123709005271
1736,0.01419079927184062
1737,0.017631521120253513
1738,0.0640343532768496
1739,0.014190799234744833
1740,0.0640004790679309
1741,0.5769923082887335
1742,0.017631237622667863
1743,0.007456336766681597
1744,0.0785545893141088
1745,0.0176312346875077
1746,0.5224510535825018
1747,0.017631234185922596
1748,0.06400047948439572
1749,0.0015790503174104532
1750,0.017631238228572984
1751,0.004146743219966453
1752,0.06400047916160133
1753,0.5769923131304351
1754,0.24038987103496212
1755,0.00745633676668159
1756,0.014190804998888272
1757,0.01419079933308735
1758,0.10730037257073811
1759,0.0015790503174104547
1760,0.06400082307034319
1761,0.5769923117657939
1762,0.2403898555566504
1763,0.0015790503174104547
1764,0.07855459239493005
1765,0.017631262363102706
1766,0.004146743878584856
1767,0.5769986953245909
1768,0.01763210734560755
1769,0.014190799637055804
1770,0.06400049824210455
1771,0.017631267343525353
1772,0.01763123418470577
1773,0.017631238706517893
1774,0.014190813167883712
1775,0.014190799515370013
1776,0.004146743172283927
1777,0.24038985740946645
1778,0.07855456630981834
1779,0.014190799359799116
1780,0.004146743227034792
1781,0.5224510908579585
1782,0.1073003725707382
1783,0.24038985562581053
1784,0.0176312425188792
1785,0.5769929043644147
1786,0.0015790503174104532
1787,0.014190799566261823
1788,0.004146744579456585
1789,0.0015790503174104532
1790,0.014190799266047553
1791,0.0041467431599600925
1792,0.017631235983548692
1793,0.004146776223097899
1794,0.0041467766350354995
1795,0.06400051102584553
1796,0.017631255909364055
1797,0.017631234140920604
1798,0.019395425521905544
1799,0.0015790503174104532
1800,0.00414677943956762
1801,0.24897391856925585
1802,0.24897296132928948
1803,0.06718570336675463
1804,0.10730037257073814
1805,0.004343033121235886
1806,0.24897242560542274
1807,0.0015790503174104532
1808,0.014936438534807054
1809,0.014936441860097363
1810,0.0015790503174104532
1811,0.018220393625980408
1812,0.018220423269194257
1813,0.06718518856471126
1814,0.018220630788931595
1815,0.08101177164286612
1816,0.014939322103800364
1817,0.24897245474704208
1818,0.014936858535557
1819,0.007456336766681597
1820,0.018220431914105037
1821,0.018220423693723963
1822,0.5354481309234161
1823,0.06719680343459175
1824,0.004343020355875356
1825,0.08101186088325872
1826,0.5353993984564325
1827,0.0015790503174104532
1828,0.018220421220068575
1829,0.007456336766681597
1830,0.018220423508081337
1831,0.5851402579228965
1832,0.01822043502580164
1833,0.018220422933001277
1834,0.018220475378963992
1835,0.0810117529410415
1836,0.08101175305149705
1837,0.018220427337136268
1838,0.01493643910652561
1839,0.0043430237713729045
1840,0.004343712701703412
1841,0.018220536154752987
1842,0.014936449997007798
1843,0.0015790503174104532
1844,0.004343046813527003
1845,0.10730037257073814
1846,0.0015790503174104532
1847,0.0043431341070792875
1848,0.014936488694763354
1849,0.018220511633843972
1850,0.014936445808918427
1851,0.004343716199830676
1852,0.014936480626844882
1853,0.5851399312122261
1854,0.535408322472716
1855,0.014940162363389043
1856,0.2507682709600785
1857,0.01822063305018674
1858,0.5354010112764043
1859,0.014936448311033666
1860,0.01822044891803513
1861,0.5354015134417414
1862,0.014936545012974771
1863,0.01822473303410308
1864,0.02029873828111272
1865,0.0202990920362611
1866,0.01822045235459737
1867,0.014936438539404979
1868,0.018220459065569697
1869,0.018225509565499235
1870,0.018220422680493512
1871,0.020298738052618944
1872,0.018220643064740007
1873,0.08101177085578944
1874,0.0015790503174104532
1875,0.0015790503174104532
1876,0.10730037257073814
1877,0.014936717317089097
1878,0.5353985635257
1879,0.014939870053357727
1880,0.007456336766681597
1881,0.004353837378280061
1882,0.2490081086744312
1883,0.004343095483342805
1884,0.020304245936773956
1885,0.001579050317410452
1886,0.014937103559594638
1887,0.0015790503174104532
1888,0.0015790503174104532
1889,0.018220628165914375
1890,0.535398466068737
1891,0.02030234666230294
1892,0.0015790503174104532
1893,0.0015790503174104532
1894,0.01493644395258378
1895,0.020298759294591358
1896,0.004343786727972005
1897,0.0015790503174104532
1898,0.007456336766681603
1899,0.018229369547286215
1900,0.014937723210691404
1901,0.014947596751537806
1902,0.020298743794449584
1903,0.25490740598645373
1904,0.10730037257073814
1905,0.004343028626680367
1906,0.014936438576936587
1907,0.018220422975938476
1908,0.5851845838427963
1909,0.018220420812659396
1910,0.004343017843701874
1911,0.004343017534318032
1912,0.007456336766681603
1913,0.08101175408090174
1914,0.004343017563623796
1915,0.0015790503174104532
1916,0.0015790503174104532
1917,0.0043430177790035685
1918,0.014936441025510347
1919,0.02029878512194818
1920,0.5851398750117118
1921,0.01822050327056129
1922,0.020298738622230108
1923,0.01822622181167509
1924,0.01822042122693677
1925,0.10730037257073814
1926,0.0015790503174104532
1927,0.2489724210735561
1928,0.01822042331595154
1929,0.01822256610903734
1930,0.0015790503174104532
1931,0.06718496018003718
1932,0.014936496538707544
1933,0.018220429368155176
1934,0.5851399539245229
1935,0.004343016797612108
1936,0.001579050317410452
1937,0.004360398790090329
1938,0.018220935968319668
1939,0.10730037257073811
1940,0.06718500780417745
1941,0.01822045235459737
1942,0.014936438652289677
1943,0.018220594957141005
1944,0.018220935968319668
1945,0.08101187891598169
1946,0.36343792633015026
1947,0.014937605310218833
1948,0.014936442452438173
1949,0.004343017659039357
1950,0.014938621300641752
1951,0.018220628165914375
1952,0.0015790503174104532
1953,0.020298749419669637
1954,0.0015790503174104532
1955,0.004343018016088039
1956,0.014936441025510347
1957,0.5353984667718179
1958,0.06718494583148912
1959,0.01822129400509283
1960,0.014936450477176632
1961,0.01822060297148818
1962,0.06719534402338737
1963,0.01822042364754855
1964,0.0015790503174104532
1965,0.08101188038186816
1966,0.06718518759721682
1967,0.01494314402463986
1968,0.020298790844881297
1969,0.01823042979127321
1970,0.014936450347236556
1971,0.014936452931772301
1972,0.014939322103800364
1973,0.014940281230350079
1974,0.001579050317410452
1975,0.08101203910550653
1976,0.535398425206152
1977,0.018222306435146742
1978,0.10730037257073814
1979,0.24898680891086386
1980,0.004343018678175666
1981,0.014936445647843122
1982,0.01822081832006759
1983,0.01493916474254048
1984,0.018220427263955542
1985,0.004343020872234782
1986,0.24897293181982855
1987,0.014936449529651721
1988,0.08102069287866973
1989,0.08101181324621126
1990,0.10730037257073814
1991,0.10730037257073814
1992,0.007456336766681597
1993,0.018220423269194257
1994,0.004343812507718949
1995,0.0015790503174104532
1996,0.01822259313066625
1997,0.014936530208126297
1998,0.06718512601796994
1999,0.018224830848316713
2000,0.5851426239088139
2001,0.8750000029278985
2002,0.08433738131749331
2003,0.019021739406949446
2004,0.5957446848035378
2005,0.5957446873505977
2006,0.5957446859148182
2007,0.08433735100289734
2008,0.5957446857857671
2009,0.08433735066497526
2010,0.45714285714285724
2011,0.5957446848035377
2012,0.5957446848035377
2013,0.5957446848035377
2014,0.5957446848035377
2015,0.08433735066497529
2016,0.0843373506649754
2017,0.5957453547212411
2018,0.08433735102131419
2019,0.08433735066383387
2020,0.5957446858573833
2021,0.5957446858573832
2022,0.5957446848035377
2023,0.5957446858573832
2024,0.5957446857857671
2025,0.5957446844198826
2026,0.08433735100289734
2027,0.019021739469687382
2028,0.5957446858573832
2029,0.08433735126083573
2030,0.08433735066497537
2031,0.5957446857857669
2032,0.084337351080573
2033,0.01902173951277918
2034,0.595744685857383
2035,0.5957446859148182
2036,0.5957446848035377
2037,0.5957446858573832
2038,0.5957446858573832
2039,0.5957446848035377
2040,0.5957446858573833
2041,0.5957446858573832
2042,0.595744685857383
2043,0.5957446859148182
2044,0.5957446858573832
2045,0.5957446858573832
2046,0.5957446848035378
2047,0.08433735066497526
2048,0.01902173951832806
2049,0.4571428571428571
2050,0.019021739436675338
2051,0.0843373510213142
2052,0.5957446848035377
2053,0.019021739436675334
2054,0.5957446859148182
2055,0.5957446848035377
2056,0.019021739436675327
2057,0.595744686099623
2058,0.5957446894756306
2059,0.595744685857383
2060,0.5957446848035377
2061,0.01902173943667533
2062,0.010958904109589034
2063,0.5957446857857671
2064,0.5957446848035376
2065,0.5957446848035377
2066,0.05
2067,0.595744685857383
2068,0.08433735066497539
2069,0.01902173951832805
2070,0.5957446858573833
2071,0.5957446860919223
2072,0.5957446858573832
2073,0.5957446860996232
2074,0.45714285714285713
2075,0.5957446859148182
2076,0.875000002299719
2077,0.019021739512779186
2078,0.5957446857857671
2079,0.45714285714285724
2080,0.5957446848035376
2081,0.5957446844198825
2082,0.010958904109589034
2083,0.5957446858573833
2084,0.01902173943667534
2085,0.5957446848035377
2086,0.5957446857857671
2087,0.010958904109589043
2088,0.8750000022736347
2089,0.08433735044752046
2090,0.5957446858573833
2091,0.5957446868089853
2092,0.01902173943667532
2093,0.08433735108057297
2094,0.595744685785767
2095,0.5957446848035379
2096,0.5957446868089851
2097,0.45714285714285724
2098,0.8750000023836487
2099,0.595744685785767
2100,0.595744686099623
2101,0.08433745149233954
2102,0.5957446848035378
2103,0.5957446859148183
2104,0.8750000022736347
2105,0.5957446858573833
2106,0.01902173951832805
2107,0.4571428571428572
2108,0.019021739537096967
2109,0.5957446858573834
2110,0.08433735100289741
2111,0.5957446848035376
2112,0.5957446844198825
2113,0.5957446860996229
2114,0.5957446847999779
2115,0.4571428571428572
2116,0.019021778144780965
2117,0.5957478195575561
2118,0.5957446848035377
2119,0.5957446858573832
2120,0.03343023264171761
2121,0.5957446858573833
2122,0.5957446858573832
2123,0.5957446848035377
2124,0.5957446848035376
2125,0.5957446848035377
2126,0.5957446858573833
2127,0.4571428571428573
2128,0.01902173951277917
2129,0.5957446858573833
2130,0.5957446848467643
2131,0.01902173959205887
2132,0.5957446858573833
2133,0.08433735066497529
2134,0.010958904109589043
2135,0.5957446851044343
2136,0.019021739436675338
2137,0.5957446858573835
2138,0.08433735102085863
2139,0.01902173951832805
2140,0.01902173943667533
2141,0.08433735100289737
2142,0.019021739522778157
2143,0.5957446872980076
2144,0.5957446848035376
2145,0.3043478295616415
2146,0.5957446858573833
2147,0.5957446858573834
2148,0.5957446857857671
2149,0.01902173952277815
2150,0.36555360937024545
2151,0.5957446858573833
2152,0.01902173951832805
2153,0.08433735066497529
2154,0.5957446848035377
2155,0.019021739518328057
2156,0.5957446852296056
2157,0.019021739517750554
2158,0.5957446858573832
2159,0.5957446867994644
2160,0.5957446848035377
2161,0.5957446852296056
2162,0.05000000000000001
2163,0.5957446848035376
2164,0.08433735097993314
2165,0.5957446848035378
2166,0.595744684803538
2167,0.5957446851044343
2168,0.5957446848035377
2169,0.5957446858573832
2170,0.5957446868089851
2171,0.5957446858573834
2172,0.4571428571428574
2173,0.5957446848035378
2174,0.8750000014870413
2175,0.04999999999999996
2176,0.5957446858573833
2177,0.5957446858573834
2178,0.5957446858573833
2179,0.8750000022702497
2180,0.5957446848035377
2181,0.019021739436675327
2182,0.595744686808985
2183,0.5957446858573834
2184,0.5957446848035377
2185,0.5957446858573833
2186,0.5957446859125965
2187,0.5957446848035376
2188,0.5957446848035376
2189,0.01902173943667533
2190,0.5957446858573832
2191,0.019021739436675338
2192,0.5957446848035377
2193,0.05000000000000001
2194,0.08433735066497532
2195,0.5957446866617913
2196,0.5957446848012627
2197,0.5957446857857671
2198,0.5957446848035378
2199,0.019021739537096995
2200,0.01902198232152414
2201,0.45714285714285735
2202,0.45714285714285735
2203,0.019554590209588225
2204,0.6025104741529091
2205,0.019554592901076907
2206,0.010958904109589046
2207,0.01955459295091466
2208,0.0077763626312595925
2209,0.034759357716866356
2210,0.019554591816780535
2211,0.019554591507176155
2212,0.08653966138161004
2213,0.007776362695531239
2214,0.007776362967120075
2215,0.019554591003396994
2216,0.03475935507405822
2217,0.007061046157136668
2218,0.6025104665509828
2219,0.6025104802311874
2220,0.010958904109589043
2221,0.457142857142857
2222,0.019554891893201153
2223,0.01955468242875347
2224,0.019554591441166374
2225,0.019554590969518688
2226,0.0194527002918599
2227,0.6025132638790549
2228,0.01955459096761632
2229,0.010958904109589048
2230,0.019554590964056078
2231,0.01095890410958904
2232,0.019554590407138625
2233,0.08653847076543364
2234,0.019554590276481015
2235,0.08653846595359907
2236,0.019554591013193703
2237,0.049999999999999954
2238,0.019554592901155573
2239,0.03475866094588719
2240,0.0865384658954711
2241,0.019554595352894794
2242,0.6025104649939301
2243,0.60251046633909
2244,0.01955459051019701
2245,0.019554590432829127
2246,0.019554590936875893
2247,0.019554590278676818
2248,0.08653846883360859
2249,0.007524234237671062
2250,0.00752423639135537
2251,0.007776362791290224
2252,0.03589109120970986
2253,0.007524236467606439
2254,0.010958904109589046
2255,0.03475935638492641
2256,0.4571428571428573
2257,0.019554591481919983
2258,0.0077763627413368645
2259,0.007524236589166519
2260,0.010958904109589048
2261,0.007061045344892019
2262,0.019554590118631796
2263,0.0358910911445468
2264,0.019554590416088348
2265,0.01955459096761632
2266,0.050000000000000024
2267,0.6025104664281523
2268,0.6025104734512108
2269,0.010958904109589029
2270,0.010958904109589052
2271,0.05000000000000004
2272,0.007524236462360428
2273,0.01955460295345123
2274,0.08653847403474897
2275,0.007776363369248356
2276,0.6025104736273178
2277,0.010958904109589029
2278,0.007524236672409286
2279,0.08653846224007929
2280,0.08653846440373587
2281,0.010958904109589041
2282,0.0195545901365053
2283,0.019554591284174326
2284,0.01095890410958904
2285,0.010958904109589041
2286,0.08653847392551331
2287,0.01955459292757028
2288,0.03475935325327151
2289,0.0195545912628617
2290,0.010958904109589046
2291,0.0075242360045475925
2292,0.01955459131911028
2293,0.010958904109589041
2294,0.01955459180047196
2295,0.01955459145724339
2296,0.010958904109589043
2297,0.04999999999999996
2298,0.01095890410958904
2299,0.019554590967610135
2300,0.36555359860960684
2301,0.01955459150905631
2302,0.08653846830927171
2303,0.6025104734512109
2304,0.035891090620615726
2305,0.03475935755667158
2306,0.08653846356603918
2307,0.08653846548215963
2308,0.019555429561589257
2309,0.010958904109589038
2310,0.01955459292757028
2311,0.01955459014468195
2312,0.01955459096405606
2313,0.007524235822264192
2314,0.05000000000000003
2315,0.08653846232301161
2316,0.019554590380543344
2317,0.01955459041608835
2318,0.8780487833881203
2319,0.3732904632670452
2320,0.0075242364676049505
2321,0.6025104634955392
2322,0.019554590159035563
2323,0.01955459173875013
2324,0.0195546025750887
2325,0.0195545921227576
2326,0.010958904109589043
2327,0.08653846224977409
2328,0.03589109461248894
2329,0.05000000000000002
2330,0.08653846599025548
2331,0.6025104623364091
2332,0.019554590964056068
2333,0.019554590389368427
2334,0.019554590590895912
2335,0.05000000000000001
2336,0.01955459059446576
2337,0.05000000000000002
2338,0.007524235793122407
2339,0.08653846765476014
2340,0.01955459129725684
2341,0.45714285714285735
2342,0.007776362915169098
2343,0.08653847403474901
2344,0.08653846612708226
2345,0.05000000000000005
2346,0.08653847424576613
2347,0.6025104777671664
2348,0.019554592999221045
2349,0.019554984755618406
2350,0.019554592792221666
2351,0.019554590386001786
2352,0.019554592927570266
2353,0.3732904285917611
2354,0.08653846789054565
2355,0.08653846946308792
2356,0.034759357769977066
2357,0.08653847384221798
2358,0.034759355104941304
2359,0.007524236474939583
2360,0.08653846617201594
2361,0.019554591437391803
2362,0.019554778878712584
2363,0.08653846589547105
2364,0.010958904109589045
2365,0.6025105161520766
2366,0.019554598184925807
2367,0.08653846612708224
2368,0.019554590363434286
2369,0.01955459212278085
2370,0.08653846789054562
2371,0.049999999999999996
2372,0.019554592017111946
2373,0.05000000000000004
2374,0.010958904109589041
2375,0.01955459125269404
2376,0.007061045863576666
2377,0.36555359507484825
2378,0.08653846595357344
2379,0.019554590285348727
2380,0.019554590953459867
2381,0.6025104795855587
2382,0.019554590122650352
2383,0.05
2384,0.034759357700971445
2385,0.010958904109589041
2386,0.007776362893075679
2387,0.01955459090205688
2388,0.6025104981102807
2389,0.08653847373325714
2390,0.6025104661203626
2391,0.019554591015519047
2392,0.08653846311301841
2393,0.007524236631587773
2394,0.14606741484290447
2395,0.01955459065499065
2396,0.019554590936875883
2397,0.019554590592766208
2398,0.019554590381184813
2399,0.007524236192075138
2400,0.6025104732433202
2401,0.019554590630893303
2402,0.01955479656580645
2403,0.007776362841252637
2404,0.019554590642245722
2405,0.019554590631541257
2406,0.0075242366446389135
2407,0.007524236635182547
2408,0.6025104657504018
2409,0.019554590630893313
2410,0.019554591057792073
2411,0.019554590629722243
2412,0.01955459023854605
2413,0.6025104778195546
2414,0.01955459062977361
2415,0.36555359732818526
2416,0.019554590629708168
2417,0.019554590631369367
2418,0.0077763629333026125
2419,0.019554590855668248
2420,0.019554590926962167
2421,0.08653848597005318
2422,0.019554660676600704
2423,0.6025104879914527
2424,0.08653846456041688
2425,0.034759357610971334
2426,0.007524236104376928
2427,0.08653847214817025
2428,0.08653846456524537
2429,0.0075242363878594044
2430,0.05000000000000004
2431,0.01955459280489968
2432,0.007524236536298105
2433,0.6025104879929035
2434,0.45714285714285724
2435,0.602510469414129
2436,0.04999999999999999
2437,0.010958904109589046
2438,0.01955459063053383
2439,0.019554590630564545
2440,0.019554590630564538
2441,0.36555359736035137
2442,0.01095890410958904
2443,0.019554590631541257
2444,0.007776363315529645
2445,0.007524236548249012
2446,0.08653846456933116
2447,0.010958904109589043
2448,0.08653846726333539
2449,0.0865384645709078
2450,0.01955459022553095
2451,0.019554590632266663
2452,0.4571428571428571
2453,0.01955459183783851
2454,0.010958904109589045
2455,0.019554590228719856
2456,0.019554590377353614
2457,0.007524235574049406
2458,0.007776362678266383
2459,0.602510477711426
2460,0.00752423654838281
2461,0.019554590208696213
2462,0.6025104694064791
2463,0.049999999999999996
2464,0.007524236565199706
2465,0.0075242362552561635
2466,0.37329043569725834
2467,0.602510469416617
2468,0.007524236548249011
2469,0.019554590632228246
2470,0.019554590629722254
2471,0.08653846964922064
2472,0.03475935748677045
2473,0.007524236631219977
2474,0.019554591091905684
2475,0.019554796855428668
2476,0.01955459022789732
2477,0.010958904109589041
2478,0.04999999999999999
2479,0.05000000000000002
2480,0.019554590632266663
2481,0.019554590631541257
2482,0.007776362842232104
2483,0.04999999999999995
2484,0.6025104694170009
2485,0.08653846903418594
2486,0.007776362932986804
2487,0.019554591058841622
2488,0.019554591718986273
2489,0.019554590071814478
2490,0.08653846290703084
2491,0.007776362784551502
2492,0.3655536003089877
2493,0.010958904109589046
2494,0.019554590630564545
2495,0.6025104621742194
2496,0.019554591288036185
2497,0.08653846456294188
2498,0.019554590533977567
2499,0.00752423667393058
2500,0.019554590047087185
2501,0.45714285714285735
2502,0.03589108971520299
2503,0.019554590228719863
2504,0.00752423664335347
2505,0.007524236477260307
2506,0.03475935749816097
2507,0.007524235709846535
2508,0.0865390986986392
2509,0.019554590856805925
2510,0.019554590305156296
2511,0.6025104679577243
2512,0.6025104623091508
2513,0.019554591857886813
2514,0.0865384641726606
2515,0.019554590630564538
2516,0.08653846457074937
2517,0.00777636284155055
2518,0.36555359244102703
2519,0.0865384645604169
2520,0.034759357921481215
2521,0.01955459417147829
2522,0.6025104682644506
2523,0.019554591068863484
2524,0.010958904109589041
2525,0.007776362951980553
2526,0.08653846456791699
2527,0.007524216369152302
2528,0.010958904109589041
2529,0.08653847642269433
2530,0.08653846345946546
2531,0.034759356784735865
2532,0.007524236548330316
2533,0.01955459063056455
2534,0.08653846290581274
2535,0.7323943615828225
2536,0.019554590228263793
2537,0.6025105642113703
2538,0.01095890410958904
2539,0.019554590633198518
2540,0.010958904109589048
2541,0.019554590234499823
2542,0.019554590142056422
2543,0.08653846457475003
2544,0.019554590334758374
2545,0.007776365918621854
2546,0.3732904342088987
2547,0.0075242352254145045
2548,0.08653846289834283
2549,0.019554590209377005
2550,0.019554590852610347
2551,0.010958904109589041
2552,0.4571428571428573
2553,0.01955459129557555
2554,0.007776363111014152
2555,0.019554590233236545
2556,0.08653847076543363
2557,0.007524236570558465
2558,0.08653846457090782
2559,0.6025104694168668
2560,0.01955459675955649
2561,0.6025104643870416
2562,0.019554590539655404
2563,0.007524236548093831
2564,0.0865384645679169
2565,0.6025104656620274
2566,0.05
2567,0.019554593528638167
2568,0.019554591291155842
2569,0.019554591297256854
2570,0.01955459022553095
2571,0.007061045676873099
2572,0.019554590521522676
2573,0.01955459007231664
2574,0.01095890410958905
2575,0.007776362841148872
2576,0.0195545906305134
2577,0.4571428571428573
2578,0.019554590780495887
2579,0.01955459062970817
2580,0.007524236649293797
2581,0.01955459036232515
2582,0.36555357101634767
2583,0.019554590233264908
2584,0.019554590630192742
2585,0.6025104644013711
2586,0.08653846728759536
2587,0.03475935378609181
2588,0.00777636284080248
2589,0.019554590929229267
2590,0.019554590630893324
2591,0.019554591720320192
2592,0.6025104694170006
2593,0.602510513648682
2594,0.010958904109589045
2595,0.010958904109589043
2596,0.019554590629708175
2597,0.6025104680990003
2598,0.050000000000000024
2599,0.08653847064079659
2600,0.019554591297256858
2601,0.3562439417356236
2602,0.45714285714285724
2603,0.457142857142857
2604,0.019021748279187223
2605,0.5957447987739467
2606,0.019021747403419227
2607,0.08433735151374092
2608,0.04999999999999999
2609,0.35624419447908734
2610,0.05000000000000001
2611,0.5957449776097348
2612,0.01902176094179657
2613,0.3562502737016355
2614,0.08433735289061499
2615,0.45714285714285713
2616,0.007228993463300875
2617,0.01902173957188319
2618,0.08441580793593394
2619,0.019163451709963034
2620,0.03343023287646228
2621,0.019021739571291763
2622,0.019021843203269724
2623,0.35622819137723816
2624,0.05
2625,0.007228726519457221
2626,0.5957494646835596
2627,0.01095890410958905
2628,0.019021771154258148
2629,0.5957547010873828
2630,0.010958904109589034
2631,0.019021754345993677
2632,0.08433782864712429
2633,0.019021789479040034
2634,0.5961637323045276
2635,0.019021797087181044
2636,0.3562521880728867
2637,0.5957446903761588
2638,0.08433735203520216
2639,0.010958904109589041
2640,0.019021814818481215
2641,0.05000000000000002
2642,0.08433735122208917
2643,0.08433735320349796
2644,0.5957446920375807
2645,0.0072287268476520445
2646,0.01902174477395174
2647,0.01902200264259444
2648,0.08433934814358633
2649,0.033431310876216966
2650,0.019021742647568254
2651,0.08434617281059287
2652,0.3562439509206416
2653,0.5957446890767348
2654,0.5957447115797468
2655,0.08433738721029378
2656,0.08433735081312867
2657,0.5957447755049383
2658,0.019021739999664708
2659,0.05000000000000002
2660,0.007524254697465919
2661,0.01902175653029097
2662,0.010958904109589041
2663,0.45714285714285724
2664,0.01902174185794031
2665,0.019022279606878304
2666,0.01902173949730854
2667,0.033430275435331745
2668,0.019021739910704622
2669,0.019021744864693182
2670,0.0843373606682489
2671,0.4571428571428572
2672,0.05000000000000001
2673,0.01095890410958905
2674,0.08433740752495264
2675,0.595744829775696
2676,0.007246793797511377
2677,0.019021773010760377
2678,0.019021742632007
2679,0.019021739571291753
2680,0.01902206072176652
2681,0.01903086457489897
2682,0.019021739472127718
2683,0.05000000000000002
2684,0.019022009375302337
2685,0.019021780573930704
2686,0.010958904109589045
2687,0.007525242331746976
2688,0.019021740061560377
2689,0.050000000000000024
2690,0.01902175224328098
2691,0.08452246482265487
2692,0.5957446930913681
2693,0.007525813563007898
2694,0.4571428571428572
2695,0.01902174231197812
2696,0.08433735063876358
2697,0.01902174009927902
2698,0.019021739496380828
2699,0.5957448255134046
2700,0.049999999999999996
2701,0.08433735794952887
2702,0.30434783927359615
2703,0.0843437440937826
2704,0.5957446879378531
2705,0.01902200567976248
2706,0.019021739631531105
2707,0.59574625777388
2708,0.010958904109589038
2709,0.010958904109589043
2710,0.5957502732315602
2711,0.019021861312022693
2712,0.019021843576461053
2713,0.01902174255134822
2714,0.08433735963428886
2715,0.01902174016643799
2716,0.019021745774181822
2717,0.019021747768239273
2718,0.08435245230594536
2719,0.01902173970456636
2720,0.5957452130274645
2721,0.007228678000405282
2722,0.01902174025227411
2723,0.08433736561900929
2724,0.019021739488275034
2725,0.019021842662381355
2726,0.019021739424421417
2727,0.595744711579747
2728,0.03343023470525198
2729,0.08433735993861699
2730,0.007228729986453846
2731,0.0845771355814838
2732,0.5957568844769766
2733,0.35624396514456064
2734,0.007228726561953513
2735,0.019022112448024698
2736,0.019021739716551793
2737,0.01902180421118324
2738,0.08442026162813179
2739,0.01902174003438484
2740,0.08433742692897797
2741,0.5957447588530629
2742,0.0190217398899335
2743,0.03343027507149126
2744,0.08433735993861687
2745,0.019021742347055465
2746,0.5957447115657736
2747,0.019021739778956936
2748,0.08433805814705851
2749,0.007228925503203593
2750,0.019021864035566542
2751,0.010958904109589048
2752,0.0843373516432614
2753,0.595744694403843
2754,0.4571428571428571
2755,0.03475939267202201
2756,0.019021739661772494
2757,0.019021739800727903
2758,0.36555362021369253
2759,0.007228726293815207
2760,0.08433756538147595
2761,0.5957448255134045
2762,0.45714285714285735
2763,0.007228736754196486
2764,0.08433742828002863
2765,0.019021768612896457
2766,0.010958904109589045
2767,0.6009656958559697
2768,0.019023457750743118
2769,0.01902173970034001
2770,0.0843373511465809
2771,0.019022093664078445
2772,0.019021760941796563
2773,0.01902174859456471
2774,0.019021749411834262
2775,0.0190219011000896
2776,0.010958904109589046
2777,0.45714285714285724
2778,0.08433740640819837
2779,0.01902174033267595
2780,0.01095890410958904
2781,0.59574495376773
2782,0.35626357006670734
2783,0.4571428571428573
2784,0.019021747816560124
2785,0.5957471408850478
2786,0.007228727000537874
2787,0.01902177383763524
2788,0.010958904109589033
2789,0.007233619869098354
2790,0.019021747209043538
2791,0.010958904109589046
2792,0.01902192550557607
2793,0.01095890410958905
2794,0.010958904109589043
2795,0.08433762888786986
2796,0.019021783166611742
2797,0.019021748267188082
2798,0.05000000000000001
2799,0.007228726610154107
2800,0.010958904109589043
2801,0.45714285714285696
2802,0.45714285714285735
2803,0.08653883038689056
2804,0.3732912423539124
2805,0.010958904109589041
2806,0.45714285714285735
2807,0.0077907235816582305
2808,0.019547017745993624
2809,0.019554591668032494
2810,0.007088321948215953
2811,0.019021982565806665
2812,0.019554555010412922
2813,0.08653857797065899
2814,0.019554723900092556
2815,0.0865384785492143
2816,0.019555973478517213
2817,0.4571428571428573
2818,0.019554791736347575
2819,0.03589705799040509
2820,0.019554597213168396
2821,0.01955459190703205
2822,0.6025277714578607
2823,0.08654416297399355
2824,0.01095890410958904
2825,0.08653854411247952
2826,0.6025108138371149
2827,0.00777637183572282
2828,0.019554440767066493
2829,0.03475933658633518
2830,0.01955459168513982
2831,0.6025107486284262
2832,0.0195545997742718
2833,0.019548566206226473
2834,0.01955462011547009
2835,0.08653846681793559
2836,0.08653846792683803
2837,0.019537235083895745
2838,0.01950127839756993
2839,0.010958904109589045
2840,0.010958904109589046
2841,0.019554688996333815
2842,0.019554595954985467
2843,0.0077763650350391265
2844,0.010958904109589045
2845,0.35084146294194163
2846,0.0070611621742427645
2847,0.010958904109589046
2848,0.019554615233951737
2849,0.019554652781600425
2850,0.019554594019956455
2851,0.010958904109589045
2852,0.01955461073469355
2853,0.6025092818359913
2854,0.6025140723215054
2855,0.019556594849144265
2856,0.45714285714285724
2857,0.01955472390019933
2858,0.6025114074173652
2859,0.019536870435886144
2860,0.01955460993089155
2861,0.6025115777257875
2862,0.019554659564785647
2863,0.01955817620635956
2864,0.05000000000000001
2865,0.05000000000000003
2866,0.01955461072571604
2867,0.019544943956548124
2868,0.019554617109414946
2869,0.01955880742332787
2870,0.019554591694351964
2871,0.050000000000000024
2872,0.019554743568733875
2873,0.08631860401394792
2874,0.007524235515451491
2875,0.007776371091763421
2876,0.3508425708522855
2877,0.019554723836156685
2878,0.6025105147689381
2879,0.01955675994871048
2880,0.03589112951076094
2881,0.010958904109589043
2882,0.45714285714285724
2883,0.010958904109589046
2884,0.05000000000000002
2885,0.007062643114743683
2886,0.019555024204795827
2887,0.0070612732445482955
2888,0.007061046485199934
2889,0.019554723900158277
2890,0.6025104792341974
2891,0.050000000000000044
2892,0.007061058972353311
2893,0.007776399328528219
2894,0.019554592627115806
2895,0.04999999999999999
2896,0.01095890410958905
2897,0.007061054461266105
2898,0.03267574745345316
2899,0.019562003504554268
2900,0.019555242846328143
2901,0.019560370501617023
2902,0.05000000000000001
2903,0.3103452501539287
2904,0.3509176616719975
2905,0.010958904109589046
2906,0.019554540318757745
2907,0.01955459146477251
2908,0.6025365065977242
2909,0.01955454031875774
2910,0.010958904109589046
2911,0.010958904109589045
2912,0.032674777835243814
2913,0.08653846950758687
2914,0.010958904109589052
2915,0.007781087969412906
2916,0.007061058164384885
2917,0.010958904109589045
2918,0.01955459169435196
2919,0.05000000000000003
2920,0.6025098409409617
2921,0.019554650356253703
2922,0.050000000000000024
2923,0.019558399495493643
2924,0.019554440767066493
2925,0.35088079753212115
2926,0.007068418836499475
2927,0.45714285714285724
2928,0.019554591743949287
2929,0.01955597579051218
2930,0.007777518478800099
2931,0.08653846982693465
2932,0.019554618202720378
2933,0.019554595964677377
2934,0.6025098359212457
2935,0.010958904109589048
2936,0.007776363472925766
2937,0.010958904109589041
2938,0.019554966829180467
2939,0.35609041632801347
2940,0.08653818981853491
2941,0.019554610728312247
2942,0.019554590078373586
2943,0.019552763422524416
2944,0.019554966828398645
2945,0.08653854745587403
2946,0.7388532079965806
2947,0.019555217689646718
2948,0.019554591761544608
2949,0.010958904109589041
2950,0.01955501902587971
2951,0.01955472390019933
2952,0.007776426784371634
2953,0.05000000000000002
2954,0.007061046182205015
2955,0.010958904109589041
2956,0.019554591631530796
2957,0.6025104798375946
2958,0.08653844010782508
2959,0.019555313203414127
2960,0.01955459596523286
2961,0.01955471873240435
2962,0.08654479059618636
2963,0.019554591761544605
2964,0.007227098280356223
2965,0.08653854190128239
2966,0.08588076523162852
2967,0.01955782885479304
2968,0.049999999999999996
2969,0.01956128954380735
2970,0.019554595965232856
2971,0.019554597213168382
2972,0.019555532138016408
2973,0.01955654932815654
2974,0.007776442041007265
2975,0.08653865074287309
2976,0.6025085973732657
2977,0.019555922440875808
2978,0.37329045469260275
2979,0.45714285714285724
2980,0.010958904109589046
2981,0.019554593651537642
2982,0.019554852376543013
2983,0.019555975790512173
2984,0.019554555450691676
2985,0.010958904109589053
2986,0.45714285714285724
2987,0.01955459531809981
2988,0.08654417573441278
2989,0.08653719143244998
2990,0.3508453142524694
2991,0.35084258117653994
2992,0.03267579104771959
2993,0.019554592030735465
2994,0.010958904109589043
2995,0.007061068355714866
2996,0.019555975790512166
2997,0.019554635794752202
2998,0.08653857713384035
2999,0.0195567016274995
3000,0.6025125871076792


==> chapters/tables/JoinedResultProbsEPSamplesEPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
1,0.8662942593437603,inf,inf,0.9999994135433161,inf,0.9999995334962031,inf,0.999703410792178,inf,0.9999999999999996
2,0.07855456247910395,inf,inf,0.9999994288173433,inf,0.9999995456461057,inf,0.9997034107907702,inf,0.9999999999999074
3,0.017631234300923854,inf,inf,0.9999996976154623,inf,0.9999999119354267,inf,0.9995347384250927,inf,0.9999999999999987
4,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
5,0.5224509864281535,inf,inf,0.9999994628969321,inf,0.9999995727551114,inf,0.9995611475093856,inf,0.9999999999999993
6,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
7,0.07855456073071032,inf,inf,0.9999998250141604,inf,0.9999998608054766,inf,0.999886011780057,inf,0.9999999999999989
8,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
9,0.06400047923959172,inf,inf,0.9999999039927497,inf,0.9999999720394516,inf,0.9998264691218611,inf,0.9999999999999967
10,0.24038985548091057,inf,inf,0.9999998988579836,inf,0.9999999705440344,inf,0.9998372586665196,inf,0.9999999999992962
11,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
12,0.5224509756077504,inf,inf,0.999999900262226,inf,0.9999999709529972,inf,0.9998372586663743,inf,0.9999999999999967
13,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
14,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
15,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
16,0.06400047923297807,inf,inf,0.9999999055999281,inf,0.999999972507516,inf,0.9998135849578174,inf,0.9999999999999967
17,0.5769923083094743,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999990614
18,0.07855456024143909,inf,inf,0.9999999108951128,inf,0.9999999740496524,inf,0.9996954297555837,inf,0.9999999999999958
19,0.07855456026305677,inf,inf,0.9999999040869386,inf,0.9999999720668825,inf,0.989964370594023,inf,0.9999999999999969
20,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
21,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
22,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
23,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
24,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
25,0.5769923105649969,inf,inf,0.9999996918617645,inf,0.9999999102597559,inf,0.9995347384257051,inf,0.9999999999999987
26,0.0785545607813056,inf,inf,0.9999998135489597,inf,0.9999998516853492,inf,0.9999133721864126,inf,0.999999999999999
27,0.014190799636876635,inf,inf,0.9999995315106164,inf,0.9999998635600948,inf,0.9987651560963879,inf,0.9999999999999986
28,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
29,0.07855456059586381,inf,inf,0.9999998555712192,inf,0.9999998851124448,inf,0.9997749480929067,inf,0.9999999999999994
30,0.06400047922502548,inf,inf,0.9999999075324879,inf,0.9999999730703426,inf,0.9997979272062903,inf,0.9999999999999966
31,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
32,0.06400047979834345,inf,inf,0.9999998332202149,inf,0.9999998673330782,inf,0.9998551467918171,inf,0.9999999999999984
33,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
34,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
35,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
36,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
37,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
38,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
39,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
40,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
41,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
42,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
43,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
44,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
45,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
46,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
47,0.07855456025672188,inf,inf,0.9999999060820066,inf,0.9999999726479135,inf,0.9998264691216312,inf,0.9999999999999968
48,0.014190799424374049,inf,inf,0.9999998215951468,inf,0.9999998580857824,inf,0.999886011780398,inf,0.9999999999999989
49,0.2403898574109752,inf,inf,0.9999998020073135,inf,0.9999998425044124,inf,0.9999133721872984,inf,0.9999999999999989
50,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
51,0.06400047921934485,inf,inf,0.9999999089129261,inf,0.9999999734723728,inf,0.9996954297559673,inf,0.9999999999999957
52,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
53,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
54,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
55,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
56,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
57,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
58,0.5769923210526081,inf,inf,0.9999990615505412,inf,0.9999992534994522,inf,0.9994015068948777,inf,0.9999999999999996
59,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
60,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
61,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
62,0.004146743151238112,inf,inf,0.9999998999810367,inf,0.9999999708711054,inf,0.9998372586664034,inf,0.9999999999999967
63,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
64,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
65,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
66,0.019395425536690464,inf,inf,0.9999999013042314,inf,0.9999999712564643,inf,0.999826469122157,inf,0.9999999999999967
67,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
68,0.0640004792451786,inf,inf,0.9999999026350849,inf,0.9999999716440537,inf,0.9998372586661287,inf,0.9999999999999968
69,0.01763123426758185,inf,inf,0.999999813934566,inf,0.9999998519920843,inf,0.9999133721863831,inf,0.999999999999999
70,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
71,0.5224509778931345,inf,inf,0.9999998299509459,inf,0.9999998647325001,inf,0.9905288633884435,inf,0.9999999999999984
72,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
73,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
74,0.2403898554942932,inf,inf,0.9999998976507873,inf,0.9999999701924582,inf,0.9998464271609961,inf,0.9999999999999967
75,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
76,0.8662942557630477,inf,inf,0.9999999085123537,inf,0.9999999733557126,inf,0.9996954297560449,inf,0.9999999999999957
77,0.014190799268317669,inf,inf,0.9999999140160559,inf,0.9999999749585763,inf,0.9997432173759532,inf,0.9999999999999953
78,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
79,0.2403898572233144,inf,inf,0.9999998141822308,inf,0.9999998521890922,inf,0.9998860117811376,inf,0.9999999999999988
80,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
81,0.5769923105267323,inf,inf,0.9999996954961169,inf,0.9999999113182019,inf,0.9995069708914424,inf,0.9999999999999987
82,0.0041467431515408975,inf,inf,0.9999998987872447,inf,0.9999999705234329,inf,0.9998464271608849,inf,0.9999999999999968
83,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
84,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
85,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
86,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
87,0.00414674319407265,inf,inf,0.9999998065147714,inf,0.9999998460899222,inf,0.9999082000290543,inf,0.9999999999999989
88,0.8386217737724886,inf,inf,0.9999998137556305,inf,0.9999998518497479,inf,0.9998860117811802,inf,0.9999999999999988
89,0.06400047885722589,inf,inf,0.9999999969112129,inf,0.999999999100441,inf,0.9996789805282474,inf,0.9999999999999982
90,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
91,0.5769923098857362,inf,inf,0.9999998247059826,inf,0.9999998605603331,inf,0.9998281858196466,inf,0.9999999999999986
92,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
93,0.07855456067848134,inf,inf,0.9999998368495834,inf,0.9999998702201016,inf,0.9998551467913458,inf,0.9999999999999984
94,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
95,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
96,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
97,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
98,0.866294256462403,inf,inf,0.9999998324867697,inf,0.9999998667496507,inf,0.9998551467919122,inf,0.9999999999999984
99,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
100,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
101,0.07855456077160335,inf,inf,0.9999998157477775,inf,0.9999998534344245,inf,0.9999082000283053,inf,0.9999999999995852
102,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
103,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
104,0.8662942565718015,inf,inf,0.999999816580458,inf,0.9999998540967899,inf,0.9998948449554254,inf,0.9999999999999989
105,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
106,0.017631234265260008,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.999999999999999
107,0.24038985535241547,inf,inf,0.9999999104433287,inf,0.9999999739180776,inf,0.9997432173765447,inf,0.9999999999999951
108,0.014190799408215327,inf,inf,0.9999998336618199,inf,0.9999998676843581,inf,0.9998551467917597,inf,0.9999999999999984
109,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
110,0.06400047992171126,inf,inf,0.9999998116489877,inf,0.9999998501739944,inf,0.9999082000286378,inf,0.9999999999999989
111,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
112,0.5224509789213351,inf,inf,0.9999997022128047,inf,0.9999999132743278,inf,0.9993878640804323,inf,0.9999999999999986
113,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
114,0.5224509755138026,inf,inf,0.9999999058773839,inf,0.9999999725883205,inf,0.9868360999279839,inf,0.9999999999999964
115,0.2403898574109752,inf,inf,0.9999998020073135,inf,0.9999998425044124,inf,0.9999133721872984,inf,0.9999999999999989
116,0.014190799277731087,inf,inf,0.999999904246961,inf,0.9999999721134865,inf,0.999826469121833,inf,0.9999999999993121
117,0.5224509755845388,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221185,inf,0.9999999999955828
118,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
119,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
120,0.007456336766681603,inf,inf,0.9999998989127302,inf,0.9999999705599786,inf,0.999837258666514,inf,0.9999999999999963
121,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
122,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
123,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
124,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
125,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
126,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
127,0.24038985548090455,inf,inf,0.9999998988579836,inf,0.9999999705440344,inf,0.9998372586665196,inf,0.9999999999999967
128,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
129,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
130,0.5769923098334218,inf,inf,0.9999997613466642,inf,0.9999999304961016,inf,0.9987920198083975,inf,0.9999999999999993
131,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
132,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
133,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
134,0.004146743194886562,inf,inf,0.9999998042057692,inf,0.9999998442531995,inf,0.9999133721871296,inf,0.9999999999999989
135,0.5224509752470017,inf,inf,0.9999999218237907,inf,0.9999999772324519,inf,0.99960107312768,inf,0.9999999999999982
136,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
137,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
138,0.06400047921704807,inf,inf,0.9999999094710611,inf,0.9999999736349205,inf,0.9872385425687801,inf,0.9999999999999957
139,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
140,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
141,0.06400047988891479,inf,inf,0.999999817383548,inf,0.9999998547356171,inf,0.9998948449553511,inf,0.9999999999999989
142,0.017631234138399662,inf,inf,0.9999999110793939,inf,0.9999999741033213,inf,0.999695429755548,inf,0.9999999999999958
143,0.522450987614157,inf,inf,0.9999994118920789,inf,0.9999995321827071,inf,0.9996813928155392,inf,0.9999999999999996
144,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
145,0.28822805562317144,inf,inf,0.9999999040759536,inf,0.9999999720636833,inf,0.9998372586659796,inf,0.9999999999999968
146,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
147,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
148,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
149,0.017631234138399662,inf,inf,0.9999999110793939,inf,0.9999999741033213,inf,0.999695429755548,inf,0.9999999999999958
150,0.10730037257073811,inf,inf,0.9999997278538972,inf,0.9999997835182142,inf,0.9999082000354366,inf,0.9999999999999987
151,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
152,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
153,0.0640004792499608,inf,inf,0.9999999014729708,inf,0.9999999713056069,inf,0.999846427160622,inf,0.9999999999999968
154,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
155,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
156,0.576992312343307,inf,inf,0.9999995229581281,inf,0.9999998610693218,inf,0.998860747651349,inf,0.9999999999999987
157,0.017631234264692063,inf,inf,0.9999998166655762,inf,0.9999998541644981,inf,0.9939771402591114,inf,0.999999999999999
158,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
159,0.5769923098718045,inf,inf,0.9999998256580903,inf,0.9999998613176982,inf,0.9887855066802347,inf,0.9999999999999986
160,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
161,0.5769923122405932,inf,inf,0.9999995327138721,inf,0.9999998639105234,inf,0.9987651560965897,inf,0.9999999999999986
162,0.01939542553244287,inf,inf,0.9999999049430939,inf,0.9999999723162238,inf,0.9997979272066199,inf,0.9999999999999964
163,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
164,0.07855456022629702,inf,inf,0.9999999156638829,inf,0.9999999754384791,inf,0.9997432173756803,inf,0.9999999999999954
165,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
166,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
167,0.5224509752470017,inf,inf,0.9999999218237907,inf,0.9999999772324519,inf,0.99960107312768,inf,0.9999999999999982
168,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
169,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
170,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
171,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
172,0.24038985535247068,inf,inf,0.9999999104433287,inf,0.9999999739180776,inf,0.9997432173765443,inf,0.9999999999935687
173,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
174,0.866294255325655,inf,inf,0.9999999968976299,inf,0.9999999990964852,inf,0.9996789805282502,inf,0.9999999999999982
175,0.019395425731221043,inf,inf,0.999999809074049,inf,0.9999998481257294,inf,0.9999021133466441,inf,0.9999999999999989
176,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
177,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
178,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
179,0.866294256623306,inf,inf,0.9999998090918025,inf,0.9999998481398517,inf,0.9943145778482185,inf,0.9999999999999989
180,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
181,0.014190799279035275,inf,inf,0.999999902892891,inf,0.9999999717191356,inf,0.9998372586661021,inf,0.9999999999999968
182,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
183,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
184,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
185,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
186,0.5769923082656601,inf,inf,0.9999999102524357,inf,0.9999999738624832,inf,0.9802885919316626,inf,0.9999999999999957
187,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
188,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
189,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
190,0.5224509781998117,inf,inf,0.9999998167620995,inf,0.9999998542412787,inf,0.9998860117808802,inf,0.9999999999999988
191,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
192,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
193,0.019395425538319636,inf,inf,0.9999998999085474,inf,0.9999999708499941,inf,0.9998372586664109,inf,0.9999999999999967
194,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
195,0.5224509774557679,inf,inf,0.999999848760183,inf,0.9999998796945267,inf,0.9997749480944084,inf,0.9999999999999994
196,0.5769923083371586,inf,inf,0.999999903461508,inf,0.999999971884736,inf,0.9931413596096567,inf,0.9999999999999968
197,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
198,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
199,0.017631234242977502,inf,inf,0.9999998371870008,inf,0.9999998704885042,inf,0.999855146791302,inf,0.9999999999999984
200,0.014190799277733784,inf,inf,0.999999904246961,inf,0.9999999721134865,inf,0.9998264691218329,inf,0.9999999999956993
201,inf,0.7510275847677433,0.9999893104843486,inf,inf,0.9642001125987488,inf,0.9997411809773777,inf,0.999999999999959
202,inf,0.7510275592540374,0.999798439202791,inf,inf,0.8664114732582867,inf,0.9997444167993197,inf,0.9999975470222029
203,inf,0.9850635618412037,0.00037809515725195387,inf,inf,2.053358922893267e-7,inf,0.999502988501927,inf,0.9999999999999873
204,inf,0.4148601038343024,0.9999998912588591,inf,inf,0.9998323028439942,inf,0.9998686326890301,inf,0.9999973151915105
205,inf,0.981779579418373,0.9999993499902571,inf,inf,0.9859315239599221,inf,0.9998552599394787,inf,0.9999999999998902
206,inf,0.9956569833379975,0.9999987306083358,inf,inf,0.9447433326833643,inf,0.9989170792462319,inf,0.9999999999999487
207,inf,0.9850635560011851,0.9999999362433457,inf,inf,0.977289053781889,inf,0.9972420043945874,inf,0.999993539629289
208,inf,0.9984209496825895,0.9996244648844979,inf,inf,0.6820658353375251,inf,0.9926574368934371,inf,0.9999999999999926
209,inf,0.9925436632333184,0.9999999997959466,inf,inf,0.998041135328242,inf,0.9968857679980796,inf,0.9999986036457355
210,inf,0.9850635586197635,0.9999999930907457,inf,inf,0.9896543322409569,inf,0.9936443627934312,inf,0.9999964920463
211,inf,0.9850635617310622,0.9999993298478541,inf,inf,0.9859326041657368,inf,0.996377811280135,inf,0.9999999999999787
212,inf,0.9328124974333413,0.001103623418991474,inf,inf,0.000014488908762655406,inf,0.9998570861872871,inf,0.9993118340461907
213,inf,0.9984209496825895,0.9999999788359724,inf,inf,0.9971661951725139,inf,0.9993001392697091,inf,0.9999988639835081
214,inf,0.9984209496825895,0.9999978854785353,inf,inf,0.9811039323958298,inf,0.9999291382610972,inf,0.9999999999999528
215,inf,0.981779579418373,0.9997986269321218,inf,inf,0.8664102507777954,inf,0.9997852973258291,inf,0.9999999999999629
216,inf,0.9925436632333184,0.9999999951397804,inf,inf,0.9896332866942871,inf,0.9991656870705101,inf,0.999992712836828
217,inf,0.9984209496825895,0.9997986232419344,inf,inf,0.8664135231478003,inf,0.9996874618822259,inf,0.9999999999999307
218,inf,0.4646015895892538,0.9999999977826914,inf,inf,0.9994912734488715,inf,0.9994476992163528,inf,0.9999999999999803
219,inf,0.46460155361345734,0.9999996104616674,inf,inf,0.9585953911217427,inf,0.9898563186479411,inf,0.9999975270779436
220,inf,0.9956569833380127,0.9999999998271198,inf,inf,0.9996642273852442,inf,0.9999326896662496,inf,0.9999999999999911
221,inf,0.7510275749243662,0.9999960151340256,inf,inf,0.9981971880711547,inf,0.9908369145694292,inf,0.9999990532612506
222,inf,0.9817791562735422,0.999920936195832,inf,inf,0.926065278504451,inf,0.9958849203742668,inf,0.999378950403142
223,inf,0.9817794348809816,0.9995694678570882,inf,inf,0.7952426157309695,inf,0.9200461895520982,inf,0.9997878176082949
224,inf,0.9850635617310621,0.9999999999993368,inf,inf,0.9992444268968742,inf,0.999189687545776,inf,0.999999999999941
225,inf,0.9850635596616947,0.9999534778880286,inf,inf,0.9260944593969046,inf,0.9940895704915823,inf,0.9999976668117894
226,inf,0.9850638416730764,0.773563960127235,inf,inf,0.7747120989252286,inf,0.9993587420713003,inf,0.9999999999999246
227,inf,0.414860128133166,0.9999299044157796,inf,inf,0.8049201102184048,inf,0.9992438927786411,inf,0.9999999999924224
228,inf,0.981779579418373,0.9999540173156415,inf,inf,0.9260860259102444,inf,0.999918462747182,inf,0.9999999999999626
229,inf,0.9956569822492423,0.001271021456470773,inf,inf,3.853226626659989e-10,inf,0.9983975669869679,inf,0.9999955351604443
230,inf,0.981779579418373,0.9999299564867573,inf,inf,0.804910807431175,inf,0.9993819815251748,inf,0.9999999999999668
231,inf,0.995656983063248,0.9999985412278584,inf,inf,0.9990625814464144,inf,0.9998612190107036,inf,0.9999988732902333
232,inf,0.9817795787016435,0.9999998998850523,inf,inf,0.9998323114535131,inf,0.9991901293152333,inf,0.9999989480558167
233,inf,0.9328150572831423,0.0004105900020812248,inf,inf,2.1090865942596793e-8,inf,0.9998578422866138,inf,0.9999999999999111
234,inf,0.9850635617310625,0.9999999782971916,inf,inf,0.9971662830069983,inf,0.9992173918991135,inf,0.9999999999999848
235,inf,0.9328150572831422,0.999954018379797,inf,inf,0.9260860040975618,inf,0.9999333621829879,inf,0.9999999999999639
236,inf,0.9817795776016705,0.9999999994316289,inf,inf,0.9994913171221497,inf,0.9992138869937944,inf,0.9999973336260002
237,inf,0.9797012624384143,0.9999540168030612,inf,inf,0.9260860364169369,inf,0.9999112860143531,inf,0.9999999999999597
238,inf,0.9817795770447183,0.9999999289337343,inf,inf,0.9965635919533166,inf,0.9996718510681954,inf,0.9999965161874806
239,inf,0.9925436632333184,0.0002443521669603516,inf,inf,0.00008647042997178556,inf,0.9998615987775981,inf,0.9999999999999725
240,inf,0.9189882513799555,0.9999987342136795,inf,inf,0.944736849750405,inf,0.9992199087491865,inf,0.9999978981864017
241,inf,0.9850635508268213,0.9970970059644018,inf,inf,0.6759212412490458,inf,0.9994132970271608,inf,0.9999877055935705
242,inf,0.4148601200938651,0.9999999785279612,inf,inf,0.9971662412836504,inf,0.999256712872163,inf,0.9999991117236311
243,inf,0.4148601189196073,0.9999889910557764,inf,inf,0.9642871776987592,inf,0.9907603407671441,inf,0.9999989757053374
244,inf,0.981779578867673,0.9998121587116829,inf,inf,0.7732200061126355,inf,0.995731006302718,inf,0.9999991917371557
245,inf,0.981779579418373,0.9999910490485572,inf,inf,0.9961267653626716,inf,0.9999031198287189,inf,0.9999999999999796
246,inf,0.9850635597611496,0.9999978084221641,inf,inf,0.9811038649716987,inf,0.9999205750994409,inf,0.9999977789460902
247,inf,0.9817795794183736,0.9999910490485521,inf,inf,0.9961267653626669,inf,0.99995376766387,inf,0.999999999999986
248,inf,0.9189882470578762,0.999999279090016,inf,inf,0.9859314992427695,inf,0.9997340557380897,inf,0.9999963703325019
249,inf,0.9984209496825895,0.9999978485950571,inf,inf,0.9811040042544847,inf,0.9996725804702079,inf,0.9999990653957537
250,inf,0.9984209496825895,0.9999996607166962,inf,inf,0.9585135052767222,inf,0.9953420860822575,inf,0.9999971780317979
251,inf,0.9984209496825895,0.9999978425022252,inf,inf,0.9811038726674767,inf,0.9998739471772411,inf,0.9999999999999739
252,inf,0.9925436632333184,0.9999962862627012,inf,inf,0.9338587721893665,inf,0.9995836810325659,inf,0.9999969595446065
253,inf,0.9984209496825895,0.9999538873613224,inf,inf,0.9260858914527154,inf,0.9999374223282707,inf,0.9999975124050403
254,inf,0.9956569833380189,0.9970507004628931,inf,inf,0.47455524551817085,inf,0.9701209418405361,inf,0.9999999999999138
255,inf,0.9925436632333184,0.9999992700863326,inf,inf,0.9859314912435638,inf,0.999734055643847,inf,0.9999959047872103
256,inf,0.7510275847678614,0.9998143809516667,inf,inf,0.7728268607579762,inf,0.999645906760807,inf,0.9999999999999829
257,inf,0.9850635617310622,0.9999993418052053,inf,inf,0.985931962869158,inf,0.9984422981815498,inf,0.9999999999999606
258,inf,0.9984209496825895,0.9999539436109015,inf,inf,0.92608631055937,inf,0.999692093324554,inf,0.9999989099865001
259,inf,0.9984209496825895,0.9999263462602109,inf,inf,0.8055566904817205,inf,0.9897940614324473,inf,0.9999991118765601
260,inf,0.9956569833379973,0.9999999054411713,inf,inf,0.9998323169988634,inf,0.9997933314827409,inf,0.9999999999999462
261,inf,0.9984209496825895,0.9999999939430988,inf,inf,0.9996642245189228,inf,0.9995561123497034,inf,0.999999413753909
262,inf,0.9817795790868913,0.9999985503848161,inf,inf,0.9990625905682126,inf,0.99986822901706,inf,0.9999995134714356
263,inf,0.9925436632333184,0.9999999666754342,inf,inf,0.9999291313288701,inf,0.9992506255933519,inf,0.9999964347421618
264,inf,0.981779578636774,0.9999999801611665,inf,inf,0.9986121297355157,inf,0.9999205439771451,inf,0.9999988528473426
265,inf,0.9817795779197233,0.9999539013683909,inf,inf,0.9260859283296207,inf,0.9999206717675161,inf,0.9999978004320957
266,inf,0.9797012624384143,0.9999994110765136,inf,inf,0.9993061557372767,inf,0.9998896470993426,inf,0.9999999999999557
267,inf,0.4148601281332345,0.9996241921406807,inf,inf,0.682127334527187,inf,0.9922696199989433,inf,0.9999999999999873
268,inf,0.4148601080386315,0.9999987307046871,inf,inf,0.9447391136874872,inf,0.999114299429584,inf,0.9999977797311796
269,inf,0.995656983337997,0.9999540168030612,inf,inf,0.9260860364169372,inf,0.9999112860143531,inf,0.9999999999999597
270,inf,0.9956569833380052,0.0013706902516784022,inf,inf,1.0900835789584562e-10,inf,0.9996688078226947,inf,0.999999999999966
271,inf,0.9797012616512435,0.9999999735567879,inf,inf,0.9999324371816636,inf,0.9999090225290141,inf,0.9999992974552488
272,inf,0.9984209496825895,0.9999893361602411,inf,inf,0.8987822384903652,inf,0.9978094940700886,inf,0.9999976341360365
273,inf,0.981779558567034,0.9998580453112252,inf,inf,0.9167208443650985,inf,0.9975692624366189,inf,0.9999693964365556
274,inf,0.9189882573256838,0.9999996994583054,inf,inf,0.9584550069924477,inf,0.9992593332000149,inf,0.9999999999998948
275,inf,0.9984209496825895,0.99999994997918,inf,inf,0.9994473795968327,inf,0.9990030869583962,inf,0.9999943427256315
276,inf,0.4148601077961299,0.9999538988613474,inf,inf,0.9260859262924079,inf,0.9999206717650043,inf,0.9999977529370699
277,inf,0.9956569827675553,0.9999538936404094,inf,inf,0.9260859295467647,inf,0.9999157461777254,inf,0.9999976606938452
278,inf,0.9984209496825895,0.9999978199793164,inf,inf,0.9811039533820793,inf,0.999585010705976,inf,0.9999999999999927
279,inf,0.9328150556369652,0.9999985511011237,inf,inf,0.9990625912817397,inf,0.9999118092123852,inf,0.9999995628771313
280,inf,0.9328150572831772,0.9999999995863256,inf,inf,0.9949150207724423,inf,0.9994605173160026,inf,0.999999999999977
281,inf,0.995656983337997,0.9999540183797968,inf,inf,0.9260860040975616,inf,0.9999333621829879,inf,0.9999999999999631
282,inf,0.981779579201086,0.9999999624356902,inf,inf,0.9971685362293647,inf,0.9970959647921147,inf,0.9999996810879002
283,inf,0.9850635617310705,0.9999968468329599,inf,inf,0.9620253859237835,inf,0.7589143150373935,inf,0.9999999999999785
284,inf,0.9956569833380706,0.9999181436415725,inf,inf,0.8230554022594709,inf,0.9963021211563432,inf,0.9999999999999627
285,inf,0.9956569831442351,0.9999999699505702,inf,inf,0.9973294905025835,inf,0.9996333951753199,inf,0.999999205408171
286,inf,0.918988237360389,0.9999992132470602,inf,inf,0.985931415964063,inf,0.999812533713637,inf,0.9999929422732783
287,inf,0.981779579418373,0.999999699887078,inf,inf,0.9584542925575648,inf,0.9993071802667521,inf,0.9999999999998971
288,inf,0.9925436632333184,0.9999999834215161,inf,inf,0.987855313961394,inf,0.9957121408126701,inf,0.9999999999997916
289,inf,0.9817795774439405,0.99999969741742,inf,inf,0.958453185256396,inf,0.9993822157919375,inf,0.9999971020570019
290,inf,0.995656983337997,0.9999539604285725,inf,inf,0.9260871920047742,inf,0.999121949030081,inf,0.9999999999999862
291,inf,0.9984209496825895,0.9999993501009221,inf,inf,0.9859315180260875,inf,0.9998743625247292,inf,0.999999999999881
292,inf,0.9850635617310622,0.9999952310223156,inf,inf,0.9128218583524056,inf,0.9877613288345898,inf,0.9999999999999603
293,inf,0.995656983337997,0.9999978854785244,inf,inf,0.9811039323958085,inf,0.9999291382610748,inf,0.9999999999999628
294,inf,0.9817795770409824,0.9999999277279344,inf,inf,0.9965636360631772,inf,0.9990967226884387,inf,0.9999965102039032
295,inf,0.9817795777856713,0.9999999415245661,inf,inf,0.996563693107969,inf,0.9985367229094434,inf,0.9999976034393641
296,inf,0.9956569831272121,0.9999978507359418,inf,inf,0.9811040436071797,inf,0.9995849683779464,inf,0.99999913559875
297,inf,0.9797012597013178,0.99995388726021,inf,inf,0.9260859438609369,inf,0.999902935166838,inf,0.9999975571599348
298,inf,0.995656983337997,0.9999999737394978,inf,inf,0.9965636307455871,inf,0.9997243355127436,inf,0.9999999999999415
299,inf,0.9850635617310632,0.9999540181409661,inf,inf,0.9260860089929841,inf,0.9999300182981642,inf,0.9999999999999608
300,inf,0.8926996274292619,0.9999539565382499,inf,inf,0.9260872717533251,inf,0.999067476068311,inf,0.9999999999999849
301,inf,0.9850635617310621,0.9999949174421375,inf,inf,0.9778093228749207,inf,0.9996023991183184,inf,0.9999999999999343
302,inf,0.918988257326131,0.9999928039459588,inf,inf,0.971244312982459,inf,0.8162528440865028,inf,0.9999999999999583
303,inf,0.4646015545964478,0.9999987255945736,inf,inf,0.9447423845371273,inf,0.9989617205056341,inf,0.9999975946909663
304,inf,0.9925436632333184,0.9997984806442208,inf,inf,0.8665403936548979,inf,0.99589412529483,inf,0.9999999999999741
305,inf,0.9925436632333184,0.9999985683444557,inf,inf,0.9448553895259207,inf,0.9936884115934168,inf,0.9999987123602961
306,inf,0.9189882573329022,0.9999985544278833,inf,inf,0.9990625945898903,inf,0.9950774087298637,inf,0.9999999999999826
307,inf,0.9328150572831423,0.007278230507098909,inf,inf,1.0111342763075015e-8,inf,0.9971897551919585,inf,0.9999999999999667
308,inf,0.9850635617310347,0.9999999965419115,inf,inf,0.9896331744193472,inf,0.9991925707626677,inf,0.9999999999690129
309,inf,0.9956569827276679,0.0030934286427231946,inf,inf,2.1375747327745387e-7,inf,0.9996819394318208,inf,0.999997497121022
310,inf,0.9817795750470967,0.9999996917096166,inf,inf,0.9584562901668774,inf,0.9991753364559045,inf,0.9999935842786388
311,inf,0.9817795794184422,0.9999996379522987,inf,inf,0.994599733376011,inf,0.9861438805230572,inf,0.9999999999999926
312,inf,0.9850635617310622,0.999929924930332,inf,inf,0.8049164450198911,inf,0.9992982982935872,inf,0.9999999999999649
313,inf,0.9984209496825895,0.9999749430431399,inf,inf,0.9680078828435561,inf,0.47155880375392656,inf,0.9999962651027596
314,inf,0.9797012624384143,0.9999994110765136,inf,inf,0.9993061557372767,inf,0.9998960983086476,inf,0.9999999999999565
315,inf,0.9189882564209092,0.9999937827912406,inf,inf,0.973382612620349,inf,0.9949082031435973,inf,0.9999996801622805
316,inf,0.9850635617310647,0.9999540176098094,inf,inf,0.9260860198804098,inf,0.9999225814983208,inf,0.9999999999999828
317,inf,0.9817795786238088,0.9999999798709267,inf,inf,0.9986121296060073,inf,0.9999156104596962,inf,0.9999988338182401
318,inf,0.1298761661217911,0.9999999975915128,inf,inf,0.9986121470471838,inf,0.9999183313408203,inf,0.9999999999999798
319,inf,0.8926996274292619,0.9999999738913339,inf,inf,0.9965636185429263,inf,0.9998816785463069,inf,0.9999999999998631
320,inf,0.9984209496825895,0.9999538723705113,inf,inf,0.9260859447647426,inf,0.9998943918576867,inf,0.9999972866417974
321,inf,0.4148601229076042,0.9999869011300523,inf,inf,0.9586474018771176,inf,0.9945045629487372,inf,0.9999994226157713
322,inf,0.9850635617311918,0.9999960269553239,inf,inf,0.9981950390423657,inf,0.995498125913512,inf,0.9999999999999933
323,inf,0.9817795773643407,0.9999950514473822,inf,inf,0.9693093997375123,inf,0.9951656821075735,inf,0.9999969852972563
324,inf,0.9850635617311889,0.9999724625437753,inf,inf,0.9570562741018579,inf,0.9972278374357743,inf,0.9999999999995224
325,inf,0.9850635568963668,0.0011274890483449031,inf,inf,2.4694489064724934e-7,inf,0.9998665026603674,inf,0.9999945489361012
326,inf,0.9956569833386709,0.9999999704610949,inf,inf,0.9965636118126161,inf,0.9998806763781686,inf,0.9999999999999504
327,inf,0.9189882573256899,0.9999910490485441,inf,inf,0.9961267653626587,inf,0.9999443526643511,inf,0.9999999999999937
328,inf,0.9925436632333184,0.9999999948971363,inf,inf,0.989633288399835,inf,0.9991656863536952,inf,0.9999914418308745
329,inf,0.9797012625272751,0.9999998977535556,inf,inf,0.9999835870089652,inf,0.9999079152302681,inf,0.9999999999999943
330,inf,0.9328150493156925,0.999628267755504,inf,inf,0.6811991567739784,inf,0.99811976396986,inf,0.9999978843639475
331,inf,0.464601597603274,0.99999742620028,inf,inf,0.99906147339098,inf,0.99994340033383,inf,0.9999995526297852
332,inf,0.9817795779552444,0.9999298439762822,inf,inf,0.804925442666735,inf,0.9991647677924319,inf,0.9999978525663683
333,inf,0.9850635617219045,0.9999886303469591,inf,inf,0.9642002634637719,inf,0.9995955026660265,inf,0.9999994450370303
334,inf,0.9817795783301931,0.9999999940252207,inf,inf,0.999939843447878,inf,0.9998481310063261,inf,0.9999984028775387
335,inf,0.9797012595661232,0.999999297888303,inf,inf,0.9859316152406723,inf,0.9994196036083006,inf,0.9999974364995244
336,inf,0.9850635617310803,0.9999999999994367,inf,inf,0.999244376131207,inf,0.9993711074195646,inf,0.9999999999999749
337,inf,0.9797012548493974,0.9999996634106305,inf,inf,0.9923967617470577,inf,0.9994998854880397,inf,0.9999932268538684
338,inf,0.9984209496825895,0.9970966521328952,inf,inf,0.6758793391465747,inf,0.9996450041150003,inf,0.9999906327062728
339,inf,0.9189882573256893,0.9999987306082332,inf,inf,0.9447433326830863,inf,0.9989170792460242,inf,0.9999999999999509
340,inf,0.9850635617310622,0.0025946114421754735,inf,inf,3.311591001420311e-10,inf,0.9982257864155322,inf,0.9999999999999448
341,inf,0.7510275847677359,0.9999993501009221,inf,inf,0.9859315180260876,inf,0.9998743625247292,inf,0.9999999999998883
342,inf,0.9984209496825895,0.9999864353803342,inf,inf,0.9534872639548845,inf,0.7492051467097021,inf,0.9999999999999685
343,inf,0.9189882387772813,0.999999691033961,inf,inf,0.9584571410600251,inf,0.9991183920496752,inf,0.9999934431443267
344,inf,0.9189882573256856,0.9999999054422296,inf,inf,0.9998323169999214,inf,0.9998728681647456,inf,0.9999999999999559
345,inf,0.9797012614135682,0.9999910294230808,inf,inf,0.9961267459434877,inf,0.9999302308378599,inf,0.9999990853317617
346,inf,0.918988238188154,0.9999950009138353,inf,inf,0.9692629491178825,inf,0.9994369067585626,inf,0.9999932348879661
347,inf,0.46460154773304074,0.999989160301978,inf,inf,0.9642009873058455,inf,0.9996368651245324,inf,0.9999971183053437
348,inf,0.9850635617310624,0.9999949039812451,inf,inf,0.9694868024551465,inf,0.978819765033501,inf,0.9999999999998848
349,inf,0.9850628642413092,0.9999504721395441,inf,inf,0.9641670577905559,inf,0.9995394340755426,inf,0.9992135882759726
350,inf,0.9850635617310621,0.0026614653606463513,inf,inf,1.9581509747013115e-9,inf,0.9988556997725166,inf,0.9999999999999002
351,inf,0.9817795788601068,0.999928516092513,inf,inf,0.8051665178426008,inf,0.9955861883762701,inf,0.9999991806326907
352,inf,0.9850635558160298,0.9999996909113417,inf,inf,0.9584571415677932,inf,0.9991183919820709,inf,0.9999933308687912
353,inf,0.8926996274292619,0.9999999248559762,inf,inf,0.9971739148798429,inf,0.9920322847427056,inf,0.9999997703440747
354,inf,0.9328150572831422,0.9999999999695319,inf,inf,0.999751164643437,inf,0.9998552143572226,inf,0.9999999999999405
355,inf,0.9189882573257973,0.9999996969221666,inf,inf,0.958459230372006,inf,0.9989764833929674,inf,0.9999999999999332
356,inf,0.9925436632333184,0.9999298944659136,inf,inf,0.8049191501160341,inf,0.9992581589719257,inf,0.999998923915893
357,inf,0.9328150313882952,0.9999999951487395,inf,inf,0.9896337694404483,inf,0.9990389376153137,inf,0.9999931240142039
358,inf,0.9925436632333184,0.9999998748482127,inf,inf,0.9965635279274211,inf,0.9998276561189977,inf,0.9999922942514623
359,inf,0.9984209496825895,0.9999977967554159,inf,inf,0.9811038587017807,inf,0.9999098139349786,inf,0.9999974464794998
360,inf,0.9189882495887327,0.9999999927373178,inf,inf,0.9978986318748215,inf,0.9991534086839382,inf,0.9999972649896525
361,inf,0.981779577089938,0.9999999807646026,inf,inf,0.999751145514007,inf,0.9998591365601626,inf,0.9999965825563668
362,inf,0.98177957945121,0.9999986887710861,inf,inf,0.9447333070782132,inf,0.9993776599733865,inf,0.9999999999939814
363,inf,0.932815048716353,0.9999987284817036,inf,inf,0.9447405854145444,inf,0.99904564147553,inf,0.9999977252182966
364,inf,0.9956569820131217,0.0004108039000290105,inf,inf,2.3496459367056133e-7,inf,0.9998531060122396,inf,0.9999945668611255
365,inf,0.41486012813712236,0.999508303057953,inf,inf,0.9441105585572248,inf,0.20145877841319015,inf,0.9999999999998223
366,inf,0.9817795794183728,0.9981910588330258,inf,inf,0.7237333816776406,inf,0.998713422613284,inf,0.9999999999996821
367,inf,0.9328150464221028,0.9999998902065578,inf,inf,0.9998323017937347,inf,0.9998353393351121,inf,0.9999971160147467
368,inf,0.9818066969428225,0.9539354609108762,inf,inf,0.9165267220108364,inf,0.9999403029451959,inf,0.9999999999972089
369,inf,0.9850635570065177,0.0011274861721583915,inf,inf,2.4392917929993985e-7,inf,0.999842955164202,inf,0.9999946731303188
370,inf,0.9328150572831422,0.9999999999696843,inf,inf,0.9997511645835637,inf,0.9998656382693742,inf,0.9999999999999419
371,inf,0.9797012624384144,0.9999978852280317,inf,inf,0.9811039396387672,inf,0.999911177910611,inf,0.99999999999996
372,inf,0.9817795794183778,0.9999950880258452,inf,inf,0.9693498091977109,inf,0.9914487860158518,inf,0.9999999999999516
373,inf,0.9797012612556988,0.999798546848633,inf,inf,0.866410155637761,inf,0.9997862778132529,inf,0.999998944434389
374,inf,0.9956569831118941,0.9999995657308106,inf,inf,0.9883774380657127,inf,0.9992080127211465,inf,0.9999990727816872
375,inf,0.9817795775754048,0.9999977905645934,inf,inf,0.981103881211717,inf,0.999842013804816,inf,0.999997295075934
376,inf,0.9984209496825895,0.9999891561134965,inf,inf,0.9641996268777789,inf,0.99977660570991,inf,0.9999968916123853
377,inf,0.8926996274292619,0.9999978853282488,inf,inf,0.9811039367410469,inf,0.9999183633880552,inf,0.999999999999958
378,inf,0.9189882573256871,0.9999540185453205,inf,inf,0.9260860007046765,inf,0.9999356797349813,inf,0.9999999999999625
379,inf,0.9850635608855842,0.9999753947484653,inf,inf,0.9925494019985616,inf,0.9997493198092593,inf,0.9999990467332659
380,inf,0.9850635597673325,0.9999987344157465,inf,inf,0.9447351024759768,inf,0.9993011990780526,inf,0.9999977842697584
381,inf,0.4646015352305639,0.9999999668836295,inf,inf,0.9994473109519134,inf,0.9994307102564229,inf,0.9999962626456549
382,inf,0.9817795791645958,0.9999881466258173,inf,inf,0.899412880918662,inf,0.987600358949345,inf,0.9999996267274247
383,inf,0.9797012594457405,0.9999949829449659,inf,inf,0.9130986729341795,inf,0.9829985018705353,inf,0.9999973290589331
384,inf,0.9925436632333184,0.9999998584185515,inf,inf,0.9945621621680313,inf,0.9971532368751748,inf,0.9999999999999774
385,inf,0.9956569815366987,0.9999998671871461,inf,inf,0.9965644666150015,inf,0.9877732529358444,inf,0.9999926130932317
386,inf,0.9984209496825895,0.999999966226572,inf,inf,0.9965636666990552,inf,0.9990867057847805,inf,0.9999999999999662
387,inf,0.9817795777274285,0.0005809284009241486,inf,inf,9.16427982389223e-8,inf,0.9995167302422877,inf,0.9999975181925495
388,inf,0.46460149148359087,0.9999996913490314,inf,inf,0.9584562916628477,inf,0.9991753362682049,inf,0.9999932535934896
389,inf,0.918988237456591,0.9999998835950552,inf,inf,0.9965635374947451,inf,0.9998124883734687,inf,0.9999929762806209
390,inf,0.46460158992406186,0.9999978579127475,inf,inf,0.9811038756167614,inf,0.9999366236087349,inf,0.9999999999999833
391,inf,0.9817795776230424,0.9999993901555193,inf,inf,0.9993061349239688,inf,0.9998686326936026,inf,0.9999973649935247
392,inf,0.9189882546985718,0.999991029122363,inf,inf,0.9961267456459306,inf,0.9999146313301618,inf,0.9999990713164454
393,inf,0.9984209496825895,0.9999995629166277,inf,inf,0.9883777023223639,inf,0.9991466130812348,inf,0.9999989742117982
394,inf,0.9655457837558199,0.99995400090407,inf,inf,0.9260863623125002,inf,0.999688679011101,inf,0.9999999999999932
395,inf,0.9850635602368156,0.9999999764821751,inf,inf,0.9847739646754412,inf,0.993299397967775,inf,0.9999983152540898
396,inf,0.9850635596893658,0.9999978054684244,inf,inf,0.9811038667285579,inf,0.9999098139498186,inf,0.9999976980106412
397,inf,0.9817795783664941,0.9999999912937753,inf,inf,0.9997511559484318,inf,0.9998662518673149,inf,0.9999984561575329
398,inf,0.9817795794364833,0.9999986305096941,inf,inf,0.9447924406389189,inf,0.9966218433362708,inf,0.9999999999999863
399,inf,0.9984209496825895,0.9999999892568997,inf,inf,0.9896345466660009,inf,0.9988299928383694,inf,0.9999959767297258
400,inf,0.46460158956592634,0.9999978852280315,inf,inf,0.9811039396387666,inf,0.9999111779106106,inf,0.9999999999999599
401,inf,0.9817795782878467,inf,0.9945737509335162,0.9999999955020458,inf,inf,0.9992736646536359,inf,0.9999983407266969
402,inf,0.9850635617310552,inf,0.9967661852847001,0.9999999983802186,inf,inf,0.9977380359746758,inf,0.9999999999920077
403,inf,0.9984209496825895,inf,0.9956651785687061,0.9999999951371172,inf,inf,0.9939556816904608,inf,0.9999999999999618
404,inf,0.9850635617310629,inf,0.9946310447405284,0.9999999256807983,inf,inf,0.9634448829470719,inf,0.9999999999999724
405,inf,0.9850635617310622,inf,0.9976982387733975,0.9999998454923581,inf,inf,0.9999255857520417,inf,0.999999999999972
406,inf,0.9984209496825895,inf,0.9945735155320724,0.9999999957523571,inf,inf,0.9994206039325988,inf,0.9999999999999863
407,inf,0.9984209496825895,inf,0.999382526570443,0.9999997365454764,inf,inf,0.9975892854505305,inf,0.9999991281202366
408,inf,0.4646015778373843,inf,0.9991610085195674,0.9999999535829366,inf,inf,0.9992367158132625,inf,0.9999991932745773
409,inf,0.981779579418373,inf,0.9945735648558608,0.9999999957176506,inf,inf,0.9993897957060786,inf,0.9999999999999734
410,inf,0.9817795775098185,inf,0.9905424610259591,0.9999999836767217,inf,inf,0.9890102616908567,inf,0.9999971981130915
411,inf,0.981779579418373,inf,0.9962432047557747,0.9999999992385256,inf,inf,0.9997759162896724,inf,0.9999999999999734
412,inf,0.9817795791935827,inf,0.9945850525708324,0.999999986385409,inf,inf,0.9922127164480248,inf,0.9999996700752604
413,inf,0.4148600975500557,inf,0.9989018002054831,0.9999999340877254,inf,inf,0.9906874554391796,inf,0.9999966208185389
414,inf,0.9817795782037995,inf,0.9911680984973398,0.9999999862830709,inf,inf,0.9970791938884302,inf,0.9999982173705941
415,inf,0.8926996274292619,inf,0.9991610241089461,0.9999999688540407,inf,inf,0.9999344648695995,inf,0.9999999999999699
416,inf,0.981779579418375,inf,0.99624317067392,0.9999999992550916,inf,inf,0.9998232273349591,inf,0.9999999999999734
417,inf,0.9817795782040899,inf,0.9973378489178758,0.9999999987707924,inf,inf,0.9977555379185745,inf,0.9999982177968014
418,inf,0.9984209496825895,inf,0.9976982384617439,0.9999998450050487,inf,inf,0.9998696410697744,inf,0.9999999999999564
419,inf,0.9817795780366931,inf,0.998018424246399,0.999999999310907,inf,inf,0.9986390631962663,inf,0.9999979721086353
420,inf,0.9817795777890228,inf,0.9881985109747863,0.9999999616999157,inf,inf,0.9911271489175277,inf,0.9999976086030762
421,inf,0.9328150050527206,inf,0.9950920436795065,0.999999994141455,inf,inf,0.9927913383864506,inf,0.9999861309998535
422,inf,0.9850635617310608,inf,0.9973434332287707,0.9999999968181998,inf,inf,0.9926352847482249,inf,0.9999999999978694
423,inf,0.4148600799914962,inf,0.9973381916714398,0.9999999979827447,inf,inf,0.9993387082128808,inf,0.9999946807800366
424,inf,0.918988257325684,inf,0.9962431953199185,0.999999999243117,inf,inf,0.9997890147773446,inf,0.9999999999999738
425,inf,0.9925436632333184,inf,0.9929045943966651,0.999999997134364,inf,inf,0.9979985899640033,inf,0.9999982790364129
426,inf,0.9984209496825895,inf,0.9959557450247873,0.9999998529739739,inf,inf,0.9985554494155859,inf,0.9999932741939104
427,inf,0.932815057371386,inf,0.9957940126756306,0.9999999669235538,inf,inf,0.989137474806967,inf,0.999999999999903
428,inf,0.9328150507670989,inf,0.9945738312439203,0.9999999954405316,inf,inf,0.9992235047441966,inf,0.9999982697630337
429,inf,0.9984209496825895,inf,0.9965199295943941,0.9999999987579524,inf,inf,0.9948096195123609,inf,0.9999961848982607
430,inf,0.9797012624383915,inf,0.9969891119013945,0.9999999217699157,inf,inf,0.9995662262512705,inf,0.9999999999796623
431,inf,0.9817795752626183,inf,0.9990296624860666,0.9999999991488584,inf,inf,0.9986374396315612,inf,0.9999939005996216
432,inf,0.9984209496825895,inf,0.9891591846296838,0.9999989627150035,inf,inf,0.8381887225729676,inf,0.9999999999999656
433,inf,0.464601589565925,inf,0.9973381310501935,0.9999999984456476,inf,inf,0.9994244396816233,inf,0.9999999999999172
434,inf,0.7510275661111726,inf,0.996243248935228,0.9999999991831456,inf,inf,0.9997148196650651,inf,0.9999982062915482
435,inf,0.41486012813323436,inf,0.9927178826403414,0.999999991809083,inf,inf,0.9984976169893497,inf,0.9999999999999728
436,inf,0.9797012624384144,inf,0.994577714610423,0.9999999926389362,inf,inf,0.9967975832751851,inf,0.9999999999999895
437,inf,0.9956569833379977,inf,0.9962431794732756,0.9999999992508193,inf,inf,0.9998110124421667,inf,0.9999999999999716
438,inf,0.9850635601659303,inf,0.9986293036278175,0.9999999999053399,inf,inf,0.9996925574952275,inf,0.9999982353317807
439,inf,0.981779579418373,inf,0.9969065334455964,0.9999998048337407,inf,inf,0.9998383522384424,inf,0.9999999999999737
440,inf,0.9817795782989138,inf,0.9969065330510636,0.9999997932161072,inf,inf,0.9998075718067887,inf,0.9999983569699313
441,inf,0.8926996274292619,inf,0.996243215909568,0.9999999992330935,inf,inf,0.9997604330130958,inf,0.9999999999999694
442,inf,0.9956569829216152,inf,0.9945736829983302,0.9999999955484784,inf,inf,0.9993161014217129,inf,0.9999982924730628
443,inf,0.9850635602409553,inf,0.9976982222659372,0.999999828869979,inf,inf,0.9999219847377,inf,0.9999983199215559
444,inf,0.9984209496825895,inf,0.9993350978450344,0.999999998836536,inf,inf,0.9985783760840125,inf,0.9999945107230143
445,inf,0.9984209496825895,inf,0.9945736323299732,0.9999999956701009,inf,inf,0.9993476504681664,inf,0.9999999999999694
446,inf,0.9328150524818101,inf,0.992974106534524,0.999999973040344,inf,inf,0.9729015648883834,inf,0.9999987250786746
447,inf,0.9956569824729178,inf,0.9989008472123018,0.9999999638109467,inf,inf,0.999759005145723,inf,0.9999964524244443
448,inf,0.9189882485632916,inf,0.9884731694678696,0.9999999913283816,inf,inf,0.9949306004657285,inf,0.9999969024964773
449,inf,0.918988257325684,inf,0.9980179632128094,0.999999999602319,inf,inf,0.9994248639033203,inf,0.9999999999999738
450,inf,0.9850635610467481,inf,0.9976982312705106,0.9999998379806749,inf,inf,0.9999379386278581,inf,0.9999992284365153
451,inf,0.9817795782656181,inf,0.998018081834978,0.9999999994909683,inf,inf,0.9992227110061187,inf,0.9999983081019034
452,inf,0.7510275651269591,inf,0.9980180475436992,0.9999999994768844,inf,inf,0.9992810713634345,inf,0.99999811164611
453,inf,0.9850635583860151,inf,0.9979138297545052,0.999999890510352,inf,inf,0.9958022797561995,inf,0.9999962284972493
454,inf,0.9956569831528115,inf,0.9989624241637443,0.9999998180579599,inf,inf,0.9993874648283894,inf,0.999999240578508
455,inf,0.9817795789111685,inf,0.9976982314699123,0.9999998381440305,inf,inf,0.9999259256429668,inf,0.9999992555760515
456,inf,0.9850635608325357,inf,0.00004603458045238096,0.0739140499287926,inf,inf,0.9999405834698468,inf,0.9999989869147644
457,inf,0.9984209496825895,inf,0.9851451323837613,0.9999999723303862,inf,inf,0.9782122961142585,inf,0.9999999999998057
458,inf,0.9984209496825895,inf,0.9991610103142157,0.9999999551958982,inf,inf,0.9996161559673367,inf,0.9999991792891794
459,inf,0.46460154215380656,inf,0.9969860275234149,0.9999999255077785,inf,inf,0.9998190037850353,inf,0.9999967388477027
460,inf,0.9984209496825895,inf,0.9927184216804985,0.9999999914482988,inf,inf,0.9983163556197641,inf,0.9999981529515573
461,inf,0.9850635617310622,inf,0.998605366411285,0.9999996743101073,inf,inf,0.9984482266095113,inf,0.9999999999999873
462,inf,0.4148601130463957,inf,0.996243224415025,0.9999999991979516,inf,inf,0.9997488420229058,inf,0.9999983330431294
463,inf,0.9797012587304198,inf,0.9989008436530636,0.9999999655576209,inf,inf,0.9998077298163014,inf,0.9999966906400604
464,inf,0.9984209496825895,inf,0.9974056240284795,0.9999999995875737,inf,inf,0.9979950453624348,inf,0.9999982781763789
465,inf,0.9984209496825895,inf,0.9929051393605931,0.9999999970890383,inf,inf,0.9978018068504316,inf,0.9999999999999184
466,inf,0.892699627429262,inf,0.9988719043948681,0.9999999594020458,inf,inf,0.9996233290118623,inf,0.9999999999999809
467,inf,0.41486012813323436,inf,0.9986292781905843,0.999999999934911,inf,inf,0.9997889178175113,inf,0.9999999999999732
468,inf,0.9984209496825895,inf,0.9945736830113014,0.9999999955415109,inf,inf,0.9993161013564115,inf,0.9999981540919939
469,inf,0.985063560230641,inf,0.9980179623082228,0.9999999995293891,inf,inf,0.9994263699452326,inf,0.9999983082776878
470,inf,0.981779579418373,inf,0.9962432456619587,0.9999999992185775,inf,inf,0.9997191317811813,inf,0.9999999999999715
471,inf,0.9328150572840743,inf,0.9982214557890485,0.999999993999569,inf,inf,0.9667815519144635,inf,0.9999999999999245
472,inf,0.9925436632333184,inf,0.9911763216310582,0.999999980985988,inf,inf,0.9948989836770636,inf,0.9999989958871542
473,inf,0.9984209496825895,inf,0.9976982327855631,0.9999998361295188,inf,inf,0.9988506981910416,inf,0.9999999999999878
474,inf,0.9817795786541134,inf,0.9930706213842391,0.9999998920485614,inf,inf,0.9506555470517596,inf,0.9999988782961673
475,inf,0.9850635617310554,inf,0.9976982388001182,0.9999998455341811,inf,inf,0.9999303959073025,inf,0.9999999999922798
476,inf,0.9850635617310693,inf,0.9962432071932924,0.999999999237339,inf,inf,0.9997725326205757,inf,0.9999999999999875
477,inf,0.9956569832653489,inf,0.9945880111913126,0.9999999836045723,inf,inf,0.9903637287759184,inf,0.9999997020795388
478,inf,0.9797012615460644,inf,0.9991610122819718,0.9999999570182773,inf,inf,0.9999213259679434,inf,0.9999992035835844
479,inf,0.9797012614966004,inf,0.9993036692657062,0.9999445827693677,inf,inf,0.9998338445076476,inf,0.9999991594373989
480,inf,0.9817795782051342,inf,0.9980181604047791,0.9999999994506121,inf,inf,0.9990887912169504,inf,0.9999982193295567
481,inf,0.9817795781937457,inf,0.9976982209707159,0.9999998274863746,inf,inf,0.9998961397694568,inf,0.9999982026148017
482,inf,0.9984209496825895,inf,0.9991610240874941,0.9999999688345323,inf,inf,0.9999303956569948,inf,0.9999999999999641
483,inf,0.9797012604049646,inf,0.9911672095656008,0.9999999868445093,inf,inf,0.9973148643010269,inf,0.9999981851599168
484,inf,0.4646015629243472,inf,0.9969065468843515,0.9999997915544995,inf,inf,0.9997645537143084,inf,0.9999981675097674
485,inf,0.918988257325684,inf,0.9929063769285528,0.9999999968438997,inf,inf,0.9973559306925605,inf,0.9999999999999383
486,inf,0.9984209496825895,inf,0.9945747647490759,0.9999999947026117,inf,inf,0.9986404514309039,inf,0.9999973068072903
487,inf,0.985063561731294,inf,0.9905369129914391,0.9999999854146873,inf,inf,0.990008399424328,inf,0.9999999999999564
488,inf,0.9817795794183759,inf,0.9969860577790485,0.999999939576751,inf,inf,0.9997614317218171,inf,0.9999999999999383
489,inf,0.9850635614675699,inf,0.9945891950933241,0.9999999824461022,inf,inf,0.9896237871656484,inf,0.9999997029153846
490,inf,0.9189882551797635,inf,0.9976982313053425,0.9999998379641462,inf,inf,0.9999213262532365,inf,0.9999992414176125
491,inf,0.9984209496825895,inf,0.9989195861044476,0.9999999906800808,inf,inf,0.9888210813040659,inf,0.9999981682126993
492,inf,0.8926996274292619,inf,0.9945785952732423,0.9999999919452766,inf,inf,0.9962474053280391,inf,0.9999999999999879
493,inf,0.995656983141741,inf,0.9969065440603228,0.999999798892359,inf,inf,0.9997925391510418,inf,0.9999991951799732
494,inf,0.981779579418373,inf,0.9969065522743378,0.9999998043971924,inf,inf,0.9997848073892535,inf,0.9999999999999712
495,inf,0.4148601281359533,inf,0.9912314781039434,0.9999999385689493,inf,inf,0.9802709504652303,inf,0.9999999999999976
496,inf,0.981779579418373,inf,0.9904912589698041,0.9999999943772653,inf,inf,0.9960002228412727,inf,0.9999999999999474
497,inf,0.9328150507625445,inf,0.9927190984084084,0.9999999911203689,inf,inf,0.9980886568732246,inf,0.9999982685536613
498,inf,0.9817795785644282,inf,0.9975951944425159,0.9999999992090518,inf,inf,0.9906627380031812,inf,0.999998746665293
499,inf,0.9984209496825895,inf,0.9969068296817126,0.9999997955474612,inf,inf,0.9989892819567846,inf,0.9999996584377696
500,inf,0.9853227693539428,inf,0.7018732804717662,0.949768966513401,inf,inf,0.9991221327450485,inf,0.9999999999881547
501,inf,0.7510275484821083,inf,0.996986024744658,0.9999999245406167,inf,inf,0.9998252978332227,inf,0.9999965113703704
502,inf,0.9925436632333184,inf,0.9976982289782288,0.9999998356739871,inf,inf,0.9999379386204736,inf,0.9999989948506787
503,inf,0.9850635610333707,inf,0.9976982309997147,0.9999998376397173,inf,inf,0.9999158893695665,inf,0.9999992133607883
504,inf,0.9984209496825895,inf,0.9986296558013921,0.9999999997973723,inf,inf,0.9983558990814503,inf,0.9999992491420227
505,inf,0.9984209496825895,inf,0.9945741079344722,0.9999999953325811,inf,inf,0.999050578146153,inf,0.9999999999999568
506,inf,0.9925436632333184,inf,0.9976982201340334,0.9999998267096375,inf,inf,0.9999171406605897,inf,0.9999981054299614
507,inf,0.9984209496825895,inf,0.9979122004938487,0.9999998565227591,inf,inf,0.9989153744249629,inf,0.9999887707106125
508,inf,0.932815057283121,inf,0.9976982388228066,0.9999998455696463,inf,inf,0.9999344651052798,inf,0.9999999999943122
509,inf,0.9817795780172767,inf,0.9991609932774445,0.9999999380263228,inf,inf,0.9998448169983681,inf,0.9999979436110998
510,inf,0.985063560832223,inf,0.9997670964184946,0.99995991947091,inf,inf,0.9998612189804916,inf,0.9999989865492197
511,inf,0.46460156691309773,inf,0.999790465483382,0.9999997911103032,inf,inf,0.9922584535351239,inf,0.9999984416343304
512,inf,0.4646015895659261,inf,0.9989625746590052,0.9999988275528549,inf,inf,0.9923495294132835,inf,0.9999999999999952
513,inf,0.9817795723296185,inf,0.9979391680716642,0.9980122262715933,inf,inf,0.9986950535508385,inf,0.9999895957093596
514,inf,0.9328150572831423,inf,0.9959517660571628,0.9999999150716993,inf,inf,0.9981575768165882,inf,0.999999999999981
515,inf,0.9817795782989138,inf,0.9969065330510636,0.9999997932161072,inf,inf,0.9998075718067887,inf,0.9999983569699313
516,inf,0.918988257326248,inf,0.9980179509023545,0.9999999993886255,inf,inf,0.9994448560670188,inf,0.9999999999999721
517,inf,0.9984209496825895,inf,0.9976982168911942,0.9999998234464192,inf,inf,0.9999171406420964,inf,0.9999977749824344
518,inf,0.8926996274292619,inf,0.9929032844165723,0.9999999973229239,inf,inf,0.9984710261098446,inf,0.9999962962790566
519,inf,0.9189882526987341,inf,0.9962432244120968,0.9999999991985355,inf,inf,0.9997488420283075,inf,0.9999983643743331
520,inf,0.9925436632333184,inf,0.9962447823984709,0.9999999984178898,inf,inf,0.9975857255234707,inf,0.999999999999994
521,inf,0.9817795729071357,inf,0.998523281038832,0.9999998440251961,inf,inf,0.9996591840369192,inf,0.9999904434583864
522,inf,0.4646015709338188,inf,0.9974132331462071,0.9999999980077445,inf,inf,0.9905197351095959,inf,0.9999987184259512
523,inf,0.985063559976531,inf,0.9973454799586,0.9999999874134157,inf,inf,0.9890587137958047,inf,0.9999980217861464
524,inf,0.995656983337997,inf,0.9881895226649713,0.9999999663805079,inf,inf,0.992536085710782,inf,0.9999999999999598
525,inf,0.9984209496825895,inf,0.9973381629455371,0.9999999984144199,inf,inf,0.9993794946171947,inf,0.999999999999951
526,inf,0.9189882524827225,inf,0.9976982218939096,0.999999828462795,inf,inf,0.9999114145630719,inf,0.9999982880143172
527,inf,0.9984209496825895,inf,0.9950884616598396,0.9999999942684856,inf,inf,0.9955193808336368,inf,0.9998199700978593
528,inf,0.995656983337997,inf,0.9980180749294187,0.99999999955657,inf,inf,0.9992344583942293,inf,0.9999999999999701
529,inf,0.9328150572834846,inf,0.9958170988872451,0.9999999860569924,inf,inf,0.9801352112655599,inf,0.9999999999998638
530,inf,0.9328150531083653,inf,0.9976982276270365,0.9999998341268226,inf,inf,0.999877554628733,inf,0.99999889145098
531,inf,0.9925436632333184,inf,0.9969860176648787,0.9999999243432336,inf,inf,0.9998483541654567,inf,0.9999964344211862
532,inf,0.9984209496825895,inf,0.9969065214437709,0.9999998051120034,inf,inf,0.9998724827942267,inf,0.9999999999999702
533,inf,0.9817795781973028,inf,0.9969065544456696,0.9999997916644688,inf,inf,0.9997438337214825,inf,0.9999982078353767
534,inf,0.9189882551079862,inf,0.9945738599179,0.9999999954686531,inf,inf,0.999205539998568,inf,0.9999992160443535
535,inf,0.6365620736698498,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999704
536,inf,0.981779579418401,inf,0.9986292752726351,0.9999999998965114,inf,inf,0.9997995790074827,inf,0.9999999999999881
537,inf,0.4646014054130204,inf,0.000045891137844145113,0.060207417790274366,inf,inf,0.9379842145789277,inf,0.9999873333917793
538,inf,0.9956569829142075,inf,0.9967662895992393,0.9999999982539671,inf,inf,0.9976628449339897,inf,0.9999982620949079
539,inf,0.9850635617310622,inf,0.9991610239944492,0.9999999687499345,inf,inf,0.9999127539735831,inf,0.9999999999999705
540,inf,0.995656983337997,inf,0.9976982387412348,0.9999998454420677,inf,inf,0.9999198122502048,inf,0.9999999999999707
541,inf,0.9817795789903914,inf,0.9991610130314169,0.9999999579281511,inf,inf,0.9995923303435289,inf,0.9999993718513942
542,inf,0.9817795791456161,inf,0.9962467692004815,0.9999999972119129,inf,inf,0.9948270657996574,inf,0.999999599674694
543,inf,0.9189882525515857,inf,0.9991609991029451,0.9999999438242504,inf,inf,0.9999171403741163,inf,0.999998312357393
544,inf,0.981779579418373,inf,0.9993037110084784,0.9999446200107108,inf,inf,0.9997609767260299,inf,0.9999999999999823
545,inf,0.9984209496825895,inf,0.9994626073752179,0.9999999839067499,inf,inf,0.9992308681797427,inf,0.9999999999996215
546,inf,0.8926996274292618,inf,0.9884734246262893,0.9999999913280567,inf,inf,0.9948880265899201,inf,0.9999981150308255
547,inf,0.9984209496825895,inf,0.9969078300387226,0.9999940538492004,inf,inf,0.32161002660309324,inf,0.9999922093954514
548,inf,0.9189882550934324,inf,0.9969065332295166,0.9999997992546891,inf,inf,0.9998236447521195,inf,0.999999210888425
549,inf,0.9850635617311772,inf,0.9997226972815138,0.99996676785245,inf,inf,0.9998357961462822,inf,0.9999999999999869
550,inf,0.9817795780337997,inf,0.9911735195856907,0.9999999827628178,inf,inf,0.9956419529701428,inf,0.9999979678619759
551,inf,0.9956569829118874,inf,0.9969065365392462,0.9999997923964843,inf,inf,0.9997956251373851,inf,0.9999982525808935
552,inf,0.7510275734417655,inf,0.9973496208423389,0.9999999790457761,inf,inf,0.9832106252679528,inf,0.999998911080718
553,inf,0.9817795772272433,inf,0.9985222718899567,0.99999996852712,inf,inf,0.9994930061390381,inf,0.99999678407937
554,inf,0.9984209496825895,inf,0.9950828535977955,0.9999999995220719,inf,inf,0.9994176777328421,inf,0.9999958992549967
555,inf,0.9817795790036278,inf,0.998629548128272,0.9999999998400426,inf,inf,0.9987645496654086,inf,0.9999993912784213
556,inf,0.918988257325684,inf,0.9995894098638324,0.9999999788288558,inf,inf,0.9998453306971228,inf,0.9999999999999104
557,inf,0.9984209496825895,inf,0.9969862369116205,0.9999999357978607,inf,inf,0.9991508954340684,inf,0.9999999999999782
558,inf,0.918988257325684,inf,0.9980179841545757,0.9999999995938167,inf,inf,0.9993891718348468,inf,0.9999999999999734
559,inf,0.41486012813324746,inf,0.9969065314688872,0.9999998048795707,inf,inf,0.9998439735635678,inf,0.9999999999999715
560,inf,0.9817795686734273,inf,0.9960596156158102,0.999999897049353,inf,inf,0.9980228075931583,inf,0.9999842296456115
561,inf,0.4148601281333063,inf,0.9962431966027057,0.999999999242493,inf,inf,0.9997872340628988,inf,0.9999999999999877
562,inf,0.981779578902312,inf,0.9974071504842735,0.9999999993850774,inf,inf,0.9964960613589416,inf,0.9999992425754144
563,inf,0.9984209496825895,inf,0.9976982204644095,0.9999998270571296,inf,inf,0.99992198472796,inf,0.999998136344535
564,inf,0.9328150507047789,inf,0.9976982215524056,0.9999998281191449,inf,inf,0.9999114145610062,inf,0.9999982532148615
565,inf,0.4148601281439376,inf,0.9980182596796403,0.9999999982119252,inf,inf,0.99891424285541,inf,0.999999999999985
566,inf,0.9797012624385123,inf,0.9974430186535781,0.9999999803606049,inf,inf,0.969934128347217,inf,0.9999999999999486
567,inf,0.9817795737679632,inf,0.9929308558368644,0.9999999903391629,inf,inf,0.992573822809725,inf,0.9999917068946934
568,inf,0.985063558685059,inf,0.9929048906047553,0.999999997014879,inf,inf,0.9978923270612501,inf,0.9999965656662956
569,inf,0.9850635589374516,inf,0.9974051984154244,0.9999999996100783,inf,inf,0.9984132120639291,inf,0.9999968502360735
570,inf,0.9817795789111785,inf,0.9976982315571348,0.9999998382803654,inf,inf,0.9999415668894841,inf,0.999999255583785
571,inf,0.9984209496825895,inf,0.9980179855736473,0.9999999995051101,inf,inf,0.999386749026867,inf,0.9999977530375502
572,inf,0.9817795784105386,inf,0.9950827833709258,0.9999999995606665,inf,inf,0.9994663001301287,inf,0.9999985207375491
573,inf,0.985063561753077,inf,0.9991609644149184,0.9999999354708196,inf,inf,0.999129150549541,inf,0.9999999999999953
574,inf,0.995656983337997,inf,0.9959505250407393,0.9999999234703588,inf,inf,0.9996018248408151,inf,0.9999999999999472
575,inf,0.9984209496825895,inf,0.9969065369747073,0.9999998047519177,inf,inf,0.9998283162172147,inf,0.9999999999999644
576,inf,0.9850635601994091,inf,0.9967665129589082,0.99999999816481,inf,inf,0.997501721853185,inf,0.9999982730786711
577,inf,0.7510275847677367,inf,0.9976982385844605,0.9999998451969316,inf,inf,0.9998916698492581,inf,0.9999999999999591
578,inf,0.9817795780340519,inf,0.9982047544058762,0.9999999999237339,inf,inf,0.9990854798002057,inf,0.999997968232136
579,inf,0.9817795782057483,inf,0.9962432335025888,0.9999999991912445,inf,inf,0.999736241356312,inf,0.9999982202306029
580,inf,0.9984209496825895,inf,0.9989624283193895,0.9999997894323359,inf,inf,0.9991846879794823,inf,0.9999991044298692
581,inf,0.9817795786866644,inf,0.9945743058911969,0.9999999951319096,inf,inf,0.9989269878318803,inf,0.9999989260714305
582,inf,0.8926996274292619,inf,0.998523268430109,0.9999998188706842,inf,inf,0.9995728310921108,inf,0.9999884034120188
583,inf,0.9850635617310622,inf,0.9969067561813488,0.9999997996693192,inf,inf,0.9992049370495834,inf,0.99999999999999
584,inf,0.9817795782345496,inf,0.988183901230094,0.999999969002148,inf,inf,0.993417204187048,inf,0.9999982625026124
585,inf,0.4646015895738741,inf,0.9980180162444028,0.9999999989939503,inf,inf,0.9993318723805573,inf,0.9999999999999868
586,inf,0.9189882484243491,inf,0.992903709289967,0.999999997258634,inf,inf,0.9983178246085886,inf,0.9999968533803337
587,inf,0.9925436632333184,inf,0.9958824728200443,0.9999997537169101,inf,inf,0.8486863469384764,inf,0.9999940116355385
588,inf,0.9984209496825895,inf,0.996243284402675,0.9999999991541162,inf,inf,0.9996656572252508,inf,0.9999976359645556
589,inf,0.985063559581086,inf,0.998018289465904,0.9999999993607513,inf,inf,0.998868806231921,inf,0.9999975759265566
590,inf,0.9850635602012865,inf,0.9945738312434166,0.9999999954408112,inf,inf,0.9992235047470649,inf,0.9999982751954067
591,inf,0.9817795767933308,inf,0.9985223285077812,0.9999999639216799,inf,inf,0.9992994926829578,inf,0.9999961463381366
592,inf,0.4646015895659257,inf,0.9969065411463766,0.999999804655197,inf,inf,0.9998164528987176,inf,0.9999999999999712
593,inf,0.4148600412159541,inf,0.9985232778251893,0.999999843628228,inf,inf,0.9996791037314771,inf,0.9999903964402614
594,inf,0.9956569829154969,inf,0.9991609984645398,0.9999999431826746,inf,inf,0.9999219844542795,inf,0.9999982673825157
595,inf,0.9956569833384663,inf,0.9835130343231094,0.9999986514080731,inf,inf,0.7551318713710348,inf,0.999999999999974
596,inf,0.9850635601216673,inf,0.9962432335058382,0.9999999991905923,inf,inf,0.9997362413502288,inf,0.9999981854253982
597,inf,0.41486011496486563,inf,0.9969860240662998,0.9999999337263834,inf,inf,0.9998560139464847,inf,0.9999985449988161
598,inf,0.9797012624384152,inf,0.9989020732935228,0.9999999798673591,inf,inf,0.9991371716718799,inf,0.9999999999998794
599,inf,0.9189882457027008,inf,0.9910246130902906,0.9999999030765953,inf,inf,0.9405999260558084,inf,0.9999958912783147
600,inf,0.985063558835487,inf,0.997405417074495,0.9999999995742452,inf,inf,0.9981985886599105,inf,0.9999967352721453
601,inf,0.8926996274292619,inf,0.999999519583315,inf,0.999999269178737,0.9999994088926861,inf,inf,0.999999999999981
602,inf,0.7595698818234178,inf,0.9983926873642801,inf,0.9962965261603416,0.994686514618053,inf,inf,0.9999999999967826
603,inf,0.7596101281631344,inf,0.9999990194582703,inf,0.9999989443314731,0.9999999999998941,inf,inf,0.9999999999999992
604,inf,0.985809199463512,inf,0.9999986785901923,inf,0.9999995094178735,0.9999978524488592,inf,inf,0.9999999999999944
605,inf,0.4775489860938268,inf,0.9999977504532465,inf,0.9999991623324438,0.9999962974663079,inf,inf,0.999999999999996
606,inf,0.9823687597347596,inf,0.9999932950976979,inf,0.9999961916374953,0.9999770479415,inf,inf,0.9999999999999946
607,inf,0.9214454396924187,inf,0.999999898498881,inf,0.9999999594864192,0.999999999999998,inf,inf,0.9999999999999937
608,inf,0.9806045743894495,inf,0.9999998701378607,inf,0.9999999206070139,0.9999999999994498,inf,inf,0.9999999999999925
609,inf,0.8926996274292619,inf,0.9999996482785592,inf,0.9999996069830358,0.9999999999936415,inf,inf,0.9999999999999986
610,inf,0.9806045745133648,inf,0.9999999483920999,inf,0.9999999795272725,0.9999999683375785,inf,inf,0.9999999999999866
611,inf,0.47754890625177737,inf,0.9999954098445044,inf,0.9999953322238814,0.9999903025949883,inf,inf,0.9999999999999987
612,inf,0.9858092006189078,inf,0.9999998250469986,inf,0.9999999126568491,1,inf,inf,0.9999999999999936
613,inf,0.8926996274292619,inf,0.9999956875946232,inf,0.9999961473389577,0.9999999995020439,inf,inf,0.9999999999999979
614,inf,0.9359995199933453,inf,0.9999998094874136,inf,0.9999998256078309,0.9999999277854922,inf,inf,0.9999999999999981
615,inf,0.7596101447326344,inf,0.9999999243944045,inf,0.9999999698224612,0.9999999999999607,inf,inf,0.9999999999999962
616,inf,0.9984209496825895,inf,0.9999650185742789,inf,0.9998558637394229,0.9999999775697702,inf,inf,0.9999999999999819
617,inf,0.985809200648816,inf,0.999999842896756,inf,0.9999999349171907,0.9999999999999996,inf,inf,0.9999999999999961
618,inf,0.9214454209941015,inf,0.9999959074011623,inf,0.9999963418809763,0.9999999705877443,inf,inf,0.9999999999999982
619,inf,0.9858082226432914,inf,0.9993425133170514,inf,0.9993458578057848,0.999884648267255,inf,inf,0.9999999999999665
620,inf,0.9925436632333184,inf,0.9999999192983564,inf,0.9999999727941423,0.9999999794713694,inf,inf,0.9999999999999976
621,inf,0.9823687657978624,inf,0.999999842303106,inf,0.9999999346712607,0.9999999999999998,inf,inf,0.9999999999999963
622,inf,0.9823687120396781,inf,0.9999686334093478,inf,0.9999398389489963,0.9999999999998079,inf,inf,0.9999999999999526
623,inf,0.8926996274292619,inf,0.9999721727218744,inf,0.9997828439307658,0.9999999999497937,inf,inf,0.9999999999999366
624,inf,0.9806045652879987,inf,0.9999950477699875,inf,0.9999946683419783,1,inf,inf,0.9999999999999978
625,inf,0.9984209496825895,inf,0.9999998024635438,inf,0.9999998428673261,0.0036623506515984852,inf,inf,0.9999999999999988
626,inf,0.4230076826226443,inf,0.99999951938477,inf,0.9999992463244193,0.9999999997658784,inf,inf,0.9999999999999987
627,inf,0.995853256558763,inf,0.9999990149278799,inf,0.999999378832176,0.9999989532297789,inf,inf,0.9999999999999891
628,inf,0.9858088196968283,inf,0.9999982979410684,inf,0.9999983684134385,0.999999834831828,inf,inf,0.9994922057710354
629,inf,0.47754863861321806,inf,0.9999853347674517,inf,0.999984695480412,0.9998747632743098,inf,inf,0.9999999999918169
630,inf,0.9958532568347741,inf,0.9999998755910018,inf,0.9999999239409395,0.9999999999997333,inf,inf,0.9999999999999921
631,inf,0.9823687626074297,inf,0.9999991130211577,inf,0.9999952489089499,0.9999960177320028,inf,inf,0.9999999999999875
632,inf,0.9214445316210245,inf,0.9999059283276105,inf,0.9997240181969982,0.9999999999999885,inf,inf,0.9999999999999658
633,inf,0.985809186204201,inf,0.9999916502827326,inf,0.9999887564203055,0.9999999999999982,inf,inf,0.9999999999999967
634,inf,0.4230075878342613,inf,0.9999903422065137,inf,0.9999967943936118,0.9999997798761462,inf,inf,0.9999999999998506
635,inf,0.9823687618910609,inf,0.9999974488309652,inf,0.9999956949208326,0.9999999999243883,inf,inf,0.999999999999955
636,inf,0.8926996274292619,inf,0.9999583292146845,inf,0.9999346633850359,0.999999999944144,inf,inf,0.9999995347680691
637,inf,0.4775490213934186,inf,0.9999998121270468,inf,0.9999998274062213,0.9999999178139999,inf,inf,0.999999999999998
638,inf,0.9359995199720678,inf,0.9999998059419972,inf,0.9999998224725526,0.9999999284837995,inf,inf,0.9999999999999987
639,inf,0.9958532568460586,inf,0.9999998978141611,inf,0.9999999592131055,0.9999999999999294,inf,inf,0.999999999999993
640,inf,0.9858091918982861,inf,0.9999910207600587,inf,0.9999970259812715,0.9999999997377835,inf,inf,0.9999999999999992
641,inf,0.9806045740527314,inf,0.9999997802811126,inf,0.9999996376835749,0.999999999998048,inf,inf,0.9999999999999973
642,inf,0.9359994989783138,inf,0.9999973705236913,inf,0.9999989106929814,1,inf,inf,0.9999967556133934
643,inf,0.9359995192565971,inf,0.9999997749075712,inf,0.999999628823567,0.9999999999999594,inf,inf,0.9999999999999976
644,inf,0.47754901304942887,inf,0.9999995059582114,inf,0.9999994892924731,0.999999910153773,inf,inf,0.9999999999999984
645,inf,0.9984209496825895,inf,0.9999997685376553,inf,0.9999996183195926,0.9999999999999372,inf,inf,0.9999999999999972
646,inf,0.9858091981545841,inf,0.9999974511966844,inf,0.9999989826601628,1,inf,inf,0.9999999999999907
647,inf,0.9823687658327538,inf,0.99999987794446,inf,0.9999999582403195,0.9999999460194355,inf,inf,0.9999999999949706
648,inf,0.9359986532905495,inf,0.9999165358082708,inf,0.999810271598423,0.9997296538301619,inf,inf,0.9999999999999996
649,inf,0.9925436632333184,inf,0.9999066390353666,inf,0.9999646798898227,0.9998399509614575,inf,inf,0.9999999999999956
650,inf,0.9823687658062488,inf,0.9999998523648328,inf,0.9999999388394836,0.9999999999996494,inf,inf,0.9999999999999946
651,inf,0.935999507719449,inf,0.9999970174895547,inf,0.9999987644045084,0.9999999989554669,inf,inf,0.9999999999999979
652,inf,0.8926996274292619,inf,0.9999999080018205,inf,0.9999999437557691,0.999999999999998,inf,inf,0.9999999999999954
653,inf,0.42300768933051347,inf,0.9999997859706589,inf,0.9999998030557947,0.99999990178531,inf,inf,0.9999999999999988
654,inf,0.47754902101341645,inf,0.9999997791147208,inf,0.9999998310952186,1,inf,inf,0.9999999999999926
655,inf,0.9359995124220305,inf,0.9999980011991197,inf,0.9999992560103254,0.999996694311977,inf,inf,0.999999999999996
656,inf,0.9214454397306708,inf,0.9999999050329684,inf,0.9999999685205382,0.999999998977652,inf,inf,0.9999999999999963
657,inf,0.4230076622259097,inf,0.9999976809372799,inf,0.9999985822124315,1,inf,inf,0.9999999999999959
658,inf,0.9823687653874369,inf,0.9999993867088994,inf,0.9999996938219146,1,inf,inf,0.9999999999999987
659,inf,0.9806045629459014,inf,0.9999944492574631,inf,0.9999937975653194,0.9999999999999996,inf,inf,0.9999988763370247
660,inf,0.9984209496825895,inf,0.9999902521486363,inf,0.9999813039748892,0.9999999999999998,inf,inf,0.9999999999998461
661,inf,0.9858091985720788,inf,0.9999988647549517,inf,0.9999981279702496,0.9999999999711371,inf,inf,0.9999999999999991
662,inf,0.9958532558807746,inf,0.9999973664247931,inf,0.9999975731354284,1,inf,inf,0.9999999999999952
663,inf,0.7596101158908861,inf,0.999997523369521,inf,0.9999990114675202,0.999999999999998,inf,inf,0.9999999999999895
664,inf,0.9823687635151895,inf,0.9999987248616143,inf,0.9999971780002991,0.9999999999998173,inf,inf,0.9999999999999978
665,inf,0.9858090671720449,inf,0.9999110693134792,inf,0.9999092215048275,0.9998170589833462,inf,inf,0.9999999999999998
666,inf,0.9858091808188446,inf,0.9999877178371013,inf,0.9999902300105247,0.9999767114927459,inf,inf,0.9999952411476687
667,inf,0.9925436632333184,inf,0.9999967446497927,inf,0.9999966965455337,0.9999932536871626,inf,inf,0.9999999999999986
668,inf,0.9858091996142865,inf,0.9999991037059968,inf,0.9999992870325001,0.042696740533717595,inf,inf,0.9999999999999994
669,inf,0.9823687658147897,inf,0.9999998925402163,inf,0.9999999131349421,0.99999918041096,inf,inf,0.9999999999999679
670,inf,0.9359994712111044,inf,0.9999944476328919,inf,0.9999925232813546,0.9999999999999996,inf,inf,0.9999973460429549
671,inf,0.7596101431445956,inf,0.9999998464445372,inf,0.9999998627431592,0.9999999987388062,inf,inf,0.9999999999999979
672,inf,0.9806045742700865,inf,0.9999998355939594,inf,0.9999998229975641,0.9999999999999949,inf,inf,0.9999999999999966
673,inf,0.9958532568256208,inf,0.9999998577221594,inf,0.9999998951757333,0.9999999999999349,inf,inf,0.9999999999999873
674,inf,0.9359995201141443,inf,0.9999998231316508,inf,0.999999849902032,0.9999988568279666,inf,inf,0.9999999999998953
675,inf,0.4775485219420983,inf,0.9999729551016372,inf,0.9999881278061389,0.999999999999998,inf,inf,0.9999999999999976
676,inf,0.9984209496825895,inf,0.9994028568665626,inf,0.9990152547602714,0.9999999999446174,inf,inf,0.999999999999893
677,inf,0.982368756577171,inf,0.9999952550661196,inf,0.99998886035628,0.9999999999882472,inf,inf,0.9999999999998677
678,inf,0.9858092000340111,inf,0.9999993505278055,inf,0.9999996029363655,0.9999999999979392,inf,inf,0.9999999999999973
679,inf,0.9858092006465167,inf,0.9999998407169418,inf,0.9999999340141641,0.9999999999999998,inf,inf,0.9999999999999961
680,inf,0.9823686889736944,inf,0.999898924295003,inf,0.9999705633465922,0.9998665499101244,inf,inf,0.9999999999999963
681,inf,0.9858091896474128,inf,0.9999933627893456,inf,0.9999916614388634,0.9999999426348554,inf,inf,0.9999999999999988
682,inf,0.9823687658115665,inf,0.9999998982912349,inf,0.9999999019257025,0.9999999977849143,inf,inf,0.9999999999999979
683,inf,0.9806045652857638,inf,0.9999962857465885,inf,0.9999934279069632,0.999999999985371,inf,inf,0.9999999999999958
684,inf,0.9823687617087676,inf,0.9999962171595148,inf,0.9999966204459269,0.9999999995448405,inf,inf,0.999999999999998
685,inf,0.9823687243792835,inf,0.999968709074487,inf,0.9999607737407734,0.9999999999264395,inf,inf,0.9999999999999996
686,inf,0.9958527948488183,inf,0.9993936771531733,inf,0.9982066238398646,0.9976728215259199,inf,inf,0.9999999999997476
687,inf,0.9984209496825895,inf,0.9999627422446721,inf,0.9999656666995228,0.9999999999999993,inf,inf,0.9999999999995972
688,inf,0.9823687655592455,inf,0.9999997334884343,inf,0.9999996384547248,0.999999913372045,inf,inf,0.9999999999999988
689,inf,0.9806045740280391,inf,0.9999997572902622,inf,0.9999996333310266,0.9999999999896079,inf,inf,0.9999999999999966
690,inf,0.9823687655378239,inf,0.9999998333283666,inf,0.9999995022650372,0.9999994509071923,inf,inf,0.9999999999998452
691,inf,0.9214431218893641,inf,0.999839698039907,inf,0.9992318341870616,0.999996834016109,inf,inf,0.9999833805627535
692,inf,0.42300768819785317,inf,0.9999997923730207,inf,0.9999996576240359,0.9999999999999993,inf,inf,0.9999999999999964
693,inf,0.9984209496825895,inf,0.9998890367266097,inf,0.9999182474530098,0.999999999910389,inf,inf,0.9999999999998462
694,inf,0.7596050543643648,inf,0.9998599288536626,inf,0.9995341953835187,0.9992371398994506,inf,inf,0.9999999999941245
695,inf,0.9823687658143164,inf,0.9999999263304231,inf,0.9999998785191783,0.9999999999999525,inf,inf,0.9999999999999996
696,inf,0.9214454397681314,inf,0.99999991390919,inf,0.9999999749274533,0.2166090056800604,inf,inf,0.9999999999999968
697,inf,0.9823687658585025,inf,0.9999999302117347,inf,0.9999999496713505,0.9999999927908221,inf,inf,0.9999999999999858
698,inf,0.9858092007479882,inf,0.9999999329917757,inf,0.9999999777992813,0.9999999996980722,inf,inf,0.9999999999999979
699,inf,0.4230076576626275,inf,0.9999986190592469,inf,0.9999970823019311,0.9999962533012078,inf,inf,0.9999999999999988
700,inf,0.980604565627854,inf,0.9999977706220772,inf,0.9999923166220239,0.9999875401724497,inf,inf,0.9999999999998823
701,inf,0.9214454291034704,inf,0.9999978077551818,inf,0.9999977415045962,0.9999993039599337,inf,inf,0.9999999999999993
702,inf,0.7548372249794795,inf,0.9999997892757311,inf,0.9999996525166054,0.9999999999999718,inf,inf,0.9999999999999964
703,inf,0.9214415326461394,inf,0.9996935313282895,inf,0.9988641493084617,0.9998514768227591,inf,inf,0.9998511282232107
704,inf,0.4230076908480793,inf,0.999999841126017,inf,0.9999999341836289,0.9999999999999751,inf,inf,0.9999999999999961
705,inf,0.9823687605419864,inf,0.9999955973095626,inf,0.999995259985972,0.9999999999999993,inf,inf,0.999999999996002
706,inf,0.985809200313485,inf,0.9999995332490567,inf,0.999999795105018,0.9999999999999816,inf,inf,0.9999999999999977
707,inf,0.4775490210739015,inf,0.9999998145404656,inf,0.9999998003202969,0.9999999999741442,inf,inf,0.9999999999999978
708,inf,0.9958532556008322,inf,0.9999967790529096,inf,0.9999967314570263,0.9999933194626551,inf,inf,0.9999999999999987
709,inf,0.9958532567319409,inf,0.9999997574898752,inf,0.9999995180883932,0.999999999999994,inf,inf,0.9999999999999957
710,inf,0.4230075534685287,inf,0.9999948928251298,inf,0.9999880084864669,0.9999999975467759,inf,inf,0.9999999999999059
711,inf,0.9858092005349032,inf,0.999999819432398,inf,0.9999998055875657,0.9999999999752389,inf,inf,0.9999999999999978
712,inf,0.9858091476726114,inf,0.9999716143624071,inf,0.9999571177880024,0.9999999999999956,inf,inf,0.999999999999923
713,inf,0.9823687657978618,inf,0.9999998423024443,inf,0.9999999346709318,0.9999999999992817,inf,inf,0.9999999999999963
714,inf,0.9359995200217378,inf,0.9999998285729924,inf,0.99999981543859,0.9999999999998035,inf,inf,0.9999999999999969
715,inf,0.9823687654702142,inf,0.9999997095389301,inf,0.9999995113191843,1,inf,inf,0.9999999999999979
716,inf,0.9823687330532954,inf,0.9999605098593954,inf,0.999986920511857,0.9999999999999258,inf,inf,0.9999967908973205
717,inf,0.9858091957074515,inf,0.9999967638749637,inf,0.9999963878249132,0.9999999999996414,inf,inf,0.999999999999998
718,inf,0.935999495065871,inf,0.9999964723267655,inf,0.9999964375426164,0.999999533232564,inf,inf,0.9999988985367907
719,inf,0.9823687613175038,inf,0.9999970902876443,inf,0.9999968673526395,0.9999999999990001,inf,inf,0.9999982155847194
720,inf,0.4230075070813427,inf,0.9999858664669816,inf,0.999991359298464,0.9999999999999976,inf,inf,0.999999999999819
721,inf,0.9984209496825895,inf,0.9999851109035308,inf,0.9999846075891421,0.9999508247225273,inf,inf,0.9999999999990355
722,inf,0.9823687592049329,inf,0.9999964574049379,inf,0.9999941582757111,0.9999999999962812,inf,inf,0.9999979718173613
723,inf,0.9214454320860074,inf,0.9999975688282013,inf,0.9999991947721901,0.9999999999999512,inf,inf,0.9999999999999962
724,inf,0.9823687657655948,inf,0.9999998452882823,inf,0.9999998769327629,0.29895207750470626,inf,inf,0.9999999999999989
725,inf,0.9823687078314943,inf,0.9999579573892743,inf,0.9999434467939886,0.9999999999992171,inf,inf,0.9999999999999992
726,inf,0.98580920074594,inf,0.9999999288132577,inf,0.9999999792680203,0.46820023419696777,inf,inf,0.9999999999999963
727,inf,0.47754902126815135,inf,0.9999997902621258,inf,0.9999998396193266,1,inf,inf,0.9999999999999921
728,inf,0.9925436632333184,inf,0.9999997221902391,inf,0.9999996314990162,0.999999936120764,inf,inf,0.9999999999999986
729,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
730,inf,0.9984209496825895,inf,0.9999982521291668,inf,0.9999993502629956,0.9999971877754771,inf,inf,0.9999999999999958
731,inf,0.9214440765615568,inf,0.9998549258036373,inf,0.999589714718099,0.9999999926902481,inf,inf,0.9999999999998449
732,inf,0.4230061762319888,inf,0.9999069486291455,inf,0.9999049858678742,0.9997948563855564,inf,inf,0.9999999999999982
733,inf,0.8926996274292619,inf,0.9999998991476591,inf,0.9999999597453634,0.9999999999999283,inf,inf,0.9999999999999895
734,inf,0.9984209496825895,inf,0.9999998098890436,inf,0.9999997953232018,1,inf,inf,0.9999999999999976
735,inf,0.9823687628452816,inf,0.9999984840307303,inf,0.9999994974886766,0.9999999867358984,inf,inf,0.9999967848833554
736,inf,0.9858092007068144,inf,0.9999998921157144,inf,0.9999999634670962,0.9999999674650293,inf,inf,0.9999999999999944
737,inf,0.9823684739511435,inf,0.999890932121859,inf,0.9996265434828081,0.9999999980693821,inf,inf,0.9999864147996247
738,inf,0.9359647999044608,inf,0.9989588783327357,inf,0.9901204833556921,0.9999995225560027,inf,inf,0.9999999999999712
739,inf,0.9858092007594492,inf,0.9999999468846614,inf,0.9999999792891164,0.999999973072866,inf,inf,0.9999999999999885
740,inf,0.9359995185481722,inf,0.9999995818444132,inf,0.999999599408789,0.9999968388221292,inf,inf,0.9999999999997956
741,inf,0.4230076828688275,inf,0.999999120951251,inf,0.9999996749376723,0.9999986222835816,inf,inf,0.9999999999999944
742,inf,0.9823687623192972,inf,0.9999973204900605,inf,0.9999976061701795,0.9999999999802438,inf,inf,0.9999989468994147
743,inf,0.9925436632333184,inf,0.9999973316817922,inf,0.9999976161404529,0.9999999995332185,inf,inf,0.9999982449682463
744,inf,0.921445402193306,inf,0.9999941982734574,inf,0.9999921874982323,0.9999999999999993,inf,inf,0.9999982118977754
745,inf,0.9823687650858197,inf,0.9999995892549245,inf,0.9999989791343334,1,inf,inf,0.9999999999999937
746,inf,0.47754892189282316,inf,0.9999962006092032,inf,0.9999957545359657,0.9999999999985201,inf,inf,0.9999999999999996
747,inf,0.9823687658121955,inf,0.9999998766803452,inf,0.9999999246069952,0.9999999999999951,inf,inf,0.9999999999999929
748,inf,0.9359995205007429,inf,0.9999998724367757,inf,0.9999999220059604,0.999999999975933,inf,inf,0.9999999999999928
749,inf,0.9984209496825895,inf,0.9999955079078423,inf,0.9999959867855118,0.9999999991175479,inf,inf,0.9999999999999986
750,inf,0.9823687570848197,inf,0.9999924765811792,inf,0.9999925146764463,0.9999943396270213,inf,inf,0.9999999999982965
751,inf,0.9958532567468911,inf,0.9999997295300703,inf,0.9999996222505692,0.9999999995739028,inf,inf,0.9999999999999981
752,inf,0.935999520831094,inf,0.9999999272178803,inf,0.9999999709494407,0.9999999999999993,inf,inf,0.9999999999999963
753,inf,0.42300768688405843,inf,0.9999997618963022,inf,0.9999995268447598,0.9999999999999902,inf,inf,0.9999999999999959
754,inf,0.7596101287609709,inf,0.9999990529984452,inf,0.9999989804414716,0.9999999999999991,inf,inf,0.9999999999997584
755,inf,0.9925436632333184,inf,0.9999976827206312,inf,0.9999974106497871,0.9999999999624583,inf,inf,0.9999999999999991
756,inf,0.9858091948517506,inf,0.9999970272882315,inf,0.99999679952644,0.9999999999999842,inf,inf,0.9999981769502818
757,inf,0.98580920066312,inf,0.9999998740102626,inf,0.9999999229746062,0.999999999999992,inf,inf,0.9999999999999927
758,inf,0.8926996274292619,inf,0.9999998500796969,inf,0.9999999401601548,0.9999999999998568,inf,inf,0.9999999999999917
759,inf,0.9984209496825895,inf,0.9999998562025275,inf,0.9999998940561831,0.9999999999999989,inf,inf,0.9999999999999862
760,inf,0.935999168999172,inf,0.9999467526707635,inf,0.9999426729746842,0.9999999999996645,inf,inf,0.9999999999999992
761,inf,0.42300766022315195,inf,0.999998715460894,inf,0.999997300280048,0.9999965601129867,inf,inf,0.9999999999999987
762,inf,0.7596101444287083,inf,0.9999998990930927,inf,0.9999999597235956,1,inf,inf,0.9999999999999902
763,inf,0.9984209496825895,inf,0.9999931351488486,inf,0.9999913942451751,0.9999999999996663,inf,inf,0.9999999999999986
764,inf,0.9214453969672493,inf,0.9999917216637014,inf,0.9999907497366838,0.9999999999996978,inf,inf,0.9999999999999987
765,inf,0.9823687302993214,inf,0.999961681595364,inf,0.9999831789635466,0.9999999987531756,inf,inf,0.9999946928240921
766,inf,0.9958532561038091,inf,0.9999971958463496,inf,0.9999988807385989,1,inf,inf,0.9999999999999933
767,inf,0.41486013819645884,inf,0.9997450243938792,inf,0.0000013451033450406769,0.0006711227847068069,inf,inf,0.9999999999999928
768,inf,0.9823678773712686,inf,0.9997388804369718,inf,0.9987502993135153,0.9999999999956384,inf,inf,0.999999999999984
769,inf,0.9858092003016045,inf,0.9999994849930905,inf,0.9999998273427257,0.9999999298678528,inf,inf,0.9999999999999986
770,inf,0.9359995013109806,inf,0.9999972863726677,inf,0.9999975756915114,0.999999999999712,inf,inf,0.9999989069409658
771,inf,0.982368719495651,inf,0.9999871360130443,inf,0.9999339243466191,0.9999999999994462,inf,inf,0.9999999999999578
772,inf,0.9823687657817644,inf,0.9999998330149161,inf,0.9999999166347346,1,inf,inf,0.9999999999999936
773,inf,0.9823687612177776,inf,0.9999957770710877,inf,0.99999622730719,0.9999999999995663,inf,inf,0.9999999999999988
774,inf,0.9858091864730354,inf,0.9999862577497721,inf,0.9999945148657594,1,inf,inf,0.9999999999999976
775,inf,0.9858092003685044,inf,0.9999997450985977,inf,0.9999996567541547,1,inf,inf,0.9999999999984222
776,inf,0.9958532568266292,inf,0.9999998606808207,inf,0.9999998973537855,0.9999999999976499,inf,inf,0.9999999999999871
777,inf,0.7596101415880047,inf,0.9999997852887036,inf,0.9999997425610166,0.9999999999999187,inf,inf,0.9999999999999978
778,inf,0.9214454335996353,inf,0.9999981268801728,inf,0.9999992523552159,1,inf,inf,0.9999999999999964
779,inf,0.985809200582041,inf,0.9999998377519382,inf,0.9999998504868465,1,inf,inf,0.999999999999993
780,inf,0.9958532559241469,inf,0.9999977839299801,inf,0.9999973760074623,0.9999948567246423,inf,inf,0.9999999999999688
781,inf,0.4775489092151396,inf,0.9999960285710447,inf,0.9999949428346071,0.9999999999710947,inf,inf,0.9999999999999497
782,inf,0.8926996274292619,inf,0.999817263317021,inf,0.9998134514572856,0.9996005441005926,inf,inf,0.9999999999999986
783,inf,0.7596101439922904,inf,0.9999998851843683,inf,0.9999999228001726,0.9999999999999825,inf,inf,0.9999999999999923
784,inf,0.9823687573432247,inf,0.9999890571986978,inf,0.9999963756395017,0.9999999999999949,inf,inf,0.9999999999999978
785,inf,0.42300709705569983,inf,0.9999675635338799,inf,0.9999593359235681,0.9999999943454938,inf,inf,0.9999999999999996
786,inf,0.9984209496825895,inf,0.9999985458808649,inf,0.999997859440965,0.9999999877138696,inf,inf,0.999999999999999
787,inf,0.9858091994529009,inf,0.9999993727029542,inf,0.9999988010403146,0.9999986976140753,inf,inf,0.9999999999994836
788,inf,0.9958532550399808,inf,0.9999966297148956,inf,0.9999959589999889,0.999999999771398,inf,inf,0.9999980674670904
789,inf,0.9984209496825895,inf,0.9999973738910838,inf,0.999999129862854,0.9999999888679582,inf,inf,0.9999999999999958
790,inf,0.9858091993348729,inf,0.9999985532092232,inf,0.9999994622330037,0.9999975873385476,inf,inf,0.999999999999994
791,inf,0.9958532568299467,inf,0.9999998408746553,inf,0.9999999340765443,0.9999999999613465,inf,inf,0.9999999999999959
792,inf,0.9823687639849332,inf,0.9999975219434438,inf,0.9999991792357958,0.999999999750592,inf,inf,0.9999999999999963
793,inf,0.9958532116557041,inf,0.9999209944936167,inf,0.9998484616817229,0.9999999999979097,inf,inf,0.9999999999999675
794,inf,0.9958532225808374,inf,0.9999340457455069,inf,0.9998912410124192,0.9999999999998486,inf,inf,0.9999999999999991
795,inf,0.9359994882156486,inf,0.9999959161974828,inf,0.99999373453374,0.9999999998461211,inf,inf,0.9999999999999138
796,inf,0.9823687437067602,inf,0.9999926232313465,inf,0.9999696108141057,0.9999999999989044,inf,inf,0.9999999999999734
797,inf,0.982368764196054,inf,0.9999978562038436,inf,0.9999992017109245,0.999996436621171,inf,inf,0.9999999999999962
798,inf,0.9806045744756068,inf,0.9999999118390968,inf,0.9999999743245723,0.010780238233359916,inf,inf,0.9999999999999951
799,inf,0.9984209496825895,inf,0.9999994503846772,inf,0.9999998155724366,0.999999919722943,inf,inf,0.9999999999999983
800,inf,0.9958532179693212,inf,0.9998466086599364,inf,0.9999553272696604,0.999995522853013,inf,inf,0.9999999999998992
801,inf,0.7510260605322019,inf,0.9999618153947389,inf,0.9998916029190613,inf,0.9996361678741718,0.9999999758989008,inf
802,inf,0.7510269874601035,inf,0.9999376856024771,inf,0.9999999091983348,inf,0.9997627075445438,0.9999939672928215,inf
803,inf,0.932814276956291,inf,0.9999443224574893,inf,0.999848447475701,inf,0.9992029209910963,0.9999999999583042,inf
804,inf,0.892699627429262,inf,0.9999404540097321,inf,0.9998289892535841,inf,0.9974104906399638,0.999999995822745,inf
805,inf,0.9956569664227775,inf,0.9999711000623381,inf,0.9999595289545791,inf,0.999039024264486,0.9999999963205124,inf
806,inf,0.7510275817494809,inf,0.999999410981388,inf,0.9999995314582875,inf,0.9998906156002536,0.999999069689608,inf
807,inf,0.9984209496825895,inf,0.9122019354412378,inf,0.9959763346687329,inf,0.9995004010033772,0.9999999752492721,inf
808,inf,0.9850635618788999,inf,0.9999997589029512,inf,0.99999992978441,inf,0.9996093526648369,0.9999994311421242,inf
809,inf,0.9850635580937908,inf,0.9999979572611544,inf,0.9999978763315969,inf,0.9996041420081552,0.9999999221019392,inf
810,inf,0.9984209496825895,inf,0.9999984047613114,inf,0.9999987310488127,inf,0.9991998792805216,0.9999608202123734,inf
811,inf,0.9818819389847234,inf,0.9995579276481282,inf,0.9998712536251908,inf,0.8258267142194566,0.8256247080609023,inf
812,inf,0.9817795894443571,inf,0.999998030419826,inf,0.9999979523718036,inf,0.9995080405753327,0.9999783377672152,inf
813,inf,0.9328148051518759,inf,0.9999720995692077,inf,0.9999609289442744,inf,0.9989801292782662,0.9999999752526749,inf
814,inf,0.9817793651692052,inf,0.9999613934670978,inf,0.9997237694168265,inf,0.9997681012805314,0.9999999994466255,inf
815,inf,0.9189882281614952,inf,0.9999966789893051,inf,0.9999929163889536,inf,0.9993393815060475,0.9999998911972562,inf
816,inf,0.9850605885848337,inf,0.9995893032818572,inf,0.9970499767145353,inf,0.9997612172407726,0.9999947093067656,inf
817,inf,0.751027544922482,inf,0.9999969909211632,inf,0.9999991236547816,inf,0.9997779316558939,0.9999999302374742,inf
818,inf,0.9850631287795744,inf,0.9999538338412516,inf,0.9995573091939578,inf,0.9991630199245457,0.9999999997224152,inf
819,inf,0.9925436632333184,inf,0.9896275676431667,inf,0.9994894383313354,inf,0.999717555810114,0.9999999991241602,inf
820,inf,0.9817795678781616,inf,0.9999955871107669,inf,0.9999874731390125,inf,0.9998611551097961,0.9999999996691218,inf
821,inf,0.9817795762494974,inf,0.9999977196450683,inf,0.9999976292992807,inf,0.9997538670210053,0.999999999804998,inf
822,inf,0.46455195390576276,inf,0.9995816366815199,inf,0.9970001033561423,inf,0.9997479653706821,0.9999999822136322,inf
823,inf,0.932802861655333,inf,0.9996032370538098,inf,0.9971491915036398,inf,0.999714245828644,0.9999937803185209,inf
824,inf,0.9956569795414664,inf,0.9999959436545132,inf,0.9999884852685931,inf,0.9997767238653508,0.9999999996759259,inf
825,inf,0.918988137249322,inf,0.9999791876076407,inf,0.9999783630580641,inf,0.999569532631943,0.9999999965078388,inf
826,inf,0.4646006033976272,inf,0.9999717406611062,inf,0.9999604266950096,inf,0.9989106645347796,0.9999999999806823,inf
827,inf,0.9984209496825895,inf,0.999958903987754,inf,0.9999424486220586,inf,0.9990374857332234,0.9999984435244503,inf
828,inf,0.9817795787702293,inf,0.999999468627608,inf,0.9999995773136443,inf,0.9998914957903063,0.9999999964965738,inf
829,inf,0.9925436632333184,inf,0.9999632314528036,inf,0.9999617747397451,inf,0.9995695383732764,0.9999999985870294,inf
830,inf,0.981779576491126,inf,0.9999968606628933,inf,0.9999987684185893,inf,0.999027193886315,0.9999999106003383,inf
831,inf,0.41485974327589703,inf,0.9999791517093477,inf,0.9999783257496253,inf,0.9994884810521811,0.9999999999887801,inf
832,inf,0.9817795648031875,inf,0.9999955228519672,inf,0.9999828837714669,inf,0.9991491383159119,0.9999998386834621,inf
833,inf,0.981780778995342,inf,0.998474352173571,inf,0.9995556799106661,inf,0.9973990220525307,0.9956855054489273,inf
834,inf,0.9817795011749135,inf,0.9999810411320726,inf,0.9998290646677317,inf,0.999447798380585,0.9999133257648706,inf
835,inf,0.9189882471280248,inf,0.9999970506489227,inf,0.9999991410495191,inf,0.9997906791909097,0.9999997624059394,inf
836,inf,0.9189882468308471,inf,0.9999970950347595,inf,0.9999991539761715,inf,0.9998017748652251,0.9999999493809165,inf
837,inf,0.9817837372976969,inf,0.9999966413663409,inf,0.9999928305444789,inf,0.9921874057290359,0.9929308544523966,inf
838,inf,0.9850635618244814,inf,0.9999994223943294,inf,0.9999995405368446,inf,0.9998902058185325,0.9999986408092529,inf
839,inf,0.9956569760296189,inf,0.9999941720760149,inf,0.9999758486952297,inf,0.9988893473955103,0.9999999962214123,inf
840,inf,0.995656264968749,inf,0.9996390704657456,inf,0.9974035586103182,inf,0.9820689284936015,0.9999902608105767,inf
841,inf,0.9817794617229706,inf,0.9999535785555878,inf,0.9998736531872467,inf,0.998384495396285,0.9999999941557709,inf
842,inf,0.9850635496606317,inf,0.9999954944913978,inf,0.9999908949981718,inf,0.985809139980273,0.9999999999989495,inf
843,inf,0.9984209496825895,inf,0.9999931579029163,inf,0.9999861730624673,inf,0.9998177734747121,0.9999999999943634,inf
844,inf,0.9956569476424139,inf,0.9999468365030585,inf,0.9998919085884226,inf,0.999575037392144,0.9999815450868658,inf
845,inf,0.8926996274292619,inf,0.9999962878018895,inf,0.9999977817655554,inf,0.9989833653849938,0.9999999998800664,inf
846,inf,0.9984209496825895,inf,0.999543771457812,inf,0.9999973508975705,inf,0.9997538897928452,0.9999999999959677,inf
847,inf,0.9956568624977126,inf,0.9999531337832988,inf,0.9995505962357604,inf,0.9991165767552955,0.9999999996285671,inf
848,inf,0.9850635098325559,inf,0.9999910121834109,inf,0.9999504563498398,inf,0.9998914999787535,0.999999999999571,inf
849,inf,0.9817794867034275,inf,0.9999549505645036,inf,0.9999089594002358,inf,0.9997446830266066,0.999999999999746,inf
850,inf,0.9850635539831089,inf,0.9999950750880613,inf,0.9999960824214603,inf,0.9997985519956565,0.9999998702331485,inf
851,inf,0.9956562642898941,inf,0.9996385596498324,inf,0.997409133709625,inf,0.9995698662905815,0.9999999999671878,inf
852,inf,0.9850635181457108,inf,0.9999759066697805,inf,0.9999749521069967,inf,0.9997322942664356,0.9999999999915932,inf
853,inf,0.4148603477841445,inf,0.9999972760634771,inf,0.9999961854305033,inf,0.9990822140837538,0.9999657778945533,inf
854,inf,0.46459169243344045,inf,0.9999229203562312,inf,0.9993961554455226,inf,0.998117585564843,0.9999999999458753,inf
855,inf,0.9850597285932408,inf,0.9995923239299196,inf,0.9960796019502157,inf,0.9983639898997696,0.9999999999784253,inf
856,inf,0.7492089929836967,inf,0.8437620085052361,inf,0.9700755485496739,inf,0.9995165500560272,0.9999877418671869,inf
857,inf,0.9817793628651069,inf,0.9999609783613619,inf,0.9997207988959163,inf,0.9997803008598818,0.9999999996969702,inf
858,inf,0.4645989937071632,inf,0.9999534823597604,inf,0.9998679464808038,inf,0.9998263471763023,0.9999999999835918,inf
859,inf,0.9850695863984271,inf,0.9999929787746349,inf,0.9999924631748882,inf,0.9911416285734587,0.9919028319026221,inf
860,inf,0.9817795505645859,inf,0.9999792372690737,inf,0.999978414687294,inf,0.9995695360969478,0.9999999999911633,inf
861,inf,0.4645984924051244,inf,0.9999427564092193,inf,0.9998441844880293,inf,0.9992029225824308,0.9999999999397593,inf
862,inf,0.9850634518917324,inf,0.9999590010092967,inf,0.9999171451418046,inf,0.9995757391097554,0.9999999999482647,inf
863,inf,0.9817751532887053,inf,0.9937478697296944,inf,0.9996911090350907,inf,0.999530385424163,0.9999999996284368,inf
864,inf,0.9797012624026982,inf,0.9999995874321521,inf,0.9999997534474319,inf,0.9994513629480728,0.9999992216221146,inf
865,inf,0.9797008981158294,inf,0.9999600798003963,inf,0.9997143685507287,inf,0.999753883622249,0.9999999999986033,inf
866,inf,0.9817795470675903,inf,0.9999767193865513,inf,0.9999757970259033,inf,0.9997140351442472,0.9999999964243163,inf
867,inf,0.9850635618889289,inf,0.9999997543790227,inf,0.9999999284668895,inf,0.9996711512417317,0.9999994107382562,inf
868,inf,0.9817795402288063,inf,0.9999760362397448,inf,0.999966444445327,inf,0.9983608610110123,0.999999999980157,inf
869,inf,0.9817743949403479,inf,0.9995083441948854,inf,0.9928683123832165,inf,0.9985501817094056,0.9999999998480549,inf
870,inf,0.9817795772812605,inf,0.9999975725725387,inf,0.9999992930512746,inf,0.9995757293865268,0.9999999998135332,inf
871,inf,0.9797012631119433,inf,0.9999996769982067,inf,0.9999998732820328,inf,0.9991678493976027,0.9999986962065187,inf
872,inf,0.9817793528289125,inf,0.9999353478619393,inf,0.9997319921040724,inf,0.9992729596947163,0.9999999607991827,inf
873,inf,0.919044872495896,inf,0.9999963145619776,inf,0.9999921172696893,inf,0.9762146269841283,0.976946039530945,inf
874,inf,0.9984209496825895,inf,0.9999995211877846,inf,0.9999998121716998,inf,0.9985134615379622,0.9999990169962816,inf
875,inf,0.9984209496825895,inf,0.9999641043240747,inf,0.9999626846054288,inf,0.9899602254647007,0.999999999750711,inf
876,inf,0.8926996274292619,inf,0.9999944893369956,inf,0.9999850006628349,inf,0.9992670682593744,0.9999999848799523,inf
877,inf,0.9850632741711939,inf,0.9999601972090796,inf,0.9997150497313403,inf,0.9997802844530199,0.9999998366519764,inf
878,inf,0.46460143676980314,inf,0.9999941475565715,inf,0.999995344605738,inf,0.9998881955006731,0.9999999990791404,inf
879,inf,0.98506003084564,inf,0.996041557352614,inf,0.9999770500343415,inf,0.9994889980751267,0.9999999998820057,inf
880,inf,0.9925436632333184,inf,0.9999892828057378,inf,0.9999402232629464,inf,0.9974559580597994,0.9999999999628002,inf
881,inf,0.9956458686929155,inf,0.9987783505410589,inf,0.9554692261956093,inf,0.9996049074953395,0.9999999801842159,inf
882,inf,0.7509913858081869,inf,0.9995735416781201,inf,0.9969419201395988,inf,0.9997612297772536,0.9999999861669513,inf
883,inf,0.9956569022561891,inf,0.9999591775766611,inf,0.9997079111331637,inf,0.9997803015406909,0.9999999995798163,inf
884,inf,0.9796956053586137,inf,0.9995240134164731,inf,0.9954197771887291,inf,0.9989823052084119,0.999999999960016,inf
885,inf,0.9984209496825895,inf,0.9999908238560539,inf,0.999949409374885,inf,0.9998847938726835,0.9999997953384968,inf
886,inf,0.9850628771087179,inf,0.9999082987363965,inf,0.9993195343984029,inf,0.9990883530719956,0.9999999999945721,inf
887,inf,0.9984209496825895,inf,0.9999425156407385,inf,0.9991710531894635,inf,0.9992515665849329,0.9999999999948297,inf
888,inf,0.9984209496825895,inf,0.9999976102935059,inf,0.9999975156152568,inf,0.9997538314939929,0.9999999642578579,inf
889,inf,0.981779367842257,inf,0.9999618750395752,inf,0.9997272160105957,inf,0.9997538828286819,0.9999999996199649,inf
890,inf,0.464601534421903,inf,0.9999970162489008,inf,0.9999991310310729,inf,0.9997779311815674,0.9999999295685774,inf
891,inf,0.9796975561034627,inf,0.9995946255965527,inf,0.9970934745842366,inf,0.9997142580236488,0.9999999999433915,inf
892,inf,0.9984209496825895,inf,0.9999747452305839,inf,0.9999737473406256,inf,0.9844685436342887,0.9999994165034308,inf
893,inf,0.9984209496825895,inf,0.999919028264756,inf,0.9997795920592416,inf,0.9992029467378901,0.999999999999768,inf
894,inf,0.9850635558825828,inf,0.9999972527447054,inf,0.9999961527401701,inf,0.999162858933717,0.9999999996073659,inf
895,inf,0.979701240119972,inf,0.9999946473587271,inf,0.9999854310649265,inf,0.9991691570284172,0.9999999999867193,inf
896,inf,0.9956561918289988,inf,0.9996022089821763,inf,0.9971479713258927,inf,0.9996923879718105,0.9999999999469533,inf
897,inf,0.9984209496825895,inf,0.9999932401425684,inf,0.9999719844718242,inf,0.9994185709836368,0.9999999999772249,inf
898,inf,0.9925436632333184,inf,0.9999606322440592,inf,0.9997182514610709,inf,0.9997370904414614,0.9999999270534483,inf
899,inf,0.9817704637612137,inf,0.9993267502518143,inf,0.9872585189150561,inf,0.9997124284398402,0.9999999972872042,inf
900,inf,0.9850622367351752,inf,0.9999241102699865,inf,0.9985779323797679,inf,0.9998403843443754,0.9999999821446296,inf
901,inf,0.9850520823803892,inf,0.9873429843918915,inf,0.9997012351997187,inf,0.9993273151487181,0.9999999995396889,inf
902,inf,0.9797012857461463,inf,0.9999976194962258,inf,0.9999966667604566,inf,0.9981764930597901,0.9999671103683582,inf
903,inf,0.7450925797191991,inf,0.9999897484891034,inf,0.9999239472593254,inf,0.9995312073671357,0.9999999998586071,inf
904,inf,0.8926996274292619,inf,0.9994051286799592,inf,0.9913576751438089,inf,0.9992414255901769,0.9999999997673008,inf
905,inf,0.995656971042273,inf,0.999975277640504,inf,0.9999742981553543,inf,0.9997322920638142,0.9999999976996952,inf
906,inf,0.9850635614156398,inf,0.9999997234646576,inf,0.999999919463584,inf,0.999795858621736,0.9999999979628873,inf
907,inf,0.9817795769904368,inf,0.9999972165968891,inf,0.9999991893791624,inf,0.9997628035274314,0.9999999614655398,inf
908,inf,0.4148155403672116,inf,0.9995355098488028,inf,0.9955308245108404,inf,0.9989822524633942,0.9999999999606564,inf
909,inf,0.9817795791843997,inf,0.9999997327928608,inf,0.9999999221802713,inf,0.999781936849172,0.9999999978132312,inf
910,inf,0.9956569848953536,inf,0.9999975579624776,inf,0.9999974611947071,inf,0.9997661663837347,0.9999858770856094,inf
911,inf,0.9956569824456697,inf,0.9999971367856337,inf,0.9999991661354337,inf,0.9997446509235474,0.9999999495306585,inf
912,inf,0.9925436632333184,inf,0.9999976879704733,inf,0.9999975963703189,inf,0.9997169282900453,0.999999960272379,inf
913,inf,0.9189882457382604,inf,0.9999979916519278,inf,0.9999979120849369,inf,0.9996042196683894,0.9999999997994442,inf
914,inf,0.9956569824140308,inf,0.9999970446371907,inf,0.9999991392987001,inf,0.999777947204278,0.9999999627867742,inf
915,inf,0.9984209496825895,inf,0.9656408633568028,inf,0.9977277748892849,inf,0.9995945560705618,0.9999999920470749,inf
916,inf,0.9984209496825895,inf,0.999974652843591,inf,0.999973648598881,inf,0.999761025703175,0.9999999972867841,inf
917,inf,0.995656985557797,inf,0.9999976916279588,inf,0.999997600155364,inf,0.9996998136044548,0.999982840702016,inf
918,inf,0.9850635588946802,inf,0.9999975251028899,inf,0.9999992792265122,inf,0.9995757293939596,0.9999999998162212,inf
919,inf,0.9797012172172043,inf,0.9999786219578843,inf,0.9999777746943178,inf,0.9994844649785395,0.9999959757248307,inf
920,inf,0.41486012501638714,inf,0.999999731918848,inf,0.9999999219257293,inf,0.9997652531904521,0.9999999977337695,inf
921,inf,0.9817794952187983,inf,0.9999590880521247,inf,0.9999173210523731,inf,0.9996429722604806,0.9999999999998415,inf
922,inf,0.9797012613524553,inf,0.999999458694144,inf,0.9999995694119547,inf,0.9998769885743285,0.9999999963546358,inf
923,inf,0.9817736702059633,inf,0.9994401721496394,inf,0.9918707796681104,inf,0.9991894511176667,0.9999999349323647,inf
924,inf,0.981779578763153,inf,0.9999994629097216,inf,0.9999995727652851,inf,0.9998972043598527,0.9999999966315296,inf
925,inf,0.8926996274292619,inf,0.9951818132577398,inf,0.9999720760381813,inf,0.999761303067084,0.999999959386065,inf
926,inf,0.9984209496825895,inf,0.9999986288408351,inf,0.999999600672218,inf,0.9989274258546597,0.9999927848843694,inf
927,inf,0.7510275857362385,inf,0.999999643669132,inf,0.9999997870771716,inf,0.9988885332807714,0.9999991969848065,inf
928,inf,0.9817795766589584,inf,0.9999979964430824,inf,0.9999979170658725,inf,0.9996041776054209,0.9999999577206546,inf
929,inf,0.9817773943644416,inf,0.9996069633902678,inf,0.9971821347235686,inf,0.9997324967444151,0.9999999999426661,inf
930,inf,0.9984209496825895,inf,0.9905195088602563,inf,0.9998873106082669,inf,0.9991884597266855,0.9999589655014617,inf
931,inf,0.9328150393688938,inf,0.9999976677280582,inf,0.9999975753253593,inf,0.9997538670309951,0.9999999998096358,inf
932,inf,0.985063501770323,inf,0.9999718353611214,inf,0.9999605586620901,inf,0.9990390272672665,0.9999999999819871,inf
933,inf,0.9817795704704166,inf,0.9999956518399351,inf,0.9999912129326357,inf,0.9997652548142069,0.9999999987060855,inf
934,inf,0.4148603023216467,inf,0.999997113599758,inf,0.9999938441386839,inf,0.9986297343886621,0.9999685770124068,inf
935,inf,0.9956569831992098,inf,0.9999996423905888,inf,0.9999997863061942,inf,0.9990652389986086,0.9999999970164433,inf
936,inf,0.9984209496825895,inf,0.9999962111819091,inf,0.9999946942970989,inf,0.9989216552766783,0.9999998539768955,inf
937,inf,0.9956391352560106,inf,0.9294072152278094,inf,0.9967120962391515,inf,0.9996972028068517,0.9999999770975995,inf
938,inf,0.9817790545840286,inf,0.9999084908306156,inf,0.9993209474301451,inf,0.9992327637903663,0.9999999999953044,inf
939,inf,0.8926996274292619,inf,0.9999942783589227,inf,0.9999983336651942,inf,0.9992096816160336,0.9993844416164065,inf
940,inf,0.932815068875081,inf,0.9999953788141532,inf,0.9999868815940463,inf,0.9998514481454681,0.9999753832343586,inf
941,inf,0.9817795470669873,inf,0.9999767193899457,inf,0.9999757970295688,inf,0.9997140361726989,0.9999999974557636,inf
942,inf,0.9850635613399782,inf,0.9999996807623753,inf,0.9999998747578762,inf,0.9992221607875705,0.9999999954652485,inf
943,inf,0.9817798023950581,inf,0.9999403281717539,inf,0.999762418179432,inf,0.9987802337540455,0.9992778920882701,inf
944,inf,0.9817790545830363,inf,0.9999084906721402,inf,0.9993209449909956,inf,0.9992327637529435,0.9999999986769184,inf
945,inf,0.9189881189229739,inf,0.9999760128952733,inf,0.9999750625385266,inf,0.9997477591580608,0.9999999999918157,inf
946,inf,0.63656207366985,inf,0.999996564651009,inf,0.9999964285311448,inf,0.9997597372612277,0.9999916490147531,inf
947,inf,0.9850623582602253,inf,0.9999310631673132,inf,0.9987083687656938,inf,0.9997767938856162,0.9999999851234702,inf
948,inf,0.9850635574628862,inf,0.9999976203365364,inf,0.9999975260557301,inf,0.9997802369514325,0.9999999507999415,inf
949,inf,0.99565698237709,inf,0.999997939763667,inf,0.9999978581417488,inf,0.9995293677469642,0.9999996749803552,inf
950,inf,0.9850612774374397,inf,0.9998331680779594,inf,0.9975547770403292,inf,0.9982824812950252,0.999962328218609,inf
951,inf,0.9817793678423236,inf,0.9999618750503384,inf,0.9997272161811134,inf,0.9997538828401344,0.9999999997162576,inf
952,inf,0.9984209496825895,inf,0.9998370861626651,inf,0.9988335286447703,inf,0.9993635015813236,0.9999999999514404,inf
953,inf,0.979701250261253,inf,0.9999965308139006,inf,0.999992600335007,inf,0.999339490120033,0.9999999997385454,inf
954,inf,0.9984209496825895,inf,0.9999974034665894,inf,0.9999992438019201,inf,0.9996429471004092,0.9999999719348082,inf
955,inf,0.9956569910247319,inf,0.999997621452289,inf,0.9999966695050787,inf,0.998163150479337,0.9999537438529056,inf
956,inf,0.9850635589167481,inf,0.9999975107878456,inf,0.9999992750574886,inf,0.9995756963113915,0.9999999482168207,inf
957,inf,0.46460153352879785,inf,0.9999969915970384,inf,0.9999991238516193,inf,0.9997907750642752,0.9999999627773759,inf
958,inf,0.9328150595731127,inf,0.9999995299644103,inf,0.9999996217264194,inf,0.9980222980958265,0.9999982773446131,inf
959,inf,0.9817786880935412,inf,0.9999335348898435,inf,0.998754728530445,inf,0.9997347509936324,0.9999999833760846,inf
960,inf,0.985063549168019,inf,0.9999953106153663,inf,0.9999905234095599,inf,0.9998177733130331,0.9999999999999791,inf
961,inf,0.9817793935163386,inf,0.9999665005752111,inf,0.9997603185455596,inf,0.9996042446869405,0.9999999999992015,inf
962,inf,0.932804385127595,inf,0.9996526178379078,inf,0.9975101064025526,inf,0.9994888560727455,0.9999999999634859,inf
963,inf,0.9817795763304498,inf,0.9999977534782709,inf,0.9999976644731344,inf,0.999737024752324,0.9999999422094898,inf
964,inf,0.9984209496825895,inf,0.9999687085503637,inf,0.9999751088520782,inf,0.9988153337451663,0.9988675169143499,inf
965,inf,0.9189881185651724,inf,0.9999757528967181,inf,0.999974792156325,inf,0.9997605649890968,0.9999995349943145,inf
966,inf,0.9330509051009424,inf,0.9998828299148853,inf,0.9998358177840605,inf,0.8893200620172466,0.9256091105214385,inf
967,inf,0.9850566096281886,inf,0.9924557914918802,inf,0.9996277041271305,inf,0.9997806465470984,0.9999999993460993,inf
968,inf,0.9797012077284408,inf,0.9999760597190621,inf,0.9999751112265224,inf,0.9996921598764901,0.9999999980937189,inf
969,inf,0.9817693849993203,inf,0.9992480290917187,inf,0.9857497709893324,inf,0.9998269383967795,0.999999996137724,inf
970,inf,0.9850635493017328,inf,0.999995360526395,inf,0.9999906242730215,inf,0.9998076544541723,0.9999999999999789,inf
971,inf,0.985063546642136,inf,0.9999955675639278,inf,0.9999874176520551,inf,0.9998516856961296,0.9999999996593638,inf
972,inf,0.9850576222884623,inf,0.9992670953193248,inf,0.9900401186475167,inf,0.9997591552737978,0.9952726043046481,inf
973,inf,0.9850596078905036,inf,0.9955673811646838,inf,0.9999743061238217,inf,0.9996924655586822,0.9999999998316624,inf
974,inf,0.9984209496825895,inf,0.9999023974878575,inf,0.9994318213962475,inf,0.9995699757192157,0.9999999999779428,inf
975,inf,0.918987956178952,inf,0.9999660180484692,inf,0.9999275176397767,inf,0.9992376276617577,0.9999999964174928,inf
976,inf,0.4646015748614093,inf,0.9999994352309793,inf,0.9999995507479073,inf,0.9998972045108642,0.9999999967816382,inf
977,inf,0.9817776587117483,inf,0.999654430342143,inf,0.9975231133188462,inf,0.9995698515441478,0.9999999911076117,inf
978,inf,0.8926996274292618,inf,0.9999961419464259,inf,0.9999945972896085,inf,0.9989982320360857,0.9999998618159323,inf
979,inf,0.7510129568829949,inf,0.9999299846605236,inf,0.9986605672600667,inf,0.9974887441890732,0.9999999999945517,inf
980,inf,0.9956569864448064,inf,0.9999952878821016,inf,0.9999962085802607,inf,0.9972070842394521,0.9999736027936418,inf
981,inf,0.985063554136594,inf,0.9999952567313068,inf,0.999996183152392,inf,0.9975933125867175,0.9999999997062756,inf
982,inf,0.981779174406972,inf,0.9999087103378865,inf,0.999496683429638,inf,0.9998819983493527,0.999999995669961,inf
983,inf,0.985060755852506,inf,0.9996122727808094,inf,0.9972202853067844,inf,0.9996923821527673,0.9999999999480966,inf
984,inf,0.9817795948433552,inf,0.9999628530051922,inf,0.9999891815425777,inf,0.9992554188767144,0.9999183100821728,inf
985,inf,0.9956569790104747,inf,0.9999952309492681,inf,0.999987020218755,inf,0.9987496577830038,0.9999999999999596,inf
986,inf,0.7510270609462228,inf,0.9999753084879263,inf,0.9999743302284599,inf,0.9997140388925635,0.9999999999915108,inf
987,inf,0.9850635502486895,inf,0.999993694732631,inf,0.9999932433674743,inf,0.9994899707613776,0.9999998594354127,inf
988,inf,0.9189791635609184,inf,0.9996060288691735,inf,0.9971754196115995,inf,0.9997324972340983,0.9999999999425118,inf
989,inf,0.9189885415310382,inf,0.9999920383687476,inf,0.9999825005369182,inf,0.9976717284567702,0.9998550230957871,inf
990,inf,0.8926996274292619,inf,0.9999990931723015,inf,0.9999980304933413,inf,0.9522636374810804,0.9998898086523046,inf
991,inf,0.8926996274292618,inf,0.9999996789455806,inf,0.9999998745996816,inf,0.9658859446168959,0.9999633688486829,inf
992,inf,0.9925436632333184,inf,0.9999995869464983,inf,0.9999997531618119,inf,0.9992411555570626,0.999788899003053,inf
993,inf,0.9817795767138874,inf,0.9999980307009997,inf,0.9999979526820415,inf,0.9995296379153024,0.99999994529621,inf
994,inf,0.9956561653381582,inf,0.999588923216036,inf,0.997052479833635,inf,0.9997325061847414,0.9999999874592685,inf
995,inf,0.9984209496825895,inf,0.999971835801861,inf,0.9999605596504372,inf,0.998909619259453,0.9999989531233812,inf
996,inf,0.9817773668551402,inf,0.9996020250609098,inf,0.9971466486848881,inf,0.9997479551753801,0.9999999999400706,inf
997,inf,0.9850634671203475,inf,0.9999659494919322,inf,0.9999273720842056,inf,0.9991856709377297,0.9999999999868878,inf
998,inf,0.9328148691653653,inf,0.9999923270333327,inf,0.9999577042011886,inf,0.9856808895802096,0.9999999966391975,inf
999,inf,0.9817723082144127,inf,0.9848806651119675,inf,0.9998807686380542,inf,0.9992735447017893,0.9947364329017263,inf
1000,inf,0.41485738430416463,inf,0.9999410574154856,inf,0.9997557191839817,inf,0.9987922476521155,0.9999999998985452,inf


==> chapters/tables/JoinedResultProbsEPSamplesEPinferred.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1,0.8662942593437603,0.13370574065623975,4.518907467668697e-16,0.9999999999999996,5.864566838689943e-7,0.9999994135433161,4.6650379696693333e-7,0.9999995334962031,0.00029658920782202374,0.999703410792178
2,0.07855456247910395,0.921445437520896,9.259053906796079e-14,0.9999999999999074,5.711826567708886e-7,0.9999994288173433,4.5435389428488945e-7,0.9999995456461057,0.000296589209229832,0.9997034107907702
3,0.017631234300923854,0.9823687656990762,1.2778940492566917e-15,0.9999999999999987,3.0238453777126593e-7,0.9999996976154623,8.806457329775763e-8,0.9999999119354267,0.0004652615749073843,0.9995347384250927
4,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
5,0.5224509864281535,0.47754901357184654,6.617130343186923e-16,0.9999999999999993,5.371030679619536e-7,0.9999994628969321,4.2724488859747216e-7,0.9999995727551114,0.00043885249061433236,0.9995611475093856
6,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
7,0.07855456073071032,0.9214454392692897,1.1171628596273984e-15,0.9999999999999989,1.7498583957225183e-7,0.9999998250141604,1.3919452334885943e-7,0.9999998608054766,0.00011398821994299998,0.999886011780057
8,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
9,0.06400047923959172,0.9359995207604083,3.2784740568323313e-15,0.9999999999999967,9.600725026430295e-8,0.9999999039927497,2.7960548480199253e-8,0.9999999720394516,0.00017353087813891196,0.9998264691218611
10,0.24038985548091057,0.7596101445190895,7.037845409104023e-13,0.9999999999992962,1.0114201641000227e-7,0.9999998988579836,2.9455965517517233e-8,0.9999999705440344,0.00016274133348037566,0.9998372586665196
11,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
12,0.5224509756077504,0.47754902439224955,3.298934171567936e-15,0.9999999999999967,9.973777399179818e-8,0.999999900262226,2.9047002776640363e-8,0.9999999709529972,0.00016274133362568106,0.9998372586663743
13,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
14,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
15,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
16,0.06400047923297807,0.935999520767022,3.348502603963477e-15,0.9999999999999967,9.440007185747948e-8,0.9999999055999281,2.749248393677573e-8,0.999999972507516,0.00018641504218266556,0.9998135849578174
17,0.5769923083094743,0.42300769169052566,9.385898962532653e-13,0.9999999999990614,9.390830359689509e-8,0.9999999060916964,2.7349264437693764e-8,0.9999999726507356,0.00018641504224064595,0.9998135849577594
18,0.07855456024143909,0.921445439758561,4.2210910844701276e-15,0.9999999999999958,8.910488725321911e-8,0.9999999108951128,2.595034763528453e-8,0.9999999740496524,0.00030457024441632783,0.9996954297555837
19,0.07855456026305677,0.9214454397369433,3.108288444775834e-15,0.9999999999999969,9.591306139094981e-8,0.9999999040869386,2.793311750447923e-8,0.9999999720668825,0.010035629405977058,0.989964370594023
20,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
21,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
22,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
23,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
24,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
25,0.5769923105649969,0.4230076894350031,1.3022095338381706e-15,0.9999999999999987,3.0813823549579444e-7,0.9999996918617645,8.974024408016437e-8,0.9999999102597559,0.00046526157429497823,0.9995347384257051
26,0.0785545607813056,0.9214454392186944,1.031587800801286e-15,0.999999999999999,1.8645104032913428e-7,0.9999998135489597,1.4831465077376525e-7,0.9999998516853492,0.00008662781358734811,0.9999133721864126
27,0.014190799636876635,0.9858092003631234,1.4139052729467562e-15,0.9999999999999986,4.6848938357272564e-7,0.9999995315106164,1.3643990517160696e-7,0.9999998635600948,0.0012348439036120049,0.9987651560963879
28,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
29,0.07855456059586381,0.9214454394041361,5.632843230096124e-16,0.9999999999999994,1.4442878080959277e-7,0.9999998555712192,1.1488755519756272e-7,0.9999998851124448,0.00022505190709334375,0.9997749480929067
30,0.06400047922502548,0.9359995207749745,3.434689348164335e-15,0.9999999999999966,9.246751211243341e-8,0.9999999075324879,2.6929657376349586e-8,0.9999999730703426,0.00020207279370961209,0.9997979272062903
31,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
32,0.06400047979834345,0.9359995202016566,1.5650547131957173e-15,0.9999999999999984,1.6677978506100882e-7,0.9999998332202149,1.326669217494436e-7,0.9999998673330782,0.0001448532081829603,0.9998551467918171
33,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
34,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
35,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
36,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
37,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
38,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
39,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
40,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
41,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
42,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
43,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
44,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
45,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
46,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
47,0.07855456025672188,0.9214454397432781,3.2071296129192064e-15,0.9999999999999968,9.391799340309214e-8,0.9999999060820066,2.7352086435982244e-8,0.9999999726479135,0.00017353087836883906,0.9998264691216312
48,0.014190799424374049,0.9858092005756259,1.1389909284461418e-15,0.9999999999999989,1.7840485322999661e-7,0.9999998215951468,1.4191421756855332e-7,0.9999998580857824,0.00011398821960191366,0.999886011780398
49,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
50,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
51,0.06400047921934485,0.9359995207806552,4.314991680873275e-15,0.9999999999999957,9.108707384826157e-8,0.9999999089129261,2.6527627207763925e-8,0.9999999734723728,0.0003045702440326965,0.9996954297559673
52,0.5224509755844816,0.4775490244155184,3.3583731384001495e-15,0.9999999999999967,9.83470217655599e-8,0.9999999016529783,2.8641968834530578e-8,0.9999999713580312,0.00017353087788141513,0.9998264691221186
53,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
54,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
55,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
56,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
57,0.5224509779116271,0.4775490220883729,1.6031963839263595e-15,0.9999999999999984,1.7084433690596057e-7,0.9999998291556631,1.3590011683578773e-7,0.9999998640998832,0.00014485320765526694,0.9998551467923448
58,0.5769923210526081,0.4230076789473919,4.475777957718959e-16,0.9999999999999996,9.384494587928972e-7,0.9999990615505412,7.465005478329347e-7,0.9999992534994522,0.0005984931051222932,0.9994015068948777
59,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
60,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
61,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
62,0.004146743151238112,0.9958532568487619,3.3082348213222757e-15,0.9999999999999967,1.0001896334407365e-7,0.9999998999810367,2.9128894597255602e-8,0.9999999708711054,0.0001627413335965806,0.9998372586664034
63,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
64,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
65,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
66,0.019395425536690464,0.9806045744633095,3.370282226381033e-15,0.9999999999999967,9.869576861098683e-8,0.9999999013042314,2.8743535675076808e-8,0.9999999712564643,0.00017353087784303448,0.999826469122157
67,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
68,0.0640004792451786,0.9359995207548214,3.220449202683871e-15,0.9999999999999968,9.73649151101688e-8,0.9999999026350849,2.8355946261493598e-8,0.9999999716440537,0.00016274133387124973,0.9998372586661287
69,0.01763123426758185,0.9823687657324182,1.029454330874382e-15,0.999999999999999,1.860654339402011e-7,0.999999813934566,1.480079156822909e-7,0.9999998519920843,0.00008662781361694026,0.9999133721863831
70,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
71,0.5224509778931345,0.47754902210686545,1.6073597402947975e-15,0.9999999999999984,1.7004905409157686e-7,0.9999998299509459,1.352674998624754e-7,0.9999998647325001,0.00947113661155647,0.9905288633884435
72,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
73,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
74,0.2403898554942932,0.7596101445057069,3.2946216130429907e-15,0.9999999999999967,1.0234921269828024e-7,0.9999998976507873,2.980754178129519e-8,0.9999999701924582,0.00015357283900381696,0.9998464271609961
75,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
76,0.8662942557630477,0.13370574423695225,4.333967697975788e-15,0.9999999999999957,9.148764639422262e-8,0.9999999085123537,2.6644287439781206e-8,0.9999999733557126,0.0003045702439551695,0.9996954297560449
77,0.014190799268317669,0.9858092007316823,4.694627692129595e-15,0.9999999999999953,8.598394411863033e-8,0.9999999140160559,2.5041423761531008e-8,0.9999999749585763,0.00025678262404686664,0.9997432173759532
78,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
79,0.2403898572233144,0.7596101427766856,1.1863173415603507e-15,0.9999999999999988,1.858177691641853e-7,0.9999998141822308,1.4781090785278984e-7,0.9999998521890922,0.00011398821886239021,0.9998860117811376
80,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
81,0.5769923105267323,0.4230076894732677,1.322271112489633e-15,0.9999999999999987,3.0450388307417453e-7,0.9999996954961169,8.868179811072963e-8,0.9999999113182019,0.0004930291085576946,0.9995069708914424
82,0.0041467431515408975,0.9958532568484592,3.2580389920069676e-15,0.9999999999999968,1.0121275524624197e-7,0.9999998987872447,2.9476567051824924e-8,0.9999999705234329,0.0001535728391150617,0.9998464271608849
83,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
84,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
85,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
86,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
87,0.00414674319407265,0.9958532568059274,1.0999708844913092e-15,0.9999999999999989,1.9348522862789403e-7,0.9999998065147714,1.5391007775108732e-7,0.9999998460899222,0.00009179997094561536,0.9999082000290543
88,0.8386217737724886,0.1613782262275114,1.189040896511969e-15,0.9999999999999988,1.8624436946529944e-7,0.9999998137556305,1.481502520289769e-7,0.9999998518497479,0.00011398821881983178,0.9998860117811802
89,0.06400047885722589,0.9359995211427741,1.7318174455319536e-15,0.9999999999999982,3.0887870635339714e-9,0.9999999969112129,8.995589416132822e-10,0.999999999100441,0.0003210194717526117,0.9996789805282474
90,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
91,0.5769923098857362,0.42300769011426376,1.4272033823678039e-15,0.9999999999999986,1.7529401738076904e-7,0.9999998247059826,1.3943966697458702e-7,0.9999998605603331,0.00017181418035338243,0.9998281858196466
92,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
93,0.07855456067848134,0.9214454393215187,1.5309967981234922e-15,0.9999999999999984,1.631504165974698e-7,0.9999998368495834,1.2977989835043787e-7,0.9999998702201016,0.0001448532086541548,0.9998551467913458
94,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
95,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
96,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
97,0.240389855465263,0.759610144534737,3.405656891459662e-15,0.9999999999999966,9.973168328770784e-8,0.9999999002683168,2.904522895824103e-8,0.999999970954771,0.00017353087772902968,0.999826469122271
98,0.866294256462403,0.133705743537597,1.5719373503080837e-15,0.9999999999999984,1.6751323031908458e-7,0.9999998324867697,1.3325034931906815e-7,0.9999998667496507,0.0001448532080877384,0.9998551467919122
99,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
100,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
101,0.07855456077160335,0.9214454392283966,4.148023927344453e-13,0.9999999999995852,1.8425222246221472e-7,0.9999998157477775,1.4656557550193146e-7,0.9999998534344245,0.0000917999716947484,0.9999082000283053
102,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
103,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
104,0.8662942565718015,0.13370574342819852,1.1182549145087328e-15,0.9999999999999989,1.8341954198236696e-7,0.999999816580458,1.4590321011980945e-7,0.9999998540967899,0.00010515504457469476,0.9998948449554254
105,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
106,0.017631234265260008,0.98236876573474,1.045314450866149e-15,0.999999999999999,1.838711635343044e-7,0.9999998161288365,1.4626245774127197e-7,0.9999998537375423,0.00009179997172565882,0.9999082000282743
107,0.24038985535241547,0.7596101446475845,4.8896949142149855e-15,0.9999999999999951,8.955667135085543e-8,0.9999999104433287,2.6081922397916855e-8,0.9999999739180776,0.00025678262345526083,0.9997432173765447
108,0.014190799408215327,0.9858092005917847,1.5609107011200902e-15,0.9999999999999984,1.66338180069501e-7,0.9999998336618199,1.3231564191759177e-7,0.9999998676843581,0.000144853208240293,0.9998551467917597
109,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
110,0.06400047992171126,0.9359995200782887,1.0707826117562846e-15,0.9999999999999989,1.8835101233569854e-7,0.9999998116489877,1.4982600562668524e-7,0.9999998501739944,0.00009179997136218351,0.9999082000286378
111,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
112,0.5224509789213351,0.4775490210786649,1.4521601781159178e-15,0.9999999999999986,2.977871953019329e-7,0.9999997022128047,8.672567215602505e-8,0.9999999132743278,0.000612135919567646,0.9993878640804323
113,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
114,0.5224509755138026,0.4775490244861974,3.5257705473112915e-15,0.9999999999999964,9.412261610251108e-8,0.9999999058773839,2.741167946570456e-8,0.9999999725883205,0.013163900072016062,0.9868360999279839
115,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
116,0.014190799277731087,0.985809200722269,6.878827423693206e-13,0.9999999999993121,9.575303902332174e-8,0.999999904246961,2.788651359524941e-8,0.9999999721134865,0.00017353087816690934,0.999826469121833
117,0.5224509755845388,0.4775490244154612,4.417220212159111e-12,0.9999999999955828,9.834702176638692e-8,0.9999999016529783,2.8641968834771436e-8,0.9999999713580312,0.00017353087788155012,0.9998264691221185
118,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
119,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
120,0.007456336766681603,0.9925436632333184,3.608407499607946e-15,0.9999999999999963,1.0108726981282067e-7,0.9999998989127302,2.944002146245465e-8,0.9999999705599786,0.0001627413334860206,0.999837258666514
121,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
122,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
123,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
124,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
125,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
126,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
127,0.24038985548090455,0.7596101445190955,3.3453810619650357e-15,0.9999999999999967,1.0114201640986789e-7,0.9999998988579836,2.9455965517478095e-8,0.9999999705440344,0.00016274133348035484,0.9998372586665196
128,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
129,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
130,0.5769923098334218,0.42300769016657824,7.111036419109249e-16,0.9999999999999993,2.386533357757011e-7,0.9999997613466642,6.95038983675704e-8,0.9999999304961016,0.0012079801916024832,0.9987920198083975
131,0.017631234252720708,0.9823687657472793,1.4005539559636071e-15,0.9999999999999986,1.7202084999078647e-7,0.99999982797915,1.3683598786658946e-7,0.9999998631640121,0.00017181418085007586,0.9998281858191499
132,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
133,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
134,0.004146743194886562,0.9958532568051134,1.0832814855723143e-15,0.9999999999999989,1.9579423086071097e-7,0.9999998042057692,1.5574680045958818e-7,0.9999998442531995,0.00008662781287033284,0.9999133721871296
135,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
136,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
137,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
138,0.06400047921704807,0.9359995207829519,4.330087587945599e-15,0.9999999999999957,9.052893884947757e-8,0.9999999094710611,2.6365079476851812e-8,0.9999999736349205,0.0127614574312199,0.9872385425687801
139,0.01763123425933636,0.9823687657406637,1.0868778825921575e-15,0.9999999999999989,1.782729973458557e-7,0.9999998217270026,1.418093312703901e-7,0.9999998581906687,0.0001051550450501761,0.9998948449549498
140,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
141,0.06400047988891479,0.9359995201110852,1.1133586992748842e-15,0.9999999999999989,1.8261645196114797e-7,0.999999817383548,1.4526438281250876e-7,0.9999998547356171,0.00010515504464889098,0.9998948449553511
142,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
143,0.522450987614157,0.477549012385843,4.707205748827249e-16,0.9999999999999996,5.881079211489738e-7,0.9999994118920789,4.678172928857165e-7,0.9999995321827071,0.0003186071844607988,0.9996813928155392
144,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
145,0.28822805562317144,0.7117719443768286,3.17279085592889e-15,0.9999999999999968,9.592404637411079e-8,0.9999999040759536,2.7936316701879738e-8,0.9999999720636833,0.00016274133402036643,0.9998372586659796
146,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
147,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
148,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
149,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
150,0.10730037257073811,0.8926996274292619,1.3813946946196226e-15,0.9999999999999987,2.7214610271563564e-7,0.9999997278538972,2.1648178584822637e-7,0.9999997835182142,0.00009179996456341188,0.9999082000354366
151,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
152,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
153,0.0640004792499608,0.9359995207500392,3.171585343903916e-15,0.9999999999999968,9.852702917903062e-8,0.9999999014729708,2.869439306288076e-8,0.9999999713056069,0.00015357283937795949,0.999846427160622
154,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
155,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
156,0.576992312343307,0.42300768765669305,1.3748917440038584e-15,0.9999999999999987,4.770418718487952e-7,0.9999995229581281,1.3893067813313564e-7,0.9999998610693218,0.001139252348650984,0.998860747651349
157,0.017631234264692063,0.982368765735308,1.0464424700549097e-15,0.999999999999999,1.8333442377428318e-7,0.9999998166655762,1.458355018504921e-7,0.9999998541644981,0.006022859740888608,0.9939771402591114
158,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
159,0.5769923098718045,0.4230076901281955,1.4316297375676604e-15,0.9999999999999986,1.743419096355512e-7,0.9999998256580903,1.3868230178430865e-7,0.9999998613176982,0.011214493319765326,0.9887855066802347
160,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
161,0.5769923122405932,0.4230076877594068,1.4102738335885541e-15,0.9999999999999986,4.672861279064118e-7,0.9999995327138721,1.3608947654981626e-7,0.9999998639105234,0.0012348439034103786,0.9987651560965897
162,0.01939542553244287,0.9806045744675571,3.5308720644123477e-15,0.9999999999999964,9.505690607358055e-8,0.9999999049430939,2.768377620785111e-8,0.9999999723162238,0.00020207279338012427,0.9997979272066199
163,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
164,0.07855456022629702,0.921445439773703,4.604658039868146e-15,0.9999999999999954,8.43361171156538e-8,0.9999999156638829,2.4561520976305184e-8,0.9999999754384791,0.0002567826243197287,0.9997432173756803
165,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
166,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
167,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
168,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
169,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
170,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
171,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
172,0.24038985535247068,0.7596101446475293,6.431345867841191e-12,0.9999999999935687,8.955667135191303e-8,0.9999999104433287,2.608192239822486e-8,0.9999999739180776,0.00025678262345572053,0.9997432173765443
173,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
174,0.866294255325655,0.13370574467434504,1.739433447941914e-15,0.9999999999999982,3.102370163278087e-9,0.9999999968976299,9.035147982580787e-10,0.9999999990964852,0.0003210194717497671,0.9996789805282502
175,0.019395425731221043,0.980604574268779,1.120600828602064e-15,0.9999999999999989,1.909259510548078e-7,0.999999809074049,1.518742706093554e-7,0.9999998481257294,0.00009788665335590092,0.9999021133466441
176,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
177,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
178,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
179,0.866294256623306,0.13370574337669405,1.0602802487931096e-15,0.9999999999999989,1.9090819751837456e-7,0.9999998090918025,1.518601483523862e-7,0.9999998481398517,0.0056854221517814935,0.9943145778482185
180,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
181,0.014190799279035275,0.9858092007209647,3.2119219763246962e-15,0.9999999999999968,9.710710899492516e-8,0.999999902892891,2.8280864427945394e-8,0.9999999717191356,0.0001627413338979304,0.9998372586661021
182,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
183,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
184,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
185,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
186,0.5769923082656601,0.42300769173433994,4.315908814800193e-15,0.9999999999999957,8.974756422996428e-8,0.9999999102524357,2.6137516841068806e-8,0.9999999738624832,0.019711408068337363,0.9802885919316626
187,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
188,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
189,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
190,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
191,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
192,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
193,0.019395425538319636,0.9806045744616804,3.310632483706529e-15,0.9999999999999967,1.00091452566448e-7,0.9999998999085474,2.9150005903025906e-8,0.9999999708499941,0.00016274133358907855,0.9998372586664109
194,0.07855456026454874,0.9214454397354512,3.1025669561250884e-15,0.9999999999999969,9.638293822779255e-8,0.9999999036170618,2.8069961482734357e-8,0.9999999719300385,0.00015357283958783853,0.9998464271604122
195,0.5224509774557679,0.47754902254423215,5.898479922180403e-16,0.9999999999999994,1.5123981698058603e-7,0.999999848760183,1.2030547321681948e-7,0.9999998796945267,0.00022505190559158467,0.9997749480944084
196,0.5769923083371586,0.42300769166284136,3.207575464980092e-15,0.9999999999999968,9.653849202330465e-8,0.999999903461508,2.811526399306254e-8,0.999999971884736,0.006858640390343331,0.9931413596096567
197,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
198,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
199,0.017631234242977502,0.9823687657570225,1.5278304798591177e-15,0.9999999999999984,1.628129991409649e-7,0.9999998371870008,1.2951149570630083e-7,0.9999998704885042,0.00014485320869796106,0.999855146791302
200,0.014190799277733784,0.9858092007222662,4.300712271604421e-12,0.9999999999956993,9.575303902397965e-8,0.999999904246961,2.7886513595441015e-8,0.9999999721134865,0.0001735308781670197,0.9998264691218329
201,0.2489724152322567,0.7510275847677433,4.0943874055251095e-14,0.999999999999959,0.9999893104843486,0.000010689515651418624,0.035799887401251215,0.9642001125987488,0.0002588190226222873,0.9997411809773777
202,0.24897244074596256,0.7510275592540374,0.0000024529777971275868,0.9999975470222029,0.999798439202791,0.00020156079720901054,0.13358852674171331,0.8664114732582867,0.0002555832006802755,0.9997444167993197
203,0.01493643815879628,0.9850635618412037,1.2602453996857105e-14,0.9999999999999873,0.00037809515725195387,0.999621904842748,0.9999997946641077,2.053358922893267e-7,0.0004970114980730228,0.999502988501927
204,0.5851398961656976,0.4148601038343024,0.0000026848084895578926,0.9999973151915105,0.9999998912588591,1.0874114086956155e-7,0.00016769715600581096,0.9998323028439942,0.00013136731096990815,0.9998686326890301
205,0.018220420581627022,0.981779579418373,1.0983230765645284e-13,0.9999999999998902,0.9999993499902571,6.500097429196217e-7,0.014068476040077918,0.9859315239599221,0.00014474006052129005,0.9998552599394787
206,0.004343016662002585,0.9956569833379975,5.126898755168787e-14,0.9999999999999487,0.9999987306083358,0.0000012693916642270153,0.05525666731663566,0.9447433326833643,0.0010829207537681512,0.9989170792462319
207,0.0149364439988149,0.9850635560011851,0.000006460370711002057,0.999993539629289,0.9999999362433457,6.375665428937083e-8,0.022710946218111035,0.977289053781889,0.002757995605412556,0.9972420043945874
208,0.0015790503174104532,0.9984209496825895,7.42825343726082e-15,0.9999999999999926,0.9996244648844979,0.0003755351155021458,0.317934164662475,0.6820658353375251,0.0073425631065629025,0.9926574368934371
209,0.007456336766681597,0.9925436632333184,0.0000013963542645050915,0.9999986036457355,0.9999999997959466,2.0405344081098065e-10,0.001958864671758041,0.998041135328242,0.003114232001920348,0.9968857679980796
210,0.014936441380236568,0.9850635586197635,0.000003507953700014664,0.9999964920463,0.9999999930907457,6.9092542798188106e-9,0.010345667759043102,0.9896543322409569,0.0063556372065688045,0.9936443627934312
211,0.01493643826893778,0.9850635617310622,2.1366143781981554e-14,0.9999999999999787,0.9999993298478541,6.701521458873927e-7,0.014067395834263148,0.9859326041657368,0.0036221887198650093,0.996377811280135
212,0.06718750256665874,0.9328124974333413,0.0006881659538092834,0.9993118340461907,0.001103623418991474,0.9988963765810085,0.9999855110912373,0.000014488908762655406,0.00014291381271286474,0.9998570861872871
213,0.0015790503174104532,0.9984209496825895,0.0000011360164918398978,0.9999988639835081,0.9999999788359724,2.1164027641518146e-8,0.0028338048274861027,0.9971661951725139,0.0006998607302909505,0.9993001392697091
214,0.0015790503174104532,0.9984209496825895,4.7186693124895015e-14,0.9999999999999528,0.9999978854785353,0.000002114521464702257,0.01889606760417015,0.9811039323958298,0.00007086173890284108,0.9999291382610972
215,0.018220420581626973,0.981779579418373,3.710283792667239e-14,0.9999999999999629,0.9997986269321218,0.00020137306787815223,0.13358974922220454,0.8664102507777954,0.00021470267417087737,0.9997852973258291
216,0.007456336766681597,0.9925436632333184,0.0000072871631720118814,0.999992712836828,0.9999999951397804,4.860219560143264e-9,0.01036671330571291,0.9896332866942871,0.0008343129294898497,0.9991656870705101
217,0.0015790503174104532,0.9984209496825895,6.923629780590283e-14,0.9999999999999307,0.9997986232419344,0.00020137675806564115,0.1335864768521997,0.8664135231478003,0.00031253811777404297,0.9996874618822259
218,0.5353984104107462,0.4646015895892538,1.9605881471408236e-14,0.9999999999999803,0.9999999977826914,2.2173085589827224e-9,0.0005087265511285571,0.9994912734488715,0.0005523007836471762,0.9994476992163528
219,0.5353984463865427,0.46460155361345734,0.000002472922056364149,0.9999975270779436,0.9999996104616674,3.895383325902557e-7,0.041404608878257254,0.9585953911217427,0.010143681352058904,0.9898563186479411
220,0.004343016661987322,0.9956569833380127,8.869248537857221e-15,0.9999999999999911,0.9999999998271198,1.7288015463634565e-10,0.0003357726147558661,0.9996642273852442,0.00006731033375036845,0.9999326896662496
221,0.24897242507563372,0.7510275749243662,9.467387493816587e-7,0.9999990532612506,0.9999960151340256,0.000003984865974415719,0.0018028119288452944,0.9981971880711547,0.009163085430570752,0.9908369145694292
222,0.018220843726457873,0.9817791562735422,0.0006210495968580235,0.999378950403142,0.999920936195832,0.0000790638041680003,0.07393472149554901,0.926065278504451,0.004115079625733231,0.9958849203742668
223,0.01822056511901832,0.9817794348809816,0.00021218239170504646,0.9997878176082949,0.9995694678570882,0.000430532142911777,0.20475738426903048,0.7952426157309695,0.07995381044790187,0.9200461895520982
224,0.01493643826893782,0.9850635617310621,5.898628635839781e-14,0.999999999999941,0.9999999999993368,6.632472349110685e-13,0.0007555731031258005,0.9992444268968742,0.0008103124542239955,0.999189687545776
225,0.014936440338305363,0.9850635596616947,0.0000023331882106016676,0.9999976668117894,0.9999534778880286,0.00004652211197142542,0.07390554060309544,0.9260944593969046,0.005910429508417658,0.9940895704915823
226,0.01493615832692364,0.9850638416730764,7.538855609424986e-14,0.9999999999999246,0.773563960127235,0.22643603987276495,0.22528790107477134,0.7747120989252286,0.0006412579286997383,0.9993587420713003
227,0.585139871866834,0.414860128133166,7.577644901776537e-12,0.9999999999924224,0.9999299044157796,0.00007009558422044204,0.19507988978159518,0.8049201102184048,0.0007561072213588567,0.9992438927786411
228,0.018220420581626973,0.981779579418373,3.7424589707564574e-14,0.9999999999999626,0.9999540173156415,0.00004598268435851427,0.07391397408975567,0.9260860259102444,0.0000815372528180466,0.999918462747182
229,0.004343017750757688,0.9956569822492423,0.000004464839555702398,0.9999955351604443,0.001271021456470773,0.9987289785435293,0.9999999996146773,3.853226626659989e-10,0.0016024330130321419,0.9983975669869679
230,0.018220420581626973,0.981779579418373,3.323886463854774e-14,0.9999999999999668,0.9999299564867573,0.0000700435132426902,0.19508919256882493,0.804910807431175,0.0006180184748252789,0.9993819815251748
231,0.004343016936752039,0.995656983063248,0.00000112670976674228,0.9999988732902333,0.9999985412278584,0.0000014587721416381427,0.0009374185535856206,0.9990625814464144,0.00013878098929642085,0.9998612190107036
232,0.01822042129835654,0.9817795787016435,0.0000010519441833195736,0.9999989480558167,0.9999998998850523,1.001149476653751e-7,0.00016768854648682689,0.9998323114535131,0.0008098706847666945,0.9991901293152333
233,0.06718494271685775,0.9328150572831423,8.890097264016822e-14,0.9999999999999111,0.0004105900020812248,0.9995894099979188,0.9999999789091341,2.1090865942596793e-8,0.00014215771338622698,0.9998578422866138
234,0.014936438268937506,0.9850635617310625,1.526218990133187e-14,0.9999999999999848,0.9999999782971916,2.1702808439272303e-8,0.0028337169930017065,0.9971662830069983,0.0007826081008865259,0.9992173918991135
235,0.06718494271685778,0.9328150572831422,3.6088609310575654e-14,0.9999999999999639,0.999954018379797,0.000045981620202972806,0.07391399590243815,0.9260860040975618,0.00006663781701205852,0.9999333621829879
236,0.018220422398329546,0.9817795776016705,0.0000026663739998032496,0.9999973336260002,0.9999999994316289,5.683711279402814e-10,0.0005086828778503133,0.9994913171221497,0.000786113006205611,0.9992138869937944
237,0.020298737561585692,0.9797012624384143,4.030075719070609e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306315,0.9260860364169369,0.00008871398564688382,0.9999112860143531
238,0.01822042295528168,0.9817795770447183,0.0000034838125194021765,0.9999965161874806,0.9999999289337343,7.106626565001051e-8,0.0034364080466834355,0.9965635919533166,0.00032814893180457995,0.9996718510681954
239,0.007456336766681603,0.9925436632333184,2.7501257478676983e-14,0.9999999999999725,0.0002443521669603516,0.9997556478330396,0.9999135295700282,0.00008647042997178556,0.00013840122240196733,0.9998615987775981
240,0.08101174862004448,0.9189882513799555,0.0000021018135982956966,0.9999978981864017,0.9999987342136795,0.0000012657863205367548,0.05526315024959508,0.944736849750405,0.0007800912508134601,0.9992199087491865
241,0.014936449173178682,0.9850635508268213,0.00001229440642951149,0.9999877055935705,0.9970970059644018,0.0029029940355982387,0.3240787587509541,0.6759212412490458,0.0005867029728392685,0.9994132970271608
242,0.5851398799061349,0.4148601200938651,8.882763689527888e-7,0.9999991117236311,0.9999999785279612,2.1472038813641348e-8,0.0028337587163495552,0.9971662412836504,0.000743287127837054,0.999256712872163
243,0.5851398810803927,0.4148601189196073,0.000001024294662669431,0.9999989757053374,0.9999889910557764,0.00001100894422356724,0.035712822301240815,0.9642871776987592,0.009239659232855848,0.9907603407671441
244,0.018220421132327056,0.981779578867673,8.08262844338295e-7,0.9999991917371557,0.9998121587116829,0.00018784128831705882,0.22677999388736447,0.7732200061126355,0.004268993697281979,0.995731006302718
245,0.018220420581626963,0.981779579418373,2.0402475269695952e-14,0.9999999999999796,0.9999910490485572,0.000008950951442820987,0.0038732346373283443,0.9961267653626716,0.00009688017128108695,0.9999031198287189
246,0.014936440238850424,0.9850635597611496,0.0000022210539098381787,0.9999977789460902,0.9999978084221641,0.0000021915778358749805,0.018896135028301318,0.9811038649716987,0.00007942490055906725,0.9999205750994409
247,0.018220420581626425,0.9817795794183736,1.401256522984147e-14,0.999999999999986,0.9999910490485521,0.000008950951447928013,0.0038732346373331794,0.9961267653626669,0.00004623233613002405,0.99995376766387
248,0.08101175294212382,0.9189882470578762,0.000003629667498111516,0.9999963703325019,0.999999279090016,7.209099840421729e-7,0.014068500757230535,0.9859314992427695,0.0002659442619102543,0.9997340557380897
249,0.0015790503174104532,0.9984209496825895,9.346042463447459e-7,0.9999990653957537,0.9999978485950571,0.0000021514049428628113,0.018895995745515287,0.9811040042544847,0.00032741952979209996,0.9996725804702079
250,0.0015790503174104532,0.9984209496825895,0.0000028219682021257305,0.9999971780317979,0.9999996607166962,3.3928330378518723e-7,0.0414864947232778,0.9585135052767222,0.004657913917742477,0.9953420860822575
251,0.0015790503174104532,0.9984209496825895,2.605473374326395e-14,0.9999999999999739,0.9999978425022252,0.00000215749777476848,0.018896127332523282,0.9811038726674767,0.00012605282275891027,0.9998739471772411
252,0.007456336766681597,0.9925436632333184,0.0000030404553934450546,0.9999969595446065,0.9999962862627012,0.0000037137372987938733,0.06614122781063353,0.9338587721893665,0.0004163189674340865,0.9995836810325659
253,0.0015790503174104532,0.9984209496825895,0.000002487594959639644,0.9999975124050403,0.9999538873613224,0.00004611263867759785,0.07391410854728461,0.9260858914527154,0.00006257767172934937,0.9999374223282707
254,0.0043430166619810966,0.9956569833380189,8.613473255419669e-14,0.9999999999999138,0.9970507004628931,0.0029492995371068753,0.5254447544818291,0.47455524551817085,0.029879058159463855,0.9701209418405361
255,0.007456336766681597,0.9925436632333184,0.000004095212789658852,0.9999959047872103,0.9999992700863326,7.299136673966089e-7,0.014068508756436218,0.9859314912435638,0.00026594435615303924,0.999734055643847
256,0.24897241523213864,0.7510275847678614,1.704422619687334e-14,0.9999999999999829,0.9998143809516667,0.00018561904833325205,0.2271731392420238,0.7728268607579762,0.0003540932391929622,0.999645906760807
257,0.014936438268937794,0.9850635617310622,3.939362678691423e-14,0.9999999999999606,0.9999993418052053,6.581947946671107e-7,0.014068037130842082,0.985931962869158,0.0015577018184501274,0.9984422981815498
258,0.001579050317410452,0.9984209496825895,0.0000010900134998877796,0.9999989099865001,0.9999539436109015,0.00004605638909849219,0.07391368944063008,0.92608631055937,0.00030790667544605335,0.999692093324554
259,0.0015790503174104532,0.9984209496825895,8.881234398889448e-7,0.9999991118765601,0.9999263462602109,0.0000736537397890702,0.19444330951827946,0.8055566904817205,0.01020593856755269,0.9897940614324473
260,0.00434301666200265,0.9956569833379973,5.3874929694603864e-14,0.9999999999999462,0.9999999054411713,9.455882865605503e-8,0.00016768300113661203,0.9998323169988634,0.00020666851725911244,0.9997933314827409
261,0.0015790503174104532,0.9984209496825895,5.862460909634654e-7,0.999999413753909,0.9999999939430988,6.056901202811105e-9,0.00033577548107724067,0.9996642245189228,0.0004438876502965777,0.9995561123497034
262,0.01822042091310874,0.9817795790868913,4.86528564386103e-7,0.9999995134714356,0.9999985503848161,0.0000014496151838905291,0.0009374094317874036,0.9990625905682126,0.00013177098294008124,0.99986822901706
263,0.007456336766681597,0.9925436632333184,0.0000035652578382093134,0.9999964347421618,0.9999999666754342,3.332456577354037e-8,0.00007086867112994311,0.9999291313288701,0.0007493744066480884,0.9992506255933519
264,0.01822042136322594,0.981779578636774,0.0000011471526574520607,0.9999988528473426,0.9999999801611665,1.983883346490245e-8,0.001387870264484254,0.9986121297355157,0.000079456022854818,0.9999205439771451
265,0.018220422080276702,0.9817795779197233,0.0000021995679042308822,0.9999978004320957,0.9999539013683909,0.00004609863160909278,0.07391407167037935,0.9260859283296207,0.00007932823248391619,0.9999206717675161
266,0.020298737561585692,0.9797012624384143,4.426258320875322e-14,0.9999999999999557,0.9999994110765136,5.889234864220327e-7,0.0006938442627233218,0.9993061557372767,0.0001103529006574196,0.9998896470993426
267,0.5851398718667655,0.4148601281332345,1.2647500568770236e-14,0.9999999999999873,0.9996241921406807,0.0003758078593193437,0.31787266547281307,0.682127334527187,0.007730380001056706,0.9922696199989433
268,0.5851398919613685,0.4148601080386315,0.0000022202688203072363,0.9999977797311796,0.9999987307046871,0.0000012692953128556894,0.05526088631251286,0.9447391136874872,0.0008857005704160877,0.999114299429584
269,0.004343016662002984,0.995656983337997,4.026452771737777e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306279,0.9260860364169372,0.00008871398564688382,0.9999112860143531
270,0.0043430166619948,0.9956569833380052,3.40095610206191e-14,0.999999999999966,0.0013706902516784022,0.9986293097483216,0.9999999998909916,1.0900835789584562e-10,0.0003311921773052831,0.9996688078226947
271,0.0202987383487565,0.9797012616512435,7.025447512027658e-7,0.9999992974552488,0.9999999735567879,2.6443212064464205e-8,0.00006756281833638576,0.9999324371816636,0.00009097747098588471,0.9999090225290141
272,0.0015790503174104532,0.9984209496825895,0.0000023658639635073125,0.9999976341360365,0.9999893361602411,0.0000106638397588954,0.1012177615096348,0.8987822384903652,0.0021905059299113946,0.9978094940700886
273,0.018220441432966004,0.981779558567034,0.00003060356344442233,0.9999693964365556,0.9998580453112252,0.00014195468877475914,0.08327915563490157,0.9167208443650985,0.002430737563381134,0.9975692624366189
274,0.08101174267431616,0.9189882573256838,1.0519794289420842e-13,0.9999999999998948,0.9999996994583054,3.0054169464222014e-7,0.04154499300755234,0.9584550069924477,0.0007406667999850368,0.9992593332000149
275,0.0015790503174104532,0.9984209496825895,0.000005657274368495285,0.9999943427256315,0.99999994997918,5.0020820041574154e-8,0.0005526204031673037,0.9994473795968327,0.0009969130416037522,0.9990030869583962
276,0.5851398922038701,0.4148601077961299,0.0000022470629300273736,0.9999977529370699,0.9999538988613474,0.000046101138652554496,0.07391407370759204,0.9260859262924079,0.00007932823499568289,0.9999206717650043
277,0.004343017232444698,0.9956569827675553,0.0000023393061547951216,0.9999976606938452,0.9999538936404094,0.000046106359590569745,0.07391407045323523,0.9260859295467647,0.0000842538222746206,0.9999157461777254
278,0.0015790503174104532,0.9984209496825895,7.273483531920921e-15,0.9999999999999927,0.9999978199793164,0.0000021800206836397606,0.01889604661792064,0.9811039533820793,0.0004149892940239175,0.999585010705976
279,0.06718494436303478,0.9328150556369652,4.371228687285313e-7,0.9999995628771313,0.9999985511011237,0.0000014488988763217137,0.000937408718260329,0.9990625912817397,0.00008819078761475705,0.9999118092123852
280,0.06718494271682289,0.9328150572831772,2.302033421672134e-14,0.999999999999977,0.9999999995863256,4.1367442804585153e-10,0.005084979227557636,0.9949150207724423,0.0005394826839973574,0.9994605173160026
281,0.004343016662002981,0.995656983337997,3.691459051393543e-14,0.9999999999999631,0.9999540183797968,0.00004598162020319485,0.0739139959024384,0.9260860040975616,0.00006663781701205818,0.9999333621829879
282,0.018220420798913943,0.981779579201086,3.189120998623633e-7,0.9999996810879002,0.9999999624356902,3.756430977386316e-8,0.0028314637706352295,0.9971685362293647,0.002904035207885272,0.9970959647921147
283,0.014936438268929507,0.9850635617310705,2.151256401815277e-14,0.9999999999999785,0.9999968468329599,0.000003153167040137461,0.037974614076216495,0.9620253859237835,0.24108568496260652,0.7589143150373935
284,0.004343016661929394,0.9956569833380706,3.730788402512875e-14,0.9999999999999627,0.9999181436415725,0.00008185635842750116,0.176944597740529,0.8230554022594709,0.0036978788436567533,0.9963021211563432
285,0.0043430168557648426,0.9956569831442351,7.945918289993495e-7,0.999999205408171,0.9999999699505702,3.004942983331205e-8,0.0026705094974165807,0.9973294905025835,0.0003666048246801432,0.9996333951753199
286,0.08101176263961095,0.918988237360389,0.000007057726721684176,0.9999929422732783,0.9999992132470602,7.867529397964645e-7,0.014068584035937038,0.985931415964063,0.0001874662863630221,0.999812533713637
287,0.018220420581627022,0.981779579418373,1.0293266721959057e-13,0.9999999999998971,0.999999699887078,3.001129219581955e-7,0.04154570744243523,0.9584542925575648,0.0006928197332479107,0.9993071802667521
288,0.007456336766681597,0.9925436632333184,2.0836686606290566e-13,0.9999999999997916,0.9999999834215161,1.6578483919005294e-8,0.012144686038605952,0.987855313961394,0.004287859187329889,0.9957121408126701
289,0.01822042255605951,0.9817795774439405,0.000002897942998169556,0.9999971020570019,0.99999969741742,3.0258257999182803e-7,0.041546814743604034,0.958453185256396,0.0006177842080624264,0.9993822157919375
290,0.004343016662002977,0.995656983337997,1.3773845629542e-14,0.9999999999999862,0.9999539604285725,0.000046039571427458625,0.07391280799522584,0.9260871920047742,0.0008780509699190432,0.999121949030081
291,0.0015790503174104532,0.9984209496825895,1.1905726932052982e-13,0.999999999999881,0.9999993501009221,6.498990778869285e-7,0.014068481973912497,0.9859315180260875,0.00012563747527083658,0.9998743625247292
292,0.01493643826893778,0.9850635617310622,3.9740351136028596e-14,0.9999999999999603,0.9999952310223156,0.000004768977684421749,0.08717814164759438,0.9128218583524056,0.012238671165410202,0.9877613288345898
293,0.004343016662002977,0.995656983337997,3.716670585156653e-14,0.9999999999999628,0.9999978854785244,0.0000021145214755824426,0.018896067604191536,0.9811039323958085,0.00007086173892524337,0.9999291382610748
294,0.018220422959017595,0.9817795770409824,0.0000034897960967480362,0.9999965102039032,0.9999999277279344,7.22720655543796e-8,0.003436363936822747,0.9965636360631772,0.0009032773115612235,0.9990967226884387
295,0.018220422214328704,0.9817795777856713,0.000002396560635972738,0.9999976034393641,0.9999999415245661,5.847543393944221e-8,0.003436306892031007,0.996563693107969,0.0014632770905565634,0.9985367229094434
296,0.004343016872787923,0.9956569831272121,8.644012500047009e-7,0.99999913559875,0.9999978507359418,0.000002149264058171063,0.018895956392820296,0.9811040436071797,0.00041503162205356117,0.9995849683779464
297,0.02029874029868219,0.9797012597013178,0.0000024428400652380744,0.9999975571599348,0.99995388726021,0.000046112739790049595,0.07391405613906311,0.9260859438609369,0.00009706483316192213,0.999902935166838
298,0.004343016662002977,0.995656983337997,5.847002924875703e-14,0.9999999999999415,0.9999999737394978,2.6260502217212434e-8,0.0034363692544129754,0.9965636307455871,0.0002756644872563845,0.9997243355127436
299,0.014936438268936763,0.9850635617310632,3.923929919671474e-14,0.9999999999999608,0.9999540181409661,0.00004598185903392782,0.07391399100701587,0.9260860089929841,0.00006998170183577352,0.9999300182981642
300,0.10730037257073814,0.8926996274292619,1.5137072303580374e-14,0.9999999999999849,0.9999539565382499,0.00004604346175007823,0.07391272824667494,0.9260872717533251,0.0009325239316889558,0.999067476068311
301,0.01493643826893782,0.9850635617310621,6.568503288680371e-14,0.9999999999999343,0.9999949174421375,0.000005082557862468029,0.02219067712507931,0.9778093228749207,0.00039760088168164546,0.9996023991183184
302,0.08101174267386897,0.918988257326131,4.178528515259995e-14,0.9999999999999583,0.9999928039459588,0.000007196054041203048,0.028755687017541047,0.971244312982459,0.1837471559134972,0.8162528440865028
303,0.5353984454035522,0.4646015545964478,0.0000024053090336739097,0.9999975946909663,0.9999987255945736,0.000001274405426410219,0.055257615462872646,0.9447423845371273,0.0010382794943658027,0.9989617205056341
304,0.007456336766681597,0.9925436632333184,2.583885850280494e-14,0.9999999999999741,0.9997984806442208,0.00020151935577916724,0.13345960634510212,0.8665403936548979,0.004105874705169943,0.99589412529483
305,0.007456336766681597,0.9925436632333184,0.0000012876397038651246,0.9999987123602961,0.9999985683444557,0.000001431655544337218,0.055144610474079266,0.9448553895259207,0.006311588406583135,0.9936884115934168
306,0.08101174266709772,0.9189882573329022,1.7411556696725516e-14,0.9999999999999826,0.9999985544278833,0.0000014455721166761748,0.0009374054101096321,0.9990625945898903,0.004922591270136314,0.9950774087298637
307,0.06718494271685775,0.9328150572831423,3.3334491509483456e-14,0.9999999999999667,0.007278230507098909,0.9927217694929011,0.9999999898886572,1.0111342763075015e-8,0.0028102448080414726,0.9971897551919585
308,0.014936438268965237,0.9850635617310347,3.0987084379984147e-11,0.9999999999690129,0.9999999965419115,3.458088482233279e-9,0.010366825580652795,0.9896331744193472,0.0008074292373323121,0.9991925707626677
309,0.004343017272332062,0.9956569827276679,0.000002502878977987427,0.999997497121022,0.0030934286427231946,0.9969065713572768,0.9999997862425267,2.1375747327745387e-7,0.00031806056817913856,0.9996819394318208
310,0.01822042495290333,0.9817795750470967,0.0000064157213611352594,0.9999935842786388,0.9999996917096166,3.082903834439321e-7,0.04154370983312261,0.9584562901668774,0.0008246635440954618,0.9991753364559045
311,0.01822042058155782,0.9817795794184422,7.468298629557424e-15,0.9999999999999926,0.9999996379522987,3.6204770126335717e-7,0.005400266623988944,0.994599733376011,0.013856119476942794,0.9861438805230572
312,0.014936438268937794,0.9850635617310622,3.512644419319635e-14,0.9999999999999649,0.999929924930332,0.00007007506966805188,0.1950835549801089,0.8049164450198911,0.0007017017064127718,0.9992982982935872
313,0.0015790503174104532,0.9984209496825895,0.0000037348972403694806,0.9999962651027596,0.9999749430431399,0.000025056956860058932,0.0319921171564439,0.9680078828435561,0.5284411962460734,0.47155880375392656
314,0.020298737561585692,0.9797012624384143,4.3540199777199665e-14,0.9999999999999565,0.9999994110765136,5.889234864220327e-7,0.0006938442627233126,0.9993061557372767,0.00010390169135241257,0.9998960983086476
315,0.08101174357909084,0.9189882564209092,3.198377195424603e-7,0.9999996801622805,0.9999937827912406,0.000006217208759373705,0.026617387379651032,0.973382612620349,0.005091796856402737,0.9949082031435973
316,0.01493643826893531,0.9850635617310647,1.7237295667498052e-14,0.9999999999999828,0.9999540176098094,0.00004598239019060202,0.07391398011959019,0.9260860198804098,0.00007741850167918673,0.9999225814983208
317,0.01822042137619119,0.9817795786238088,0.0000011661817599355436,0.9999988338182401,0.9999999798709267,2.0129073297070477e-8,0.0013878703939926517,0.9986121296060073,0.00008438954030372447,0.9999156104596962
318,0.8701238338782089,0.1298761661217911,2.015154573944356e-14,0.9999999999999798,0.9999999975915128,2.408487187466335e-9,0.0013878529528161298,0.9986121470471838,0.0000816686591797017,0.9999183313408203
319,0.10730037257073811,0.8926996274292619,1.3687827934240242e-13,0.9999999999998631,0.9999999738913339,2.6108666117963253e-8,0.003436381457073738,0.9965636185429263,0.00011832145369303503,0.9998816785463069
320,0.0015790503174104532,0.9984209496825895,0.0000027133582026196465,0.9999972866417974,0.9999538723705113,0.000046127629488745825,0.07391405523525742,0.9260859447647426,0.00010560814231328325,0.9998943918576867
321,0.5851398770923958,0.4148601229076042,5.773842285968793e-7,0.9999994226157713,0.9999869011300523,0.000013098869947714142,0.041352598122882396,0.9586474018771176,0.005495437051262792,0.9945045629487372
322,0.014936438268808248,0.9850635617311918,6.616121708126257e-15,0.9999999999999933,0.9999960269553239,0.000003973044676142123,0.001804960957634228,0.9981950390423657,0.004501874086487927,0.995498125913512
323,0.018220422635659247,0.9817795773643407,0.0000030147027437126635,0.9999969852972563,0.9999950514473822,0.000004948552617789481,0.030690600262487683,0.9693093997375123,0.0048343178924265436,0.9951656821075735
324,0.014936438268811044,0.9850635617311889,4.775640403162133e-13,0.9999999999995224,0.9999724625437753,0.00002753745622474657,0.04294372589814215,0.9570562741018579,0.0027721625642257637,0.9972278374357743
325,0.014936443103633215,0.9850635568963668,0.0000054510638988142455,0.9999945489361012,0.0011274890483449031,0.9988725109516551,0.9999997530551094,2.4694489064724934e-7,0.0001334973396326071,0.9998665026603674
326,0.004343016661329043,0.9956569833386709,4.9596154138027986e-14,0.9999999999999504,0.9999999704610949,2.953890509971302e-8,0.003436388187383895,0.9965636118126161,0.00011932362183141929,0.9998806763781686
327,0.08101174267431013,0.9189882573256899,6.345440560082635e-15,0.9999999999999937,0.9999910490485441,0.000008950951455921619,0.003873234637341339,0.9961267653626587,0.00005564733564893498,0.9999443526643511
328,0.007456336766681603,0.9925436632333184,0.000008558169125532733,0.9999914418308745,0.9999999948971363,5.1028636871564e-9,0.010366711600165002,0.989633288399835,0.0008343136463047899,0.9991656863536952
329,0.02029873747272497,0.9797012625272751,5.621404519031145e-15,0.9999999999999943,0.9999998977535556,1.0224644442224928e-7,0.00001641299103486376,0.9999835870089652,0.00009208476973193418,0.9999079152302681
330,0.06718495068430749,0.9328150493156925,0.000002115636052440809,0.9999978843639475,0.999628267755504,0.000371732244496048,0.3188008432260216,0.6811991567739784,0.0018802360301400274,0.99811976396986
331,0.535398402396726,0.464601597603274,4.473702148138829e-7,0.9999995526297852,0.99999742620028,0.000002573799720018144,0.0009385266090200932,0.99906147339098,0.000056599666170041505,0.99994340033383
332,0.018220422044755623,0.9817795779552444,0.000002147433631684689,0.9999978525663683,0.9999298439762822,0.0000701560237178489,0.19507455733326498,0.804925442666735,0.0008352322075680505,0.9991647677924319
333,0.01493643827809556,0.9850635617219045,5.549629696757721e-7,0.9999994450370303,0.9999886303469591,0.000011369653040937955,0.03579973653622809,0.9642002634637719,0.00040449733397351705,0.9995955026660265
334,0.0182204216698069,0.9817795783301931,0.0000015971224612432132,0.9999984028775387,0.9999999940252207,5.974779337947211e-9,0.000060156552121987044,0.999939843447878,0.00015186899367394214,0.9998481310063261
335,0.02029874043387681,0.9797012595661232,0.000002563500475572882,0.9999974364995244,0.999999297888303,7.021116970040708e-7,0.014068384759327724,0.9859316152406723,0.0005803963916993517,0.9994196036083006
336,0.014936438268919654,0.9850635617310803,2.5120433053694747e-14,0.9999999999999749,0.9999999999994367,5.633271626948044e-13,0.0007556238687929989,0.999244376131207,0.0006288925804354433,0.9993711074195646
337,0.020298745150602624,0.9797012548493974,0.000006773146131601171,0.9999932268538684,0.9999996634106305,3.3658936948732787e-7,0.007603238252942335,0.9923967617470577,0.0005001145119602925,0.9994998854880397
338,0.0015790503174104532,0.9984209496825895,0.000009367293727289546,0.9999906327062728,0.9970966521328952,0.0029033478671047774,0.32412066085342534,0.6758793391465747,0.0003549958849996578,0.9996450041150003
339,0.08101174267431072,0.9189882573256893,4.912329135757526e-14,0.9999999999999509,0.9999987306082332,0.0000012693917668116228,0.05525666731691372,0.9447433326830863,0.001082920753975703,0.9989170792460242
340,0.01493643826893778,0.9850635617310622,5.513864804839261e-14,0.9999999999999448,0.0025946114421754735,0.9974053885578246,0.9999999996688409,3.311591001420311e-10,0.0017742135844678035,0.9982257864155322
341,0.24897241523226404,0.7510275847677359,1.1165126488862271e-13,0.9999999999998883,0.9999993501009221,6.498990778869285e-7,0.014068481973912448,0.9859315180260876,0.00012563747527083593,0.9998743625247292
342,0.0015790503174104532,0.9984209496825895,3.153985222179307e-14,0.9999999999999685,0.9999864353803342,0.000013564619665840105,0.04651273604511552,0.9534872639548845,0.250794853290298,0.7492051467097021
343,0.08101176122271869,0.9189882387772813,0.00000655685567330865,0.9999934431443267,0.999999691033961,3.089660389754556e-7,0.041542858939974905,0.9584571410600251,0.0008816079503248085,0.9991183920496752
344,0.08101174267431442,0.9189882573256856,4.409135067924584e-14,0.9999999999999559,0.9999999054422296,9.455777039146795e-8,0.00016768300007866482,0.9998323169999214,0.0001271318352543938,0.9998728681647456
345,0.020298738586431816,0.9797012614135682,9.146682382531879e-7,0.9999990853317617,0.9999910294230808,0.000008970576919176132,0.003873254056512252,0.9961267459434877,0.0000697691621400457,0.9999302308378599
346,0.08101176181184602,0.918988238188154,0.000006765112033882176,0.9999932348879661,0.9999950009138353,0.000004999086164692024,0.03073705088211757,0.9692629491178825,0.0005630932414374341,0.9994369067585626
347,0.5353984522669593,0.46460154773304074,0.0000028816946562957284,0.9999971183053437,0.999989160301978,0.000010839698021958277,0.03579901269415449,0.9642009873058455,0.00036313487546760687,0.9996368651245324
348,0.014936438268937664,0.9850635617310624,1.1520476818314978e-13,0.9999999999998848,0.9999949039812451,0.0000050960187548687585,0.03051319754485345,0.9694868024551465,0.021180234966498998,0.978819765033501
349,0.014937135758690871,0.9850628642413092,0.0007864117240273395,0.9992135882759726,0.9999504721395441,0.00004952786045586688,0.03583294220944413,0.9641670577905559,0.00046056592445738404,0.9995394340755426
350,0.014936438268937847,0.9850635617310621,9.97743997075158e-14,0.9999999999999002,0.0026614653606463513,0.9973385346393536,0.999999998041849,1.9581509747013115e-9,0.001144300227483318,0.9988556997725166
351,0.018220421139893236,0.9817795788601068,8.193673093637781e-7,0.9999991806326907,0.999928516092513,0.00007148390748701328,0.1948334821573991,0.8051665178426008,0.004413811623729877,0.9955861883762701
352,0.014936444183970249,0.9850635558160298,0.00000666913120880073,0.9999933308687912,0.9999996909113417,3.0908865833456645e-7,0.04154285843220679,0.9584571415677932,0.000881608017929118,0.9991183919820709
353,0.10730037257073811,0.8926996274292619,2.2965592525811338e-7,0.9999997703440747,0.9999999248559762,7.514402378117069e-8,0.002826085120157164,0.9971739148798429,0.007967715257294488,0.9920322847427056
354,0.06718494271685785,0.9328150572831422,5.947123617367159e-14,0.9999999999999405,0.9999999999695319,3.0468072509393096e-11,0.0002488353565629567,0.999751164643437,0.00014478564277741572,0.9998552143572226
355,0.0810117426742028,0.9189882573257973,6.67876176156161e-14,0.9999999999999332,0.9999996969221666,3.0307783338567873e-7,0.04154076962799407,0.958459230372006,0.0010235166070325858,0.9989764833929674
356,0.007456336766681603,0.9925436632333184,0.0000010760841070510382,0.999998923915893,0.9999298944659136,0.00007010553408637321,0.1950808498839659,0.8049191501160341,0.0007418410280743265,0.9992581589719257
357,0.06718496861170474,0.9328150313882952,0.000006875985796064432,0.9999931240142039,0.9999999951487395,4.851260504423749e-9,0.010366230559551616,0.9896337694404483,0.0009610623846863472,0.9990389376153137
358,0.007456336766681597,0.9925436632333184,0.000007705748537667381,0.9999922942514623,0.9999998748482127,1.2515178726690834e-7,0.0034364720725788855,0.9965635279274211,0.0001723438810023304,0.9998276561189977
359,0.0015790503174104532,0.9984209496825895,0.000002553520500189372,0.9999974464794998,0.9999977967554159,0.000002203244584109143,0.018896141298219243,0.9811038587017807,0.00009018606502140533,0.9999098139349786
360,0.08101175041126726,0.9189882495887327,0.0000027350103475340704,0.9999972649896525,0.9999999927373178,7.262682233388773e-9,0.0021013681251784403,0.9978986318748215,0.0008465913160618492,0.9991534086839382
361,0.018220422910062022,0.981779577089938,0.000003417443633222085,0.9999965825563668,0.9999999807646026,1.9235397386019315e-8,0.00024885448599295244,0.999751145514007,0.00014086343983741665,0.9998591365601626
362,0.01822042054879004,0.98177957945121,6.018575916936159e-12,0.9999999999939814,0.9999986887710861,0.0000013112289138916822,0.05526669292178672,0.9447333070782132,0.0006223400266135087,0.9993776599733865
363,0.06718495128364702,0.932815048716353,0.000002274781703499166,0.9999977252182966,0.9999987284817036,0.0000012715182964306848,0.05525941458545559,0.9447405854145444,0.0009543585244699784,0.99904564147553
364,0.004343017986878321,0.9956569820131217,0.000005433138874452225,0.9999945668611255,0.0004108039000290105,0.999589196099971,0.9999997650354063,2.3496459367056133e-7,0.00014689398776031852,0.9998531060122396
365,0.5851398718628776,0.41486012813712236,1.7769931893679923e-13,0.9999999999998223,0.999508303057953,0.0004916969420469819,0.05588944144277514,0.9441105585572248,0.7985412215868098,0.20145877841319015
366,0.018220420581627164,0.9817795794183728,3.178423791062182e-13,0.9999999999996821,0.9981910588330258,0.001808941166974165,0.2762666183223595,0.7237333816776406,0.0012865773867160415,0.998713422613284
367,0.06718495357789726,0.9328150464221028,0.000002883985253279992,0.9999971160147467,0.9999998902065578,1.0979344222672438e-7,0.00016769820626524225,0.9998323017937347,0.0001646606648878991,0.9998353393351121
368,0.018193303057177444,0.9818066969428225,2.791054079936606e-12,0.9999999999972089,0.9539354609108762,0.04606453908912378,0.08347327798916364,0.9165267220108364,0.00005969705480412052,0.9999403029451959
369,0.01493644299348227,0.9850635570065177,0.000005326869681267429,0.9999946731303188,0.0011274861721583915,0.9988725138278416,0.9999997560708207,2.4392917929993985e-7,0.00015704483579809014,0.999842955164202
370,0.06718494271685785,0.9328150572831422,5.81147769342391e-14,0.9999999999999419,0.9999999999696843,3.0315749910414524e-11,0.0002488354164362489,0.9997511645835637,0.00013436173062575968,0.9998656382693742
371,0.02029873756158564,0.9797012624384144,3.9913868232436024e-14,0.99999999999996,0.9999978852280317,0.000002114771968320106,0.018896060361232807,0.9811039396387672,0.00008882208938896294,0.999911177910611
372,0.018220420581622238,0.9817795794183778,4.842376225602921e-14,0.9999999999999516,0.9999950880258452,0.000004911974154753196,0.030650190802289187,0.9693498091977109,0.008551213984148202,0.9914487860158518
373,0.020298738744301218,0.9797012612556988,0.0000010555656110363362,0.999998944434389,0.999798546848633,0.0002014531513669926,0.13358984436223903,0.866410155637761,0.0002137221867470595,0.9997862778132529
374,0.004343016888105919,0.9956569831118941,9.272183128474893e-7,0.9999990727816872,0.9999995657308106,4.3426918938660464e-7,0.011622561934287356,0.9883774380657127,0.0007919872788535329,0.9992080127211465
375,0.018220422424595168,0.9817795775754048,0.0000027049240659381878,0.999997295075934,0.9999977905645934,0.0000022094354066304334,0.018896118788283008,0.981103881211717,0.00015798619518406188,0.999842013804816
376,0.0015790503174104532,0.9984209496825895,0.0000031083876147380464,0.9999968916123853,0.9999891561134965,0.000010843886503519862,0.035800373122221035,0.9641996268777789,0.00022339429008996217,0.99977660570991
377,0.10730037257073814,0.8926996274292619,4.191938693013021e-14,0.999999999999958,0.9999978853282488,0.0000021146717511522084,0.018896063258953048,0.9811039367410469,0.00008163661194481904,0.9999183633880552
378,0.08101174267431283,0.9189882573256871,3.7513472575495597e-14,0.9999999999999625,0.9999540185453205,0.000045981454679489,0.0739139992953235,0.9260860007046765,0.000064320265018688,0.9999356797349813
379,0.014936439114415759,0.9850635608855842,9.532667340686359e-7,0.9999990467332659,0.9999753947484653,0.00002460525153469284,0.007450598001438441,0.9925494019985616,0.00025068019074066705,0.9997493198092593
380,0.01493644023266746,0.9850635597673325,0.0000022157302416353363,0.9999977842697584,0.9999987344157465,0.0000012655842535069795,0.05526489752402316,0.9447351024759768,0.0006988009219474005,0.9993011990780526
381,0.5353984647694361,0.4646015352305639,0.000003737354345134738,0.9999962626456549,0.9999999668836295,3.3116370534713724e-8,0.0005526890480866184,0.9994473109519134,0.000569289743577116,0.9994307102564229
382,0.018220420835404236,0.9817795791645958,3.732725752853332e-7,0.9999996267274247,0.9999881466258173,0.000011853374182746457,0.10058711908133797,0.899412880918662,0.012399641050655046,0.987600358949345
383,0.020298740554259474,0.9797012594457405,0.000002670941066889373,0.9999973290589331,0.9999949829449659,0.00000501705503408445,0.0869013270658205,0.9130986729341795,0.017001498129464745,0.9829985018705353
384,0.007456336766681597,0.9925436632333184,2.2654536022393392e-14,0.9999999999999774,0.9999998584185515,1.415814484539979e-7,0.005437837831968674,0.9945621621680313,0.0028467631248252283,0.9971532368751748
385,0.004343018463301344,0.9956569815366987,0.000007386906768289198,0.9999926130932317,0.9999998671871461,1.3281285393684783e-7,0.003435533384998461,0.9965644666150015,0.012226747064155647,0.9877732529358444
386,0.0015790503174104532,0.9984209496825895,3.370305420352592e-14,0.9999999999999662,0.999999966226572,3.37734280542179e-8,0.00343633330094487,0.9965636666990552,0.0009132942152194279,0.9990867057847805
387,0.018220422272571455,0.9817795777274285,0.000002481807450560681,0.9999975181925495,0.0005809284009241486,0.9994190715990758,0.9999999083572018,9.16427982389223e-8,0.0004832697577123225,0.9995167302422877
388,0.5353985085164091,0.46460149148359087,0.000006746406510408918,0.9999932535934896,0.9999996913490314,3.086509685612526e-7,0.04154370833715226,0.9584562916628477,0.0008246637317951783,0.9991753362682049
389,0.08101176254340901,0.918988237456591,0.0000070237193791269155,0.9999929762806209,0.9999998835950552,1.1640494479436825e-7,0.0034364625052548904,0.9965635374947451,0.00018751162653128634,0.9998124883734687
390,0.5353984100759381,0.46460158992406186,1.6608449558229622e-14,0.9999999999999833,0.9999978579127475,0.0000021420872524657852,0.01889612438323866,0.9811038756167614,0.00006337639126504995,0.9999366236087349
391,0.018220422376957656,0.9817795776230424,0.000002635006475375512,0.9999973649935247,0.9999993901555193,6.098444806923453e-7,0.0006938650760312075,0.9993061349239688,0.00013136730639743297,0.9998686326936026
392,0.08101174530142823,0.9189882546985718,9.286835546267028e-7,0.9999990713164454,0.999991029122363,0.00000897087763696014,0.003873254354069403,0.9961267456459306,0.00008536866983822114,0.9999146313301618
393,0.0015790503174104532,0.9984209496825895,0.0000010257882018319192,0.9999989742117982,0.9999995629166277,4.3708337227332805e-7,0.011622297677636137,0.9883777023223639,0.0008533869187652321,0.9991466130812348
394,0.03445421624418006,0.9655457837558199,6.726434295716049e-15,0.9999999999999932,0.99995400090407,0.00004599909592994944,0.07391363768749983,0.9260863623125002,0.0003113209888989312,0.999688679011101
395,0.014936439763184386,0.9850635602368156,0.0000016847459101775288,0.9999983152540898,0.9999999764821751,2.351782490972454e-8,0.01522603532455883,0.9847739646754412,0.006700602032224978,0.993299397967775
396,0.014936440310634253,0.9850635596893658,0.0000023019893587616676,0.9999976980106412,0.9999978054684244,0.000002194531575572256,0.018896133271442073,0.9811038667285579,0.00009018605018143208,0.9999098139498186
397,0.01822042163350588,0.9817795783664941,0.0000015438424671113164,0.9999984561575329,0.9999999912937753,8.706224741139579e-9,0.00024884405156823966,0.9997511559484318,0.00013374813268509113,0.9998662518673149
398,0.018220420563516714,0.9817795794364833,1.3688048272069024e-14,0.9999999999999863,0.9999986305096941,0.0000013694903059358055,0.05520755936108108,0.9447924406389189,0.003378156663729172,0.9966218433362708
399,0.0015790503174104532,0.9984209496825895,0.000004023270274112669,0.9999959767297258,0.9999999892568997,1.074310029824943e-8,0.010365453333999053,0.9896345466660009,0.0011700071616306206,0.9988299928383694
400,0.5353984104340737,0.46460158956592634,4.008258046244889e-14,0.9999999999999599,0.9999978852280315,0.0000021147719685421507,0.018896060361233338,0.9811039396387666,0.00008882208938941274,0.9999111779106106
401,0.01822042171215332,0.9817795782878467,0.0000016592733031221891,0.9999983407266969,0.005426249066483826,0.9945737509335162,0.9999999955020458,4.497954231297285e-9,0.000726335346364072,0.9992736646536359
402,0.014936438268944707,0.9850635617310552,7.992219523884224e-12,0.9999999999920077,0.0032338147152999536,0.9967661852847001,0.9999999983802186,1.6197814201035499e-9,0.0022619640253241516,0.9977380359746758
403,0.0015790503174104532,0.9984209496825895,3.8138794162555706e-14,0.9999999999999618,0.00433482143129395,0.9956651785687061,0.9999999951371172,4.862882763134735e-9,0.006044318309539202,0.9939556816904608
404,0.014936438268937074,0.9850635617310629,2.7668050767321552e-14,0.9999999999999724,0.0053689552594716125,0.9946310447405284,0.9999999256807983,7.431920168166073e-8,0.036555117052928104,0.9634448829470719
405,0.014936438268937794,0.9850635617310622,2.7933812121391127e-14,0.999999999999972,0.0023017612266024953,0.9976982387733975,0.9999998454923581,1.5450764190294564e-7,0.00007441424795830994,0.9999255857520417
406,0.0015790503174104532,0.9984209496825895,1.3600555798566418e-14,0.9999999999999863,0.00542648446792764,0.9945735155320724,0.9999999957523571,4.247642904076088e-9,0.0005793960674012401,0.9994206039325988
407,0.0015790503174104532,0.9984209496825895,8.718797633869638e-7,0.9999991281202366,0.0006174734295569354,0.999382526570443,0.9999997365454764,2.634545236412933e-7,0.002410714549469463,0.9975892854505305
408,0.5353984221626157,0.4646015778373843,8.067254226772484e-7,0.9999991932745773,0.000838991480432632,0.9991610085195674,0.9999999535829366,4.64170634151273e-8,0.0007632841867375249,0.9992367158132625
409,0.018220420581626963,0.981779579418373,2.6620610246667798e-14,0.9999999999999734,0.005426435144139232,0.9945735648558608,0.9999999957176506,4.28234936400429e-9,0.0006102042939214803,0.9993897957060786
410,0.018220422490181496,0.9817795775098185,0.0000028018869084592902,0.9999971981130915,0.009457538974040888,0.9905424610259591,0.9999999836767217,1.6323278284602338e-8,0.010989738309143307,0.9890102616908567
411,0.018220420581626963,0.981779579418373,2.661110974934421e-14,0.9999999999999734,0.0037567952442253386,0.9962432047557747,0.9999999992385256,7.614744390593842e-10,0.0002240837103276135,0.9997759162896724
412,0.01822042080641729,0.9817795791935827,3.2992473967103037e-7,0.9999996700752604,0.005414947429167637,0.9945850525708324,0.999999986385409,1.3614591010124855e-8,0.007787283551975209,0.9922127164480248
413,0.5851399024499443,0.4148600975500557,0.000003379181461039612,0.9999966208185389,0.0010981997945168885,0.9989018002054831,0.9999999340877254,6.591227463825788e-8,0.009312544560820419,0.9906874554391796
414,0.018220421796200554,0.9817795782037995,0.0000017826294058815037,0.9999982173705941,0.008831901502660236,0.9911680984973398,0.9999999862830709,1.3716929148088752e-8,0.0029208061115697736,0.9970791938884302
415,0.10730037257073814,0.8926996274292619,3.004698580139132e-14,0.9999999999999699,0.0008389758910538206,0.9991610241089461,0.9999999688540407,3.1145959256129174e-8,0.00006553513040053113,0.9999344648695995
416,0.018220420581624937,0.981779579418375,2.660985083418273e-14,0.9999999999999734,0.003756829326080061,0.99624317067392,0.9999999992550916,7.449083572197424e-10,0.00017677266504088825,0.9998232273349591
417,0.018220421795910158,0.9817795782040899,0.000001782203198532834,0.9999982177968014,0.0026621510821241844,0.9973378489178758,0.9999999987707924,1.2292076245756789e-9,0.0022444620814254268,0.9977555379185745
418,0.0015790503174104532,0.9984209496825895,4.359704091904625e-14,0.9999999999999564,0.0023017615382560845,0.9976982384617439,0.9999998450050487,1.5499495131798824e-7,0.0001303589302255811,0.9998696410697744
419,0.018220421963306907,0.9817795780366931,0.0000020278913647101873,0.9999979721086353,0.0019815757536009774,0.998018424246399,0.999999999310907,6.890930048797372e-10,0.0013609368037336897,0.9986390631962663
420,0.018220422210977142,0.9817795777890228,0.0000023913969238423027,0.9999976086030762,0.011801489025213675,0.9881985109747863,0.9999999616999157,3.830008432625931e-8,0.008872851082472308,0.9911271489175277
421,0.06718499494727939,0.9328150050527206,0.000013869000146597143,0.9999861309998535,0.004907956320493433,0.9950920436795065,0.999999994141455,5.8585449824732905e-9,0.007208661613549423,0.9927913383864506
422,0.014936438268939256,0.9850635617310608,2.130659149313538e-12,0.9999999999978694,0.0026565667712293226,0.9973434332287707,0.9999999968181998,3.181800156681902e-9,0.007364715251775074,0.9926352847482249
423,0.5851399200085038,0.4148600799914962,0.0000053192199633783,0.9999946807800366,0.002661808328560222,0.9973381916714398,0.9999999979827447,2.017255251729466e-9,0.0006612917871192083,0.9993387082128808
424,0.08101174267431595,0.918988257325684,2.6239251057523945e-14,0.9999999999999738,0.0037568046800815318,0.9962431953199185,0.999999999243117,7.568830007187444e-10,0.00021098522265544184,0.9997890147773446
425,0.007456336766681597,0.9925436632333184,0.0000017209635870960002,0.9999982790364129,0.00709540560333488,0.9929045943966651,0.999999997134364,2.8656359507550633e-9,0.0020014100359966925,0.9979985899640033
426,0.0015790503174104532,0.9984209496825895,0.000006725806089617775,0.9999932741939104,0.004044254975212672,0.9959557450247873,0.9999998529739739,1.4702602613159144e-7,0.0014445505844140935,0.9985554494155859
427,0.06718494262861391,0.932815057371386,9.701727271264775e-14,0.999999999999903,0.004205987324369422,0.9957940126756306,0.9999999669235538,3.307644624861439e-8,0.010862525193033035,0.989137474806967
428,0.06718494923290103,0.9328150507670989,0.0000017302369663059238,0.9999982697630337,0.005426168756079742,0.9945738312439203,0.9999999954405316,4.559468358422691e-9,0.0007764952558033741,0.9992235047441966
429,0.0015790503174104532,0.9984209496825895,0.000003815101739350955,0.9999961848982607,0.0034800704056059044,0.9965199295943941,0.9999999987579524,1.2420475759000738e-9,0.005190380487639123,0.9948096195123609
430,0.020298737561608445,0.9797012624383915,2.0337778488958488e-11,0.9999999999796623,0.0030108880986055115,0.9969891119013945,0.9999999217699157,7.823008429941325e-8,0.0004337737487295216,0.9995662262512705
431,0.018220424737381745,0.9817795752626183,0.000006099400378450596,0.9999939005996216,0.0009703375139333695,0.9990296624860666,0.9999999991488584,8.511416016432349e-10,0.001362560368438845,0.9986374396315612
432,0.0015790503174104532,0.9984209496825895,3.4409103735059127e-14,0.9999999999999656,0.010840815370316215,0.9891591846296838,0.9999989627150035,0.0000010372849964523922,0.16181127742703233,0.8381887225729676
433,0.535398410434075,0.464601589565925,8.282265445096099e-14,0.9999999999999172,0.0026618689498064353,0.9973381310501935,0.9999999984456476,1.5543524245487106e-9,0.0005755603183767443,0.9994244396816233
434,0.24897243388882742,0.7510275661111726,0.0000017937084517312414,0.9999982062915482,0.00375675106477207,0.996243248935228,0.9999999991831456,8.168543619291313e-10,0.0002851803349348272,0.9997148196650651
435,0.5851398718667656,0.41486012813323436,2.7217843228448798e-14,0.9999999999999728,0.007282117359658525,0.9927178826403414,0.999999991809083,8.190916944705862e-9,0.001502383010650262,0.9984976169893497
436,0.020298737561585664,0.9797012624384144,1.0600219949822996e-14,0.9999999999999895,0.005422285389577047,0.994577714610423,0.9999999926389362,7.361063758537512e-9,0.003202416724814898,0.9967975832751851
437,0.00434301666200229,0.9956569833379977,2.8382436710059224e-14,0.9999999999999716,0.0037568205267244307,0.9962431794732756,0.9999999992508193,7.491807174631049e-10,0.00018898755783321327,0.9998110124421667
438,0.014936439834069642,0.9850635601659303,0.0000017646682193494058,0.9999982353317807,0.0013706963721824663,0.9986293036278175,0.9999999999053399,9.466005757019502e-11,0.0003074425047725356,0.9996925574952275
439,0.018220420581626963,0.981779579418373,2.635779475530812e-14,0.9999999999999737,0.0030934665544036146,0.9969065334455964,0.9999998048337407,1.9516625926474518e-7,0.00016164776155762795,0.9998383522384424
440,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
441,0.10730037257073814,0.8926996274292619,3.068414710807463e-14,0.9999999999999694,0.003756784090431953,0.996243215909568,0.9999999992330935,7.669065382742701e-10,0.0002395669869042244,0.9997604330130958
442,0.004343017078384817,0.9956569829216152,0.0000017075269371685614,0.9999982924730628,0.00542631700166987,0.9945736829983302,0.9999999955484784,4.451521595782992e-9,0.0006838985782870484,0.9993161014217129
443,0.014936439759044682,0.9850635602409553,0.0000016800784441271392,0.9999983199215559,0.0023017777340627724,0.9976982222659372,0.999999828869979,1.7113002104274244e-7,0.00007801526230002039,0.9999219847377
444,0.0015790503174104532,0.9984209496825895,0.000005489276985758866,0.9999945107230143,0.000664902154965568,0.9993350978450344,0.999999998836536,1.1634639918156608e-9,0.0014216239159875203,0.9985783760840125
445,0.0015790503174104532,0.9984209496825895,3.069584554904914e-14,0.9999999999999694,0.005426367670026812,0.9945736323299732,0.9999999956701009,4.329899105925961e-9,0.000652349531833619,0.9993476504681664
446,0.06718494751818993,0.9328150524818101,0.0000012749213254492915,0.9999987250786746,0.007025893465476044,0.992974106534524,0.999999973040344,2.695965595211902e-8,0.02709843511161656,0.9729015648883834
447,0.004343017527082177,0.9956569824729178,0.000003547575555662807,0.9999964524244443,0.001099152787698227,0.9989008472123018,0.9999999638109467,3.618905330959876e-8,0.0002409948542770203,0.999759005145723
448,0.08101175143670837,0.9189882485632916,0.0000030975035226668435,0.9999969024964773,0.011526830532130461,0.9884731694678696,0.9999999913283816,8.671618423328198e-9,0.005069399534271547,0.9949306004657285
449,0.08101174267431595,0.918988257325684,2.6250789093864292e-14,0.9999999999999738,0.001982036787190544,0.9980179632128094,0.999999999602319,3.9768099924231137e-10,0.0005751360966797112,0.9994248639033203
450,0.01493643895325195,0.9850635610467481,7.715634846792038e-7,0.9999992284365153,0.00230176872948935,0.9976982312705106,0.9999998379806749,1.6201932506731964e-7,0.00006206137214197869,0.9999379386278581
451,0.018220421734381837,0.9817795782656181,0.0000016918980966685599,0.9999983081019034,0.0019819181650219788,0.998018081834978,0.9999999994909683,5.090317056755111e-10,0.0007772889938813071,0.9992227110061187
452,0.24897243487304094,0.7510275651269591,0.0000018883538900247075,0.99999811164611,0.001981952456300839,0.9980180475436992,0.9999999994768844,5.23115550876696e-10,0.0007189286365654905,0.9992810713634345
453,0.01493644161398487,0.9850635583860151,0.000003771502750686881,0.9999962284972493,0.0020861702454948172,0.9979138297545052,0.999999890510352,1.0948964801471561e-7,0.004197720243800537,0.9958022797561995
454,0.004343016847188524,0.9956569831528115,7.594214920024539e-7,0.999999240578508,0.0010375758362557465,0.9989624241637443,0.9999998180579599,1.8194204010058002e-7,0.0006125351716106684,0.9993874648283894
455,0.018220421088831457,0.9817795789111685,7.44423948512147e-7,0.9999992555760515,0.0023017685300876305,0.9976982314699123,0.9999998381440305,1.6185596951601156e-7,0.00007407435703322911,0.9999259256429668
456,0.014936439167464345,0.9850635608325357,0.0000010130852355871493,0.9999989869147644,0.9999539654195476,0.00004603458045238096,0.0739140499287926,0.9260859500712074,0.00005941653015321485,0.9999405834698468
457,0.0015790503174104532,0.9984209496825895,1.9427640773783332e-13,0.9999999999998057,0.014854867616238616,0.9851451323837613,0.9999999723303862,2.766961382238975e-8,0.021787703885741434,0.9782122961142585
458,0.001579050317410452,0.9984209496825895,8.207108206386157e-7,0.9999991792891794,0.0008389896857843367,0.9991610103142157,0.9999999551958982,4.480410176199712e-8,0.0003838440326632969,0.9996161559673367
459,0.5353984578461934,0.46460154215380656,0.0000032611522972694364,0.9999967388477027,0.003013972476585042,0.9969860275234149,0.9999999255077785,7.449222150235357e-8,0.00018099621496467648,0.9998190037850353
460,0.0015790503174104532,0.9984209496825895,0.0000018470484427829632,0.9999981529515573,0.007281578319501524,0.9927184216804985,0.9999999914482988,8.55170123603699e-9,0.0016836443802359007,0.9983163556197641
461,0.014936438268937766,0.9850635617310622,1.2606389000697881e-14,0.9999999999999873,0.0013946335887150248,0.998605366411285,0.9999996743101073,3.2568989272174775e-7,0.001551773390488765,0.9984482266095113
462,0.5851398869536043,0.4148601130463957,0.0000016669568706914522,0.9999983330431294,0.003756775584975026,0.996243224415025,0.9999999991979516,8.020484276727302e-10,0.00025115797709414,0.9997488420229058
463,0.02029874126958018,0.9797012587304198,0.000003309359939633265,0.9999966906400604,0.0010991563469363193,0.9989008436530636,0.9999999655576209,3.444237905991798e-8,0.00019227018369858906,0.9998077298163014
464,0.0015790503174104532,0.9984209496825895,0.0000017218236211680477,0.9999982781763789,0.0025943759715204916,0.9974056240284795,0.9999999995875737,4.1242631532156793e-10,0.002004954637565225,0.9979950453624348
465,0.0015790503174104532,0.9984209496825895,8.164502518403517e-14,0.9999999999999184,0.007094860639406892,0.9929051393605931,0.9999999970890383,2.910961693913805e-9,0.0021981931495683314,0.9978018068504316
466,0.10730037257073802,0.892699627429262,1.9055209159297176e-14,0.9999999999999809,0.0011280956051319378,0.9988719043948681,0.9999999594020458,4.059795422062251e-8,0.0003766709881376668,0.9996233290118623
467,0.5851398718667656,0.41486012813323436,2.6743894191019905e-14,0.9999999999999732,0.0013707218094156431,0.9986292781905843,0.999999999934911,6.508904526469905e-11,0.00021108218248866195,0.9997889178175113
468,0.0015790503174104532,0.9984209496825895,0.0000018459080060634879,0.9999981540919939,0.0054263169886985515,0.9945736830113014,0.9999999955415109,4.458489133440935e-9,0.0006838986435885824,0.9993161013564115
469,0.014936439769358935,0.985063560230641,0.000001691722312208269,0.9999983082776878,0.0019820376917771792,0.9980179623082228,0.9999999995293891,4.706108835961231e-10,0.000573630054767369,0.9994263699452326
470,0.018220420581626973,0.981779579418373,2.855337006664117e-14,0.9999999999999715,0.0037567543380413737,0.9962432456619587,0.9999999992185775,7.814224822766391e-10,0.0002808682188187081,0.9997191317811813
471,0.06718494271592564,0.9328150572840743,7.553512632760784e-14,0.9999999999999245,0.0017785442109514314,0.9982214557890485,0.999999993999569,6.000431040931176e-9,0.033218448085536506,0.9667815519144635
472,0.007456336766681603,0.9925436632333184,0.0000010041128457064286,0.9999989958871542,0.008823678368941781,0.9911763216310582,0.999999980985988,1.9014012031526306e-8,0.005101016322936391,0.9948989836770636
473,0.0015790503174104532,0.9984209496825895,1.2167446598739093e-14,0.9999999999999878,0.0023017672144368256,0.9976982327855631,0.9999998361295188,1.6387048118460257e-7,0.0011493018089584093,0.9988506981910416
474,0.01822042134588666,0.9817795786541134,0.000001121703832666663,0.9999988782961673,0.00692937861576089,0.9930706213842391,0.9999998920485614,1.0795143856601186e-7,0.049344452948240365,0.9506555470517596
475,0.0149364382689446,0.9850635617310554,7.720121914265501e-12,0.9999999999922798,0.00230176119988182,0.9976982388001182,0.9999998455341811,1.5446581891342959e-7,0.00006960409269749698,0.9999303959073025
476,0.014936438268930671,0.9850635617310693,1.2496144039593313e-14,0.9999999999999875,0.003756792806707569,0.9962432071932924,0.999999999237339,7.626610454281035e-10,0.00022746737942423178,0.9997725326205757
477,0.004343016734651116,0.9956569832653489,2.9792046122506967e-7,0.9999997020795388,0.005411988808687468,0.9945880111913126,0.9999999836045723,1.639542768216984e-8,0.009636271224081564,0.9903637287759184
478,0.02029873845393563,0.9797012615460644,7.964164155510008e-7,0.9999992035835844,0.0008389877180281731,0.9991610122819718,0.9999999570182773,4.298172273653478e-8,0.00007867403205665847,0.9999213259679434
479,0.020298738503399534,0.9797012614966004,8.405626010562857e-7,0.9999991594373989,0.000696330734293743,0.9993036692657062,0.9999445827693677,0.00005541723063229309,0.0001661554923524644,0.9998338445076476
480,0.01822042179486584,0.9817795782051342,0.0000017806704433248312,0.9999982193295567,0.0019818395952208947,0.9980181604047791,0.9999999994506121,5.493878685314257e-10,0.0009112087830496089,0.9990887912169504
481,0.01822042180625424,0.9817795781937457,0.0000017973851983959212,0.9999982026148017,0.002301779029284041,0.9976982209707159,0.9999998274863746,1.725136253849513e-7,0.00010386023054325293,0.9998961397694568
482,0.0015790503174104532,0.9984209496825895,3.587312600818172e-14,0.9999999999999641,0.0008389759125059398,0.9991610240874941,0.9999999688345323,3.116546765102868e-8,0.00006960434300519718,0.9999303956569948
483,0.020298739595035392,0.9797012604049646,0.0000018148400831931582,0.9999981851599168,0.008832790434399263,0.9911672095656008,0.9999999868445093,1.315549069680344e-8,0.0026851356989730964,0.9973148643010269
484,0.5353984370756528,0.4646015629243472,0.0000018324902325546054,0.9999981675097674,0.003093453115648444,0.9969065468843515,0.9999997915544995,2.0844550052689925e-7,0.0002354462856915766,0.9997645537143084
485,0.08101174267431603,0.918988257325684,6.172760132492368e-14,0.9999999999999383,0.007093623071447245,0.9929063769285528,0.9999999968438997,3.156100270018669e-9,0.0026440693074395102,0.9973559306925605
486,0.0015790503174104532,0.9984209496825895,0.0000026931927097330236,0.9999973068072903,0.005425235250924095,0.9945747647490759,0.9999999947026117,5.297388305791628e-9,0.001359548569096189,0.9986404514309039
487,0.014936438268706033,0.985063561731294,4.3621188581314746e-14,0.9999999999999564,0.009463087008560914,0.9905369129914391,0.9999999854146873,1.4585312735349021e-8,0.009991600575672078,0.990008399424328
488,0.01822042058162407,0.9817795794183759,6.17757666216609e-14,0.9999999999999383,0.0030139422209514914,0.9969860577790485,0.999999939576751,6.042324895982887e-8,0.00023856827818290776,0.9997614317218171
489,0.014936438532430091,0.9850635614675699,2.970846153950828e-7,0.9999997029153846,0.005410804906675856,0.9945891950933241,0.9999999824461022,1.7553897779798433e-8,0.010376212834351587,0.9896237871656484
490,0.08101174482023649,0.9189882551797635,7.585823875073149e-7,0.9999992414176125,0.002301768694657518,0.9976982313053425,0.9999998379641462,1.6203585384566566e-7,0.00007867374676347371,0.9999213262532365
491,0.0015790503174104532,0.9984209496825895,0.0000018317873006798772,0.9999981682126993,0.0010804138955523548,0.9989195861044476,0.9999999906800808,9.319919169747948e-9,0.011178918695934147,0.9888210813040659
492,0.10730037257073814,0.8926996274292619,1.2048877567306554e-14,0.9999999999999879,0.005421404726757644,0.9945785952732423,0.9999999919452766,8.05472344378444e-9,0.003752594671960885,0.9962474053280391
493,0.004343016858258995,0.995656983141741,8.048200268566276e-7,0.9999991951799732,0.003093455939677262,0.9969065440603228,0.999999798892359,2.0110764098468792e-7,0.00020746084895817958,0.9997925391510418
494,0.018220420581626973,0.981779579418373,2.8750536169405925e-14,0.9999999999999712,0.003093447725662259,0.9969065522743378,0.9999998043971924,1.9560280761776738e-7,0.00021519261074651,0.9997848073892535
495,0.5851398718640467,0.4148601281359533,2.4492586698757498e-15,0.9999999999999976,0.00876852189605658,0.9912314781039434,0.9999999385689493,6.143105069078558e-8,0.019729049534769727,0.9802709504652303
496,0.01822042058162698,0.981779579418373,5.261830372736358e-14,0.9999999999999474,0.009508741030195908,0.9904912589698041,0.9999999943772653,5.622734722265932e-9,0.00399977715872733,0.9960002228412727
497,0.06718494923745551,0.9328150507625445,0.0000017314463387610864,0.9999982685536613,0.007280901591591551,0.9927190984084084,0.9999999911203689,8.879631141489597e-9,0.0019113431267754064,0.9980886568732246
498,0.01822042143557182,0.9817795785644282,0.0000012533347070349877,0.999998746665293,0.0024048055574841525,0.9975951944425159,0.9999999992090518,7.90948195827923e-10,0.00933726199681885,0.9906627380031812
499,0.0015790503174104532,0.9984209496825895,3.415622304357603e-7,0.9999996584377696,0.0030931703182873528,0.9969068296817126,0.9999997955474612,2.044525387878693e-7,0.0010107180432153873,0.9989892819567846
500,0.014677230646057181,0.9853227693539428,1.1845281790535584e-11,0.9999999999881547,0.2981267195282337,0.7018732804717662,0.949768966513401,0.050231033486598964,0.0008778672549515027,0.9991221327450485
501,0.24897245151789169,0.7510275484821083,0.0000034886296296591248,0.9999965113703704,0.0030139752553420265,0.996986024744658,0.9999999245406167,7.545938329744928e-8,0.0001747021667772638,0.9998252978332227
502,0.007456336766681597,0.9925436632333184,0.0000010051493213621303,0.9999989948506787,0.002301771021771255,0.9976982289782288,0.9999998356739871,1.6432601290805593e-7,0.00006206137952634284,0.9999379386204736
503,0.014936438966629316,0.9850635610333707,7.866392116433541e-7,0.9999992133607883,0.002301769000285351,0.9976982309997147,0.9999998376397173,1.623602826628101e-7,0.00008411063043340003,0.9999158893695665
504,0.0015790503174104532,0.9984209496825895,7.508579773761399e-7,0.9999992491420227,0.0013703441986079549,0.9986296558013921,0.9999999997973723,2.0262769240275702e-10,0.0016441009185497453,0.9983558990814503
505,0.0015790503174104532,0.9984209496825895,4.3138354360412845e-14,0.9999999999999568,0.005425892065527829,0.9945741079344722,0.9999999953325811,4.667418895820674e-9,0.0009494218538470909,0.999050578146153
506,0.007456336766681597,0.9925436632333184,0.0000018945700386080705,0.9999981054299614,0.002301779865966614,0.9976982201340334,0.9999998267096375,1.732903625040194e-7,0.00008285933941032064,0.9999171406605897
507,0.0015790503174104532,0.9984209496825895,0.000011229289387406569,0.9999887707106125,0.0020877995061513053,0.9979122004938487,0.9999998565227591,1.4347724086594127e-7,0.0010846255750371115,0.9989153744249629
508,0.06718494271687905,0.932815057283121,5.6878092374703396e-12,0.9999999999943122,0.0023017611771934013,0.9976982388228066,0.9999998455696463,1.5443035372708636e-7,0.00006553489472021414,0.9999344651052798
509,0.01822042198272336,0.9817795780172767,0.0000020563889001082227,0.9999979436110998,0.0008390067225555012,0.9991609932774445,0.9999999380263228,6.197367719007474e-8,0.00015518300163190656,0.9998448169983681
510,0.014936439167776946,0.985063560832223,0.0000010134507803247006,0.9999989865492197,0.0002329035815053876,0.9997670964184946,0.99995991947091,0.000040080529089991934,0.00013878101950837247,0.9998612189804916
511,0.5353984330869023,0.46460156691309773,0.0000015583656696133068,0.9999984416343304,0.00020953451661793194,0.999790465483382,0.9999997911103032,2.088896967622489e-7,0.007741546464876151,0.9922584535351239
512,0.5353984104340739,0.4646015895659261,4.738226309598295e-15,0.9999999999999952,0.001037425340994837,0.9989625746590052,0.9999988275528549,0.00000117244714514797,0.007650470586716521,0.9923495294132835
513,0.018220427670381477,0.9817795723296185,0.000010404290640321511,0.9999895957093596,0.002060831928335846,0.9979391680716642,0.9980122262715933,0.00198777372840675,0.0013049464491614708,0.9986950535508385
514,0.06718494271685768,0.9328150572831423,1.8952610655298882e-14,0.999999999999981,0.004048233942837165,0.9959517660571628,0.9999999150716993,8.492830072537316e-8,0.0018424231834118176,0.9981575768165882
515,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
516,0.08101174267375202,0.918988257326248,2.7841669868071095e-14,0.9999999999999721,0.0019820490976455813,0.9980179509023545,0.9999999993886255,6.113745065761123e-10,0.0005551439329811633,0.9994448560670188
517,0.001579050317410452,0.9984209496825895,0.0000022250175656529167,0.9999977749824344,0.0023017831088058263,0.9976982168911942,0.9999998234464192,1.765535807551899e-7,0.00008285935790367027,0.9999171406420964
518,0.10730037257073814,0.8926996274292619,0.0000037037209433586897,0.9999962962790566,0.007096715583427718,0.9929032844165723,0.9999999973229239,2.6770761163419365e-9,0.0015289738901553894,0.9984710261098446
519,0.0810117473012659,0.9189882526987341,0.0000016356256668670013,0.9999983643743331,0.003756775587903198,0.9962432244120968,0.9999999991985355,8.014644503617774e-10,0.00025115797169247356,0.9997488420283075
520,0.007456336766681597,0.9925436632333184,5.99019721635906e-15,0.999999999999994,0.003755217601529103,0.9962447823984709,0.9999999984178898,1.5821102206103888e-9,0.002414274476529282,0.9975857255234707
521,0.018220427092864314,0.9817795729071357,0.000009556541613593548,0.9999904434583864,0.001476718961167922,0.998523281038832,0.9999998440251961,1.5597480385043383e-7,0.00034081596308072575,0.9996591840369192
522,0.5353984290661812,0.4646015709338188,0.000001281574048802955,0.9999987184259512,0.0025867668537928683,0.9974132331462071,0.9999999980077445,1.992255471705562e-9,0.009480264890404093,0.9905197351095959
523,0.01493644002346902,0.985063559976531,0.000001978213853564828,0.9999980217861464,0.002654520041399972,0.9973454799586,0.9999999874134157,1.2586584330342987e-8,0.01094128620419535,0.9890587137958047
524,0.004343016662002977,0.995656983337997,4.019015434132285e-14,0.9999999999999598,0.011810477335028734,0.9881895226649713,0.9999999663805079,3.3619492079139945e-8,0.007463914289217946,0.992536085710782
525,0.0015790503174104532,0.9984209496825895,4.898414775988405e-14,0.999999999999951,0.002661837054462857,0.9973381629455371,0.9999999984144199,1.5855801116515522e-9,0.0006205053828053725,0.9993794946171947
526,0.08101174751727744,0.9189882524827225,0.0000017119856827571151,0.9999982880143172,0.0023017781060904567,0.9976982218939096,0.999999828462795,1.7153720499596403e-7,0.00008858543692808316,0.9999114145630719
527,0.0015790503174104532,0.9984209496825895,0.00018002990214077575,0.9998199700978593,0.004911538340160408,0.9950884616598396,0.9999999942684856,5.731514374218705e-9,0.004480619166363272,0.9955193808336368
528,0.004343016662002981,0.995656983337997,2.988826498121456e-14,0.9999999999999701,0.0019819250705812785,0.9980180749294187,0.99999999955657,4.434299594180402e-10,0.0007655416057706459,0.9992344583942293
529,0.06718494271651547,0.9328150572834846,1.3625720044977198e-13,0.9999999999998638,0.00418290111275487,0.9958170988872451,0.9999999860569924,1.3943007637351457e-8,0.01986478873444007,0.9801352112655599
530,0.06718494689163464,0.9328150531083653,0.0000011085490200742075,0.99999889145098,0.0023017723729634875,0.9976982276270365,0.9999998341268226,1.658731774156763e-7,0.00012244537126701984,0.999877554628733
531,0.007456336766681597,0.9925436632333184,0.0000035655788137668273,0.9999964344211862,0.003013982335121279,0.9969860176648787,0.9999999243432336,7.565676640730601e-8,0.00015164583454330247,0.9998483541654567
532,0.0015790503174104532,0.9984209496825895,2.9808594534727915e-14,0.9999999999999702,0.003093478556229118,0.9969065214437709,0.9999998051120034,1.948879966295891e-7,0.00012751720577336024,0.9998724827942267
533,0.01822042180269726,0.9817795781973028,0.0000017921646232728525,0.9999982078353767,0.0030934455543304945,0.9969065544456696,0.9999997916644688,2.083355311599533e-7,0.0002561662785175202,0.9997438337214825
534,0.08101174489201375,0.9189882551079862,7.839556465409486e-7,0.9999992160443535,0.005426140082099931,0.9945738599179,0.9999999954686531,4.531346853298146e-9,0.0007944600014320502,0.999205539998568
535,0.36343792633015015,0.6365620736698498,2.9614697582233886e-14,0.9999999999999704,0.0054264922286103665,0.9945735077713896,0.9999999957578138,4.242186157910055e-9,0.0005745486580744096,0.9994254513419256
536,0.018220420581598964,0.981779579418401,1.182628554913834e-14,0.9999999999999881,0.0013707247273648479,0.9986292752726351,0.9999999998965114,1.0348855106201427e-10,0.00020042099251722326,0.9997995790074827
537,0.5353985945869796,0.4646014054130204,0.000012666608220707152,0.9999873333917793,0.9999541088621559,0.000045891137844145113,0.060207417790274366,0.9397925822097256,0.062015785421072285,0.9379842145789277
538,0.0043430170857925495,0.9956569829142075,0.0000017379050920778647,0.9999982620949079,0.0032337104007607326,0.9967662895992393,0.9999999982539671,1.7460328738394537e-9,0.0023371550660103418,0.9976628449339897
539,0.014936438268937766,0.9850635617310622,2.9545363027227654e-14,0.9999999999999705,0.0008389760055508156,0.9991610239944492,0.9999999687499345,3.125006553528209e-8,0.00008724602641687147,0.9999127539735831
540,0.004343016662002981,0.995656983337997,2.9332055718788015e-14,0.9999999999999707,0.0023017612587652217,0.9976982387412348,0.9999998454420677,1.545579323414259e-7,0.00008018774979524351,0.9999198122502048
541,0.018220421009608617,0.9817795789903914,6.281486057802784e-7,0.9999993718513942,0.0008389869685831341,0.9991610130314169,0.9999999579281511,4.207184889359894e-8,0.00040766965647108224,0.9995923303435289
542,0.01822042085438389,0.9817795791456161,4.0032530601413444e-7,0.999999599674694,0.0037532307995185414,0.9962467692004815,0.9999999972119129,2.788087094529601e-9,0.0051729342003426215,0.9948270657996574
543,0.08101174744841437,0.9189882525515857,0.0000016876426069741575,0.999998312357393,0.000839000897054926,0.9991609991029451,0.9999999438242504,5.6175749607589864e-8,0.0000828596258837471,0.9999171403741163
544,0.018220420581626956,0.981779579418373,1.767967563087005e-14,0.9999999999999823,0.0006962889915216426,0.9993037110084784,0.9999446200107108,0.00005537998928917265,0.00023902327397008443,0.9997609767260299
545,0.0015790503174104532,0.9984209496825895,3.785027533941152e-13,0.9999999999996215,0.0005373926247821536,0.9994626073752179,0.9999999839067499,1.6093250065907228e-8,0.0007691318202572351,0.9992308681797427
546,0.1073003725707382,0.8926996274292618,0.0000018849691745241693,0.9999981150308255,0.011526575373710704,0.9884734246262893,0.9999999913280567,8.671943274585203e-9,0.00511197341007989,0.9948880265899201
547,0.0015790503174104532,0.9984209496825895,0.000007790604548537705,0.9999922093954514,0.003092169961277317,0.9969078300387226,0.9999940538492004,0.000005946150799629457,0.6783899733969068,0.32161002660309324
548,0.08101174490656758,0.9189882550934324,7.891115749658729e-7,0.999999210888425,0.0030934667704833503,0.9969065332295166,0.9999997992546891,2.007453109298396e-7,0.00017635524788052175,0.9998236447521195
549,0.014936438268822846,0.9850635617311772,1.3135760601268824e-14,0.9999999999999869,0.00027730271848622613,0.9997226972815138,0.99996676785245,0.000033232147550021907,0.0001642038537178116,0.9998357961462822
550,0.018220421966200318,0.9817795780337997,0.0000020321380240856307,0.9999979678619759,0.008826480414309282,0.9911735195856907,0.9999999827628178,1.7237182237117565e-8,0.004358047029857239,0.9956419529701428
551,0.004343017088112555,0.9956569829118874,0.000001747419106562143,0.9999982525808935,0.003093463460753805,0.9969065365392462,0.9999997923964843,2.0760351571169622e-7,0.00020437486261492798,0.9997956251373851
552,0.24897242655823454,0.7510275734417655,0.0000010889192819542133,0.999998911080718,0.002650379157661041,0.9973496208423389,0.9999999790457761,2.0954223911573422e-8,0.016789374732047255,0.9832106252679528
553,0.01822042277275668,0.9817795772272433,0.0000032159206300337853,0.99999678407937,0.0014777281100433193,0.9985222718899567,0.99999996852712,3.1472879968852396e-8,0.0005069938609618349,0.9994930061390381
554,0.0015790503174104532,0.9984209496825895,0.000004100745003359704,0.9999958992549967,0.004917146402204549,0.9950828535977955,0.9999999995220719,4.779281415068226e-10,0.0005823222671579194,0.9994176777328421
555,0.01822042099637224,0.9817795790036278,6.087215786940916e-7,0.9999993912784213,0.001370451871728064,0.998629548128272,0.9999999998400426,1.5995738067431375e-10,0.0012354503345914035,0.9987645496654086
556,0.08101174267431595,0.918988257325684,8.960456045897287e-14,0.9999999999999104,0.00041059013616756964,0.9995894098638324,0.9999999788288558,2.1171144171105993e-8,0.0001546693028772334,0.9998453306971228
557,0.0015790503174104532,0.9984209496825895,2.1755333014351025e-14,0.9999999999999782,0.0030137630883794735,0.9969862369116205,0.9999999357978607,6.420213927160745e-8,0.0008491045659315481,0.9991508954340684
558,0.08101174267431595,0.918988257325684,2.6687041455735005e-14,0.9999999999999734,0.001982015845424351,0.9980179841545757,0.9999999995938167,4.0618330920949575e-10,0.000610828165153215,0.9993891718348468
559,0.5851398718667525,0.41486012813324746,2.855888355353011e-14,0.9999999999999715,0.00309346853111285,0.9969065314688872,0.9999998048795707,1.9512042925828865e-7,0.000156026436432181,0.9998439735635678
560,0.018220431326572657,0.9817795686734273,0.000015770354388525276,0.9999842296456115,0.0039403843841898,0.9960596156158102,0.999999897049353,1.0295064700738266e-7,0.001977192406841701,0.9980228075931583
561,0.5851398718666937,0.4148601281333063,1.2281155464545001e-14,0.9999999999999877,0.0037568033972943606,0.9962431966027057,0.999999999242493,7.575069460585837e-10,0.00021276593710122866,0.9997872340628988
562,0.018220421097688004,0.981779578902312,7.574245855515429e-7,0.9999992425754144,0.002592849515726427,0.9974071504842735,0.9999999993850774,6.149225573182093e-10,0.0035039386410583434,0.9964960613589416
563,0.0015790503174104532,0.9984209496825895,0.0000018636554649453718,0.999998136344535,0.0023017795355905015,0.9976982204644095,0.9999998270571296,1.729428703578506e-7,0.00007801527203993973,0.99992198472796
564,0.06718494929522116,0.9328150507047789,0.0000017467851385187247,0.9999982532148615,0.0023017784475943717,0.9976982215524056,0.9999998281191449,1.7188085510433382e-7,0.00008858543899382964,0.9999114145610062
565,0.5851398718560624,0.4148601281439376,1.501722619767368e-14,0.999999999999985,0.001981740320359649,0.9980182596796403,0.9999999982119252,1.7880747993359591e-9,0.00108575714459003,0.99891424285541
566,0.020298737561487732,0.9797012624385123,5.135933276871811e-14,0.9999999999999486,0.0025569813464219313,0.9974430186535781,0.9999999803606049,1.9639395110182534e-8,0.03006587165278295,0.969934128347217
567,0.01822042623203682,0.9817795737679632,0.000008293105306634703,0.9999917068946934,0.007069144163135665,0.9929308558368644,0.9999999903391629,9.660837130276434e-9,0.007426177190275047,0.992573822809725
568,0.014936441314941032,0.985063558685059,0.000003434333704441168,0.9999965656662956,0.007095109395244669,0.9929048906047553,0.999999997014879,2.9851210392450866e-9,0.002107672938749867,0.9978923270612501
569,0.014936441062548407,0.9850635589374516,0.0000031497639264236686,0.9999968502360735,0.0025948015845756304,0.9974051984154244,0.9999999996100783,3.8992165052320615e-10,0.0015867879360709155,0.9984132120639291
570,0.01822042108882144,0.9817795789111785,7.444162150060271e-7,0.999999255583785,0.0023017684428652384,0.9976982315571348,0.9999998382803654,1.617196345726768e-7,0.000058433110515924016,0.9999415668894841
571,0.0015790503174104532,0.9984209496825895,0.000002246962449772823,0.9999977530375502,0.0019820144263527125,0.9980179855736473,0.9999999995051101,4.948899068324408e-10,0.0006132509731330506,0.999386749026867
572,0.018220421589461404,0.9817795784105386,0.0000014792624508713313,0.9999985207375491,0.004917216629074137,0.9950827833709258,0.9999999995606665,4.393334585017783e-10,0.0005336998698712317,0.9994663001301287
573,0.014936438246923032,0.985063561753077,4.6995033304041336e-15,0.9999999999999953,0.0008390355850816254,0.9991609644149184,0.9999999354708196,6.452918044352884e-8,0.0008708494504590108,0.999129150549541
574,0.004343016662002988,0.995656983337997,5.2843475917467256e-14,0.9999999999999472,0.004049474959260628,0.9959505250407393,0.9999999234703588,7.652964117976779e-8,0.0003981751591849161,0.9996018248408151
575,0.0015790503174104532,0.9984209496825895,3.558991798890072e-14,0.9999999999999644,0.0030934630252926493,0.9969065369747073,0.9999998047519177,1.9524808225757084e-7,0.0001716837827852763,0.9998283162172147
576,0.014936439800590885,0.9850635601994091,0.0000017269213289839844,0.9999982730786711,0.0032334870410918246,0.9967665129589082,0.99999999816481,1.8351899999657917e-9,0.0024982781468150584,0.997501721853185
577,0.24897241523226335,0.7510275847677367,4.082173137953229e-14,0.9999999999999591,0.0023017614155394542,0.9976982385844605,0.9999998451969316,1.548030683640178e-7,0.00010833015074182541,0.9998916698492581
578,0.0182204219659481,0.9817795780340519,0.0000020317678639725664,0.999997968232136,0.0017952455941238569,0.9982047544058762,0.9999999999237339,7.626610454281035e-11,0.0009145201997943313,0.9990854798002057
579,0.018220421794251693,0.9817795782057483,0.0000017797693970845055,0.9999982202306029,0.003756766497411246,0.9962432335025888,0.9999999991912445,8.087555070090957e-10,0.0002637586436879494,0.999736241356312
580,0.0015790503174104532,0.9984209496825895,8.955701308841039e-7,0.9999991044298692,0.0010375716806104273,0.9989624283193895,0.9999997894323359,2.1056766408289462e-7,0.0008153120205176157,0.9991846879794823
581,0.018220421313335552,0.9817795786866644,0.0000010739285695123552,0.9999989260714305,0.005425694108803122,0.9945743058911969,0.9999999951319096,4.868090375254042e-9,0.0010730121681197184,0.9989269878318803
582,0.10730037257073814,0.8926996274292619,0.000011596587981271196,0.9999884034120188,0.0014767315698910682,0.998523268430109,0.9999998188706842,1.811293157683025e-7,0.00042716890788917737,0.9995728310921108
583,0.014936438268937766,0.9850635617310622,1.0026207552873874e-14,0.99999999999999,0.003093243818651159,0.9969067561813488,0.9999997996693192,2.0033068082181416e-7,0.0007950629504166255,0.9992049370495834
584,0.018220421765450384,0.9817795782345496,0.0000017374973876559548,0.9999982625026124,0.011816098769905992,0.988183901230094,0.999999969002148,3.09978519519305e-8,0.006582795812951996,0.993417204187048
585,0.5353984104261259,0.4646015895738741,1.3196296992549293e-14,0.9999999999999868,0.0019819837555972086,0.9980180162444028,0.9999999989939503,1.0060496880015535e-9,0.0006681276194427366,0.9993318723805573
586,0.0810117515756509,0.9189882484243491,0.0000031466196663001703,0.9999968533803337,0.007096290710033082,0.992903709289967,0.999999997258634,2.7413660230735104e-9,0.0016821753914113655,0.9983178246085886
587,0.007456336766681597,0.9925436632333184,0.000005988364461545431,0.9999940116355385,0.00411752717995577,0.9958824728200443,0.9999997537169101,2.4628308992191705e-7,0.15131365306152356,0.8486863469384764
588,0.0015790503174104532,0.9984209496825895,0.0000023640354443561786,0.9999976359645556,0.003756715597325033,0.996243284402675,0.9999999991541162,8.458838074432151e-10,0.00033434277474915215,0.9996656572252508
589,0.014936440418913935,0.985063559581086,0.000002424073443462251,0.9999975759265566,0.00198171053409602,0.998018289465904,0.9999999993607513,6.392486540107711e-10,0.001131193768079052,0.998868806231921
590,0.014936439798713511,0.9850635602012865,0.000001724804593303368,0.9999982751954067,0.005426168756583422,0.9945738312434166,0.9999999954408112,4.559188804265091e-9,0.0007764952529351268,0.9992235047470649
591,0.018220423206669178,0.9817795767933308,0.000003853661863388675,0.9999961463381366,0.001477671492218793,0.9985223285077812,0.9999999639216799,3.607832010921186e-8,0.0007005073170421559,0.9992994926829578
592,0.5353984104340743,0.4646015895659257,2.872673921227651e-14,0.9999999999999712,0.0030934588536234322,0.9969065411463766,0.999999804655197,1.9534480300009704e-7,0.0001835471012823891,0.9998164528987176
593,0.5851399587840459,0.4148600412159541,0.000009603559738588708,0.9999903964402614,0.0014767221748106906,0.9985232778251893,0.999999843628228,1.5637177197547203e-7,0.0003208962685229655,0.9996791037314771
594,0.004343017084503165,0.9956569829154969,0.0000017326174842660395,0.9999982673825157,0.0008390015354602846,0.9991609984645398,0.9999999431826746,5.681732540008255e-8,0.00007801554572056354,0.9999219844542795
595,0.004343016661533679,0.9956569833384663,2.5961758497602304e-14,0.999999999999974,0.016486965676890578,0.9835130343231094,0.9999986514080731,0.0000013485919269085045,0.24486812862896526,0.7551318713710348
596,0.01493643987833266,0.9850635601216673,0.0000018145746018165703,0.9999981854253982,0.0037567664941618125,0.9962432335058382,0.9999999991905923,8.094076520137605e-10,0.00026375864977118646,0.9997362413502288
597,0.5851398850351344,0.41486011496486563,0.0000014550011838587567,0.9999985449988161,0.003013975933700242,0.9969860240662998,0.9999999337263834,6.627361659461428e-8,0.000143986053515275,0.9998560139464847
598,0.020298737561584863,0.9797012624384152,1.2057582088270294e-13,0.9999999999998794,0.0010979267064772395,0.9989020732935228,0.9999999798673591,2.0132640887737807e-8,0.0008628283281201386,0.9991371716718799
599,0.08101175429729922,0.9189882457027008,0.000004108721685343301,0.9999958912783147,0.008975386909709481,0.9910246130902906,0.9999999030765953,9.69234047465406e-8,0.05940007394419156,0.9405999260558084
600,0.014936441164513014,0.985063558835487,0.000003264727854727222,0.9999967352721453,0.002594582925504984,0.997405417074495,0.9999999995742452,4.2575476477679786e-10,0.0018014113400895038,0.9981985886599105
601,0.10730037257073814,0.8926996274292619,1.8948324801760197e-14,0.999999999999981,4.804166849427896e-7,0.999999519583315,7.308212629081582e-7,0.999999269178737,0.9999994088926861,5.911073138742395e-7
602,0.24043011817658222,0.7595698818234178,3.217453931386423e-12,0.9999999999967826,0.001607312635719907,0.9983926873642801,0.0037034738396584514,0.9962965261603416,0.994686514618053,0.005313485381946981
603,0.24038987183686553,0.7596101281631344,8.238753537507877e-16,0.9999999999999992,9.805417297277074e-7,0.9999990194582703,0.0000010556685269361415,0.9999989443314731,0.9999999999998941,1.0591527654923993e-13
604,0.014190800536487996,0.985809199463512,5.511871749106897e-15,0.9999999999999944,0.0000013214098076549393,0.9999986785901923,4.905821264649265e-7,0.9999995094178735,0.9999978524488592,0.0000021475511408075576
605,0.5224510139061732,0.4775489860938268,4.0124518116848164e-15,0.999999999999996,0.0000022495467535242404,0.9999977504532465,8.376675562519845e-7,0.9999991623324438,0.9999962974663079,0.0000037025336920848417
606,0.017631240265240454,0.9823687597347596,5.395193674120853e-15,0.9999999999999946,0.000006704902302178878,0.9999932950976979,0.0000038083625046477665,0.9999961916374953,0.9999770479415,0.000022952058500003147
607,0.07855456030758132,0.9214454396924187,6.309192227116059e-15,0.9999999999999937,1.0150111893238641e-7,0.999999898498881,4.0513580877801306e-8,0.9999999594864192,0.999999999999998,1.9984014443252818e-15
608,0.01939542561055057,0.9806045743894495,7.535927251100301e-15,0.9999999999999925,1.2986213927101563e-7,0.9999998701378607,7.939298610003796e-8,0.9999999206070139,0.9999999999994498,5.502265310042276e-13
609,0.10730037257073814,0.8926996274292619,1.4020560130743048e-15,0.9999999999999986,3.517214407993885e-7,0.9999996482785592,3.930169641453986e-7,0.9999996069830358,0.9999999999936415,6.3584693066331965e-12
610,0.0193954254866352,0.9806045745133648,1.3471569898425777e-14,0.9999999999999866,5.1607900092230654e-8,0.9999999483920999,2.047272755820461e-8,0.9999999795272725,0.9999999683375785,3.1662421462463897e-8
611,0.5224510937482226,0.47754890625177737,1.2964747475238836e-15,0.9999999999999987,0.000004590155495592987,0.9999954098445044,0.000004667776118611584,0.9999953322238814,0.9999903025949883,0.00000969740501166605
612,0.014190799381092262,0.9858092006189078,6.4324693781727215e-15,0.9999999999999936,1.749530014014589e-7,0.9999998250469986,8.734315090991418e-8,0.9999999126568491,1,0
613,0.10730037257073814,0.8926996274292619,2.058967436045426e-15,0.9999999999999979,0.000004312405376806043,0.9999956875946232,0.000003852661042327226,0.9999961473389577,0.9999999995020439,4.979561207818506e-10
614,0.06400048000665476,0.9359995199933453,1.837548996489484e-15,0.9999999999999981,1.905125863782474e-7,0.9999998094874136,1.7439216912804067e-7,0.9999998256078309,0.9999999277854922,7.221450781802474e-8
615,0.24038985526736556,0.7596101447326344,3.7578081170298974e-15,0.9999999999999962,7.560559549653206e-8,0.9999999243944045,3.0177538833650726e-8,0.9999999698224612,0.9999999999999607,3.930189507173054e-14
616,0.0015790503174104532,0.9984209496825895,1.8107001359894654e-14,0.9999999999999819,0.00003498142572114392,0.9999650185742789,0.0001441362605771176,0.9998558637394229,0.9999999775697702,2.2430229784653477e-8
617,0.014190799351183999,0.985809200648816,3.906577682515744e-15,0.9999999999999961,1.5710324394341723e-7,0.999999842896756,6.508280919888017e-8,0.9999999349171907,0.9999999999999996,4.440892098500626e-16
618,0.07855457900589846,0.9214454209941015,1.7976062144902356e-15,0.9999999999999982,0.000004092598837736886,0.9999959074011623,0.00000365811902367874,0.9999963418809763,0.9999999705877443,2.941225574204509e-8
619,0.014191777356708605,0.9858082226432914,3.3512782715596116e-14,0.9999999999999665,0.000657486682948612,0.9993425133170514,0.0006541421942151711,0.9993458578057848,0.999884648267255,0.00011535173274501709
620,0.007456336766681597,0.9925436632333184,2.392087784525653e-15,0.9999999999999976,8.070164361837364e-8,0.9999999192983564,2.7205857650663092e-8,0.9999999727941423,0.9999999794713694,2.0528630573224405e-8
621,0.017631234202137632,0.9823687657978624,3.715758217191748e-15,0.9999999999999963,1.5769689399390348e-7,0.999999842303106,6.53287392659709e-8,0.9999999346712607,0.9999999999999998,2.220446049250313e-16
622,0.017631287960321863,0.9823687120396781,4.7433976927307594e-14,0.9999999999999526,0.000031366590652184685,0.9999686334093478,0.00006016105100365821,0.9999398389489963,0.9999999999998079,1.9206858326015208e-13
623,0.10730037257073811,0.8926996274292619,6.33731841526489e-14,0.9999999999999366,0.000027827278125567244,0.9999721727218744,0.00021715606923425167,0.9997828439307658,0.9999999999497937,5.0206283574993904e-11
624,0.019395434712001305,0.9806045652879987,2.20460560773136e-15,0.9999999999999978,0.00000495223001251198,0.9999950477699875,0.0000053316580217439755,0.9999946683419783,1,0
625,0.0015790503174104532,0.9984209496825895,1.1823614747060888e-15,0.9999999999999988,1.9753645621156325e-7,0.9999998024635438,1.571326738988532e-7,0.9999998428673261,0.0036623506515984852,0.9963376493484015
626,0.5769923173773557,0.4230076826226443,1.2956020640341e-15,0.9999999999999987,4.806152299024273e-7,0.99999951938477,7.536755807130162e-7,0.9999992463244193,0.9999999997658784,2.3412161098690376e-10
627,0.004146743441236987,0.995853256558763,1.0932277166848252e-14,0.9999999999999891,9.850721201518414e-7,0.9999990149278799,6.211678239699888e-7,0.999999378832176,0.9999989532297789,0.0000010467702210581464
628,0.014191180303171683,0.9858088196968283,0.0005077942289646783,0.9994922057710354,0.000001702058931553058,0.9999982979410684,0.0000016315865615005694,0.9999983684134385,0.999999834831828,1.6516817202827383e-7
629,0.5224513613867819,0.47754863861321806,8.18308769192368e-12,0.9999999999918169,0.000014665232548390688,0.9999853347674517,0.000015304519588024188,0.999984695480412,0.9998747632743098,0.00012523672569020317
630,0.004146743165225913,0.9958532568347741,7.893966303752918e-15,0.9999999999999921,1.2440899823350478e-7,0.9999998755910018,7.605906054116482e-8,0.9999999239409395,0.9999999999997333,2.666755705149626e-13
631,0.017631237392570318,0.9823687626074297,1.2553294406170062e-14,0.9999999999999875,8.869788422141426e-7,0.9999991130211577,0.000004751091050128404,0.9999952489089499,0.9999960177320028,0.000003982267997248989
632,0.07855546837897556,0.9214445316210245,3.4181446909730183e-14,0.9999999999999658,0.00009407167238950634,0.9999059283276105,0.0002759818030017738,0.9997240181969982,0.9999999999999885,1.1546319456101628e-14
633,0.014190813795798993,0.985809186204201,3.3814826431372886e-15,0.9999999999999967,0.000008349717267341132,0.9999916502827326,0.000011243579694471168,0.9999887564203055,0.9999999999999982,1.7763568394002505e-15
634,0.5769924121657387,0.4230075878342613,1.4948130133508983e-13,0.9999999999998506,0.000009657793486253277,0.9999903422065137,0.0000032056063882005763,0.9999967943936118,0.9999997798761462,2.2012385381131594e-7
635,0.01763123810893903,0.9823687618910609,4.4989166564467014e-14,0.999999999999955,0.000002551169034844785,0.9999974488309652,0.0000043050791674287325,0.9999956949208326,0.9999999999243883,7.561173909209629e-11
636,0.10730037257073814,0.8926996274292619,4.6523193091854323e-7,0.9999995347680691,0.00004167078531548092,0.9999583292146845,0.00006533661496414951,0.9999346633850359,0.999999999944144,5.58559865027064e-11
637,0.5224509786065814,0.4775490213934186,2.049544378146966e-15,0.999999999999998,1.8787295323283617e-7,0.9999998121270468,1.725937787620051e-7,0.9999998274062213,0.9999999178139999,8.218600011655752e-8
638,0.06400048002793225,0.9359995199720678,1.326679384294303e-15,0.9999999999999987,1.9405800279811702e-7,0.9999998059419972,1.7752744740477445e-7,0.9999998224725526,0.9999999284837995,7.151620051715213e-8
639,0.00414674315394134,0.9958532568460586,6.945167807869075e-15,0.999999999999993,1.0218583892205919e-7,0.9999998978141611,4.078689450141159e-8,0.9999999592131055,0.9999999999999294,7.061018436615996e-14
640,0.01419080810171393,0.9858091918982861,7.964770168402428e-16,0.9999999999999992,0.000008979239941262575,0.9999910207600587,0.000002974018728498436,0.9999970259812715,0.9999999997377835,2.622164707588581e-10
641,0.01939542594726865,0.9806045740527314,2.626646062235889e-15,0.9999999999999973,2.1971888738012308e-7,0.9999997802811126,3.623164251235763e-7,0.9999996376835749,0.999999999998048,1.9519941218959502e-12
642,0.06400050102168621,0.9359994989783138,0.0000032443866065792966,0.9999967556133934,0.000002629476308683032,0.9999973705236913,0.0000010893070185781378,0.9999989106929814,1,0
643,0.06400048074340288,0.9359995192565971,2.409936260266066e-15,0.9999999999999976,2.2509242881771955e-7,0.9999997749075712,3.7117643303963876e-7,0.999999628823567,0.9999999999999594,4.063416270128073e-14
644,0.5224509869505711,0.47754901304942887,1.5382337669197136e-15,0.9999999999999984,4.940417885419549e-7,0.9999995059582114,5.107075269752277e-7,0.9999994892924731,0.999999910153773,8.984622701380118e-8
645,0.0015790503174104532,0.9984209496825895,2.731061234548549e-15,0.9999999999999972,2.314623447714529e-7,0.9999997685376553,3.8168040733983587e-7,0.9999996183195926,0.9999999999999372,6.283862319378386e-14
646,0.014190801845415869,0.9858091981545841,9.339619273400813e-15,0.9999999999999907,0.000002548803315662331,0.9999974511966844,0.0000010173398371383761,0.9999989826601628,1,0
647,0.01763123416724625,0.9823687658327538,5.029369927642694e-12,0.9999999999949706,1.2205554004868657e-7,0.99999987794446,4.175968046395605e-8,0.9999999582403195,0.9999999460194355,5.398056446281885e-8
648,0.06400134670945043,0.9359986532905495,4.798858837815512e-16,0.9999999999999996,0.00008346419172916913,0.9999165358082708,0.00018972840157707526,0.999810271598423,0.9997296538301619,0.00027034616983812043
649,0.007456336766681603,0.9925436632333184,4.3909277759984835e-15,0.9999999999999956,0.00009336096463340577,0.9999066390353666,0.00003532011017729332,0.9999646798898227,0.9998399509614575,0.00016004903854249797
650,0.01763123419375127,0.9823687658062488,5.395032543002148e-15,0.9999999999999946,1.4763516723946445e-7,0.9999998523648328,6.116051641406289e-8,0.9999999388394836,0.9999999999996494,3.5060843117662444e-13
651,0.06400049228055103,0.935999507719449,2.1349361005752735e-15,0.9999999999999979,0.00000298251044532094,0.9999970174895547,0.0000012355954915888744,0.9999987644045084,0.9999999989554669,1.0445331266595304e-9
652,0.10730037257073814,0.8926996274292619,4.60698456291721e-15,0.9999999999999954,9.199817951992164e-8,0.9999999080018205,5.624423096579943e-8,0.9999999437557691,0.999999999999998,1.9984014443252818e-15
653,0.5769923106694865,0.42300768933051347,1.2447935856941307e-15,0.9999999999999988,2.1402934112524227e-7,0.9999997859706589,1.9694420530867733e-7,0.9999998030557947,0.99999990178531,9.821469004744898e-8
654,0.5224509789865835,0.47754902101341645,7.424583687510438e-15,0.9999999999999926,2.2088527914770152e-7,0.9999997791147208,1.6890478140848645e-7,0.9999998310952186,1,0
655,0.06400048757796953,0.9359995124220305,3.990061671474177e-15,0.999999999999996,0.0000019988008802273598,0.9999980011991197,7.439896746917455e-7,0.9999992560103254,0.999996694311977,0.000003305688022980924
656,0.0785545602693292,0.9214454397306708,3.681456480386277e-15,0.9999999999999963,9.496703153171096e-8,0.9999999050329684,3.147946184732586e-8,0.9999999685205382,0.999999998977652,1.0223479840476557e-9
657,0.5769923377740903,0.4230076622259097,4.090299553230575e-15,0.9999999999999959,0.0000023190627200585734,0.9999976809372799,0.0000014177875684622928,0.9999985822124315,1,0
658,0.01763123461256307,0.9823687653874369,1.3209611050662764e-15,0.9999999999999987,6.132911005692508e-7,0.9999993867088994,3.0617808545851756e-7,0.9999996938219146,1,0
659,0.019395437054098658,0.9806045629459014,0.0000011236629753877873,0.9999988763370247,0.0000055507425369112865,0.9999944492574631,0.000006202434680643364,0.9999937975653194,0.9999999999999996,4.440892098500626e-16
660,0.0015790503174104532,0.9984209496825895,1.5390871933449175e-13,0.9999999999998461,0.000009747851363639984,0.9999902521486363,0.000018696025110801427,0.9999813039748892,0.9999999999999998,2.220446049250313e-16
661,0.01419080142792116,0.9858091985720788,9.093358559361127e-16,0.9999999999999991,0.0000011352450483156471,0.9999988647549517,0.0000018720297504478373,0.9999981279702496,0.9999999999711371,2.8862912060390045e-11
662,0.004146744119225479,0.9958532558807746,4.719144469354819e-15,0.9999999999999952,0.0000026335752068746214,0.9999973664247931,0.000002426864571659071,0.9999975731354284,1,0
663,0.2403898841091139,0.7596101158908861,1.0591838871389264e-14,0.9999999999999895,0.000002476630479014861,0.999997523369521,9.885324797632617e-7,0.9999990114675202,0.999999999999998,1.9984014443252818e-15
664,0.01763123648481049,0.9823687635151895,2.1897353301704705e-15,0.9999999999999978,0.0000012751383856575194,0.9999987248616143,0.0000028219997009171842,0.9999971780002991,0.9999999999998173,1.8274270985330077e-13
665,0.014190932827955095,0.9858090671720449,2.648934356405563e-16,0.9999999999999998,0.00008893068652077475,0.9999110693134792,0.00009077849517247066,0.9999092215048275,0.9998170589833462,0.000182941016653837
666,0.014190819181155407,0.9858091808188446,0.000004758852331338203,0.9999952411476687,0.000012282162898772402,0.9999877178371013,0.000009769989475332782,0.9999902300105247,0.9999767114927459,0.00002328850725408227
667,0.007456336766681597,0.9925436632333184,1.4020863620941866e-15,0.9999999999999986,0.000003255350207253587,0.9999967446497927,0.0000033034544663508254,0.9999966965455337,0.9999932536871626,0.0000067463128373690395
668,0.014190800385713515,0.9858091996142865,5.945997105942967e-16,0.9999999999999994,8.962940032294314e-7,0.9999991037059968,7.129674999227867e-7,0.9999992870325001,0.042696740533717595,0.9573032594662824
669,0.017631234185210242,0.9823687658147897,3.205621353069833e-14,0.9999999999999679,1.0745978369206585e-7,0.9999998925402163,8.686505789151758e-8,0.9999999131349421,0.99999918041096,8.195890399687045e-7
670,0.06400052878889564,0.9359994712111044,0.000002653957045153735,0.9999973460429549,0.00000555236710809395,0.9999944476328919,0.0000074767186453845755,0.9999925232813546,0.9999999999999996,4.440892098500626e-16
671,0.24038985685540437,0.7596101431445956,2.078400137220081e-15,0.9999999999999979,1.5355546281027697e-7,0.9999998464445372,1.3725684075009722e-7,0.9999998627431592,0.9999999987388062,1.2611938160489444e-9
672,0.019395425729913516,0.9806045742700865,3.485153901751981e-15,0.9999999999999966,1.6440604053422737e-7,0.9999998355939594,1.7700243589955344e-7,0.9999998229975641,0.9999999999999949,5.10702591327572e-15
673,0.004146743174379249,0.9958532568256208,1.2616013715622084e-14,0.9999999999999873,1.4227784060302046e-7,0.9999998577221594,1.0482426672717491e-7,0.9999998951757333,0.9999999999999349,6.505906924303417e-14
674,0.0640004798858557,0.9359995201141443,1.0473096584996547e-13,0.9999999999998953,1.7686834914232026e-7,0.9999998231316508,1.5009796808626066e-7,0.999999849902032,0.9999988568279666,0.0000011431720333687778
675,0.5224514780579017,0.4775485219420983,2.4435707336985143e-15,0.9999999999999976,0.00002704489836277545,0.9999729551016372,0.000011872193861072903,0.9999881278061389,0.999999999999998,1.9984014443252818e-15
676,0.0015790503174104532,0.9984209496825895,1.0698939856111532e-13,0.999999999999893,0.0005971431334374393,0.9994028568665626,0.000984745239728619,0.9990152547602714,0.9999999999446174,5.5382587405006234e-11
677,0.017631243422828978,0.982368756577171,1.3237038683142917e-13,0.9999999999998677,0.0000047449338804148625,0.9999952550661196,0.000011139643720005742,0.99998886035628,0.9999999999882472,1.1752820938681907e-11
678,0.014190799965988942,0.9858092000340111,2.703977199863656e-15,0.9999999999999973,6.494721944640769e-7,0.9999993505278055,3.970636345617718e-7,0.9999996029363655,0.9999999999979392,2.0607959783092156e-12
679,0.014190799353483302,0.9858092006465167,3.846542647607393e-15,0.9999999999999961,1.5928305814358986e-7,0.9999998407169418,6.59858359269581e-8,0.9999999340141641,0.9999999999999998,2.220446049250313e-16
680,0.017631311026305534,0.9823686889736944,3.675645296764695e-15,0.9999999999999963,0.0001010757049969422,0.999898924295003,0.00002943665340781772,0.9999705633465922,0.9998665499101244,0.00013345008987564189
681,0.014190810352587235,0.9858091896474128,1.2480701707227494e-15,0.9999999999999988,0.000006637210654368276,0.9999933627893456,0.000008338561136628352,0.9999916614388634,0.9999999426348554,5.7365144634502485e-8
682,0.01763123418843354,0.9823687658115665,2.12084141340404e-15,0.9999999999999979,1.0170876504423613e-7,0.9999998982912349,9.807429740996588e-8,0.9999999019257025,0.9999999977849143,2.215085670442818e-9
683,0.019395434714236215,0.9806045652857638,4.24591067477772e-15,0.9999999999999958,0.0000037142534115229914,0.9999962857465885,0.00000657209303680958,0.9999934279069632,0.999999999985371,1.4628964706275838e-11
684,0.017631238291232407,0.9823687617087676,1.9532460267624118e-15,0.999999999999998,0.000003782840485241493,0.9999962171595148,0.0000033795540731152634,0.9999966204459269,0.9999999995448405,4.55159465673205e-10
685,0.017631275620716542,0.9823687243792835,4.845078264652934e-16,0.9999999999999996,0.00003129092551299888,0.999968709074487,0.00003922625922654198,0.9999607737407734,0.9999999999264395,7.356049103179885e-11
686,0.0041472051511817695,0.9958527948488183,2.5237844511388637e-13,0.9999999999997476,0.0006063228468266734,0.9993936771531733,0.0017933761601353687,0.9982066238398646,0.9976728215259199,0.0023271784740801493
687,0.0015790503174104532,0.9984209496825895,4.028101999846289e-13,0.9999999999995972,0.00003725775532788434,0.9999627422446721,0.00003433330047719199,0.9999656666995228,0.9999999999999993,6.661338147750939e-16
688,0.01763123444075453,0.9823687655592455,1.2518682963352004e-15,0.9999999999999988,2.6651156571889686e-7,0.9999997334884343,3.6154527512016535e-7,0.9999996384547248,0.999999913372045,8.662795503155962e-8
689,0.019395425971960863,0.9806045740280391,3.485244306189033e-15,0.9999999999999966,2.427097377409156e-7,0.9999997572902622,3.6666897337741667e-7,0.9999996333310266,0.9999999999896079,1.0392131599701315e-11
690,0.017631234462176074,0.9823687655378239,1.5471007513015091e-13,0.9999999999998452,1.6667163338192662e-7,0.9999998333283666,4.977349627984989e-7,0.9999995022650372,0.9999994509071923,5.490928076667956e-7
691,0.07855687811063591,0.9214431218893641,0.000016619437246473655,0.9999833805627535,0.0001603019600929357,0.999839698039907,0.0007681658129383264,0.9992318341870616,0.999996834016109,0.0000031659838910513827
692,0.5769923118021468,0.42300768819785317,3.5205491919348827e-15,0.9999999999999964,2.0762697922300828e-7,0.9999997923730207,3.423759641086917e-7,0.9999996576240359,0.9999999999999993,6.661338147750939e-16
693,0.0015790503174104532,0.9984209496825895,1.5379116283884492e-13,0.9999999999998462,0.00011096327339032489,0.9998890367266097,0.00008175254699012119,0.9999182474530098,0.999999999910389,8.961098529880474e-11
694,0.2403949456356352,0.7596050543643648,5.8755489139695386e-12,0.9999999999941245,0.00014007114633745062,0.9998599288536626,0.00046580461648125293,0.9995341953835187,0.9992371398994506,0.0007628601005493785
695,0.017631234185683582,0.9823687658143164,4.992201768939773e-16,0.9999999999999996,7.36695768931458e-8,0.9999999263304231,1.214808216844332e-7,0.9999998785191783,0.9999999999999525,4.75175454539567e-14
696,0.07855456023186859,0.9214454397681314,3.227889786868238e-15,0.9999999999999968,8.609081004887976e-8,0.99999991390919,2.5072546725553824e-8,0.9999999749274533,0.2166090056800604,0.7833909943199396
697,0.01763123414149749,0.9823687658585025,1.4264858002693386e-14,0.9999999999999858,6.978826527150147e-8,0.9999999302117347,5.0328649475448604e-8,0.9999999496713505,0.9999999927908221,7.209177921296828e-9
698,0.014190799252011874,0.9858092007479882,2.1292492251442134e-15,0.9999999999999979,6.700822427624433e-8,0.9999999329917757,2.2200718717314216e-8,0.9999999777992813,0.9999999996980722,3.019278160820704e-10
699,0.5769923423373725,0.4230076576626275,1.2757063473900599e-15,0.9999999999999988,0.0000013809407531119309,0.9999986190592469,0.0000029176980689561933,0.9999970823019311,0.9999962533012078,0.000003746698792217451
700,0.01939543437214593,0.980604565627854,1.1769398572226641e-13,0.9999999999998823,0.0000022293779228719124,0.9999977706220772,0.000007683377976036015,0.9999923166220239,0.9999875401724497,0.000012459827550270752
701,0.07855457089652962,0.9214454291034704,6.723947738601205e-16,0.9999999999999993,0.0000021922448182227325,0.9999978077551818,0.000002258495403770082,0.9999977415045962,0.9999993039599337,6.960400662503474e-7
702,0.24516277502052058,0.7548372249794795,3.573067357166864e-15,0.9999999999999964,2.107242688866826e-7,0.9999997892757311,3.4748339457200946e-7,0.9999996525166054,0.9999999999999718,2.8199664825478976e-14
703,0.07855846735386061,0.9214415326461394,0.00014887177678932456,0.9998511282232107,0.0003064686717104871,0.9996935313282895,0.001135850691538362,0.9988641493084617,0.9998514768227591,0.00014852317724090014
704,0.5769923091519207,0.4230076908480793,3.836663276915385e-15,0.9999999999999961,1.5887398301123278e-7,0.999999841126017,6.58163711783674e-8,0.9999999341836289,0.9999999999999751,2.4868995751603507e-14
705,0.01763123945801361,0.9823687605419864,3.9980182126863145e-12,0.999999999996002,0.000004402690437397807,0.9999955973095626,0.000004740014027944353,0.999995259985972,0.9999999999999993,6.661338147750939e-16
706,0.01419079968651499,0.985809200313485,2.3789738059474986e-15,0.9999999999999977,4.6675094332933123e-7,0.9999995332490567,2.0489498197074128e-7,0.999999795105018,0.9999999999999816,1.84297022087776e-14
707,0.5224509789260985,0.4775490210739015,2.226080098396706e-15,0.9999999999999978,1.8545953437594692e-7,0.9999998145404656,1.9967970311578176e-7,0.9999998003202969,0.9999999999741442,2.5855761975890346e-11
708,0.00414674439916787,0.9958532556008322,1.2854507118923218e-15,0.9999999999999987,0.0000032209470904092362,0.9999967790529096,0.0000032685429737131916,0.9999967314570263,0.9999933194626551,0.000006680537344871951
709,0.004146743268059066,0.9958532567319409,4.366020893976171e-15,0.9999999999999957,2.4251012472496136e-7,0.9999997574898752,4.819116068939374e-7,0.9999995180883932,0.999999999999994,5.995204332975845e-15
710,0.5769924465314713,0.4230075534685287,9.414653114409646e-14,0.9999999999999059,0.000005107174870279054,0.9999948928251298,0.000011991513533141496,0.9999880084864669,0.9999999975467759,2.4532240683328155e-9
711,0.014190799465096843,0.9858092005349032,2.167359906257633e-15,0.9999999999999978,1.805676019931461e-7,0.999999819432398,1.944124342884835e-7,0.9999998055875657,0.9999999999752389,2.476108207360994e-11
712,0.01419085232738861,0.9858091476726114,7.703933670562301e-14,0.999999999999923,0.000028385637592877878,0.9999716143624071,0.00004288221199754677,0.9999571177880024,0.9999999999999956,4.440892098500626e-15
713,0.01763123420213821,0.9823687657978618,3.715758217205794e-15,0.9999999999999963,1.5769755568002075e-7,0.9999998423024443,6.532906811724639e-8,0.9999999346709318,0.9999999999992817,7.183142969324763e-13
714,0.06400047997826222,0.9359995200217378,3.1136269051987597e-15,0.9999999999999969,1.7142700753699447e-7,0.9999998285729924,1.845614100181208e-7,0.99999981543859,0.9999999999998035,1.965094753586527e-13
715,0.017631234529785815,0.9823687654702142,2.15432959217543e-15,0.9999999999999979,2.9046106986030096e-7,0.9999997095389301,4.886808157464183e-7,0.9999995113191843,1,0
716,0.017631266946704582,0.9823687330532954,0.0000032091026794673995,0.9999967908973205,0.000039490140604598714,0.9999605098593954,0.000013079488142944267,0.999986920511857,0.9999999999999258,7.416289804496046e-14
717,0.014190804292548494,0.9858091957074515,1.9955348272337743e-15,0.999999999999998,0.000003236125036305766,0.9999967638749637,0.0000036121750867800186,0.9999963878249132,0.9999999999996414,3.5860203695392556e-13
718,0.06400050493412895,0.935999495065871,0.0000011014632092847464,0.9999988985367907,0.000003527673234486232,0.9999964723267655,0.00000356245738365593,0.9999964375426164,0.999999533232564,4.6676743603590864e-7
719,0.017631238682496147,0.9823687613175038,0.0000017844152806599722,0.9999982155847194,0.000002909712355695272,0.9999970902876443,0.0000031326473605125372,0.9999968673526395,0.9999999999990001,9.99866855977416e-13
720,0.5769924929186573,0.4230075070813427,1.809194751938045e-13,0.999999999999819,0.000014133533018330128,0.9999858664669816,0.000008640701535900833,0.999991359298464,0.9999999999999976,2.4424906541753444e-15
721,0.0015790503174104532,0.9984209496825895,9.644185308057287e-13,0.9999999999990355,0.000014889096469164673,0.9999851109035308,0.000015392410857909368,0.9999846075891421,0.9999508247225273,0.00004917527747272388
722,0.01763124079506704,0.9823687592049329,0.0000020281826387054576,0.9999979718173613,0.000003542595062103359,0.9999964574049379,0.000005841724288845834,0.9999941582757111,0.9999999999962812,3.718803043284424e-12
723,0.0785545679139926,0.9214454320860074,3.772870911001557e-15,0.9999999999999962,0.000002431171798700206,0.9999975688282013,8.052278099279418e-7,0.9999991947721901,0.9999999999999512,4.884981308350689e-14
724,0.017631234234405203,0.9823687657655948,1.120253858008543e-15,0.9999999999999989,1.5471171763868632e-7,0.9999998452882823,1.2306723702884368e-7,0.9999998769327629,0.29895207750470626,0.7010479224952937
725,0.017631292168505702,0.9823687078314943,8.059693376376284e-16,0.9999999999999992,0.00004204261072571758,0.9999579573892743,0.00005655320601134073,0.9999434467939886,0.9999999999992171,7.829292769656604e-13
726,0.014190799254059989,0.98580920074594,3.684853177701533e-15,0.9999999999999963,7.118674224052306e-8,0.9999999288132577,2.0731979641039944e-8,0.9999999792680203,0.46820023419696777,0.5317997658030322
727,0.5224509787318486,0.47754902126815135,7.871770908606747e-15,0.9999999999999921,2.0973787417050534e-7,0.9999997902621258,1.6038067345252665e-7,0.9999998396193266,1,0
728,0.007456336766681597,0.9925436632333184,1.4180512223788424e-15,0.9999999999999986,2.778097609121733e-7,0.9999997221902391,3.685009838731222e-7,0.9999996314990162,0.999999936120764,6.387923601192114e-8
729,0.07855456203361794,0.9214454379663821,2.0741420647049323e-15,0.9999999999999979,3.5986890980534095e-7,0.9999996401310902,4.845932825712325e-7,0.9999995154067174,1,0
730,0.0015790503174104532,0.9984209496825895,4.264856543909092e-15,0.9999999999999958,0.0000017478708332014602,0.9999982521291668,6.497370044113785e-7,0.9999993502629956,0.9999971877754771,0.00000281222452291896
731,0.07855592343844316,0.9214440765615568,1.5506036456308524e-13,0.9999999999998449,0.00014507419636265782,0.9998549258036373,0.00041028528190102626,0.999589714718099,0.9999999926902481,7.309751914874596e-9
732,0.5769938237680112,0.4230061762319888,1.829044834126299e-15,0.9999999999999982,0.00009305137085447823,0.9999069486291455,0.00009501413212570858,0.9999049858678742,0.9997948563855564,0.00020514361444357032
733,0.10730037257073814,0.8926996274292619,1.0492403661298237e-14,0.9999999999999895,1.0085234097340093e-7,0.9999998991476591,4.025463666725513e-8,0.9999999597453634,0.9999999999999283,7.172040739078511e-14
734,0.0015790503174104532,0.9984209496825895,2.4028066313603274e-15,0.9999999999999976,1.9011095639681474e-7,0.9999998098890436,2.0467679823161055e-7,0.9999997953232018,1,0
735,0.017631237154718392,0.9823687628452816,0.000003215116644632372,0.9999967848833554,0.0000015159692696376345,0.9999984840307303,5.025113234103708e-7,0.9999994974886766,0.9999999867358984,1.326410159485647e-8
736,0.014190799293185601,0.9858092007068144,5.511843197446194e-15,0.9999999999999944,1.0788428562503563e-7,0.9999998921157144,3.653290380794457e-8,0.9999999634670962,0.9999999674650293,3.253497071753486e-8
737,0.017631526048856563,0.9823684739511435,0.000013585200375326448,0.9999864147996247,0.00010906787814103799,0.999890932121859,0.00037345651719191076,0.9996265434828081,0.9999999980693821,1.9306178877798175e-9
738,0.06403520009553924,0.9359647999044608,2.872150943528929e-14,0.9999999999999712,0.0010411216672643207,0.9989588783327357,0.00987951664430784,0.9901204833556921,0.9999995225560027,4.774439973376232e-7
739,0.014190799240550786,0.9858092007594492,1.1581257364253881e-14,0.9999999999999885,5.311533852463451e-8,0.9999999468846614,2.071088360813088e-8,0.9999999792891164,0.999999973072866,2.6927133967014072e-8
740,0.06400048145182774,0.9359995185481722,2.043984970012826e-13,0.9999999999997956,4.181555868029251e-7,0.9999995818444132,4.0059121100041744e-7,0.999999599408789,0.9999968388221292,0.0000031611778708029448
741,0.5769923171311725,0.4230076828688275,5.497704840837307e-15,0.9999999999999944,8.790487489762559e-7,0.999999120951251,3.2506232769880827e-7,0.9999996749376723,0.9999986222835816,0.0000013777164183936819
742,0.01763123768070287,0.9823687623192972,0.0000010531005852573265,0.9999989468994147,0.00000267950993953502,0.9999973204900605,0.0000023938298205029123,0.9999976061701795,0.9999999999802438,1.9756196678599736e-11
743,0.007456336766681597,0.9925436632333184,0.0000017550317536882992,0.9999982449682463,0.000002668318207790306,0.9999973316817922,0.0000023838595470735157,0.9999976161404529,0.9999999995332185,4.66781502339586e-10
744,0.07855459780669408,0.921445402193306,0.00000178810222456839,0.9999982118977754,0.000005801726542590438,0.9999941982734574,0.000007812501767731544,0.9999921874982323,0.9999999999999993,6.661338147750939e-16
745,0.017631234914180227,0.9823687650858197,6.374033319116946e-15,0.9999999999999937,4.1074507553043154e-7,0.9999995892549245,0.0000010208656665405966,0.9999989791343334,1,0
746,0.5224510781071768,0.47754892189282316,4.794755804184532e-16,0.9999999999999996,0.0000037993907967615564,0.9999962006092032,0.000004245464034365063,0.9999957545359657,0.9999999999985201,1.4799272918253337e-12
747,0.017631234187804563,0.9823687658121955,7.156274342167534e-15,0.9999999999999929,1.2331965481846492e-7,0.9999998766803452,7.539300483878013e-8,0.9999999246069952,0.9999999999999951,4.884981308350689e-15
748,0.06400047949925709,0.9359995205007429,7.248559552989724e-15,0.9999999999999928,1.2756322426230147e-7,0.9999998724367757,7.799403960930509e-8,0.9999999220059604,0.999999999975933,2.4066970638614293e-11
749,0.0015790503174104532,0.9984209496825895,1.459323440319256e-15,0.9999999999999986,0.00000449209215764134,0.9999955079078423,0.000004013214488203172,0.9999959867855118,0.9999999991175479,8.824521113837136e-10
750,0.017631242915180232,0.9823687570848197,1.703557465768502e-12,0.9999999999982965,0.000007523418820799595,0.9999924765811792,0.00000748532355360364,0.9999925146764463,0.9999943396270213,0.000005660372978666395
751,0.004146743253108917,0.9958532567468911,1.8876402225225547e-15,0.9999999999999981,2.704699297206236e-7,0.9999997295300703,3.7774943087415473e-7,0.9999996222505692,0.9999999995739028,4.2609715755759225e-10
752,0.06400047916890605,0.935999520831094,3.617473180293528e-15,0.9999999999999963,7.278211963790995e-8,0.9999999272178803,2.9050559342485568e-8,0.9999999709494407,0.9999999999999993,6.661338147750939e-16
753,0.5769923131159416,0.42300768688405843,4.163050388755814e-15,0.9999999999999959,2.3810369773002552e-7,0.9999997618963022,4.7315524019260754e-7,0.9999995268447598,0.9999999999999902,9.769962616701378e-15
754,0.2403898712390291,0.7596101287609709,2.4161720515493246e-13,0.9999999999997584,9.470015547961795e-7,0.9999990529984452,0.000001019558528328968,0.9999989804414716,0.9999999999999991,8.881784197001252e-16
755,0.007456336766681597,0.9925436632333184,8.867398647563982e-16,0.9999999999999991,0.0000023172793688240702,0.9999976827206312,0.0000025893502129495828,0.9999974106497871,0.9999999999624583,3.754174748848982e-11
756,0.014190805148249445,0.9858091948517506,0.0000018230497182250923,0.9999981769502818,0.0000029727117685589272,0.9999970272882315,0.0000032004735599011673,0.99999679952644,0.9999999999999842,1.5765166949677223e-14
757,0.014190799336879962,0.98580920066312,7.311220400885462e-15,0.9999999999999927,1.259897373740984e-7,0.9999998740102626,7.702539381450025e-8,0.9999999229746062,0.999999999999992,7.993605777301127e-15
758,0.10730037257073811,0.8926996274292619,8.320431597609984e-15,0.9999999999999917,1.499203030988712e-7,0.9999998500796969,5.983984513858218e-8,0.9999999401601548,0.9999999999998568,1.432187701766452e-13
759,0.0015790503174104532,0.9984209496825895,1.3760719321131994e-14,0.9999999999999862,1.4379747247481305e-7,0.9999998562025275,1.059438169016968e-7,0.9999998940561831,0.9999999999999989,1.1102230246251565e-15
760,0.064000831000828,0.935999168999172,7.932448443713159e-16,0.9999999999999992,0.000053247329236535455,0.9999467526707635,0.00005732702531583756,0.9999426729746842,0.9999999999996645,3.355093980417223e-13
761,0.576992339776848,0.42300766022315195,1.2956155575384252e-15,0.9999999999999987,0.0000012845391060062572,0.999998715460894,0.000002699719952083372,0.999997300280048,0.9999965601129867,0.0000034398870133456327
762,0.2403898555712917,0.7596101444287083,9.72757947423356e-15,0.9999999999999902,1.0090690729469794e-7,0.9999998990930927,4.02764044224983e-8,0.9999999597235956,1,0
763,0.0015790503174104532,0.9984209496825895,1.4021366843207118e-15,0.9999999999999986,0.000006864851151471231,0.9999931351488486,0.000008605754824869038,0.9999913942451751,0.9999999999996663,3.3373304120232206e-13
764,0.07855460303275072,0.9214453969672493,1.2978978409612925e-15,0.9999999999999987,0.000008278336298583403,0.9999917216637014,0.000009250263316210271,0.9999907497366838,0.9999999999996978,3.022027073029676e-13
765,0.017631269700678673,0.9823687302993214,0.000005307175907881276,0.9999946928240921,0.0000383184046359874,0.999961681595364,0.00001682103645343788,0.9999831789635466,0.9999999987531756,1.246824421485826e-9
766,0.004146743896190892,0.9958532561038091,6.625448170740571e-15,0.9999999999999933,0.0000028041536503465923,0.9999971958463496,0.0000011192614010738658,0.9999988807385989,1,0
767,0.5851398618035412,0.41486013819645884,7.263486755145e-15,0.9999999999999928,0.000254975606120791,0.9997450243938792,0.999998654896655,0.0000013451033450406769,0.0006711227847068069,0.9993288772152932
768,0.017632122628731324,0.9823678773712686,1.6022713940916882e-14,0.999999999999984,0.00026111956302820325,0.9997388804369718,0.0012497006864847031,0.9987502993135153,0.9999999999956384,4.36162217454239e-12
769,0.014190799698395536,0.9858092003016045,1.4885474751417192e-15,0.9999999999999986,5.150069094008662e-7,0.9999994849930905,1.7265727420870804e-7,0.9999998273427257,0.9999999298678528,7.013214720075212e-8
770,0.0640004986890194,0.9359995013109806,0.0000010930590342175371,0.9999989069409658,0.0000027136273322878,0.9999972863726677,0.000002424308488635395,0.9999975756915114,0.999999999999712,2.879918525877656e-13
771,0.01763128050434906,0.982368719495651,4.217091974601423e-14,0.9999999999999578,0.000012863986955661708,0.9999871360130443,0.00006607565338095499,0.9999339243466191,0.9999999999994462,5.537792446830281e-13
772,0.01763123421823569,0.9823687657817644,6.479193653522834e-15,0.9999999999999936,1.669850839061613e-7,0.9999998330149161,8.336526539714429e-8,0.9999999166347346,1,0
773,0.017631238782222402,0.9823687612177776,1.2714440806424194e-15,0.9999999999999988,0.000004222928912383396,0.9999957770710877,0.0000037726928100581626,0.99999622730719,0.9999999999995663,4.3365311341858614e-13
774,0.014190813526964583,0.9858091864730354,2.438089124959896e-15,0.9999999999999976,0.000013742250227864106,0.9999862577497721,0.000005485134240588594,0.9999945148657594,1,0
775,0.014190799631495622,0.9858092003685044,1.5778476356926142e-12,0.9999999999984222,2.5490140231495765e-7,0.9999997450985977,3.432458452768351e-7,0.9999996567541547,1,0
776,0.00414674317337085,0.9958532568266292,1.2929415332135466e-14,0.9999999999999871,1.3931917933476907e-7,0.9999998606808207,1.026462145271609e-7,0.9999998973537855,0.9999999999976499,2.3501200985265314e-12
777,0.2403898584119953,0.7596101415880047,2.2276609235177523e-15,0.9999999999999978,2.147112963982652e-7,0.9999997852887036,2.5743898335996637e-7,0.9999997425610166,0.9999999999999187,8.126832540256146e-14
778,0.07855456640036475,0.9214454335996353,3.538785730375528e-15,0.9999999999999964,0.0000018731198272774013,0.9999981268801728,7.476447840527219e-7,0.9999992523552159,1,0
779,0.014190799417958954,0.985809200582041,6.948543174341266e-15,0.999999999999993,1.6224806176473114e-7,0.9999998377519382,1.495131535573145e-7,0.9999998504868465,1,0
780,0.004146744075853138,0.9958532559241469,3.1164930443281654e-14,0.9999999999999688,0.000002216070019917853,0.9999977839299801,0.000002623992537711823,0.9999973760074623,0.9999948567246423,0.000005143275357721855
781,0.5224510907848604,0.4775489092151396,5.0330584977076264e-14,0.9999999999999497,0.000003971428955251603,0.9999960285710447,0.000005057165392874638,0.9999949428346071,0.9999999999710947,2.8905322579930726e-11
782,0.10730037257073814,0.8926996274292619,1.4388114938184981e-15,0.9999999999999986,0.00018273668297892813,0.999817263317021,0.00018654854271437312,0.9998134514572856,0.9996005441005926,0.0003994558994073749
783,0.2403898560077095,0.7596101439922904,7.615009970318909e-15,0.9999999999999923,1.1481563167651551e-7,0.9999998851843683,7.719982745385689e-8,0.9999999228001726,0.9999999999999825,1.7541523789077473e-14
784,0.017631242656775237,0.9823687573432247,2.1973708756986995e-15,0.9999999999999978,0.000010942801302159201,0.9999890571986978,0.0000036243604982473887,0.9999963756395017,0.9999999999999949,5.10702591327572e-15
785,0.5769929029443002,0.42300709705569983,4.846863792624476e-16,0.9999999999999996,0.00003243646612001017,0.9999675635338799,0.00004066407643184977,0.9999593359235681,0.9999999943454938,5.654506196606235e-9
786,0.0015790503174104532,0.9984209496825895,1.0134192789182646e-15,0.999999999999999,0.0000014541191350591608,0.9999985458808649,0.0000021405590350069423,0.999997859440965,0.9999999877138696,1.2286130446348409e-8
787,0.014190800547099107,0.9858091994529009,5.163962251620381e-13,0.9999999999994836,6.272970457226163e-7,0.9999993727029542,0.0000011989596854521928,0.9999988010403146,0.9999986976140753,0.0000013023859246619196
788,0.0041467449600191605,0.9958532550399808,0.000001932532909600988,0.9999980674670904,0.0000033702851044269503,0.9999966297148956,0.0000040410000110300105,0.9999959589999889,0.999999999771398,2.2860202619767733e-10
789,0.0015790503174104532,0.9984209496825895,4.264876768712345e-15,0.9999999999999958,0.000002626108916175625,0.9999973738910838,8.701371460216325e-7,0.999999129862854,0.9999999888679582,1.1132041843886498e-8
790,0.014190800665127084,0.9858091993348729,6.0015139600738895e-15,0.999999999999994,0.0000014467907768246307,0.9999985532092232,5.377669962932594e-7,0.9999994622330037,0.9999975873385476,0.0000024126614524000445
791,0.004146743170053216,0.9958532568299467,4.0987866761432136e-15,0.9999999999999959,1.591253446262344e-7,0.9999998408746553,6.592345568250673e-8,0.9999999340765443,0.9999999999613465,3.865352482534945e-11
792,0.017631236015066765,0.9823687639849332,3.673888435060454e-15,0.9999999999999963,0.000002478056556148262,0.9999975219434438,8.207642041465149e-7,0.9999991792357958,0.999999999750592,2.494080497683626e-10
793,0.004146788344295988,0.9958532116557041,3.249492556164446e-14,0.9999999999999675,0.00007900550638328851,0.9999209944936167,0.00015153831827710072,0.9998484616817229,0.9999999999979097,2.0903279107642447e-12
794,0.004146777419162631,0.9958532225808374,9.368314578520548e-16,0.9999999999999991,0.00006595425449311877,0.9999340457455069,0.00010875898758075087,0.9998912410124192,0.9999999999998486,1.5143442055887135e-13
795,0.06400051178435134,0.9359994882156486,8.613280146079342e-14,0.9999999999999138,0.000004083802517144107,0.9999959161974828,0.000006265466260026609,0.99999373453374,0.9999999998461211,1.5387890961449102e-10
796,0.017631256293239753,0.9823687437067602,2.6671981926416324e-14,0.9999999999999734,0.000007376768653445252,0.9999926232313465,0.000030389185894300184,0.9999696108141057,0.9999999999989044,1.0955680807001045e-12
797,0.017631235803945985,0.982368764196054,3.82382530285981e-15,0.9999999999999962,0.000002143796156385989,0.9999978562038436,7.982890754546021e-7,0.9999992017109245,0.999996436621171,0.000003563378829007924
798,0.019395425524393235,0.9806045744756068,4.8530843254298704e-15,0.9999999999999951,8.816090325832294e-8,0.9999999118390968,2.567542766650483e-8,0.9999999743245723,0.010780238233359916,0.9892197617666401
799,0.0015790503174104532,0.9984209496825895,1.6416697519158368e-15,0.9999999999999983,5.496153228182501e-7,0.9999994503846772,1.8442756345127831e-7,0.9999998155724366,0.999999919722943,8.027705700186516e-8
800,0.004146782030678724,0.9958532179693212,1.0078962919171957e-13,0.9999999999998992,0.00015339134006365062,0.9998466086599364,0.00004467273033957924,0.9999553272696604,0.999995522853013,0.0000044771469870363845
801,0.24897393946779806,0.7510260605322019,0.9999999758989008,2.4101099227458178e-8,0.00003818460526101776,0.9999618153947389,0.0001083970809386539,0.9998916029190613,0.0003638321258282685,0.9996361678741718
802,0.24897301253989645,0.7510269874601035,0.9999939672928215,0.000006032707178471597,0.00006231439752294768,0.9999376856024771,9.08016652194458e-8,0.9999999091983348,0.00023729245545617934,0.9997627075445438
803,0.06718572304370898,0.932814276956291,0.9999999999583042,4.1695757957427304e-11,0.0000556775425107066,0.9999443224574893,0.00015155252429904228,0.999848447475701,0.0007970790089037052,0.9992029209910963
804,0.10730037257073802,0.892699627429262,0.999999995822745,4.177254986359458e-9,0.000059545990267919857,0.9999404540097321,0.00017101074641588264,0.9998289892535841,0.002589509360036161,0.9974104906399638
805,0.004343033577222507,0.9956569664227775,0.9999999963205124,3.6794876034917934e-9,0.000028899937661885903,0.9999711000623381,0.000040471045420971976,0.9999595289545791,0.0009609757355140602,0.999039024264486
806,0.24897241825051902,0.7510275817494809,0.999999069689608,9.303103920554889e-7,5.890186120189072e-7,0.999999410981388,4.685417125407334e-7,0.9999995314582875,0.0001093843997463377,0.9998906156002536
807,0.0015790503174104504,0.9984209496825895,0.9999999752492721,2.4750727911637682e-8,0.08779806455876221,0.9122019354412378,0.004023665331267084,0.9959763346687329,0.0004995989966227829,0.9995004010033772
808,0.014936438121100133,0.9850635618788999,0.9999994311421242,5.688578758045182e-7,2.4109704878194407e-7,0.9999997589029512,7.021558999284299e-8,0.99999992978441,0.00039064733516308597,0.9996093526648369
809,0.014936441906209219,0.9850635580937908,0.9999999221019392,7.789806077962425e-8,0.0000020427388455902046,0.9999979572611544,0.000002123668403103231,0.9999978763315969,0.0003958579918448145,0.9996041420081552
810,0.0015790503174104532,0.9984209496825895,0.9999608202123734,0.00003917978762657537,0.000001595238688638764,0.9999984047613114,0.0000012689511873390748,0.9999987310488127,0.0008001207194783925,0.9991998792805216
811,0.018118061015276535,0.9818819389847234,0.8256247080609023,0.17437529193909773,0.0004420723518717204,0.9995579276481282,0.00012874637480919066,0.9998712536251908,0.17417328578054334,0.8258267142194566
812,0.018220410555642903,0.9817795894443571,0.9999783377672152,0.00002166223278476931,0.000001969580173993151,0.999998030419826,0.0000020476281964598837,0.9999979523718036,0.0004919594246672552,0.9995080405753327
813,0.06718519484812409,0.9328148051518759,0.9999999752526749,2.4747325078067206e-8,0.000027900430792214178,0.9999720995692077,0.00003907105572567246,0.9999609289442744,0.0010198707217338237,0.9989801292782662
814,0.01822063483079482,0.9817793651692052,0.9999999994466255,5.533744573682498e-10,0.00003860653290226135,0.9999613934670978,0.0002762305831734629,0.9997237694168265,0.00023189871946856008,0.9997681012805314
815,0.08101177183850478,0.9189882281614952,0.9999998911972562,1.0880274381452892e-7,0.0000033210106949144874,0.9999966789893051,0.000007083611046367822,0.9999929163889536,0.0006606184939525001,0.9993393815060475
816,0.014939411415166325,0.9850605885848337,0.9999947093067656,0.0000052906932344054525,0.000410696718142786,0.9995893032818572,0.0029500232854646397,0.9970499767145353,0.0002387827592273459,0.9997612172407726
817,0.248972455077518,0.751027544922482,0.9999999302374742,6.976252575618958e-8,0.0000030090788368075824,0.9999969909211632,8.763452183626632e-7,0.9999991236547816,0.0002220683441060713,0.9997779316558939
818,0.014936871220425684,0.9850631287795744,0.9999999997224152,2.775848439995343e-10,0.00004616615874839976,0.9999538338412516,0.00044269080604220496,0.9995573091939578,0.0008369800754542668,0.9991630199245457
819,0.007456336766681597,0.9925436632333184,0.9999999991241602,8.758398450936511e-10,0.010372432356833269,0.9896275676431667,0.0005105616686645443,0.9994894383313354,0.0002824441898859749,0.999717555810114
820,0.018220432121838465,0.9817795678781616,0.9999999996691218,3.3087821371680093e-10,0.000004412889233106909,0.9999955871107669,0.000012526860987528284,0.9999874731390125,0.0001388448902038674,0.9998611551097961
821,0.018220423750502607,0.9817795762494974,0.999999999804998,1.9500201453581667e-10,0.0000022803549316203503,0.9999977196450683,0.000002370700719287451,0.9999976292992807,0.00024613297899462406,0.9997538670210053
822,0.5354480460942372,0.46455195390576276,0.9999999822136322,1.7786367823013904e-8,0.0004183633184801437,0.9995816366815199,0.002999896643857697,0.9970001033561423,0.0002520346293178778,0.9997479653706821
823,0.06719713834466695,0.932802861655333,0.9999937803185209,0.000006219681479069372,0.0003967629461901768,0.9996032370538098,0.002850808496360207,0.9971491915036398,0.00028575417135596424,0.999714245828644
824,0.004343020458533612,0.9956569795414664,0.9999999996759259,3.240741008880832e-10,0.0000040563454868527,0.9999959436545132,0.00001151473140688577,0.9999884852685931,0.00022327613464928102,0.9997767238653508
825,0.08101186275067793,0.918988137249322,0.9999999965078388,3.492161226859025e-9,0.000020812392359281465,0.9999791876076407,0.000021636941935925428,0.9999783630580641,0.00043046736805696405,0.999569532631943
826,0.5353993966023728,0.4646006033976272,0.9999999999806823,1.93176585838728e-11,0.000028259338893780583,0.9999717406611062,0.00003957330499041567,0.9999604266950096,0.0010893354652203888,0.9989106645347796
827,0.0015790503174104532,0.9984209496825895,0.9999984435244503,0.0000015564755496688676,0.000041096012246012304,0.999958903987754,0.00005755137794133639,0.9999424486220586,0.0009625142667766452,0.9990374857332234
828,0.01822042122977079,0.9817795787702293,0.9999999964965738,3.503426215800687e-9,5.31372392001866e-7,0.999999468627608,4.226863556858684e-7,0.9999995773136443,0.00010850420969361636,0.9998914957903063
829,0.007456336766681597,0.9925436632333184,0.9999999985870294,1.4129706293886102e-9,0.00003676854719640838,0.9999632314528036,0.00003822526025488228,0.9999617747397451,0.0004304616267235509,0.9995695383732764
830,0.01822042350887399,0.981779576491126,0.9999999106003383,8.93996616735393e-8,0.0000031393371067043577,0.9999968606628933,0.0000012315814107078344,0.9999987684185893,0.0009728061136849668,0.999027193886315
831,0.585140256724103,0.41485974327589703,0.9999999999887801,1.1219913886861832e-11,0.000020848290652258816,0.9999791517093477,0.000021674250374670662,0.9999783257496253,0.0005115189478188299,0.9994884810521811
832,0.01822043519681251,0.9817795648031875,0.9999998386834621,1.6131653790552036e-7,0.000004477148032705175,0.9999955228519672,0.000017116228533010133,0.9999828837714669,0.0008508616840881156,0.9991491383159119
833,0.018219221004658,0.981780778995342,0.9956855054489273,0.0043144945510726895,0.0015256478264290144,0.998474352173571,0.00044432008933389423,0.9995556799106661,0.002600977947469317,0.9973990220525307
834,0.01822049882508653,0.9817795011749135,0.9999133257648706,0.00008667423512942474,0.00001895886792732914,0.9999810411320726,0.00017093533226829625,0.9998290646677317,0.0005522016194149978,0.999447798380585
835,0.08101175287197519,0.9189882471280248,0.9999997624059394,2.3759406064804978e-7,0.000002949351077221897,0.9999970506489227,8.589504808515759e-7,0.9999991410495191,0.0002093208090903325,0.9997906791909097
836,0.08101175316915292,0.9189882468308471,0.9999999493809165,5.061908348036326e-8,0.00000290496524044875,0.9999970950347595,8.460238285673667e-7,0.9999991539761715,0.00019822513477489159,0.9998017748652251
837,0.018216262702303136,0.9817837372976969,0.9929308544523966,0.007069145547603406,0.000003358633659101057,0.9999966413663409,0.000007169455521106698,0.9999928305444789,0.00781259427096415,0.9921874057290359
838,0.014936438175518551,0.9850635618244814,0.9999986408092529,0.0000013591907470633657,5.776056705769056e-7,0.9999994223943294,4.594631553962754e-7,0.9999995405368446,0.00010979418146750393,0.9998902058185325
839,0.0043430239703810694,0.9956569760296189,0.9999999962214123,3.778587664982069e-9,0.000005827923985062159,0.9999941720760149,0.000024151304770306485,0.9999758486952297,0.0011106526044896915,0.9988893473955103
840,0.004343735031250986,0.995656264968749,0.9999902608105767,0.000009739189423263461,0.0003609295342543614,0.9996390704657456,0.0025964413896818195,0.9974035586103182,0.01793107150639851,0.9820689284936015
841,0.018220538277029425,0.9817794617229706,0.9999999941557709,5.844229100659959e-9,0.00004642144441219889,0.9999535785555878,0.00012634681275328503,0.9998736531872467,0.00161550460371492,0.998384495396285
842,0.014936450339368293,0.9850635496606317,0.9999999999989495,1.0504930259003231e-12,0.000004505508602181392,0.9999954944913978,0.000009105001828186977,0.9999908949981718,0.014190860019727008,0.985809139980273
843,0.001579050317410452,0.9984209496825895,0.9999999999943634,5.63660229602192e-12,0.00000684209708364975,0.9999931579029163,0.000013826937532685659,0.9999861730624673,0.00018222652528784408,0.9998177734747121
844,0.004343052357586092,0.9956569476424139,0.9999815450868658,0.000018454913134235973,0.000053163496941464425,0.9999468365030585,0.00010809141157746688,0.9998919085884226,0.00042496260785594426,0.999575037392144
845,0.10730037257073814,0.8926996274292619,0.9999999998800664,1.1993361859197194e-10,0.000003712198110473193,0.9999962878018895,0.000002218234444538519,0.9999977817655554,0.00101663461500628,0.9989833653849938
846,0.0015790503174104532,0.9984209496825895,0.9999999999959677,4.0323300254385686e-12,0.00045622854218795586,0.999543771457812,0.000002649102429527293,0.9999973508975705,0.0002461102071547834,0.9997538897928452
847,0.004343137502287403,0.9956568624977126,0.9999999996285671,3.714328844495185e-10,0.00004686621670120943,0.9999531337832988,0.00044940376423959795,0.9995505962357604,0.0008834232447045039,0.9991165767552955
848,0.01493649016744416,0.9850635098325559,0.999999999999571,4.289901767151605e-13,0.000008987816589106371,0.9999910121834109,0.00004954365016017612,0.9999504563498398,0.00010850002124654922,0.9998914999787535
849,0.01822051329657246,0.9817794867034275,0.999999999999746,2.540190280342358e-13,0.00004504943549646894,0.9999549505645036,0.00009104059976422252,0.9999089594002358,0.00025531697339343986,0.9997446830266066
850,0.014936446016891109,0.9850635539831089,0.9999998702331485,1.2976685148657907e-7,0.000004924911938739401,0.9999950750880613,0.000003917578539632324,0.9999960824214603,0.00020144800434355147,0.9997985519956565
851,0.004343735710105889,0.9956562642898941,0.9999999999671878,3.281219740358665e-11,0.0003614403501675748,0.9996385596498324,0.0025908662903749336,0.997409133709625,0.0004301337094184785,0.9995698662905815
852,0.014936481854289202,0.9850635181457108,0.9999999999915932,8.40683078706661e-12,0.000024093330219431685,0.9999759066697805,0.000025047893003281093,0.9999749521069967,0.00026770573356434346,0.9997322942664356
853,0.5851396522158555,0.4148603477841445,0.9999657778945533,0.000034222105446679585,0.000002723936522846573,0.9999972760634771,0.0000038145694967366973,0.9999961854305033,0.0009177859162462536,0.9990822140837538
854,0.5354083075665595,0.46459169243344045,0.9999999999458753,5.412470471810593e-11,0.00007707964376878329,0.9999229203562312,0.0006038445544774256,0.9993961554455226,0.0018824144351569832,0.998117585564843
855,0.014940271406759298,0.9850597285932408,0.9999999999784253,2.1574741992935742e-11,0.00040767607008042453,0.9995923239299196,0.003920398049784264,0.9960796019502157,0.0016360101002304342,0.9983639898997696
856,0.2507910070163033,0.7492089929836967,0.9999877418671869,0.00001225813281313659,0.1562379914947639,0.8437620085052361,0.029924451450326073,0.9700755485496739,0.00048344994397276026,0.9995165500560272
857,0.018220637134893056,0.9817793628651069,0.9999999996969702,3.0302982345631335e-10,0.0000390216386381529,0.9999609783613619,0.0002792011040837408,0.9997207988959163,0.00021969914011820863,0.9997803008598818
858,0.5354010062928368,0.4645989937071632,0.9999999999835918,1.6408208125540114e-11,0.00004651764023960493,0.9999534823597604,0.0001320535191961877,0.9998679464808038,0.00017365282369774608,0.9998263471763023
859,0.014930413601572934,0.9850695863984271,0.9919028319026221,0.008097168097377927,0.000007021225365069539,0.9999929787746349,0.000007536825111769896,0.9999924631748882,0.008858371426541297,0.9911416285734587
860,0.018220449435414086,0.9817795505645859,0.9999999999911633,8.836709142201471e-12,0.000020762730926329606,0.9999792372690737,0.000021585312706064694,0.999978414687294,0.00043046390305225533,0.9995695360969478
861,0.5354015075948756,0.4645984924051244,0.9999999999397593,6.0240701316161e-11,0.00005724359078069517,0.9999427564092193,0.00015581551197069952,0.9998441844880293,0.000797077417569137,0.9992029225824308
862,0.014936548108267639,0.9850634518917324,0.9999999999482647,5.173528272450767e-11,0.000040998990703333846,0.9999590010092967,0.00008285485819536544,0.9999171451418046,0.00042426089024463613,0.9995757391097554
863,0.0182248467112946,0.9817751532887053,0.9999999996284368,3.715632246326095e-10,0.006252130270305562,0.9937478697296944,0.00030889096490922823,0.9996911090350907,0.0004696145758370178,0.999530385424163
864,0.020298737597301796,0.9797012624026982,0.9999992216221146,7.783778853687195e-7,4.125678478742649e-7,0.9999995874321521,2.465525681283098e-7,0.9999997534474319,0.0005486370519271574,0.9994513629480728
865,0.020299101884170567,0.9797008981158294,0.9999999999986033,1.396660564978447e-12,0.00003992019960373718,0.9999600798003963,0.0002856314492712902,0.9997143685507287,0.00024611637775091264,0.999753883622249
866,0.01822045293240976,0.9817795470675903,0.9999999964243163,3.5756837490907856e-9,0.000023280613448669958,0.9999767193865513,0.00002420297409669064,0.9999757970259033,0.0002859648557528366,0.9997140351442472
867,0.014936438111071159,0.9850635618889289,0.9999994107382562,5.89261743844105e-7,2.456209773656459e-7,0.9999997543790227,7.153311053568906e-8,0.9999999284668895,0.00032884875826834093,0.9996711512417317
868,0.018220459771193697,0.9817795402288063,0.999999999980157,1.9843016119125423e-11,0.00002396376025518742,0.9999760362397448,0.000033555554672949694,0.999966444445327,0.0016391389889876566,0.9983608610110123
869,0.01822560505965214,0.9817743949403479,0.9999999998480549,1.5194512315019892e-10,0.0004916558051145933,0.9995083441948854,0.007131687616783512,0.9928683123832165,0.0014498182905944132,0.9985501817094056
870,0.018220422718739457,0.9817795772812605,0.9999999998135332,1.864668419671034e-10,0.0000024274274612550054,0.9999975725725387,7.069487254943681e-7,0.9999992930512746,0.00042427061347321816,0.9995757293865268
871,0.02029873688805676,0.9797012631119433,0.9999986962065187,0.0000013037934812887286,3.230017933381873e-7,0.9999996769982067,1.2671796718890761e-7,0.9999998732820328,0.0008321506023972412,0.9991678493976027
872,0.018220647171087536,0.9817793528289125,0.9999999607991827,3.92008172589442e-8,0.00006465213806074775,0.9999353478619393,0.00026800789592759027,0.9997319921040724,0.0007270403052837051,0.9992729596947163
873,0.08095512750410402,0.919044872495896,0.976946039530945,0.023053960469054946,0.000003685438022421288,0.9999963145619776,0.000007882730310704001,0.9999921172696893,0.02378537301587171,0.9762146269841283
874,0.0015790503174104532,0.9984209496825895,0.9999990169962816,9.830037184244134e-7,4.78812215457376e-7,0.9999995211877846,1.878283002640676e-7,0.9999998121716998,0.0014865384620378259,0.9985134615379622
875,0.0015790503174104532,0.9984209496825895,0.999999999750711,2.492890338601228e-10,0.000035895675925327585,0.9999641043240747,0.00003731539457118523,0.9999626846054288,0.010039774535299282,0.9899602254647007
876,0.10730037257073814,0.8926996274292619,0.9999999848799523,1.512004765835684e-8,0.0000055106630043375575,0.9999944893369956,0.000014999337165059074,0.9999850006628349,0.0007329317406255624,0.9992670682593744
877,0.014936725828806079,0.9850632741711939,0.9999998366519764,1.6334802355189026e-7,0.000039802790920401285,0.9999601972090796,0.0002849502686596722,0.9997150497313403,0.00021971554698005778,0.9997802844530199
878,0.5353985632301969,0.46460143676980314,0.9999999990791404,9.208596107868061e-10,0.0000058524434285460996,0.9999941475565715,0.000004655394261923047,0.999995344605738,0.00011180449932686641,0.9998881955006731
879,0.01493996915436001,0.98506003084564,0.9999999998820057,1.179942810125567e-10,0.0039584426473859525,0.996041557352614,0.000022949965658599833,0.9999770500343415,0.0005110019248732721,0.9994889980751267
880,0.007456336766681597,0.9925436632333184,0.9999999999628002,3.719979879690527e-11,0.000010717194262160692,0.9999892828057378,0.000059776737053556464,0.9999402232629464,0.0025440419402005822,0.9974559580597994
881,0.004354131307084466,0.9956458686929155,0.9999999801842159,1.9815784124688207e-8,0.0012216494589411507,0.9987783505410589,0.044530773804390744,0.9554692261956093,0.0003950925046605529,0.9996049074953395
882,0.24900861419181314,0.7509913858081869,0.9999999861669513,1.3833048706501927e-8,0.00042645832187989855,0.9995735416781201,0.0030580798604012104,0.9969419201395988,0.0002387702227463921,0.9997612297772536
883,0.004343097743810906,0.9956569022561891,0.9999999995798163,4.201836656392288e-10,0.0000408224233389388,0.9999591775766611,0.00029208886683625043,0.9997079111331637,0.00021969845930915733,0.9997803015406909
884,0.020304394641386333,0.9796956053586137,0.999999999960016,3.998401609806024e-11,0.0004759865835268315,0.9995240134164731,0.004580222811270937,0.9954197771887291,0.0010176947915880314,0.9989823052084119
885,0.0015790503174104532,0.9984209496825895,0.9999997953384968,2.046615031892074e-7,0.000009176143946178394,0.9999908238560539,0.00005059062511501165,0.999949409374885,0.00011520612731656135,0.9998847938726835
886,0.014937122891282116,0.9850628771087179,0.9999999999945721,5.42788036739239e-12,0.00009170126360349883,0.9999082987363965,0.0006804656015970274,0.9993195343984029,0.0009116469280043992,0.9990883530719956
887,0.0015790503174104532,0.9984209496825895,0.9999999999948297,5.170308625679354e-12,0.000057484359261432595,0.9999425156407385,0.0008289468105365236,0.9991710531894635,0.000748433415067193,0.9992515665849329
888,0.0015790503174104532,0.9984209496825895,0.9999999642578579,3.574214213486471e-8,0.0000023897064941566962,0.9999976102935059,0.0000024843847431871703,0.9999975156152568,0.00024616850600709354,0.9997538314939929
889,0.018220632157743007,0.981779367842257,0.9999999996199649,3.8003511448891913e-10,0.00003812496042480593,0.9999618750395752,0.0002727839894042925,0.9997272160105957,0.00024611717131809205,0.9997538828286819
890,0.535398465578097,0.464601534421903,0.9999999295685774,7.043142258300605e-8,0.0000029837510992476317,0.9999970162489008,8.68968927176436e-7,0.9999991310310729,0.00022206881843253617,0.9997779311815674
891,0.020302443896537303,0.9796975561034627,0.9999999999433915,5.660849566879733e-11,0.00040537440344730406,0.9995946255965527,0.0029065254157633674,0.9970934745842366,0.0002857419763511757,0.9997142580236488
892,0.0015790503174104532,0.9984209496825895,0.9999994165034308,5.834965691731142e-7,0.000025254769416029877,0.9999747452305839,0.000026252659374348672,0.9999737473406256,0.015531456365711323,0.9844685436342887
893,0.0015790503174104532,0.9984209496825895,0.999999999999768,2.320366121466577e-13,0.0000809717352440067,0.999919028264756,0.00022040794075841994,0.9997795920592416,0.0007970532621098326,0.9992029467378901
894,0.014936444117417277,0.9850635558825828,0.9999999996073659,3.9263414741697034e-10,0.000002747255294611699,0.9999972527447054,0.0000038472598298892985,0.9999961527401701,0.0008371410662829548,0.999162858933717
895,0.020298759880028005,0.979701240119972,0.9999999999867193,1.3280709865171048e-11,0.0000053526412728489845,0.9999946473587271,0.000014568935073407464,0.9999854310649265,0.0008308429715827231,0.9991691570284172
896,0.00434380817100121,0.9956561918289988,0.9999999999469533,5.3046678161194905e-11,0.00039779101782371217,0.9996022089821763,0.0028520286741072587,0.9971479713258927,0.0003076120281895658,0.9996923879718105
897,0.0015790503174104532,0.9984209496825895,0.9999999999772249,2.277511512716046e-11,0.000006759857431633709,0.9999932401425684,0.000028015528175810985,0.9999719844718242,0.0005814290163631728,0.9994185709836368
898,0.007456336766681597,0.9925436632333184,0.9999999270534483,7.294655168799125e-8,0.00003936775594086414,0.9999606322440592,0.00028174853892912297,0.9997182514610709,0.0002629095585385811,0.9997370904414614
899,0.018229536238786367,0.9817704637612137,0.9999999972872042,2.7127957658024116e-9,0.0006732497481856987,0.9993267502518143,0.012741481084943914,0.9872585189150561,0.0002875715601597868,0.9997124284398402
900,0.014937763264824752,0.9850622367351752,0.9999999821446296,1.7855370404440407e-8,0.00007588973001350921,0.9999241102699865,0.0014220676202320662,0.9985779323797679,0.00015961565562457595,0.9998403843443754
901,0.014947917619610769,0.9850520823803892,0.9999999995396889,4.6031112255207063e-10,0.012657015608108519,0.9873429843918915,0.0002987648002813027,0.9997012351997187,0.0006726848512819228,0.9993273151487181
902,0.020298714253853704,0.9797012857461463,0.9999671103683582,0.00003288963164183034,0.000002380503774166752,0.9999976194962258,0.0000033332395433680063,0.9999966667604566,0.0018235069402098912,0.9981764930597901
903,0.25490742028080093,0.7450925797191991,0.9999999998586071,1.4139289739034666e-10,0.000010251510896631015,0.9999897484891034,0.00007605274067461756,0.9999239472593254,0.00046879263286427335,0.9995312073671357
904,0.10730037257073814,0.8926996274292619,0.9999999997673008,2.32699193247754e-10,0.000594871320040776,0.9994051286799592,0.008642324856191127,0.9913576751438089,0.0007585744098230755,0.9992414255901769
905,0.004343028957726951,0.995656971042273,0.9999999976996952,2.3003048355008104e-9,0.00002472235949597824,0.999975277640504,0.000025701844645636728,0.9999742981553543,0.0002677079361858554,0.9997322920638142
906,0.014936438584360258,0.9850635614156398,0.9999999979628873,2.0371127007479117e-9,2.7653534242545015e-7,0.9999997234646576,8.053641602156698e-8,0.999999919463584,0.00020414137826400792,0.999795858621736
907,0.01822042300956319,0.9817795769904368,0.9999999614655398,3.853446017831885e-8,0.0000027834031109216607,0.9999972165968891,8.106208375782607e-7,0.9999991893791624,0.00023719647256859088,0.9997628035274314
908,0.5851844596327884,0.4148155403672116,0.9999999999606564,3.934363945745645e-11,0.0004644901511971885,0.9995355098488028,0.00446917548915958,0.9955308245108404,0.0010177475366057182,0.9989822524633942
909,0.01822042081560031,0.9817795791843997,0.9999999978132312,2.1867687660659385e-9,2.672071391888303e-7,0.9999997327928608,7.78197287077184e-8,0.9999999221802713,0.00021806315082795115,0.999781936849172
910,0.004343015104646421,0.9956569848953536,0.9999858770856094,0.000014122914390624075,0.000002442037522464383,0.9999975579624776,0.000002538805292872045,0.9999974611947071,0.00023383361626532986,0.9997661663837347
911,0.0043430175543302816,0.9956569824456697,0.9999999495306585,5.0469341483783126e-8,0.0000028632143662980973,0.9999971367856337,8.338645662453613e-7,0.9999991661354337,0.00025534907645269274,0.9997446509235474
912,0.007456336766681597,0.9925436632333184,0.999999960272379,3.97276209707087e-8,0.0000023120295267620283,0.9999976879704733,0.0000024036296810818616,0.9999975963703189,0.00028307170995470156,0.9997169282900453
913,0.08101175426173952,0.9189882457382604,0.9999999997994442,2.0055579419420155e-10,0.000002008348072225164,0.9999979916519278,0.0000020879150630127826,0.9999979120849369,0.0003957803316106388,0.9996042196683894
914,0.004343017585969187,0.9956569824140308,0.9999999627867742,3.721322583416509e-8,0.000002955362809227832,0.9999970446371907,8.607012999172129e-7,0.9999991392987001,0.00022205279572196928,0.999777947204278
915,0.0015790503174104532,0.9984209496825895,0.9999999920470749,7.952925096255115e-9,0.03435913664319718,0.9656408633568028,0.0022722251107150713,0.9977277748892849,0.00040544392943814365,0.9995945560705618
916,0.0015790503174104532,0.9984209496825895,0.9999999972867841,2.7132158741949297e-9,0.000025347156409039254,0.999974652843591,0.00002635140111900421,0.999973648598881,0.0002389742968249929,0.999761025703175
917,0.004343014442203026,0.995656985557797,0.999982840702016,0.000017159297983959654,0.000002308372041183042,0.9999976916279588,0.0000023998446359670072,0.999997600155364,0.0003001863955451695,0.9996998136044548
918,0.01493644110531973,0.9850635588946802,0.9999999998162212,1.8377876997988096e-10,0.0000024748971100870035,0.9999975251028899,7.207734878310753e-7,0.9999992792265122,0.00042427060604046144,0.9995757293939596
919,0.020298782782795705,0.9797012172172043,0.9999959757248307,0.000004024275169323133,0.000021378042115628145,0.9999786219578843,0.00002222530568221086,0.9999777746943178,0.0005155350214604765,0.9994844649785395
920,0.5851398749836129,0.41486012501638714,0.9999999977337695,2.26623053656283e-9,2.680811520782651e-7,0.999999731918848,7.80742707313689e-8,0.9999999219257293,0.0002347468095479599,0.9997652531904521
921,0.018220504781201734,0.9817794952187983,0.9999999999998415,1.5853984791647235e-13,0.000040911947875218476,0.9999590880521247,0.00008267894762689501,0.9999173210523731,0.00035702773951939076,0.9996429722604806
922,0.02029873864754474,0.9797012613524553,0.9999999963546358,3.6453642326961244e-9,5.413058560107833e-7,0.999999458694144,4.305880452814617e-7,0.9999995694119547,0.00012301142567146777,0.9998769885743285
923,0.018226329794036704,0.9817736702059633,0.9999999349323647,6.506763527980297e-8,0.0005598278503606206,0.9994401721496394,0.008129220331889531,0.9918707796681104,0.0008105488823333587,0.9991894511176667
924,0.01822042123684694,0.981779578763153,0.9999999966315296,3.368470391507117e-9,5.370902784036398e-7,0.9999994629097216,4.272347149942728e-7,0.9999995727652851,0.00010279564014723163,0.9998972043598527
925,0.10730037257073814,0.8926996274292619,0.999999959386065,4.061393499288357e-8,0.00481818674226015,0.9951818132577398,0.00002792396181871801,0.9999720760381813,0.0002386969329160162,0.999761303067084
926,0.0015790503174104532,0.9984209496825895,0.9999927848843694,0.0000072151156306210495,0.000001371159164914513,0.9999986288408351,3.993277820072491e-7,0.999999600672218,0.001072574145340289,0.9989274258546597
927,0.24897241426376146,0.7510275857362385,0.9999991969848065,8.03015193451273e-7,3.5633086806064013e-7,0.999999643669132,2.1292282833701278e-7,0.9999997870771716,0.001111466719228525,0.9988885332807714
928,0.01822042334104158,0.9817795766589584,0.9999999577206546,4.227934535805389e-8,0.000002003556917611917,0.9999979964430824,0.000002082934127486759,0.9999979170658725,0.00039582239457919255,0.9996041776054209
929,0.018222605635558463,0.9817773943644416,0.9999999999426661,5.733391539308741e-11,0.0003930366097321778,0.9996069633902678,0.002817865276431363,0.9971821347235686,0.00026750325558493515,0.9997324967444151
930,0.0015790503174104532,0.9984209496825895,0.9999589655014617,0.00004103449853831709,0.009480491139743691,0.9905195088602563,0.00011268939173312474,0.9998873106082669,0.0008115402733145238,0.9991884597266855
931,0.06718496063110624,0.9328150393688938,0.9999999998096358,1.9036416887274754e-10,0.0000023322719418442626,0.9999976677280582,0.000002424674640724149,0.9999975753253593,0.00024613296900492164,0.9997538670309951
932,0.014936498229676971,0.985063501770323,0.9999999999819871,1.8012924485333315e-11,0.000028164638878505675,0.9999718353611214,0.000039441337909849025,0.9999605586620901,0.0009609727327335382,0.9990390272672665
933,0.018220429529583405,0.9817795704704166,0.9999999987060855,1.293914531075302e-9,0.000004348160064926164,0.9999956518399351,0.000008787067364317467,0.9999912129326357,0.00023474518579315307,0.9997652548142069
934,0.5851396976783533,0.4148603023216467,0.9999685770124068,0.000031422987593177076,0.000002886400242005619,0.999997113599758,0.000006155861316112218,0.9999938441386839,0.001370265611337867,0.9986297343886621
935,0.00434301680079023,0.9956569831992098,0.9999999970164433,2.98355673500339e-9,3.576094111644914e-7,0.9999996423905888,2.1369380572807245e-7,0.9999997863061942,0.0009347610013914883,0.9990652389986086
936,0.0015790503174104532,0.9984209496825895,0.9999998539768955,1.4602310449696176e-7,0.0000037888180909840916,0.9999962111819091,0.000005305702901167145,0.9999946942970989,0.001078344723321655,0.9989216552766783
937,0.004360864743989405,0.9956391352560106,0.9999999770975995,2.29024005315992e-8,0.07059278477219054,0.9294072152278094,0.0032879037608484793,0.9967120962391515,0.00030279719314824685,0.9996972028068517
938,0.018220945415971402,0.9817790545840286,0.9999999999953044,4.695577260349637e-12,0.00009150916938438047,0.9999084908306156,0.0006790525698548997,0.9993209474301451,0.0007672362096336884,0.9992327637903663
939,0.10730037257073814,0.8926996274292619,0.9993844416164065,0.0006155583835935063,0.000005721641077285298,0.9999942783589227,0.0000016663348058327585,0.9999983336651942,0.0007903183839663581,0.9992096816160336
940,0.06718493112491897,0.932815068875081,0.9999753832343586,0.00002461676564136095,0.00000462118584674505,0.9999953788141532,0.000013118405953761538,0.9999868815940463,0.00014855185453194135,0.9998514481454681
941,0.018220452933012676,0.9817795470669873,0.9999999974557636,2.544236377133302e-9,0.000023280610054347503,0.9999767193899457,0.000024202970431126932,0.9999757970295688,0.0002859638273010877,0.9997140361726989
942,0.01493643866002181,0.9850635613399782,0.9999999954652485,4.5347514632254615e-9,3.19237624640175e-7,0.9999996807623753,1.252421237838929e-7,0.9999998747578762,0.0007778392124294939,0.9992221607875705
943,0.018220197604941868,0.9817798023950581,0.9992778920882701,0.0007221079117298856,0.000059671828246068137,0.9999403281717539,0.0002375818205680404,0.999762418179432,0.0012197662459545054,0.9987802337540455
944,0.018220945416963737,0.9817790545830363,0.9999999986769184,1.3230816442444393e-9,0.00009150932785988408,0.9999084906721402,0.0006790550090044303,0.9993209449909956,0.0007672362470565413,0.9992327637529435
945,0.08101188107702607,0.9189881189229739,0.9999999999918157,8.184342092931729e-12,0.000023987104726712568,0.9999760128952733,0.000024937461473340927,0.9999750625385266,0.00025224084193919917,0.9997477591580608
946,0.36343792633015004,0.63656207366985,0.9999916490147531,0.000008350985246874387,0.0000034353489910475553,0.999996564651009,0.0000035714688552191353,0.9999964285311448,0.00024026273877235637,0.9997597372612277
947,0.014937641739774743,0.9850623582602253,0.9999999851234702,1.4876529785823323e-8,0.00006893683268681782,0.9999310631673132,0.0012916312343062481,0.9987083687656938,0.0002232061143837547,0.9997767938856162
948,0.014936442537113776,0.9850635574628862,0.9999999507999415,4.920005847175446e-8,0.0000023796634635926215,0.9999976203365364,0.0000024739442699404002,0.9999975260557301,0.00021976304856754621,0.9997802369514325
949,0.004343017622909974,0.99565698237709,0.9999996749803552,3.250196447535103e-7,0.000002060236333016726,0.999997939763667,0.0000021418582512421464,0.9999978581417488,0.000470632253035837,0.9995293677469642
950,0.014938722562560307,0.9850612774374397,0.999962328218609,0.00003767178139102434,0.00016683192204063152,0.9998331680779594,0.0024452229596707772,0.9975547770403292,0.0017175187049747972,0.9982824812950252
951,0.018220632157676393,0.9817793678423236,0.9999999997162576,2.8374236293871036e-10,0.00003812494966157405,0.9999618750503384,0.000272783818886575,0.9997272161811134,0.00024611715986559495,0.9997538828401344
952,0.0015790503174104532,0.9984209496825895,0.9999999999514404,4.855960078486987e-11,0.00016291383733492494,0.9998370861626651,0.0011664713552297743,0.9988335286447703,0.0006364984186764484,0.9993635015813236
953,0.020298749738747034,0.979701250261253,0.9999999997385454,2.6145463571936034e-10,0.000003469186099338832,0.9999965308139006,0.000007399664992958014,0.999992600335007,0.0006605098799670683,0.999339490120033
954,0.0015790503174104532,0.9984209496825895,0.9999999719348082,2.8065191837178816e-8,0.000002596533410612843,0.9999974034665894,7.561980799159358e-7,0.9999992438019201,0.0003570528995907194,0.9996429471004092
955,0.004343008975268039,0.9956569910247319,0.9999537438529056,0.0000462561470944145,0.00000237854771105525,0.999997621452289,0.0000033304949212446966,0.9999966695050787,0.0018368495206630378,0.998163150479337
956,0.014936441083251872,0.9850635589167481,0.9999999482168207,5.1783179300102233e-8,0.000002489212154354101,0.9999975107878456,7.249425114009024e-7,0.9999992750574886,0.00042430368860841693,0.9995756963113915
957,0.5353984664712022,0.46460153352879785,0.9999999627773759,3.7222624094113144e-8,0.0000030084029616870664,0.9999969915970384,8.761483807381919e-7,0.9999991238516193,0.0002092249357248917,0.9997907750642752
958,0.06718494042688723,0.9328150595731127,0.9999982773446131,0.0000017226553868932015,4.7003558965045797e-7,0.9999995299644103,3.7827358055501794e-7,0.9999996217264194,0.001977701904173473,0.9980222980958265
959,0.018221311906458808,0.9817786880935412,0.9999999833760846,1.662391535539598e-8,0.00006646511015647416,0.9999335348898435,0.001245271469555045,0.998754728530445,0.00026524900636760513,0.9997347509936324
960,0.014936450831981009,0.985063549168019,0.9999999999999791,2.0872192862952943e-14,0.000004689384633693391,0.9999953106153663,0.000009476590440126101,0.9999905234095599,0.00018222668696683722,0.9998177733130331
961,0.01822060648366147,0.9817793935163386,0.9999999999992015,7.984723993104126e-13,0.00003349942478887951,0.9999665005752111,0.00023968145444045618,0.9997603185455596,0.00039575531305951686,0.9996042446869405
962,0.06719561487240504,0.932804385127595,0.9999999999634859,3.6514125056896773e-11,0.0003473821620921676,0.9996526178379078,0.0024898935974474517,0.9975101064025526,0.0005111439272545397,0.9994888560727455
963,0.018220423669550203,0.9817795763304498,0.9999999422094898,5.779051015508685e-8,0.0000022465217291380888,0.9999977534782709,0.00000233552686560305,0.9999976644731344,0.0002629752476760001,0.999737024752324
964,0.0015790503174104532,0.9984209496825895,0.9988675169143499,0.00113248308565006,0.000031291449636280664,0.9999687085503637,0.00002489114792182136,0.9999751088520782,0.0011846662548337516,0.9988153337451663
965,0.08101188143482761,0.9189881185651724,0.9999995349943145,4.6500568551266497e-7,0.00002424710328190132,0.9999757528967181,0.000025207843675025882,0.999974792156325,0.0002394350109031683,0.9997605649890968
966,0.0669490948990576,0.9330509051009424,0.9256091105214385,0.07439088947856154,0.0001171700851147397,0.9998828299148853,0.0001641822159395209,0.9998358177840605,0.11067993798275343,0.8893200620172466
967,0.014943390371811395,0.9850566096281886,0.9999999993460993,6.539007113559592e-10,0.007544208508119723,0.9924557914918802,0.0003722958728695128,0.9996277041271305,0.0002193534529015502,0.9997806465470984
968,0.020298792271559184,0.9797012077284408,0.9999999980937189,1.9062811329462193e-9,0.000023940280937854754,0.9999760597190621,0.00002488877347757626,0.9999751112265224,0.0003078401235099383,0.9996921598764901
969,0.01823061500067967,0.9817693849993203,0.999999996137724,3.862276054533709e-9,0.0007519709082813229,0.9992480290917187,0.014250229010667673,0.9857497709893324,0.00017306160322049527,0.9998269383967795
970,0.014936450698267156,0.9850635493017328,0.9999999999999789,2.1094237467877974e-14,0.00000463947360493923,0.999995360526395,0.000009375726978454736,0.9999906242730215,0.00019234554582770225,0.9998076544541723
971,0.014936453357863937,0.985063546642136,0.9999999996593638,3.4063618592483635e-10,0.000004432436072178751,0.9999955675639278,0.000012582347944858055,0.9999874176520551,0.00014831430387037247,0.9998516856961296
972,0.014942377711537752,0.9850576222884623,0.9952726043046481,0.004727395695351855,0.0007329046806751735,0.9992670953193248,0.009959881352483319,0.9900401186475167,0.0002408447262021933,0.9997591552737978
973,0.014940392109496327,0.9850596078905036,0.9999999998316624,1.6833756610878936e-10,0.004432618835316244,0.9955673811646838,0.00002569387617834179,0.9999743061238217,0.000307534441317798,0.9996924655586822
974,0.0015790503174104532,0.9984209496825895,0.9999999999779428,2.2057244919437835e-11,0.00009760251214253048,0.9999023974878575,0.0005681786037524119,0.9994318213962475,0.00043002428078433967,0.9995699757192157
975,0.08101204382104803,0.918987956178952,0.9999999964174928,3.5825071798001318e-9,0.00003398195153086008,0.9999660180484692,0.0000724823602232505,0.9999275176397767,0.0007623723382422506,0.9992376276617577
976,0.5353984251385907,0.4646015748614093,0.9999999967816382,3.218361799284253e-9,5.64769020694547e-7,0.9999994352309793,4.492520927975033e-7,0.9999995507479073,0.00010279548913578132,0.9998972045108642
977,0.01822234128825172,0.9817776587117483,0.9999999911076117,8.892388270176355e-9,0.00034556965785707063,0.999654430342143,0.0024768866811537395,0.9975231133188462,0.00043014845585222163,0.9995698515441478
978,0.1073003725707382,0.8926996274292618,0.9999998618159323,1.3818406774390724e-7,0.000003858053574091841,0.9999961419464259,0.000005402710391563865,0.9999945972896085,0.0010017679639142349,0.9989982320360857
979,0.2489870431170052,0.7510129568829949,0.9999999999945517,5.448308471045493e-12,0.00007001533947640715,0.9999299846605236,0.001339432739933343,0.9986605672600667,0.002511255810926816,0.9974887441890732
980,0.004343013555193674,0.9956569864448064,0.9999736027936418,0.000026397206358219627,0.00000471211789840161,0.9999952878821016,0.0000037914197393164743,0.9999962085802607,0.002792915760547865,0.9972070842394521
981,0.014936445863406056,0.985063554136594,0.9999999997062756,2.9372437815311514e-10,0.00000474326869311654,0.9999952567313068,0.000003816847607967358,0.999996183152392,0.002406687413282531,0.9975933125867175
982,0.018220825593027967,0.981779174406972,0.999999995669961,4.330038994027063e-9,0.00009128966211342363,0.9999087103378865,0.0005033165703619764,0.999496683429638,0.0001180016506473399,0.9998819983493527
983,0.014939244147494016,0.985060755852506,0.9999999999480966,5.190337049043592e-11,0.00038772721919053425,0.9996122727808094,0.002779714693215566,0.9972202853067844,0.00030761784723262384,0.9996923821527673
984,0.01822040515664482,0.9817795948433552,0.9999183100821728,0.00008168991782719903,0.000037146994807844926,0.9999628530051922,0.000010818457422316156,0.9999891815425777,0.000744581123285531,0.9992554188767144
985,0.004343020989525286,0.9956569790104747,0.9999999999999596,4.04121180963557e-14,0.000004769050731903052,0.9999952309492681,0.000012979781245020735,0.999987020218755,0.0012503422169962107,0.9987496577830038
986,0.2489729390537771,0.7510270609462228,0.9999999999915108,8.489209335493797e-12,0.000024691512073741735,0.9999753084879263,0.00002566977154007841,0.9999743302284599,0.00028596110743649654,0.9997140388925635
987,0.014936449751310501,0.9850635502486895,0.9999998594354127,1.4056458730316024e-7,0.000006305267368987743,0.999993694732631,0.00000675663252565671,0.9999932433674743,0.0005100292386223853,0.9994899707613776
988,0.08102083643908163,0.9189791635609184,0.9999999999425118,5.7488236393510306e-11,0.0003939711308264853,0.9996060288691735,0.002824580388400536,0.9971754196115995,0.0002675027659017346,0.9997324972340983
989,0.08101145846896182,0.9189885415310382,0.9998550230957871,0.0001449769042128901,0.00000796163125233492,0.9999920383687476,0.000017499463081793157,0.9999825005369182,0.0023282715432298325,0.9976717284567702
990,0.10730037257073814,0.8926996274292619,0.9998898086523046,0.00011019134769540972,9.068276985334269e-7,0.9999990931723015,0.0000019695066586299974,0.9999980304933413,0.04773636251891957,0.9522636374810804
991,0.10730037257073823,0.8926996274292618,0.9999633688486829,0.00003663115131713468,3.2105441938715067e-7,0.9999996789455806,1.2540031831765206e-7,0.9999998745996816,0.03411405538310406,0.9658859446168959
992,0.007456336766681603,0.9925436632333184,0.999788899003053,0.00021110099694698903,4.130535017663405e-7,0.9999995869464983,2.468381881597583e-7,0.9999997531618119,0.000758844442937394,0.9992411555570626
993,0.018220423286112626,0.9817795767138874,0.99999994529621,5.470379005334536e-8,0.0000019692990003530545,0.9999980307009997,0.00000204731795850641,0.9999979526820415,0.00047036208469761247,0.9995296379153024
994,0.004343834661841797,0.9956561653381582,0.9999999874592685,1.2540731453292153e-8,0.00041107678396396256,0.999588923216036,0.0029475201663650297,0.997052479833635,0.00026749381525863544,0.9997325061847414
995,0.0015790503174104532,0.9984209496825895,0.9999989531233812,0.0000010468766188376222,0.000028164198139025362,0.999971835801861,0.000039440349562863195,0.9999605596504372,0.0010903807405469683,0.998909619259453
996,0.01822263314485988,0.9817773668551402,0.9999999999400706,5.99293947800561e-11,0.0003979749390902164,0.9996020250609098,0.002853351315111895,0.9971466486848881,0.00025204482461990723,0.9997479551753801
997,0.01493653287965244,0.9850634671203475,0.9999999999868878,1.3112178010032949e-11,0.0000340505080677657,0.9999659494919322,0.00007262791579440046,0.9999273720842056,0.0008143290622703378,0.9991856709377297
998,0.0671851308346347,0.9328148691653653,0.9999999966391975,3.3608025251652407e-9,0.000007672966667239882,0.9999923270333327,0.00004229579881138017,0.9999577042011886,0.014319110419790415,0.9856808895802096
999,0.018227691785587245,0.9817723082144127,0.9947364329017263,0.0052635670982736915,0.015119334888032477,0.9848806651119675,0.00011923136194581731,0.9998807686380542,0.000726455298210747,0.9992735447017893
1000,0.5851426156958354,0.41485738430416463,0.9999999998985452,1.014548445255059e-10,0.00005894258451443572,0.9999410574154856,0.00024428081601832034,0.9997557191839817,0.0012077523478845296,0.9987922476521155

==> chapters/tables/JoinedResultProbsEPSamplesJTBPInferred.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1001,0.8662942593932763,0.1337057406067237,4.518610706955993e-16,0.9999999999999996,5.864077203061618e-7,0.9999994135922797,4.664631559110864e-7,0.9999995335368441,0.000296589202530602,0.9997034107974694
1002,0.0785545624436518,0.9214454375563482,9.25866289504283e-14,0.9999999999999074,5.711483219808922e-7,0.999999428851678,4.543249288445346e-7,0.9999995456750712,0.0002965892040748703,0.9997034107959252
1003,0.017631234297223797,0.9823687657027762,1.2778795781206056e-15,0.9999999999999987,3.02378306818527e-7,0.9999996976216932,8.806222046656601e-8,0.9999999119377795,0.0004652615716724053,0.9995347384283276
1004,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1005,0.5224509864411285,0.47754901355887147,6.614866412424564e-16,0.9999999999999993,5.369099753232622e-7,0.9999994630900246,4.2708972570841336e-7,0.9999995729102743,0.00043885248222517054,0.9995611475177748
1006,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1007,0.07855456071983652,0.9214454392801634,1.1171153328716516e-15,0.9999999999999989,1.7497237170854415e-7,0.9999998250276283,1.3918325793032076e-7,0.9999998608167421,0.00011398821346941529,0.9998860117865306
1008,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1009,0.0640004792306844,0.9359995207693156,3.2781965656976198e-15,0.9999999999999967,9.59960355340404e-8,0.9999999040039644,2.7957095313144203e-8,0.9999999720429047,0.0001735308741780656,0.999826469125822
1010,0.24038985546733166,0.7596101445326684,7.036430750721493e-13,0.9999999999992963,1.0111861213584922e-7,0.9999998988813878,2.9448952856096186e-8,0.9999999705510472,0.0001627413295412638,0.9998372586704587
1011,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1012,0.5224509756094566,0.47754902439054336,3.2978156950245545e-15,0.9999999999999967,9.970092750650631e-8,0.9999999002990725,2.903607791150019e-8,0.9999999709639221,0.0001627413297432227,0.9998372586702567
1013,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1014,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1015,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1016,0.06400047922421906,0.935999520775781,3.3482191986384422e-15,0.9999999999999967,9.438884747960664e-8,0.9999999056111525,2.7489030946113725e-8,0.9999999725109691,0.00018641503803360263,0.9998135849619664
1017,0.5769923083119435,0.4230076916880565,9.384594452480525e-13,0.9999999999990615,9.38920338699872e-8,0.9999999061079662,2.734434299523229e-8,0.999999972655657,0.00018641503811402146,0.999813584961886
1018,0.07855456023744675,0.9214454397625532,4.220875161036076e-15,0.9999999999999958,8.909597247119783e-8,0.9999999109040275,2.594757714226541e-8,0.9999999740524229,0.00030457023793181855,0.9996954297620682
1019,0.07855456025821841,0.9214454397417816,3.107682567658288e-15,0.9999999999999969,9.573068256996311e-8,0.9999999042693174,2.7879816075460554e-8,0.9999999721201839,0.010035629180908135,0.9899643708190918
1020,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1021,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1022,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1023,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1024,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1025,0.5769923105731838,0.4230076894268162,1.3020298432188355e-15,0.9999999999999987,3.080928594482885e-7,0.9999996919071406,8.972648197422223e-8,0.999999910273518,0.0004652615710030154,0.999534738428997
1026,0.07855456076972296,0.921445439230277,1.0315439048762635e-15,0.999999999999999,1.8643752787864424e-7,0.9999998135624721,1.4830331534566343e-7,0.9999998516966847,0.0000866278081789685,0.9999133721918211
1027,0.014190799625570126,0.9858092003744299,1.4138751832779181e-15,0.9999999999999986,4.684762944738679e-7,0.9999995315237056,1.364353117930817e-7,0.9999998635646882,0.0012348438997605428,0.9987651561002394
1028,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1029,0.07855456058686734,0.9214454394131326,5.632581677124697e-16,0.9999999999999994,1.4441272234193485e-7,0.9999998555872777,1.148743220217391e-7,0.999999885125678,0.00022505189291120858,0.9997749481070888
1030,0.06400047921644482,0.9359995207835552,3.4343987533013898e-15,0.9999999999999966,9.24562867031579e-8,0.9999999075437133,2.6926207681819918e-8,0.9999999730737923,0.0002020727893478826,0.9997979272106521
1031,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1032,0.06400047977683662,0.9359995202231634,1.5649183858415281e-15,0.9999999999999984,1.6675886780439255e-7,0.9999998332411322,1.3264975548226766e-7,0.9999998673502445,0.0001448531998484422,0.9998551468001515
1033,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1034,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1035,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1036,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1037,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1038,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1039,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1040,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1041,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1042,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1043,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1044,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1045,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1046,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1047,0.0785545602525211,0.921445439747479,3.206990264002161e-15,0.9999999999999968,9.391089065084078e-8,0.9999999060891094,2.7349834690558725e-8,0.9999999726501653,0.00017353087449360123,0.9998264691255064
1048,0.014190799418385249,0.9858092005816147,1.1389672030028787e-15,0.9999999999999989,1.7839499886612827e-7,0.9999998216050011,1.4190581621981158e-7,0.9999998580941838,0.00011398821300131286,0.9998860117869987
1049,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1050,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1051,0.06400047921088507,0.935999520789115,4.314593220713277e-15,0.9999999999999957,9.107420949302618e-8,0.9999999089257905,2.6523702772916913e-8,0.9999999734762972,0.0003045702374049349,0.9996954297625951
1052,0.5224509755861612,0.47754902441383884,3.3572344670549834e-15,0.9999999999999967,9.831051425466538e-8,0.9999999016894857,2.8631145264459975e-8,0.9999999713688548,0.0001735308738278255,0.9998264691261721
1053,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1054,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1055,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1056,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1057,0.5224509779156736,0.47754902208432637,1.6026488539910551e-15,0.9999999999999984,1.7077944959511313e-7,0.9999998292205504,1.358479618972548e-7,0.9999998641520381,0.0001448531991254452,0.9998551468008745
1058,0.5769923210872778,0.4230076789127222,4.475156545742351e-16,0.9999999999999996,9.38306503408956e-7,0.9999990616934966,7.463843013629505e-7,0.9999992536156986,0.000598493100597719,0.9994015068994023
1059,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1060,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1061,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1062,0.004146743150657566,0.9958532568493424,3.308211542585774e-15,0.9999999999999967,1.000152188033852e-7,0.9999998999847812,2.912760955308245e-8,0.9999999708723905,0.00016274132969844557,0.9998372586703016
1063,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1064,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1065,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1066,0.01939542553413351,0.9806045744658665,3.3702035414923083e-15,0.9999999999999967,9.869028969883112e-8,0.9999999013097103,2.874174797572594e-8,0.999999971258252,0.0001735308737703556,0.9998264691262296
1067,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1068,0.06400047923614599,0.9359995207638541,3.220176663654791e-15,0.9999999999999968,9.73537149006925e-8,0.9999999026462851,2.83524948043018e-8,0.9999999716475052,0.00016274133007763031,0.9998372586699223
1069,0.017631234264414878,0.9823687657355851,1.0294425641761694e-15,0.999999999999999,1.860577395613923e-7,0.9999998139422605,1.480012094483916e-7,0.9999998519987906,0.0000866278082191336,0.9999133721917809
1070,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1071,0.5224509778901165,0.4775490221098835,1.6063248481832048e-15,0.9999999999999984,1.6968187752041956e-7,0.9999998303181225,1.3497488873473236e-7,0.9999998650251113,0.009471136071826109,0.9905288639281739
1072,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1073,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1074,0.24038985548055397,0.7596101445194461,3.2939594453845323e-15,0.9999999999999967,1.0232568575555149e-7,0.9999998976743143,2.980049116534882e-8,0.9999999701995088,0.00015357283521967547,0.9998464271647803
1075,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1076,0.8662942557685844,0.13370574423141557,4.333644480064787e-15,0.9999999999999957,9.147635077750875e-8,0.9999999085236492,2.6640819124607786e-8,0.9999999733591809,0.0003045702372978282,0.9996954297627022
1077,0.014190799266239024,0.985809200733761,4.694497553508133e-15,0.9999999999999953,8.597781107458095e-8,0.9999999140221889,2.5039469239181968e-8,0.9999999749605307,0.00025678261856656076,0.9997432173814335
1078,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1079,0.24038985718865283,0.7596101428113472,1.1860799321610087e-15,0.9999999999999988,1.8577419804105623e-7,0.999999814225802,1.4777566389715925e-7,0.9999998522243361,0.00011398821199208211,0.999886011788008
1080,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1081,0.5769923105348218,0.4230076894651782,1.3220887457119215e-15,0.9999999999999987,3.0445894999976655e-7,0.99999969554105,8.866817067043987e-8,0.9999999113318293,0.0004930291051873679,0.9995069708948127
1082,0.00414674315095346,0.9958532568490466,3.2580161410679306e-15,0.9999999999999968,1.0120912097783408e-7,0.999999898790879,2.9475311915445632e-8,0.999999970524688,0.00015357283537029013,0.9998464271646297
1083,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1084,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1085,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1086,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1087,0.004146743192512302,0.9958532568074877,1.0999640965596122e-15,0.9999999999999989,1.9347808822701476e-7,0.9999998065219118,1.5390378992118327e-7,0.9999998460962101,0.00009179996503273403,0.9999082000349673
1088,0.8386217738131863,0.16137822618681374,1.1888242329366555e-15,0.9999999999999988,1.86204033479045e-7,0.9999998137959665,1.4811758020873728e-7,0.9999998518824198,0.00011398821193329481,0.9998860117880667
1089,0.06400047885693895,0.9359995211430611,1.731662158298372e-15,0.9999999999999982,3.0883279221553908e-9,0.9999999969116721,8.994188786712075e-10,0.9999999991005811,0.0003210194714988554,0.9996789805285011
1090,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1091,0.5769923098921318,0.4230076901078682,1.4270001426665462e-15,0.9999999999999986,1.7526181786723087e-7,0.9999998247381822,1.394135003728258e-7,0.9999998605864996,0.00017181417035166423,0.9998281858296484
1092,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1093,0.07855456066833784,0.9214454393316621,1.5309265045089292e-15,0.9999999999999984,1.6313667186947488e-7,0.9999998368633282,1.2976844854700134e-7,0.9999998702315515,0.00014485320049979978,0.9998551467995002
1094,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1095,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1096,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1097,0.2403898554518716,0.7596101445481284,3.4049722864666346e-15,0.9999999999999966,9.970842806067342e-8,0.9999999002915719,2.903826231190171e-8,0.9999999709617376,0.00017353087361628554,0.9998264691263837
1098,0.8662942564765184,0.13370574352348163,1.5718283485382098e-15,0.9999999999999984,1.674951974340472e-7,0.9999998325048025,1.3323547522654538e-7,0.9999998667645248,0.00014485319971603244,0.999855146800284
1099,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1100,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1101,0.0785545607601566,0.9214454392398435,4.1478473761212153e-13,0.9999999999995852,1.842387088615814e-7,0.9999998157612912,1.4655424576959758e-7,0.9999998534457543,0.00009179996606477606,0.9999082000339352
1102,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1103,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1104,0.8662942565872683,0.13370574341273167,1.118181118101879e-15,0.9999999999999989,1.834013929122663e-7,0.999999816598607,1.4588819556841592e-7,0.9999998541118045,0.00010515503825281504,0.9998948449617472
1105,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1106,0.01763123426213022,0.9823687657378698,1.0453024914619707e-15,0.999999999999999,1.8386339972224874e-7,0.9999998161366003,1.462557028742167e-7,0.9999998537442971,0.00009179996610669167,0.9999082000338934
1107,0.24038985534037316,0.7596101446596268,4.888682724830841e-15,0.9999999999999951,8.953422890358655e-8,0.9999999104657711,2.6075211373932715e-8,0.9999999739247887,0.0002567826177509249,0.999743217382249
1108,0.01419079940263002,0.98580920059737,1.5608729256393652e-15,0.9999999999999984,1.663277810868373e-7,0.9999998336722189,1.323068438411508e-7,0.9999998676931562,0.00014485319992596211,0.999855146800074
1109,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1110,0.06400047989743422,0.9359995201025658,1.0706929259115531e-15,0.9999999999999989,1.883294433818633e-7,0.9999998116705566,1.4980825587651603e-7,0.9999998501917441,0.00009179996560783597,0.9999082000343922
1111,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1112,0.5224509789265332,0.47754902107346675,1.4516699108711525e-15,0.9999999999999986,2.976833529049478e-7,0.9999997023166471,8.669489892590881e-8,0.9999999133051011,0.0006121359158646116,0.9993878640841354
1113,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1114,0.5224509755117454,0.47754902448825465,3.524043325834825e-15,0.9999999999999964,9.38689395571604e-8,0.9999999061310605,2.7337617195596263e-8,0.9999999726623828,0.013163899794150953,0.986836100205849
1115,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1116,0.014190799275417831,0.9858092007245822,6.878677916562679e-13,0.9999999999993121,9.57478771606599e-8,0.9999999042521228,2.7884823688113295e-8,0.9999999721151763,0.00017353087421563757,0.9998264691257843
1117,0.5224509755862183,0.47754902441378166,4.415722534005576e-12,0.9999999999955843,9.83105142551271e-8,0.9999999016894857,2.863114526459455e-8,0.9999999713688548,0.00017353087382795002,0.999826469126172
1118,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1119,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1120,0.007456336766681603,0.9925436632333184,3.608398424444042e-15,0.9999999999999963,1.0108394260130493e-7,0.9999998989160575,2.9438855982704663e-8,0.999999970561144,0.00016274132954618441,0.9998372586704538
1121,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1122,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1123,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1124,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1125,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1126,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1127,0.2403898554673257,0.7596101445326743,3.3447086159127323e-15,0.9999999999999967,1.0111861213577413e-7,0.9999998988813878,2.944895285607432e-8,0.9999999705510472,0.0001627413295412447,0.9998372586704588
1128,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1129,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1130,0.5769923098396561,0.4230076901603439,7.110009792087843e-16,0.9999999999999993,2.3860811078297043e-7,0.9999997613918892,6.949029131378168e-8,0.9999999305097087,0.0012079801760951105,0.9987920198239049
1131,0.01763123424978997,0.98236876575021,1.4005319100495041e-15,0.9999999999999986,1.7201103669427314e-7,0.9999998279889633,1.36827638467544e-7,0.9999998631723616,0.00017181417103056504,0.9998281858289695
1132,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1133,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1134,0.004146743193307651,0.9958532568066923,1.0832748123249591e-15,0.9999999999999989,1.9578717587424934e-7,0.9999998042128241,1.5574057366056662e-7,0.9999998442594263,0.00008662780719018094,0.9999133721928098
1135,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1136,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1137,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1138,0.06400047920780867,0.9359995207921913,4.3279181529001744e-15,0.9999999999999957,9.030946756872786e-8,0.9999999096905324,2.6300985565547587e-8,0.9999999736990144,0.012761457165405714,0.9872385428345943
1139,0.017631234256301438,0.9823687657436986,1.0868654476476204e-15,0.9999999999999989,1.7826507739800774e-7,0.9999998217349226,1.4180246906724766e-7,0.9999998581975309,0.00010515503890444799,0.9998948449610956
1140,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1141,0.06400047986537463,0.9359995201346254,1.113265447530942e-15,0.9999999999999989,1.8259513757727823e-7,0.9999998174048624,1.452468528019822e-7,0.9999998547531472,0.00010515503835510289,0.9998948449616449
1142,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1143,0.5224509876284141,0.47754901237158587,4.705615716473341e-16,0.9999999999999996,5.878986358425599e-7,0.9999994121013641,4.676491182355295e-7,0.9999995323508818,0.00031860717895679745,0.9996813928210432
1144,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1145,0.28822805561705006,0.71177194438295,3.1724165950943468e-15,0.9999999999999968,9.590981435118741e-8,0.9999999040901857,2.7931984957547612e-8,0.999999972068015,0.00016274133028334299,0.9998372586697166
1146,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1147,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1148,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1149,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1150,0.10730037257073806,0.8926996274292619,1.3813922542562408e-15,0.9999999999999987,2.721373664746755e-7,0.9999997278626336,2.1647399703549473e-7,0.9999997835260029,0.00009179995624651846,0.9999082000437535
1151,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1152,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1153,0.06400047924082099,0.935999520759179,3.171317012796493e-15,0.9999999999999968,9.851584612639499e-8,0.9999999014841539,2.8690944448582965e-8,0.9999999713090556,0.0001535728357335883,0.9998464271642664
1154,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1155,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1156,0.576992312355997,0.423007687644003,1.3747008280829523e-15,0.9999999999999987,4.769730538483529e-7,0.9999995230269462,1.3890984299879e-7,0.999999861090157,0.0011392523452906495,0.9988607476547093
1157,0.01763123426136245,0.9823687657386375,1.0463393733874321e-15,0.999999999999999,1.831259875629907e-7,0.9999998168740124,1.4566912200572308e-7,0.999999854330878,0.006022859379795239,0.9939771406202048
1158,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1159,0.5769923098729823,0.42300769012701767,1.43090619417813e-15,0.9999999999999986,1.7395661074779244e-7,0.9999998260433892,1.3837526211721365e-7,0.9999998616247379,0.011214492691747973,0.988785507308252
1160,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1161,0.576992312253019,0.42300768774698105,1.4100784595369338e-15,0.9999999999999986,4.6721828029421026e-7,0.9999995327817197,1.360689373728332e-7,0.9999998639310627,0.0012348438995600775,0.9987651561004399
1162,0.01939542552997969,0.9806045744700204,3.530789752270324e-15,0.9999999999999964,9.505119309092292e-8,0.9999999049488069,2.7681927090157835e-8,0.9999999723180729,0.00020207278889523549,0.9997979272111047
1163,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1164,0.07855456022252019,0.9214454397774798,4.604430402827418e-15,0.9999999999999954,8.432826995283321e-8,0.9999999156717301,2.4559070338330232e-8,0.9999999754409297,0.00025678261894487034,0.9997432173810551
1165,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1166,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1167,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1168,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1169,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1170,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1171,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1172,0.24038985534042762,0.7596101446595724,6.43001454960407e-12,0.99999999999357,8.953422890418329e-8,0.9999999104657711,2.6075211374106502e-8,0.9999999739247887,0.00025678261775132985,0.9997432173822487
1173,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1174,0.8662942553258426,0.1337057446741574,1.7393083801398892e-15,0.9999999999999982,3.1019641137842303e-9,0.9999999968980359,9.033901695156803e-10,0.9999999990966099,0.00032101947149487745,0.9996789805285051
1175,0.019395425724348932,0.9806045742756511,1.1205756450172393e-15,0.9999999999999989,1.9091560046761665e-7,0.9999998090843996,1.5186543687946937e-7,0.9999998481345631,0.00009788664717813406,0.9999021133528219
1176,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1177,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1178,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1179,0.8662942566380263,0.13370574336197372,1.0601188190105337e-15,0.9999999999999989,1.9069139653012929e-7,0.9999998093086034,1.516870919195067e-7,0.9999998483129081,0.005685421794425865,0.9943145782055741
1180,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1181,0.014190799276689477,0.9858092007233106,3.2118522079210323e-15,0.9999999999999968,9.710204680055237e-8,0.9999999028979532,2.827920103443039e-8,0.999999971720799,0.00016274133011348537,0.9998372586698865
1182,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1183,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1184,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1185,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1186,0.5769923082646466,0.42300769173535335,4.312551129780205e-15,0.9999999999999957,8.941248589755311e-8,0.9999999105875141,2.603975593300302e-8,0.9999999739602441,0.019711407669983007,0.980288592330017
1187,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1188,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1189,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1190,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1191,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1192,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1193,0.019395425535726724,0.9806045744642733,3.310555233347064e-15,0.9999999999999967,1.0008607414953716e-7,0.9999998999139259,2.9148244887944753e-8,0.9999999708517551,0.00016274132968835086,0.9998372586703117
1194,0.07855456026023863,0.9214454397397613,3.1024322610476603e-15,0.9999999999999969,9.637596798798643e-8,0.999999903624032,2.8067743749162047e-8,0.9999999719322562,0.00015357283602223854,0.9998464271639778
1195,0.5224509774592553,0.4775490225407447,5.896462390118208e-16,0.9999999999999994,1.5117830188815808e-7,0.9999998488216981,1.2025606034286223e-7,0.9999998797439397,0.00022505189075488788,0.9997749481092452
1196,0.5769923083384426,0.4230076916615574,3.206814714551977e-15,0.9999999999999968,9.64029269613056e-8,0.999999903597073,2.807559506117017e-8,0.9999999719244049,0.00685864023500729,0.9931413597649927
1197,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1198,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1199,0.017631234240204307,0.9823687657597957,1.5278078801078827e-15,0.9999999999999984,1.628043493413415e-7,0.9999998371956507,1.295040997323833e-7,0.9999998704959002,0.00014485320055955956,0.9998551467994404
1200,0.014190799275420453,0.9858092007245796,4.300618798238797e-12,0.9999999999956993,9.57478771610266e-8,0.9999999042521228,2.7884823688220187e-8,0.9999999721151763,0.00017353087421573927,0.9998264691257842
1201,0.24897241523226354,0.7510275847677365,6.488539374546509e-14,0.9999999999999352,0.7763562762330823,0.22364372376691766,0.9999889021092325,0.00001109789076747525,0.00035465256841668504,0.9996453474315833
1202,0.24897243865620725,0.7510275613437928,0.000002282935064231889,0.9999977170649358,1,0,0.08569111966848793,0.914308880331512,0.00036747062095695464,0.999632529379043
1203,0.014936438268937766,0.9850635617310622,1.2589721225232749e-14,0.9999999999999875,0.0003777545009024758,0.9996222454990975,1,0,0.0004967168167284649,0.9995032831832715
1204,0.5867633204352899,0.4132366795647101,0.9999999896274304,1.0372569581029722e-8,0.17766907207326385,0.8223309279267361,0.001482733731931844,0.9985172662680681,0.9955832741857835,0.004416725814216482
1205,0.018220420581627022,0.981779579418373,1.6087239778651617e-13,0.9999999999998391,0.811007047776773,0.18899295222322698,0.9999931972495643,0.0000068027504357415225,0.000141567759388258,0.9998584322406118
1206,0.004343016662002988,0.995656983337997,5.1071183739234106e-14,0.9999999999999489,1,0,0.05524694244298649,0.9447530575570136,0.001077259860107568,0.9989227401398925
1207,0.014936446865939812,0.9850635531340601,0.00000997358837381204,0.9999900264116262,0.8004502281624294,0.1995497718375706,0.999996414072659,0.00000358592734095442,0.0033526659844046918,0.9966473340155954
1208,0.0015790503174104532,0.9984209496825895,7.284944419557954e-15,0.9999999999999927,1,0,0.22069686242506253,0.7793031375749375,0.011322110798156175,0.9886778892018439
1209,0.007456336766681597,0.9925436632333184,0.000001396506009174526,0.9999986034939908,1,0,0.0011968061535205861,0.9988031938464794,0.004318134438779092,0.995681865561221
1210,0.014936443130991364,0.9850635568690086,0.00000564058575194549,0.9999943594142481,0.7867143052975222,0.21328569470247782,0.9999986752271912,0.0000013247728087861788,0.00435490130744919,0.9956450986925508
1211,0.01493643826893778,0.9850635617310622,3.129691005286489e-14,0.9999999999999687,0.8110052250547624,0.18899477494523764,0.999993127048382,0.000006872951618053236,0.0035430712558030867,0.9964569287441969
1212,0.06735045569994651,0.9326495443000535,1,0,0.001128140308089092,0.998871859691911,0.043949632722668754,0.9560503672773313,0.0003724362250459835,0.999627563774954
1213,0.001579050317410452,0.9984209496825895,0.000001135801212706722,0.9999988641987873,1,0,0.0028335534040193297,0.9971664465959806,0.0006996610107134066,0.9993003389892866
1214,0.0015790503174104532,0.9984209496825895,7.927716760918198e-14,0.9999999999999207,0.7614674126759127,0.23853258732408733,0.9999952577636704,0.000004742236329624561,0.00006933323503895794,0.999930666764961
1215,0.018220420581626973,0.981779579418373,3.4539613700202984e-14,0.9999999999999655,1,0,0.08569126020564233,0.9143087397943577,0.0003086993857186107,0.9996913006142814
1216,0.007456336766681597,0.9925436632333184,0.000011707281840843685,0.9999882927181591,0.7869077259766607,0.2130922740233393,0.9999986908355223,0.0000013091644777141198,0.0005706424337990218,0.999429357566201
1217,0.0015790503174104532,0.9984209496825895,6.445315016408865e-14,0.9999999999999355,1,0,0.08569100147172197,0.9143089985282781,0.0004493478242340864,0.9995506521757659
1218,0.5353984104340745,0.46460158956592545,1.100194206053218e-13,0.99999999999989,0.4126830113424776,0.5873169886575225,0.9999999999998888,1.1124434706744069e-13,0.0004313234199959239,0.999568676580004
1219,0.5353984463825905,0.4646015536174095,0.0000024668289956424585,0.9999975331710044,1,0,0.041374042095411574,0.9586259579045884,0.01011224457031617,0.9898877554296839
1220,0.0043430166620011595,0.9956569833379988,6.799003483896228e-14,0.999999999999932,0.2895848976952373,0.7104151023047627,0.9999999999866358,1.336419863662286e-11,0.00006598983313548423,0.9999340101668646
1221,0.2530817178603291,0.7469182821396709,0.9998817256408514,0.00011827435914857354,0.39448052775467196,0.6055194722453281,0.0065142479437056075,0.9934857520562944,0.9999997769384588,2.2306154123796773e-7
1222,0.018220813625583216,0.9817791863744167,0.0005873814591254843,0.9994126185408745,1,0,0.07377254465391916,0.9262274553460809,0.004114243350813554,0.9958857566491864
1223,0.018220451931021377,0.9817795480689786,0.00004685031310950903,0.9999531496868905,0.8631022823870187,0.1368977176129813,0.9999994735996134,5.264003866134459e-7,0.008218987822817317,0.9917810121771827
1224,0.014936438268937922,0.9850635617310621,1.9845475842376915e-13,0.9999999999998015,0.5644166795452363,0.43558332045476367,0.9999999999998432,1.567634910770721e-13,0.0005916464296393591,0.9994083535703606
1225,0.014936440170470983,0.985063559829529,0.0000022060148107452288,0.9999977939851893,1,0,0.07377691002480624,0.9262230899751938,0.0059098998926126675,0.9940901001073873
1226,0.014190936234266078,0.985809063765734,9.416552843737817e-14,0.9999999999999059,0.00014589468008707152,0.9998541053199129,0.00004248175848406119,0.9999575182415159,0.9999999999357672,6.423284126810813e-11
1227,0.5851398718668331,0.41486012813316686,7.448544645430846e-12,0.9999999999925514,1,0,0.19484750273474033,0.8051524972652597,0.0007436105225694342,0.9992563894774306
1228,0.018220420581626973,0.981779579418373,3.541639091155956e-14,0.9999999999999646,1,0,0.07378628889930032,0.9262137111006997,0.00008152991695208308,0.9999184700830479
1229,0.004349397713465183,0.9956506022865348,0.999715745704194,0.0002842542958060301,0.0019390573093582212,0.9980609426906418,0.025224497496365406,0.9747755025036346,0.9999999999989784,1.021627227260069e-12
1230,0.018220420581626973,0.981779579418373,3.2679200110911917e-14,0.9999999999999674,1,0,0.1948582097129191,0.8051417902870809,0.0006077996241156933,0.9993922003758843
1231,0.0043430169255144835,0.9956569830744855,0.0000011105522713031698,0.9999988894477287,1,0,0.0009345220795835482,0.9990654779204164,0.00013878095610842225,0.9998612190438916
1232,0.018220421281794467,0.9817795787182055,0.0000010463709159612616,0.9999989536290841,1,0,0.0001674939650721464,0.9998325060349279,0.0008098706789467737,0.9991901293210532
1233,0.06718494271685795,0.9328150572831421,8.538932091339186e-14,0.9999999999999146,0.0004105276713794181,0.9995894723286206,1,0,0.00014215680074716684,0.9998578431992529
1234,0.014936438268937794,0.9850635617310622,5.002533572520147e-14,0.9999999999999499,0.5895510515326026,0.41044894846739743,0.9999999995689106,4.3108938641012173e-10,0.000559139211815118,0.9994408607881848
1235,0.06718494271685775,0.9328150572831423,3.4148923478817456e-14,0.9999999999999658,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1236,0.018405067468267557,0.9815949325317325,0.9999995880610311,4.119389689360986e-7,0.2729385804369715,0.7270614195630285,0.002263481881058086,0.9977365181189419,0.9999999860451265,1.3954873478994045e-8
1237,0.020298737561585692,0.9797012624384143,3.81374782711574e-14,0.9999999999999618,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1238,0.018220422882552035,0.981779577117448,0.0000034386356436446025,0.9999965613643563,1,0,0.0034362843995846934,0.9965637156004153,0.00032814809834986667,0.9996718519016501
1239,0.007456336766681603,0.9925436632333184,5.825837685830523e-13,0.9999999999994175,0.009626174545861442,0.9903738254541385,0.03193687127664419,0.9680631287233558,1,0
1240,0.08101174850640365,0.9189882514935963,0.0000020942195022907106,0.9999979057804977,1,0,0.055254824579071,0.944745175420929,0.0007760089584567926,0.9992239910415432
1241,0.014936446255157313,0.9850635537448427,0.000009265005132907654,0.9999907349948671,1,0,0.3181814883416663,0.6818185116583337,0.0005352817801113095,0.9994647182198887
1242,0.588841777492262,0.41115822250773804,0.9998218705682329,0.0001781294317670934,0.40361275721414935,0.5963872427858506,0.008002848620957306,0.9919971513790427,0.9999986752051984,0.0000013247948016381628
1243,0.5883265292531268,0.4116734707468732,0.9999697706681752,0.000030229331824838113,0.3251254177008607,0.6748745822991393,0.03887865520829386,0.9611213447917062,0.9999999520923831,4.790761687356593e-8
1244,0.018220421105332438,0.9817795788946676,7.826558234577385e-7,0.9999992173441765,1,0,0.22612841472142714,0.7738715852785729,0.004119572452688562,0.9958804275473114
1245,0.018220420581626987,0.981779579418373,5.87401894822809e-14,0.9999999999999413,0.6252287924992751,0.3747712075007249,0.9999999971228166,2.8771833804341895e-9,0.00009688017124532366,0.9999031198287547
1246,0.014936441485396646,0.9850635585146034,0.0000037314918028582344,0.9999962685081971,0.761465320279065,0.238534679720935,0.9999952580777557,0.0000047419222443112474,0.0000777117387425149,0.9999222882612575
1247,0.018220420579575496,0.9817795794204245,4.0344072226825746e-14,0.9999999999999597,0.6252288903049702,0.3747711096950298,0.9999999904675928,9.53240719692161e-9,0.00004623233774006663,0.99995376766226
1248,0.0810117574790667,0.9189882425209333,0.000005316174709758951,0.9999946838252902,0.8110044679497859,0.18899553205021413,0.9999931959415506,0.000006804058449438877,0.0002601162768379685,0.999739883723162
1249,0.0015790503174104532,0.9984209496825895,1,0,0.29617112535910517,0.7038288746408948,0.03319191167043379,0.9668080883295662,0.00035557638316340495,0.9996444236168366
1250,0.0015790503174104532,0.9984209496825895,0.000002816741472222305,0.9999971832585278,1,0,0.041471764003070045,0.9585282359969299,0.004643212558408853,0.9953567874415912
1251,0.0015790503174104532,0.9984209496825895,4.373767333210181e-14,0.9999999999999563,0.7615217774181916,0.2384782225818084,0.9999904369872484,0.00000956301275156779,0.00012329955761071002,0.9998767004423893
1252,0.007456336766681597,0.9925436632333184,0.999999982609788,1.7390212048162823e-8,0.20419092084450538,0.7958090791554946,0.0357245223985364,0.9642754776014636,0.9958224377151814,0.004177562284818581
1253,0.0015790503174104532,0.9984209496825895,0.000002354173822227007,0.9999976458261778,1,0,0.0737862901537865,0.9262137098462135,0.00006257201252355524,0.9999374279874764
1254,0.004343016662002988,0.995656983337997,6.373290876396392e-14,0.9999999999999363,1,0,0.5216598302214293,0.47834016977857075,0.02409056882483327,0.9759094311751667
1255,0.007456336766681603,0.9925436632333184,0.000005998353691026905,0.999994001646309,0.8110041450702495,0.18899585492975046,0.9999931960861076,0.000006803913892405866,0.0002601163797401121,0.9997398836202599
1256,0.24897241523226313,0.7510275847677369,1.6504057581424582e-14,0.9999999999999835,1,0,0.22659371921160765,0.7734062807883924,0.00034154517564937467,0.9996584548243507
1257,0.014936438268937808,0.9850635617310622,5.770281097363361e-14,0.9999999999999423,0.8110063061951636,0.18899369380483644,0.9999931688143001,0.000006831185699884834,0.001523608639972119,0.9984763913600279
1258,0.0015790503174104532,0.9984209496825895,0.0000010315586986121241,0.9999989684413014,1,0,0.07378591292483808,0.926214087075162,0.0003078789818784245,0.9996921210181215
1259,0.0015790503174104532,0.9984209496825895,8.726795840511668e-7,0.999999127320416,1,0,0.19411545871519756,0.8058845412848025,0.010042238840317916,0.989957761159682
1260,0.004343016662003099,0.9956569833379969,5.261381728345895e-13,0.9999999999994739,0.22901575396548335,0.7709842460345167,0.9999999999998743,1.2567724638756772e-13,0.0002066685137686813,0.9997933314862313
1261,0.0015790503174104532,0.9984209496825895,0.000004530876570329018,0.9999954691234296,0.2895816524981365,0.7104183475018635,0.9999999999986038,1.3962164757685969e-12,0.00043518298334893954,0.999564817016651
1262,0.018241796915932605,0.9817582030840674,0.9999999976387512,2.361248752080769e-9,0.03099058230889954,0.9690094176911005,0.000967040695112345,0.9990329593048877,0.9996458218687797,0.0003541781312202952
1263,0.007456336766681597,0.9925436632333184,0.00002317164325441681,0.9999768283567456,0.12018027809529745,0.8798197219047026,1,0,0.0003056726107674011,0.9996943273892326
1264,0.018220423423853,0.981779576576147,0.0000042475870656860355,0.9999957524129344,0.5282720388710117,0.4717279611289883,0.9999999999875799,1.2420064976481626e-11,0.00007780369061254933,0.9999221963093875
1265,0.01822042197448191,0.9817795780255181,0.0000020815631224581893,0.9999979184368776,1,0,0.07378626665585475,0.9262137333441453,0.00007932106295061741,0.9999206789370494
1266,0.020298737561585886,0.9797012624384142,2.205437261333419e-13,0.9999999999997795,0.4493606586638148,0.5506393413361852,0.9999999999998836,1.163513729807164e-13,0.00011035290061919538,0.9998896470993808
1267,0.5851398718667655,0.4148601281332345,1.2400926052956427e-14,0.9999999999999876,1,0,0.22064539681388318,0.7793546031861168,0.011917634978561591,0.9880823650214384
1268,0.5851398919521336,0.41486010804786644,0.000002211945947543639,0.9999977880540525,1,0,0.055252067618178365,0.9447479323818216,0.0008810672131317918,0.9991189327868683
1269,0.004343016662002981,0.995656983337997,3.81041020140643e-14,0.9999999999999619,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1270,0.004343016662002981,0.995656983337997,3.4004569458605895e-14,0.999999999999966,0.0013706807806636323,0.9986293192193364,1,0,0.00033118297309074065,0.9996688170269092
1271,0.020298746855759952,0.9797012531442401,0.000008517039936830796,0.9999914829600631,0.17565833377942988,0.8243416662205701,0.9999999999999587,4.1300296516055823e-14,0.00009097787363469007,0.9999090221263653
1272,0.0015790503174104532,0.9984209496825895,0.0000023619189549890593,0.999997638081045,1,0,0.06430629359384611,0.9356937064061539,0.0031459614670742847,0.9968540385329258
1273,0.01822043008523953,0.9817795699147605,0.000014202746018770507,0.9999857972539812,0.8068716266702224,0.19312837332977761,0.9999986971265804,0.0000013028734195952296,0.0007241389175041849,0.9992758610824958
1274,0.08101174267431616,0.9189882573256838,1.0499027020562219e-13,0.999999999999895,1,0,0.04154169510482178,0.9584583048951782,0.000738298764725423,0.9992617012352746
1275,0.0015790503174104532,0.9984209496825895,0.00003390209494195017,0.9999660979050581,0.37318889720683135,0.6268111027931687,0.9999999999999982,1.7763568394002505e-15,0.0017228203502045215,0.9982771796497955
1276,0.5851398911733139,0.4148601088266861,0.000002126176691342773,0.9999978738233086,1,0,0.07378626610315049,0.9262137338968495,0.00007932106474935838,0.9999206789352506
1277,0.004343017187296719,0.9956569828127033,0.0000022138165464548533,0.9999977861834536,1,0,0.0737862571146254,0.9262137428853746,0.00008424620584032268,0.9999157537941596
1278,0.0015790503174104532,0.9984209496825895,1.2207264767771728e-14,0.9999999999999878,0.7615039071486298,0.2384960928513702,0.9999920203238233,0.000007979676176717021,0.00040599790588585267,0.9995940020941142
1279,0.06732459022766923,0.9326754097723308,0.9999999960922712,3.9077288072064675e-9,0.036890730483067624,0.9631092695169323,0.0011498925709710645,0.9988501074290289,0.9993491853410367,0.0006508146589633279
1280,0.06718494271675003,0.93281505728325,6.020670326936449e-14,0.9999999999999398,0.6467434568363125,0.3532565431636875,0.9999999999025189,9.748113427576754e-11,0.000288704132374569,0.9997112958676254
1281,0.004343016662002984,0.995656983337997,3.493409947015826e-14,0.999999999999965,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1282,0.01822042079498998,0.98177957920501,3.1886207701907195e-7,0.999999681137923,1,0,0.0028305725303561695,0.9971694274696439,0.0029032131057099286,0.99709678689429
1283,0.01493643826893778,0.9850635617310622,2.1318959347466227e-14,0.9999999999999787,1,0,0.03744699968252006,0.9625530003174799,0.2408070085406719,0.7591929914593281
1284,0.004343016662002981,0.995656983337997,3.645055204440395e-14,0.9999999999999636,1,0,0.17652076489626786,0.8234792351037321,0.0034298412005601135,0.9965701587994399
1285,0.004343017313045023,0.995656982686955,0.000002743774612872438,0.9999972562253872,0.5489912728543495,0.45100872714565055,0.9999999999574054,4.259459451816383e-11,0.000498248285800938,0.9995017517141991
1286,0.08101177146237945,0.9189882285376205,0.000010337381556680426,0.9999896626184434,0.8110021325990301,0.1889978674009699,0.9999931985815038,0.000006801418496182876,0.00018335785283667608,0.9998166421471634
1287,0.018220420581627022,0.981779579418373,1.0273492986671905e-13,0.9999999999998973,1,0,0.041542549688855214,0.9584574503111448,0.0006906043244446339,0.9993093956755553
1288,0.007456336766681597,0.9925436632333184,2.0213604583387895e-13,0.9999999999997978,0.7166368004702007,0.28336319952979927,0.9999999999598459,4.015410226543281e-11,0.0011882457890999044,0.9988117542109001
1289,0.018220422517240206,0.9817795774827598,0.0000028926925268367488,0.9999971073074732,1,0,0.04154386903977635,0.9584561309602236,0.0006158078423806769,0.9993841921576193
1290,0.004343016662002977,0.995656983337997,1.3035084352089587e-14,0.999999999999987,1,0,0.07378501095161454,0.9262149890483855,0.0008779720656581409,0.9991220279343419
1291,0.0015790503174104532,0.9984209496825895,1.7438730609665194e-13,0.9999999999998256,0.8110070578115917,0.18899294218840834,0.9999931976331713,0.0000068023668287064964,0.00012288379827586407,0.9998771162017241
1292,0.014936438268937794,0.9850635617310622,3.982784889517011e-14,0.9999999999999601,1,0,0.048071533026217916,0.9519284669737821,0.022275096825561794,0.9777249031744382
1293,0.004343016662002973,0.995656983337997,6.24424268436737e-14,0.9999999999999376,0.7614674126761103,0.2385325873238897,0.9999952577636539,0.000004742236346055861,0.00006933323503899869,0.999930666764961
1294,0.01832903094658737,0.9816709690534127,1,0,0.1564881157237345,0.8435118842762654,0.006345607822556951,0.993654392177443,0.0011218372630989156,0.9988781627369011
1295,0.01839794756089788,0.9816020524391021,1,0,0.2572103772618548,0.7427896227381452,0.009203029017715185,0.9907969709822848,0.0013183233215696133,0.9986816766784304
1296,0.004343017006601445,0.9956569829933986,0.0000014522880257398616,0.9999985477119743,0.7614663562604602,0.23853364373953978,0.9999952518541008,0.000004748145899236,0.0004060822989519704,0.999593917701048
1297,0.02029874008425671,0.9797012599157433,0.000002311737757004511,0.999997688262243,1,0,0.07378623534707829,0.9262137646529217,0.00009705605809905013,0.9999029439419009
1298,0.0043430166620030105,0.995656983337997,1.5970184929549342e-13,0.9999999999998403,0.6095360056817993,0.39046399431820067,0.9999999991296324,8.703675558052737e-10,0.0002698323354137298,0.9997301676645862
1299,0.014936438268937794,0.9850635617310622,3.7133372663455126e-14,0.9999999999999629,1,0,0.07378630743948224,0.9262136925605178,0.0000699754041187513,0.9999300245958812
1300,0.10730037257073814,0.8926996274292619,1.4325288354801255e-14,0.9999999999999857,1,0,0.07378492355448739,0.9262150764455126,0.0009324401391189345,0.999067559860881
1301,0.01493643826893782,0.9850635617310621,6.476997941018982e-14,0.9999999999999353,0.686162612733365,0.313837387266635,0.9999999997855524,2.1444757081212629e-10,0.00015516006371853116,0.9998448399362815
1302,0.08101174180544077,0.9189882581945592,5.893182009044292e-14,0.999999999999941,0.8236137806597356,0.17638621934026444,0.9999616175360143,0.00003838246398568668,0.28196603918590674,0.7180339608140933
1303,0.5353984453447795,0.46460155465522046,0.000002395613198686609,0.9999976043868013,1,0,0.055248084585280126,0.9447519154147199,0.0010328506567522748,0.9989671493432477
1304,0.007456336766681597,0.9925436632333184,2.405905358514211e-14,0.9999999999999759,1,0,0.08568098733826271,0.9143190126617373,0.005893352827388494,0.9941066471726115
1305,0.007456336766681597,0.9925436632333184,0.0000012827928946171758,0.9999987172071054,1,0,0.05511064973820451,0.9448893502617954,0.006279161063933808,0.9937208389360662
1306,0.08101174267431618,0.9189882573256838,1.069649435385352e-13,0.9999999999998931,0.3778177349085228,0.6221822650914772,0.9999999999627824,3.721756236529927e-11,0.004922585422192314,0.9950774145778077
1307,0.06718494271685775,0.9328150572831423,3.334206329605566e-14,0.9999999999999667,0.0058870520607500875,0.9941129479392499,1,0,0.00464460542034618,0.9953553945796538
1308,0.014936438268980657,0.9850635617310194,4.977346039149051e-11,0.9999999999502266,0.7869147141103611,0.21308528588963893,0.9999986903986664,0.0000013096013335989198,0.0005522483675509293,0.999447751632449
1309,0.0043430172518169555,0.995656982748183,0.0000024857328917963064,0.9999975142671083,0.002500909598175377,0.9974990904018246,1,0,0.000526222119126589,0.9994737778808734
1310,0.01822042486670671,0.9817795751332933,0.000006403870903970487,0.999993596129096,1,0,0.04154014870007118,0.9584598512999288,0.0008220267279191838,0.9991779732720808
1311,0.018220420581626973,0.981779579418373,2.3104515541990203e-14,0.9999999999999769,0.608490679005299,0.39150932099470104,0.9999999985736323,1.426367690626762e-9,0.01367604890643012,0.9863239510935699
1312,0.014936438268937794,0.9850635617310622,3.4533576625931573e-14,0.9999999999999655,1,0,0.19485172113716998,0.80514827886283,0.0006901022191549632,0.999309897780845
1313,0.0015790503174104532,0.9984209496825895,0.000003219034569908485,0.9999967809654301,0.814853511021449,0.18514648897855102,0.9999985457189908,0.0000014542810091722203,0.2310197083052728,0.7689802916947273
1314,0.020298737561585886,0.9797012624384142,2.1694472912454085e-13,0.9999999999997831,0.44936065866381747,0.5506393413361825,0.9999999999998836,1.163513729807164e-13,0.00010390169131642329,0.9998960983086835
1315,0.08101174447867655,0.9189882555213235,6.479201859183692e-7,0.999999352079814,0.7476245366379533,0.25237546336204675,0.9999999578781358,4.21218642188137e-8,0.003852673693610372,0.9961473263063896
1316,0.014936438268937766,0.9850635617310622,1.631214502606631e-14,0.9999999999999837,1,0,0.07378629550759142,0.9262137044924086,0.00007741153303087109,0.9999225884669691
1317,0.018220423470998833,0.9817795765290012,0.000004318044535744612,0.9999956819554643,0.5282719789118777,0.4717280210881223,0.9999999999875795,1.2420509065691476e-11,0.00008263462276133086,0.9999173653772386
1318,0.8701238338782092,0.12987616612179076,7.460930165476516e-14,0.9999999999999254,0.5282752770919856,0.47172472290801437,0.9999999999875777,1.2422285422530877e-11,0.00007997020050329422,0.9999200297994967
1319,0.10730037257073811,0.8926996274292619,3.7388511990959357e-13,0.9999999999996261,0.6095361944038419,0.3904638055961581,0.9999999991304662,8.695337783137802e-10,0.00011581777604524107,0.9998841822239548
1320,0.0015790503174104532,0.9984209496825895,0.0000025678134257991435,0.9999974321865742,1,0,0.07378621846748057,0.9262137815325194,0.00010559859076716665,0.9998944014092328
1321,0.5851398792493248,0.41486012075067524,8.130215093105623e-7,0.9999991869784907,0.8660842643359845,0.1339157356640155,0.9999670373519927,0.00003296264800733972,0.0019181472283530281,0.998081852771647
1322,0.014936438268937794,0.9850635617310622,3.8113794800804455e-14,0.9999999999999619,0.3976091045942555,0.6023908954057444,0.9999999999152256,8.47744097143277e-11,0.006237419073326988,0.993762580926673
1323,0.018220423400557417,0.9817795765994426,0.000004212772807080279,0.999995787227193,0.8235807275651327,0.17641927243486732,0.9999826640298847,0.000017335970115328614,0.008403032678567046,0.991596967321433
1324,0.014936438268938132,0.9850635617310619,4.254566389601364e-13,0.9999999999995746,0.6897603209709415,0.31023967902905847,0.9999999997705786,2.294213707898507e-10,0.001921915634532032,0.998078084365468
1325,0.014936442842918979,0.985063557157081,0.000005306386083172273,0.9999946936139168,0.001127038921095242,0.9988729610789048,1,0,0.0001334956541072593,0.9998665043458927
1326,0.004343016661781345,0.9956569833382186,1.3524349120712788e-13,0.9999999999998648,0.6095362247377828,0.3904637752622172,0.9999999970445095,2.9554905189854708e-9,0.0001167953703600009,0.99988320462964
1327,0.08101174266569061,0.9189882573343093,1.8268593473090164e-14,0.9999999999999817,0.6252288915671913,0.3747711084328087,0.9999999903798896,9.6201103749749e-9,0.000055647336640946765,0.999944352663359
1328,0.007456336766681597,0.9925436632333184,0.000013749265934063216,0.9999862507340659,0.7869066736242141,0.21309332637578593,0.9999986909246067,0.0000013090753933076016,0.0005706432222171395,0.9994293567777829
1329,0.020298737561579423,0.9797012624384206,5.059195817847527e-15,0.9999999999999949,0.99999999999299,7.009948177483238e-12,0.000016318056833254396,0.9999836819431668,0.00009198645938202039,0.999908013540618
1330,0.06718495033728973,0.9328150496627102,0.000002075524731444054,0.9999979244752686,1,0,0.2214248860172744,0.7785751139827256,0.0029078194451329894,0.997092180554867
1331,0.5354248974449527,0.4645751025550473,0.9999999999999998,2.220446049250313e-16,0.0017637811952791894,0.9982362188047208,0.0000538905608223385,0.9999461094391776,0.00010847197026882434,0.9998915280297311
1332,0.018220421994422538,0.9817795780055775,0.0000021113635517173766,0.9999978886364482,1,0,0.19484130774983638,0.8051586922501637,0.0008214307780550307,0.9991785692219449
1333,0.014949001566344747,0.9850509984336553,0.9999999997387807,2.612192684381398e-10,0.013012048073162941,0.9869879519268371,0.0015774373273506107,0.9984225626726494,0.9997946327177737,0.00020536728222630973
1334,0.018225349092383904,0.9817746509076161,0.9973774932271665,0.0026225067728334883,0.00965938200572525,0.9903406179942748,0.000054904375499325,0.9999450956245006,0.9997994899025915,0.00020051009740851278
1335,0.020298741659110664,0.9797012583408893,0.000003754910110984766,0.999996245089889,0.8110050417660665,0.18899495823393353,0.9999931892915314,0.000006810708468640847,0.0005676810895084563,0.9994323189104916
1336,0.014936438268937638,0.9850635617310624,8.451931630342324e-14,0.9999999999999155,0.5644267748154079,0.43557322518459207,0.9999999999993807,6.192824031359123e-13,0.00045915947717759637,0.9995408405228224
1337,0.020298744808867588,0.9797012551911324,0.00000664129925012301,0.9999933587007499,1,0,0.004040188607870678,0.9959598113921293,0.0008844151625817487,0.9991155848374182
1338,0.0015790503174104532,0.9984209496825895,0.0000070588065285732465,0.9999929411934714,1,0,0.3182283405173729,0.6817716594826271,0.0003238607263393317,0.9996761392736606
1339,0.08101174267431599,0.918988257325684,4.8931514902765464e-14,0.999999999999951,1,0,0.05524694244298654,0.9447530575570134,0.0010772598601075651,0.9989227401398925
1340,0.014936438268937808,0.9850635617310622,5.5122396018381154e-14,0.9999999999999449,0.0025943426474034793,0.9974056573525966,1,0,0.001773945161333441,0.9982260548386666
1341,0.2489724152322641,0.7510275847677359,1.634930219941067e-13,0.9999999999998365,0.8110070578115963,0.18899294218840368,0.9999931976331713,0.0000068023668287064964,0.0001228837982758632,0.9998771162017241
1342,0.001579050317410452,0.9984209496825895,1.7793281407172233e-14,0.9999999999999822,0.8468817492529124,0.15311825074708763,0.9999993534815467,6.465184533288593e-7,0.03322420137681568,0.9667757986231843
1343,0.08101176089956649,0.9189882391004335,0.000006544427013493748,0.9999934555729865,1,0,0.04153913067324897,0.958460869326751,0.0008787895748462843,0.9991212104251537
1344,0.08101174267431707,0.9189882573256829,4.3058886960676483e-13,0.9999999999995695,0.22901575396553464,0.7709842460344654,0.9999999999998743,1.2567724638756772e-13,0.00012713183390561164,0.9998728681660944
1345,0.020298740435296773,0.9797012595647032,0.000002633425564809599,0.9999973665744352,0.6252269153124791,0.3747730846875209,0.9999999971230928,2.8769071569456628e-9,0.00006976921425319941,0.9999302307857468
1346,0.08101176900651282,0.9189882309934871,0.000009455515141017366,0.999990544484859,0.8235797177828706,0.17642028221712935,0.9999830290058519,0.000016970994148102214,0.000981883466891814,0.9990181165331082
1347,0.5377469996441823,0.46225300035581773,0.9999999989088011,1.0911989090089946e-9,0.1447645750907636,0.8552354249092364,0.019238479677165396,0.9807615203228346,0.9973881584118395,0.002611841588160524
1348,0.014936438268937896,0.9850635617310621,1.617906123524828e-13,0.9999999999998382,0.8235782789868146,0.17642172101318543,0.9999812238874527,0.000018776112547302937,0.036374413215049,0.963625586784951
1349,0.014937084000543556,0.9850629159994564,0.0007491129964548623,0.9992508870035451,1,0,0.022146297768938956,0.977853702231061,0.0006448234728487306,0.9993551765271512
1350,0.014936438268937847,0.9850635617310621,9.972146985820228e-14,0.9999999999999003,0.0026613313505839172,0.9973386686494161,1,0,0.001144171956520533,0.9988558280434795
1351,0.018220421120603007,0.981779578879397,8.054770581041835e-7,0.999999194522942,1,0,0.19456397835743558,0.8054360216425644,0.004341698652764621,0.9956583013472354
1352,0.014936444006831447,0.9850635559931685,0.000006656668780707769,0.9999933433312193,1,0,0.0415391298623363,0.9584608701376637,0.0008787896246038844,0.9991212103753961
1353,0.10730037257073806,0.8926996274292619,7.54011659191448e-7,0.9999992459883408,0.5891211158709171,0.4108788841290829,0.9999999995647348,4.3526515725034187e-10,0.005705137037422582,0.9942948629625774
1354,0.06718494271685903,0.932815057283141,3.791062802812307e-13,0.9999999999996209,0.35392413022712443,0.6460758697728756,0.9999999999999993,6.661338147750939e-16,0.00014189832030531954,0.9998581016796947
1355,0.08101174267431607,0.9189882573256839,6.664441058992834e-14,0.9999999999999334,1,0,0.04153664352465144,0.9584633564753485,0.001020247251351612,0.9989797527486484
1356,0.007456336766681597,0.9925436632333184,0.0000010580416271818395,0.9999989419583728,1,0,0.1948485788053617,0.8051514211946383,0.000729579376979703,0.9992704206230203
1357,0.067184983270278,0.932815016729722,0.000011045253942267659,0.9999889547460578,0.7869035645036384,0.2130964354963616,0.9999986904576397,0.0000013095423603282086,0.0006573620145222234,0.9993426379854777
1358,0.007456336766681597,0.9925436632333184,0.00002104930085744009,0.9999789506991426,0.6095207520234226,0.3904792479765774,0.9999999991307407,8.692593311820929e-10,0.0001686982693151728,0.9998313017306848
1359,0.0015790503174104532,0.9984209496825895,0.000004290161892613365,0.9999957098381074,0.7614650002761791,0.23853499972382086,0.9999952579571321,0.000004742042867933449,0.00008824081620714096,0.9999117591837928
1360,0.08101176290319814,0.9189882370968019,0.000007263902410365889,0.9999927360975897,0.6587346113504086,0.34126538864959144,0.9999999998484668,1.51533230408063e-10,0.0006137941864696189,0.9993862058135303
1361,0.018220435160869186,0.9817795648391308,0.00002178805634937754,0.9999782119436507,0.35390888033162854,0.6460911196683714,0.9999999999999993,6.661338147750939e-16,0.00013805558367891135,0.999861944416321
1362,0.01822042058163096,0.981779579418369,5.996023666991921e-12,0.999999999994004,1,0,0.05525896256500255,0.9447410374349975,0.0006190255617545224,0.9993809744382455
1363,0.0671849510379659,0.9328150489620342,0.00000226636307018263,0.9999977336369298,1,0,0.05525027555631066,0.9447497244436893,0.000949367121912391,0.9990506328780876
1364,0.0043580201076284086,0.9956419798923716,0.9999477135564899,0.0000522864435100745,0.0071260871857329955,0.992873912814267,0.05644339557176819,0.9435566044282319,0.9994754399736684,0.0005245600263316108
1365,0.5851398718663794,0.4148601281336206,1.1094084288122183e-13,0.9999999999998891,0.8517362853085695,0.14826371469143051,0.9999984719815194,0.00000152801848063433,0.2550027513719057,0.7449972486280942
1366,0.018220420581627105,0.9817795794183729,2.3321637629296324e-13,0.9999999999997667,1,0,0.27228483546368165,0.7277151645363183,0.0011264157622196999,0.9988735842377803
1367,0.06781854949719247,0.9321814505028075,0.9999999922128472,7.787152811467024e-9,0.1706171416904491,0.8293828583095509,0.0014511443980355933,0.9985488556019644,0.9967922047320242,0.003207795267975766
1368,0.01823093430757291,0.9817690656924271,0.9999999783210323,2.1678967732086107e-8,0.014133294160562889,0.9858667058394371,0.001597178620872295,0.9984028213791277,0.0001235082358160688,0.9998764917641839
1369,0.01493644273868955,0.9850635572613105,0.000005185467018514062,0.9999948145329814,0.0011270387893660622,0.998872961210634,1,0,0.00015704285441675914,0.9998429571455832
1370,0.06718494271685903,0.932815057283141,3.7046029406178927e-13,0.9999999999996295,0.3539241422549832,0.6460758577450167,0.9999999999999993,6.661338147750939e-16,0.00013168225494153746,0.9998683177450585
1371,0.020298737561585675,0.9797012624384144,6.705594326178637e-14,0.9999999999999329,0.761467399918926,0.23853260008107402,0.9999952574459915,0.00000474255400850776,0.00008690621039873523,0.9999130937896012
1372,0.018220420581547714,0.9817795794184523,6.773386996540069e-14,0.9999999999999323,0.823581526044475,0.176418473955525,0.9999823419043045,0.000017658095695538556,0.014822877814792827,0.9851771221852071
1373,0.020298738633884365,0.9797012613661157,9.826384169674037e-7,0.999999017361583,1,0,0.08569124884312813,0.9143087511568718,0.0003072897117198147,0.9996927102882802
1374,0.004343017044795856,0.9956569829552041,0.0000016132558964839914,0.9999983867441035,0.7978680880305146,0.20213191196948543,0.9999966265820366,0.0000033734179634148376,0.0005284044860231332,0.9994715955139769
1375,0.018220423622463462,0.9817795763775365,0.000004544402015247702,0.9999954555979848,0.7614648099692979,0.23853519003070212,0.9999952567896199,0.0000047432103801314796,0.00015457877737174098,0.9998454212226282
1376,0.0015790503174104532,0.9984209496825895,0.000004926542406754464,0.9999950734575932,0.7763536558481297,0.22364634415187035,0.9999889054359054,0.00001109456409464915,0.000306113379303269,0.9996938866206967
1377,0.10730037257073814,0.8926996274292619,7.042751381245997e-14,0.9999999999999296,0.7614674050227133,0.23853259497728674,0.9999952575730833,0.000004742426916726217,0.00007987571020169203,0.9999201242897983
1378,0.08101174267431596,0.918988257325684,3.5499262879415164e-14,0.9999999999999645,1,0,0.07378631652291515,0.9262136834770849,0.00006431447672775743,0.9999356855232723
1379,0.014936440479594073,0.9850635595204059,0.0000025646359699434222,0.9999974353640301,0.6445526571379409,0.35544734286205915,0.9999999910222758,8.977724230696538e-9,0.0003483991647154509,0.9996516008352846
1380,0.01510186455969992,0.9848981354403,0.999999994640802,5.3591979742861895e-9,0.17024281904780605,0.829757180952194,0.024866640866620052,0.97513335913338,0.9994314168546703,0.0005685831453297041
1381,0.5353987366367935,0.4646012633632065,0.00002238441067407342,0.999977615589326,0.37319803687459063,0.6268019631254094,0.9999999999999982,1.7763568394002505e-15,0.0009841216734317775,0.9990158783265682
1382,0.018220420830556246,0.9817795791694438,3.720143721395693e-7,0.9999996279856279,1,0,0.06386677377331003,0.9361332262266899,0.017728999744873335,0.9822710002551267
1383,0.020298740474920307,0.9797012595250797,0.0000026697359690416698,0.9999973302640309,1,0,0.0478958312355056,0.9521041687644944,0.03082098936182505,0.9691790106381749
1384,0.007456336766681597,0.9925436632333184,6.985834985039562e-14,0.9999999999999302,0.6093829071277063,0.39061709287229374,0.9999999985988663,1.4011336535446617e-9,0.002808529481129876,0.9971914705188701
1385,0.004343018389118301,0.9956569816108817,0.000007278814938735218,0.9999927211850612,1,0,0.003435325478941194,0.9965646745210588,0.012226711145008968,0.987773288854991
1386,0.0015790503174104532,0.9984209496825895,9.176141306377337e-14,0.9999999999999082,0.6095352555838217,0.3904647444161783,0.9999999981658956,1.8341044238923132e-9,0.00089397702528018,0.9991060229747198
1387,0.018226567109233743,0.9817734328907662,0.9996192432495122,0.00038075675048776514,0.0010897053580295054,0.9989102946419705,0.008444777344608065,0.991555222655392,0.9999999999882203,1.1779688335877836e-11
1388,0.5353985085256939,0.46460149147430607,0.000006731161038540134,0.9999932688389614,1,0,0.04154014633558618,0.9584598536644138,0.000822026864498116,0.9991779731355018
1389,0.081011796102091,0.918988203897909,0.000019185146627308345,0.9999808148533726,0.6095220956988741,0.39047790430112594,0.9999999991306108,8.69389227275974e-10,0.00018354512760731842,0.9998164548723927
1390,0.5353983804330357,0.46460161956696433,2.787543871813668e-14,0.9999999999999721,0.7615283781825161,0.23847162181748394,0.999989843758179,0.000010156241820991063,0.00006198605820235667,0.9999380139417976
1391,0.018220429367355368,0.9817795706326446,0.000013129898834064159,0.9999868701011659,0.4493507753499336,0.5506492246500664,0.9999999999998836,1.163513729807164e-13,0.00013136796580268524,0.9998686320341973
1392,0.08101175012020553,0.9189882498797944,0.0000026737127174538222,0.9999973262872826,0.6252268865945271,0.3747731134054729,0.9999999971230971,2.8769029380981692e-9,0.00008536873366273335,0.9999146312663373
1393,0.0015790503174104532,0.9984209496825895,0.0000017847462784362785,0.9999982152537216,0.797865723346615,0.20213427665338501,0.9999966267104279,0.000003373289572117244,0.0005693817156138721,0.9994306182843862
1394,0.03445421624418006,0.9655457837558199,6.365718103595412e-15,0.9999999999999937,1,0,0.07378592022613722,0.9262140797738627,0.0003112929851891408,0.9996887070148108
1395,0.014936440549983436,0.9850635594500166,0.0000026462963765394113,0.9999973537036234,0.81224792706445,0.18775207293554996,0.9999995771912642,4.2280873580047285e-7,0.0023161338829199313,0.99768386611708
1396,0.014936441602601113,0.9850635583973989,0.0000038674635238963,0.9999961325364761,0.7614652366118604,0.23853476338813961,0.9999952579044025,0.0000047420955975319146,0.00008824079693427908,0.9999117592030657
1397,0.01822042716775239,0.9817795728322476,0.000009842685968606357,0.9999901573140314,0.3539172517893933,0.6460827482106066,0.9999999999999993,6.661338147750939e-16,0.00013108143717895736,0.999868918562821
1398,0.018220420581626956,0.981779579418373,1.3637391637788888e-14,0.9999999999999863,1,0,0.05518708399479938,0.9448129160052006,0.0033605981767209367,0.996639401823279
1399,0.0015790503174104532,0.9984209496825895,0.9999999999742062,2.5793811531116262e-11,0.009817091656380941,0.9901829083436191,0.00045460710059330945,0.9995453928994067,0.99998506508933,0.000014934910669950341
1400,0.5353984104340741,0.4646015895659259,6.731273835650812e-14,0.9999999999999327,0.7614673999189283,0.2385326000810717,0.9999952574459913,0.000004742554008729805,0.00008690621039873585,0.9999130937896012
1401,0.018220421691709107,0.9817795783082909,0.000001658971090030684,0.9999983410289099,0.005426026102729452,0.9945739738972705,1,0,0.0007261261682124896,0.9992738738317876
1402,0.01493643826894464,0.9850635617310554,7.98626206326234e-12,0.9999999999920137,0.00323288394116555,0.9967671160588345,1,0,0.0022610353320452353,0.9977389646679548
1403,0.001579050317410452,0.9984209496825895,3.8171594756136506e-14,0.9999999999999618,0.003498020792252597,0.9965019792077474,1,0,0.009963446662010395,0.9900365533379896
1404,0.01493643826893778,0.9850635617310622,2.736398695992082e-14,0.9999999999999727,0.005358804408089693,0.9946411955919103,1,0,0.03654572759136487,0.9634542724086351
1405,0.01493643826893778,0.9850635617310622,2.76566346719089e-14,0.9999999999999724,0.0023012994483485177,0.9976987005516514,1,0,0.0000744135976745298,0.9999255864023254
1406,0.0015790503174104532,0.9984209496825895,1.3597415543083245e-14,0.9999999999999865,0.005426303814110908,0.9945736961858891,1,0,0.0005792292718834522,0.9994207707281165
1407,0.0015790503174104532,0.9984209496825895,0.9987727903516362,0.0012272096483637585,0.004825871800206852,0.9951741281997931,0.04498861393397474,0.9550113860660252,1,0
1408,0.535398422011566,0.46460157798843404,7.944609581221159e-7,0.9999992055390419,0.0008388798150997454,0.9991611201849002,1,0,0.0007632805203280621,0.999236719479672
1409,0.018220420581626973,0.981779579418373,2.6613943603707207e-14,0.9999999999999734,0.005426245651725603,0.9945737543482744,1,0,0.000610028670233635,0.9993899713297664
1410,0.018220422452162793,0.9817795775478372,0.0000027954370728516274,0.9999972045629272,0.00763068602656948,0.9923693139734305,1,0,0.018074964604198725,0.9819250353958012
1411,0.018220420581626973,0.981779579418373,2.6608413515379694e-14,0.9999999999999734,0.0037567755181488775,0.9962432244818511,1,0,0.00022406673797916476,0.9997759332620209
1412,0.018220420802354954,0.981779579197645,3.2986872811486256e-7,0.9999996701312719,0.0054127128973384935,0.9945872871026615,1,0,0.007785091446178493,0.9922149085538216
1413,0.585139902327229,0.414860097672771,0.000003354526482210164,0.9999966454735177,0.0010980225758673965,0.9989019774241326,1,0,0.009312456499069859,0.9906875435009301
1414,0.018220421773835562,0.9817795782261645,0.0000017817056229126588,0.9999982182943771,0.008828646349192792,0.9911713536508072,1,0,0.002917547902987283,0.9970824520970127
1415,0.10730037257073814,0.8926996274292619,2.9602259181797645e-14,0.9999999999999704,0.0008388828496130489,0.9991611171503869,1,0,0.00006553481545295864,0.9999344651845471
1416,0.018220420581626973,0.981779579418373,2.6607545361068282e-14,0.9999999999999734,0.0037568131891803276,0.9962431868108197,1,0,0.00017675927084353973,0.9998232407291565
1417,0.01822042177458974,0.9817795782254103,0.0000017828327039288934,0.9999982171672961,0.0021515971129169665,0.997848402887083,1,0,0.003708698374210423,0.9962913016257896
1418,0.0015790503174104504,0.9984209496825895,4.316447782318408e-14,0.9999999999999568,0.0023012987869880474,0.997698701213012,1,0,0.00013035779112300974,0.999869642208877
1419,0.018220421938117827,0.9817795780618822,0.0000020272185352574174,0.9999979727814647,0.0019814312166600086,0.9980185687833399,1,0,0.001360793288773219,0.9986392067112267
1420,0.018220422184195638,0.9817795778158044,0.000002394971450840005,0.9999976050285492,0.009527297191031719,0.9904727028089683,1,0,0.014609447553796368,0.9853905524462037
1421,0.06718499377435351,0.9328150062256465,0.000013906175141091271,0.9999860938248589,0.003763003228970634,0.9962369967710294,1,0,0.016246325657616432,0.9837536743423836
1422,0.014936438268939598,0.9850635617310604,2.1310460299403552e-12,0.9999999999978689,0.002145280936153765,0.9978547190638463,1,0,0.012128700767549978,0.98787129923245
1423,0.5851399201505957,0.4148600798494043,0.000005317364501819421,0.9999946826354982,0.0026617281904964887,0.9973382718095035,1,0,0.0006612169173148887,0.9993387830826851
1424,0.08101174267431595,0.918988257325684,2.6235635555834638e-14,0.9999999999999738,0.0037567859476738143,0.9962432140523262,1,0,0.00021096924180413445,0.9997890307581959
1425,0.007456336766681597,0.9925436632333184,0.0000017206553815462862,0.9999982793446185,0.0070945811380633845,0.9929054188619366,1,0,0.0020005851603004166,0.9979994148396996
1426,0.0015790503174104532,0.9984209496825895,0.00000668504788937285,0.9999933149521106,0.00327027042843541,0.9967297295715646,1,0,0.0023886421772144942,0.9976113578227855
1427,0.06718494271685799,0.932815057283142,9.690892485659622e-14,0.9999999999999031,0.0041993410815625316,0.9958006589184375,1,0,0.010855969008861911,0.9891440309911381
1428,0.0671849490677267,0.9328150509322733,0.0000017297425813932227,0.9999982702574186,0.005425931398462611,0.9945740686015374,1,0,0.0007762716599448473,0.9992237283400551
1429,0.0015790503174104532,0.9984209496825895,0.000003817970706759872,0.9999961820292932,0.002810691480219999,0.99718930851978,1,0,0.008561306963999798,0.9914386930360002
1430,0.020298737561607657,0.9797012624383924,2.016673764025494e-11,0.9999999999798332,0.003010633825149437,0.9969893661748506,1,0,0.00043374339141251215,0.9995662566085874
1431,0.018288964629706337,0.9817110353702937,0.9999037175131843,0.00009628248681570195,0.00980009876945072,0.9901999012305492,0.09345043737598364,0.9065495626240163,0.9999999999825895,1.7410517472171705e-11
1432,0.0015790503174104532,0.9984209496825895,3.50000370730995e-14,0.999999999999965,0.008400842185188457,0.9915991578148116,1,0,0.24233915022223676,0.7576608497777633
1433,0.535398410434075,0.464601589565925,8.276658531905565e-14,0.9999999999999173,0.0026617992142088528,0.9973382007857912,1,0,0.0005754957018101091,0.9994245042981899
1434,0.24897243363008195,0.7510275663699181,0.0000017930808649594982,0.999998206919135,0.0037567266364377525,0.9962432733635622,1,0,0.00028515865463446885,0.9997148413453655
1435,0.5851398718667656,0.41486012813323436,2.721908978753568e-14,0.9999999999999728,0.005891475882498436,0.9941085241175016,1,0,0.0024851747794576275,0.9975148252205424
1436,0.020298737561585664,0.9797012624384144,1.0598939576338076e-14,0.9999999999999895,0.005421354065541287,0.9945786459344587,1,0,0.0032015023660331406,0.9967984976339669
1437,0.004343016662002981,0.995656983337997,2.8380058013802504e-14,0.9999999999999716,0.0037568034631370235,0.996243196536863,1,0,0.0001889732387452518,0.9998110267612548
1438,0.014936439789908546,0.9850635602100914,0.000001764515116708578,0.9999982354848833,0.0013706876126575662,0.9986293123873424,1,0,0.00030743391944822575,0.9996925660805518
1439,0.018220420581626963,0.981779579418373,2.617625944155212e-14,0.9999999999999738,0.0025009131392960877,0.9974990868607039,1,0,0.00026746913336124197,0.9997325308666387
1440,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1441,0.10730037257073811,0.8926996274292619,3.0681302124785225e-14,0.9999999999999694,0.0037567631897994537,0.9962432368102005,1,0,0.00023954884263630087,0.9997604511573637
1442,0.004343017067095525,0.9956569829329045,0.0000017072364095077304,0.9999982927635905,0.005426106206239461,0.9945738937937605,1,0,0.0006837015880355332,0.9993162984119645
1443,0.01493643970277033,0.9850635602972296,0.0000016634239676279314,0.9999983365760323,0.002301299272232575,0.9976987007277675,1,0,0.0000780145586420581,0.9999219854413579
1444,0.0015790503174104532,0.9984209496825895,0.000005488077647131697,0.9999945119223529,0.0006648558478670984,0.9993351441521329,1,0,0.0014215780054111697,0.9985784219945888
1445,0.0015790503174104532,0.9984209496825895,3.0688202652732923e-14,0.9999999999999694,0.005426166087426281,0.9945738339125737,1,0,0.0006521618026032087,0.9993478381973968
1446,0.06718494739018765,0.9328150526098123,0.0000012728428088250698,0.9999987271571912,0.007015136513803481,0.9929848634861965,1,0,0.0270881951442076,0.9729118048557924
1447,0.00434301749816342,0.9956569825018365,0.0000035239440462882234,0.9999964760559538,0.0010990906496977438,0.9989009093503023,1,0,0.00024099252374087815,0.9997590074762591
1448,0.08101175129670457,0.9189882487032954,0.000003096176713654879,0.9999969038232863,0.011519305033483885,0.9884806949665161,1,0,0.005061781662858489,0.9949382183371415
1449,0.08101174267431595,0.918988257325684,2.6243879516118087e-14,0.9999999999999738,0.0019819751138573406,0.9980180248861427,1,0,0.0005750755565582705,0.9994249244434418
1450,0.014936438927416031,0.985063561072584,7.639166541411782e-7,0.9999992360833458,0.0023012995330502738,0.9976987004669498,1,0,0.00006206081356926144,0.9999379391864307
1451,0.018220421713546375,0.9817795782864536,0.000001691605962785915,0.9999983083940372,0.001981835097304712,0.9980181649026952,1,0,0.0007772069950509882,0.999222793004949
1452,0.24922057857819868,0.7507794214218013,0.9999378882819219,0.00006211171807812832,0.0010838457861962923,0.9989161542138038,0.023172414656219918,0.9768275853437801,0.9999736707423296,0.00002632925767043215
1453,0.014936441488713363,0.9850635585112867,0.000003735339605885873,0.9999962646603942,0.0016030966453321471,0.9983969033546678,1,0,0.009490721552153839,0.9905092784478462
1454,0.004343016842163341,0.9956569831578367,7.592742562047251e-7,0.9999992407257438,0.001037083517198758,0.9989629164828012,1,0,0.0006124150888377596,0.9993875849111622
1455,0.01822042107481877,0.9817795789251812,7.370544489157779e-7,0.9999992629455511,0.0023012993931931,0.9976987006068069,1,0,0.00007407370031557346,0.9999259262996845
1456,0.014936439095335445,0.9850635609046645,9.587240310245964e-7,0.999999041275969,1,0,0.07378631251338005,0.9262136874866199,0.00005941116517114823,0.9999405888348288
1457,0.0015790503174104532,0.9984209496825895,1.9398488743160212e-13,0.999999999999806,0.014803233107793586,0.9851967668922064,1,0,0.021737025488340965,0.978262974511659
1458,0.0015790503174104532,0.9984209496825895,8.085778480732517e-7,0.9999991914221519,0.0008388814522091409,0.9991611185477909,1,0,0.00038384218720179043,0.9996161578127982
1459,0.5353984577263067,0.4646015422736933,0.000003245247987590135,0.9999967547520124,0.003013776403335623,0.9969862235966643,1,0,0.0001809920412332574,0.9998190079587668
1460,0.0015790503174104532,0.9984209496825895,0.0000018475862529113342,0.9999981524137471,0.005890861742946253,0.9941091382570537,1,0,0.002784677999126733,0.9972153220008733
1461,0.014936438268937766,0.9850635617310622,1.26075300924118e-14,0.9999999999999873,0.0011264071951730943,0.9988735928048269,1,0,0.0025645201299372236,0.9974354798700628
1462,0.5851398869999194,0.41486011300008063,0.000001666572300869289,0.9999983334276992,0.0037567537426147707,0.9962432462573853,1,0,0.0002511388850143856,0.9997488611149856
1463,0.02029874114877114,0.9797012588512288,0.000003287242664292604,0.9999967127573357,0.0010990964202905343,0.9989009035797095,1,0,0.00019226832406909713,0.999807731675931
1464,0.0015790503174104532,0.9984209496825895,0.9949303496900126,0.005069650309987406,0.0033831938781780555,0.9966168061218219,0.11667000652249228,0.8833299934775077,0.9999999999846074,1.539257610261302e-11
1465,0.0015790503174104532,0.9984209496825895,8.160640015270632e-14,0.9999999999999184,0.007093956216632161,0.9929060437833679,1,0,0.002197287974154295,0.9978027120258457
1466,0.10730037257073814,0.8926996274292619,1.8858740647171766e-14,0.9999999999999811,0.0009117613860379532,0.999088238613962,1,0,0.0006230292111863562,0.9993769707888136
1467,0.5851398718667659,0.41486012813323414,2.6737301752960872e-14,0.9999999999999732,0.0013707157597250808,0.998629284240275,1,0,0.00021107634833202496,0.9997889236516679
1468,0.0015790503174104532,0.9984209496825895,0.0000018456061694738548,0.9999981543938306,0.0054261061800373175,0.9945738938199626,1,0,0.0006837016370234111,0.9993162983629766
1469,0.014957103832568335,0.9850428961674317,0.999932502603708,0.00006749739629197116,0.0010742703410058408,0.9989257296589942,0.02296876309126343,0.9770312369087366,0.999967982537402,0.00003201746259795524
1470,0.018220420581626973,0.981779579418373,2.85500596815129e-14,0.9999999999999715,0.0037567303044492694,0.9962432696955508,1,0,0.0002808469489928595,0.9997191530510071
1471,0.0671849427168579,0.9328150572831421,7.508918091432897e-14,0.999999999999925,0.0017770671270230867,0.9982229328729769,1,0,0.03321707350877181,0.9667829264912282
1472,0.007456336766681603,0.9925436632333184,0.0000010030935460777054,0.9999989969064539,0.00881802786674586,0.9911819721332541,1,0,0.005095367925020394,0.9949046320749796
1473,0.0015790503174104532,0.9984209496825895,1.2047259785688229e-14,0.9999999999999879,0.002301286741398355,0.9976987132586016,1,0,0.0011492917765655666,0.9988507082234345
1474,0.018220421321621917,0.9817795786783781,0.0000011058913588575782,0.9999988941086412,0.006905859788785106,0.9930941402112149,1,0,0.04932332362157782,0.9506766763784222
1475,0.014936438268944354,0.9850635617310557,7.643527265243846e-12,0.9999999999923564,0.0023012995052120594,0.9976987004947879,1,0,0.00006960348444506961,0.9999303965155549
1476,0.014936438268937766,0.9850635617310622,1.2494696658481436e-14,0.9999999999999875,0.0037567728239523033,0.9962432271760477,1,0,0.00022745014143316328,0.9997725498585668
1477,0.0043430167326781195,0.9956569832673219,2.978558453272136e-7,0.9999997021441547,0.005409231970957309,0.9945907680290427,1,0,0.009633574205264797,0.9903664257947352
1478,0.020334271595508845,0.9796657284044912,0.9981490649842872,0.0018509350157127624,0.001673864692281548,0.9983261353077184,0.032491773733422005,0.967508226266578,0.999415412967581,0.0005845870324190372
1479,0.020298738440979007,0.979701261559021,8.058628462921214e-7,0.9999991941371537,0.0004768485406674518,0.9995231514593326,1,0,0.000274848520522916,0.999725151479477
1480,0.018220421772914986,0.9817795782270851,0.0000017803298652941518,0.9999982196701347,0.001981742417558713,0.9980182575824413,1,0,0.0009111126894259807,0.999088887310574
1481,0.018220421772416836,0.9817795782275832,0.0000017795853817857504,0.9999982204146182,0.0023012989573759843,0.997698701042624,1,0,0.00010385929351739672,0.9998961407064826
1482,0.0015790503174104532,0.9984209496825895,3.534212893975327e-14,0.9999999999999647,0.0008388828320517813,0.9991611171679482,1,0,0.00006960400850861512,0.9999303959914914
1483,0.020298739541018317,0.9797012604589816,0.0000018139222968703324,0.9999981860777031,0.008829794921074208,0.9911702050789258,1,0,0.0026821379965561547,0.9973178620034439
1484,0.5353984369441138,0.4646015630558862,0.0000018191497571880932,0.9999981808502428,0.002500911412063064,0.9974990885879369,1,0,0.0003895603139588768,0.9996104396860411
1485,0.08101174267431607,0.9189882573256839,6.16914233517792e-14,0.9999999999999383,0.0070925371956493,0.9929074628043507,1,0,0.0026429821726879667,0.997357017827312
1486,0.001579050317410452,0.9984209496825895,0.000002692298861350528,0.9999973077011387,0.005424830660574106,0.9945751693394259,1,0,0.001359157407983411,0.9986408425920166
1487,0.014936438268937794,0.9850635617310622,4.3594270881087935e-14,0.9999999999999564,0.007637473429260143,0.9923625265707399,1,0,0.016443990368566985,0.983556009631433
1488,0.018220420581626987,0.981779579418373,6.149797342618398e-14,0.9999999999999385,0.0030137590018270858,0.9969862409981729,1,0,0.00023856281622395802,0.9997614371837761
1489,0.014936438524953114,0.9850635614750469,2.9700963950438175e-7,0.9999997029903605,0.005407839566478507,0.9945921604335215,1,0,0.010373315417436794,0.9896266845825632
1490,0.08101174476585606,0.918988255234144,7.510422493925893e-7,0.9999992489577506,0.0023012993376975905,0.9976987006623024,1,0,0.00007867304919660255,0.9999213269508034
1491,0.0015790503174104532,0.9984209496825895,0.0000018342627587245282,0.9999981657372413,0.0008689952700857872,0.9991310047299142,1,0,0.018360503655622987,0.981639496344377
1492,0.10730037257073814,0.8926996274292619,1.2047718832562067e-14,0.9999999999999879,0.005420316423936297,0.9945796835760637,1,0,0.0037515250449618705,0.9962484749550381
1493,0.004343016851658808,0.9956569831483412,7.99292293809289e-7,0.9999992007077062,0.002500912095821639,0.9974990879041784,1,0,0.00034326303762004815,0.99965673696238
1494,0.018220420581626973,0.981779579418373,2.855277059103046e-14,0.9999999999999715,0.0025009120012096575,0.9974990879987904,1,0,0.00035605419299638083,0.9996439458070037
1495,0.5851398718667654,0.4148601281332346,2.4480177986922283e-15,0.9999999999999976,0.008747104587753334,0.9912528954122467,1,0,0.019708265233494105,0.9802917347665059
1496,0.018220420581626987,0.981779579418373,5.266092105969048e-14,0.9999999999999474,0.007690846830609367,0.9923091531693906,1,0,0.006608229893841114,0.9933917701061589
1497,0.0671849490753844,0.9328150509246156,0.0000017318282583129015,0.9999982681717416,0.00589009106000113,0.9941099089399988,1,0,0.003160811363484299,0.9968391886365157
1498,0.018220421418208947,0.9817795785817911,0.0000012502366129469531,0.9999987497633871,0.0019421700209923355,0.9980578299790077,1,0,0.015357737442263649,0.9846422625577363
1499,0.0015790503174104532,0.9984209496825895,3.391780985323057e-7,0.9999996608219015,0.0025008950723285875,0.9974991049276715,1,0,0.00167144704835766,0.9983285529516424
1500,0.014936438007858077,0.985063561992142,4.498097867086155e-15,0.9999999999999954,0.00083888209007855,0.9991611179099215,0.9999999999997171,2.828848266744899e-13,0.00024153153802133087,0.9997584684619787
1501,0.2489724508577054,0.7510275491422946,0.000003472112516764173,0.9999965278874833,0.00301377835143643,0.9969862216485635,1,0,0.0001746981378064482,0.9998253018621935
1502,0.007456336766681597,0.9925436632333184,9.952131909874378e-7,0.999999004786809,0.002301299514480777,0.9976987004855192,1,0,0.00006206082103618239,0.9999379391789638
1503,0.014936438940280123,0.9850635610597199,7.788405939810744e-7,0.999999221159406,0.0023012992711927338,0.9976987007288073,1,0,0.00008410988441222168,0.9999158901155878
1504,0.0015790503174104532,0.9984209496825895,7.508276641223423e-7,0.9999992491723358,0.001370298450486993,0.998629701549513,1,0,0.0016440556298647235,0.9983559443701353
1505,0.0015790503174104532,0.9984209496825895,4.31206018689704e-14,0.9999999999999569,0.005425605289283897,0.9945743947107161,1,0,0.0009491488844878715,0.9990508511155122
1506,0.007456336766681603,0.9925436632333184,0.000001875836421550018,0.9999981241635785,0.002301299197914229,0.9976987008020858,1,0,0.00008285858939606995,0.999917141410604
1507,0.0015790503174104532,0.9984209496825895,0.000011147575343985446,0.999988852424656,0.0016043027765830038,0.998395697223417,1,0,0.0024619585983898283,0.9975380414016102
1508,0.0671849427168783,0.9328150572831218,5.630912946070081e-12,0.9999999999943691,0.0023012995533170104,0.997698700446683,1,0,0.00006553432202513472,0.9999344656779748
1509,0.018220421937238437,0.9817795780627616,0.0000020259043303122703,0.9999979740956697,0.0008388824033495522,0.9991611175966505,1,0,0.00015518218908651846,0.9998448178109135
1510,0.01494560544817871,0.9850543945518213,0.9995707511172,0.00042924888280004847,0.0016762607623167813,0.9983237392376832,0.009352513731162963,0.990647486268837,0.9997739235418047,0.000226076458195279
1511,0.5357448089109438,0.4642551910890562,0.9995851024896988,0.00041489751030121536,0.0023910763692011824,0.9976089236307988,0.021801593909246846,0.9781984060907531,0.9999955259978527,0.000004474002147314415
1512,0.535398410434074,0.464601589565926,4.733453717572146e-15,0.9999999999999952,0.0010345732416140033,0.998965426758386,1,0,0.007648995974067178,0.9923510040259328
1513,0.01822042285554905,0.981779577144451,0.0000033982808112712755,0.9999966017191887,0.00003593802858937943,0.9999640619714106,1,0,0.00037424792798350034,0.9996257520720165
1514,0.06718494271685768,0.9328150572831423,1.888943121134305e-14,0.9999999999999811,0.0032739884600951085,0.9967260115399049,1,0,0.003045712805927031,0.996954287194073
1515,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1516,0.08101174267431595,0.918988257325684,2.7834133811651277e-14,0.9999999999999721,0.0019819889501595752,0.9980180110498404,1,0,0.000555085191324026,0.9994449148086759
1517,0.001579050317410452,0.9984209496825895,0.000002203016471983861,0.999997796983528,0.002301299171646792,0.9976987008283532,1,0,0.00008285860336527734,0.9999171413966347
1518,0.10730037257073811,0.8926996274292619,0.0000037031517927776504,0.9999962968482072,0.007096083464651716,0.9929039165353483,1,0,0.0015283425577988913,0.9984716574422011
1519,0.08101174722876962,0.9189882527712304,0.0000016354393803904805,0.9999983645606196,0.0037567537466922482,0.9962432462533077,1,0,0.00025113888096427975,0.9997488611190357
1520,0.007456336766681597,0.9925436632333184,5.989891648308773e-15,0.999999999999994,0.0037550320079040183,0.9962449679920959,1,0,0.0024140927569576273,0.9975859072430424
1521,0.018220426899450803,0.9817795731005492,0.00000944172066253429,0.9999905582793375,0.0014764799229138074,0.9985235200770862,1,0,0.00034081015622384775,0.9996591898437761
1522,0.5353984290917141,0.4646015709082859,0.0000012803089550248166,0.9999987196910449,0.002585344930244931,0.997414655069755,1,0,0.009478866717895428,0.9905211332821046
1523,0.014936439973310059,0.9850635600266899,0.000001977283652756838,0.9999980227163472,0.0026532846922602874,0.9973467153077397,1,0,0.010940091138183072,0.9890599088618169
1524,0.004343016662002981,0.995656983337997,4.022590114524879e-14,0.9999999999999598,0.009539451565713328,0.9904605484342867,1,0,0.012300836500153529,0.9876991634998464
1525,0.0015790503174104532,0.9984209496825895,4.897114992799921e-14,0.999999999999951,0.0026617622379973803,0.9973382377620026,1,0,0.0006204357118241596,0.9993795642881759
1526,0.0810117473945452,0.9189882526054548,0.0000016949670201561426,0.9999983050329798,0.00230129914474304,0.9976987008552569,1,0,0.00008858463808488181,0.9999114153619151
1527,0.0015790503174104532,0.9984209496825895,0.00017999635178978752,0.9998200036482102,0.004910968033298097,0.995089031966702,1,0,0.004480037466949613,0.9955199625330504
1528,0.004343016662002981,0.995656983337997,2.988024309016052e-14,0.9999999999999701,0.00198184334363254,0.9980181566563675,1,0,0.0007654610690128266,0.9992345389309871
1529,0.06718494271685814,0.9328150572831418,1.361963313641905e-13,0.9999999999998638,0.00417097047298273,0.9958290295270172,1,0,0.01985332136560781,0.9801466786343922
1530,0.06718494674623375,0.9328150532537662,0.0000010974535176981816,0.9999989025464823,0.002301298792432513,0.9976987012075675,1,0,0.0001224442716210957,0.9998775557283789
1531,0.007456336766681597,0.9925436632333184,0.000003549708553119789,0.9999964502914469,0.0030137857568077386,0.9969862142431922,1,0,0.00015164233521503017,0.999848357664785
1532,0.0015790503174104532,0.9984209496825895,2.960352053853089e-14,0.9999999999999704,0.002500913864777034,0.997499086135223,1,0,0.00021100000439855032,0.9997889999956014
1533,0.018220421772600675,0.9817795782273994,0.0000017798601362988314,0.9999982201398637,0.002500910975124221,0.9974990890248758,1,0,0.00042383706770153984,0.9995761629322985
1534,0.08101174485700696,0.9189882551429931,7.837732377703662e-7,0.9999992162267622,0.005425897663607667,0.9945741023363923,1,0,0.0007942313711370647,0.9992057686288629
1535,0.3634379263301502,0.6365620736698498,2.960794161165901e-14,0.9999999999999704,0.005426312965467648,0.9945736870345323,1,0,0.0005743832783493249,0.9994256167216506
1536,0.018220420581626956,0.981779579418373,1.1825169861767151e-14,0.9999999999999881,0.0013707188645934534,0.9986292811354065,1,0,0.00020041539655947323,0.9997995846034405
1537,0.5353984915919806,0.4646015084080194,0.000005569149956372953,0.9999944308500436,0.8483892255583813,0.15161077444161875,0.9999957353116995,0.0000042646883005037495,0.018833380842501784,0.9811666191574983
1538,0.004343017074195727,0.9956569829258043,0.0000017371597485988863,0.9999982628402514,0.003232748716735376,0.9967672512832646,1,0,0.0023361950442612424,0.9976638049557388
1539,0.014936438268937794,0.9850635617310622,2.9107151416794145e-14,0.9999999999999709,0.0008388827559165837,0.9991611172440834,1,0,0.00008724560712699341,0.999912754392873
1540,0.004343016662002981,0.995656983337997,2.9041516579548743e-14,0.9999999999999709,0.0023012993800959826,0.9976987006199041,1,0,0.0000801870490626897,0.9999198129509373
1541,0.0182204209957265,0.9817795790042735,6.188543714893792e-7,0.9999993811456285,0.0008388813549468206,0.9991611186450532,1,0,0.0004076676968177585,0.9995923323031822
1542,0.018220420849480022,0.9817795791505199,4.002951426063351e-7,0.9999995997048574,0.00375283705806903,0.9962471629419309,1,0,0.005172547889323254,0.9948274521106767
1543,0.08101174730437374,0.9189882526956262,0.0000016625877378436635,0.9999983374122622,0.0008388827261189961,0.999161117273881,1,0,0.00008285920414752401,0.9999171407958525
1544,0.018220420581626956,0.981779579418373,1.6950101539084155e-14,0.999999999999983,0.00047684854352986796,0.9995231514564701,1,0,0.00039536503268981196,0.9996046349673102
1545,0.0015790503174104532,0.9984209496825895,3.658808275781476e-13,0.9999999999996341,0.0005373427888675675,0.9994626572111325,1,0,0.000769117316826944,0.9992308826831731
1546,0.10730037257073814,0.8926996274292619,0.0000018842492737022392,0.9999981157507263,0.011518987350914733,0.9884810126490853,1,0,0.0051042930657094416,0.9948957069342905
1547,0.0015790503174104532,0.9984209496825895,0.0000066751194717711175,0.9999933248805283,0.0030166126942905835,0.9969833873057095,1,0,0.6784168837797935,0.3215831162202065
1548,0.08101174485666719,0.9189882551433328,7.836512355066678e-7,0.9999992163487645,0.002500912758326926,0.997499087241673,1,0,0.00029180188553151726,0.9997081981144685
1549,0.014936438268937766,0.9850635617310622,1.2300808234461363e-14,0.9999999999999877,0.0001736217930178882,0.9998263782069821,0.9999999999998925,1.0746958878371515e-13,0.0002716089269424717,0.9997283910730576
1550,0.018220421940112877,0.9817795780598871,0.0000020302000578778236,0.9999979697999422,0.008821644788177591,0.9911783552118224,1,0,0.004353208302668144,0.9956467916973318
1551,0.004343017073782071,0.995656982926218,0.0000017354164164199998,0.9999982645835835,0.002500912079756322,0.9974990879202437,1,0,0.00033815762077959977,0.9996618423792204
1552,0.248972426395585,0.751027573604415,0.0000010879952375455595,0.9999989120047624,0.0026484931602921997,0.9973515068397077,1,0,0.016787570695230587,0.9832124293047694
1553,0.01822042272371139,0.9817795772762886,0.0000032012549911654336,0.9999967987450088,0.001194474867438977,0.998805525132561,1,0,0.0008385691495160201,0.999161430850484
1554,0.0015790503174104532,0.9984209496825895,0.00000410043847717989,0.9999958995615228,0.004917072147520645,0.9950829278524793,1,0,0.0005822489423234968,0.9994177510576765
1555,0.018220420988928454,0.9817795790110715,6.086949797543186e-7,0.9999993913050202,0.001370417437211307,0.9986295825627887,1,0,0.0012354162693272229,0.9987645837306728
1556,0.08101174267431614,0.9189882573256839,8.606972693342059e-14,0.999999999999914,0.00041052764494410067,0.9995894723550559,1,0,0.00015466830990505778,0.9998453316900949
1557,0.0015790503174104532,0.9984209496825895,2.1658443227737604e-14,0.9999999999999784,0.0030135621797818778,0.9969864378202181,1,0,0.0008490851745870853,0.999150914825413
1558,0.08101174267431595,0.918988257325684,2.6679753936695878e-14,0.9999999999999734,0.0019819504124793785,0.9980180495875206,1,0,0.0006107638748666875,0.9993892361251333
1559,0.5851398718667659,0.41486012813323414,2.8357732457336076e-14,0.9999999999999717,0.0025009132587810643,0.9974990867412189,1,0,0.00025816880174182064,0.9997418311982582
1560,0.018220431091604674,0.9817795689083954,0.000015706715643185945,0.9999842932843568,0.003939880527134028,0.996060119472866,1,0,0.0019768459959848537,0.9980231540040152
1561,0.5851398718667656,0.41486012813323436,1.2278016347123562e-14,0.9999999999999877,0.00375678452980509,0.9962432154701949,1,0,0.00021274981264477865,0.9997872501873553
1562,0.018274231136422528,0.9817257688635774,0.9946828239683771,0.00531717603162285,0.0024582925593692176,0.9975417074406308,0.08285207033112937,0.9171479296688706,0.999999999997806,2.1940227412642344e-12
1563,0.0015790503174104532,0.9984209496825895,0.000001845228693180458,0.9999981547713068,0.002301299257636502,0.9976987007423634,1,0,0.00007801456598993916,0.99992198543401
1564,0.06718494906618394,0.932815050933816,0.0000017293223920636173,0.9999982706776079,0.0023012991419848424,0.9976987008580152,1,0,0.00008858463964341555,0.9999114153603565
1565,0.5851398718667655,0.4148601281332345,1.500649845056218e-14,0.999999999999985,0.0019816217593600677,0.9980183782406399,1,0,0.0010856410560556708,0.9989143589439443
1566,0.020298737561585713,0.9797012624384143,5.106834804300202e-14,0.9999999999999489,0.0025515408795389835,0.997448459120461,1,0,0.030060787412600726,0.9699392125873992
1567,0.01822042612860776,0.9817795738713923,0.000008289728501374065,0.9999917102714986,0.007065410506088038,0.992934589493912,1,0,0.007422465436226921,0.9925775345637731
1568,0.014936441228640577,0.9850635587713594,0.000003433622903704275,0.9999965663770963,0.007094241464640708,0.9929057585353593,1,0,0.00210680440056466,0.9978931955994353
1569,0.014936440983552422,0.9850635590164476,0.0000031492902257979636,0.9999968507097742,0.002594560899358449,0.9974054391006415,1,0,0.001586547424418498,0.9984134525755815
1570,0.018220421074814742,0.9817795789251853,7.370484197507861e-7,0.9999992629515803,0.002301299578099511,0.9976987004219005,1,0,0.000058432584689337005,0.9999415674153107
1571,0.0015790503174104532,0.9984209496825895,0.9999246653565745,0.00007533464342546203,0.001817741027433417,0.9981822589725666,0.03889911564924694,0.961100884350753,0.9999595194907974,0.000040480509202578396
1572,0.01822042157137564,0.9817795784286244,0.0000014791377879992432,0.999998520862212,0.004917148581464142,0.9950828514185358,1,0,0.0005336326609579386,0.999466367339042
1573,0.014936438268937766,0.9850635617310622,4.57290672558961e-15,0.9999999999999954,0.0008388793743137611,0.9991611206256863,1,0,0.0008708122571136353,0.9991291877428864
1574,0.004343016662002988,0.995656983337997,5.268669446735228e-14,0.9999999999999473,0.0032748243120181313,0.9967251756879819,1,0,0.000658846639739953,0.9993411533602601
1575,0.0015790503174104532,0.9984209496825895,3.534530263375248e-14,0.9999999999999647,0.0025009129259760893,0.9974990870740239,1,0,0.00028407328630641415,0.9997159267136936
1576,0.01493643975680338,0.9850635602431966,0.000001726109010839956,0.9999982738909892,0.003232459387962223,0.9967675406120378,1,0,0.0024972525038010644,0.9975027474961989
1577,0.2489724152322633,0.7510275847677367,4.040549383072978e-14,0.9999999999999596,0.0023012990474053393,0.9976987009525946,1,0,0.00010832920410988951,0.9998916707958901
1578,0.018286328652848197,0.9817136713471518,0.9973815282436475,0.0026184717563525473,0.002320121093137316,0.9976798789068627,0.09860180493592414,0.9013981950640758,0.9999999999701004,2.9899638320785016e-11
1579,0.018220421772452238,0.9817795782275478,0.0000017796382957168554,0.9999982203617043,0.0037567436947666603,0.9962432563052334,1,0,0.000263738593492249,0.9997362614065077
1580,0.0015790503174104532,0.9984209496825895,8.95367339799333e-7,0.9999991046326602,0.001037011105125928,0.9989629888948741,1,0,0.0008151522397609166,0.9991848477602391
1581,0.018220421300020495,0.9817795786999794,0.000001073608950003009,0.99999892639105,0.00542537179654984,0.9945746282034501,1,0,0.001072703525974849,0.9989272964740251
1582,0.10730037257073814,0.8926996274292619,0.00001145736195431896,0.9999885426380457,0.0014764659100929044,0.9985235340899071,1,0,0.0004271615963592528,0.9995728384036408
1583,0.014936438268937766,0.9850635617310622,9.957119365935218e-15,0.99999999999999,0.002500899681309259,0.9974991003186907,1,0,0.0013149989737053693,0.9986850010262946
1584,0.01822042174559623,0.9817795782544038,0.0000017395031304148434,0.9999982604968696,0.009547070748067555,0.9904529292519324,1,0,0.010854925304112592,0.9891450746958874
1585,0.535398410434074,0.464601589565926,1.3186893427389799e-14,0.9999999999999868,0.0019819107585183626,0.9980180892414816,1,0,0.0006680564727006232,0.9993319435272994
1586,0.0810117514352674,0.9189882485647326,0.0000031459326408337016,0.9999968540673592,0.007095596184589744,0.9929044038154102,1,0,0.0016814811991854057,0.9983185188008146
1587,0.007456336766681597,0.9925436632333184,0.000005230940873842512,0.9999947690591262,0.0031835855007575904,0.9968164144992424,1,0,0.22790082591168384,0.7720991740883162
1588,0.0015790503174104532,0.9984209496825895,0.0000023638647611416276,0.9999976361352388,0.0037566874174952726,0.9962433125825048,1,0,0.00033431733338234597,0.9996656826666177
1589,0.014936440357795483,0.9850635596422045,0.000002423334487085827,0.9999975766655129,0.0019815901512101053,0.9980184098487899,1,0,0.0011310742778378616,0.9988689257221621
1590,0.014936439755378526,0.9850635602446215,0.0000017244560077544287,0.9999982755439922,0.0054259313994640904,0.9945740686005359,1,0,0.0007762716578443808,0.9992237283421557
1591,0.01824257486940992,0.9817574251305901,0.9999694450375316,0.00003055496246839873,0.0009806238778141763,0.9990193761221858,0.032167278720777466,0.9678327212792225,0.9998833533042581,0.00011664669574185105
1592,0.5353984104340743,0.4646015895659257,2.851719330569413e-14,0.9999999999999715,0.0025009126738197323,0.9974990873261803,1,0,0.00030370034028574566,0.9996962996597143
1593,0.5851399580098047,0.4148600419901953,0.00000948669447161688,0.9999905133055284,0.0014764830660310081,0.998523516933969,1,0,0.0003208907965181627,0.9996791092034818
1594,0.004343017067033384,0.9956569829329666,0.0000017069745195799301,0.9999982930254804,0.0008388827457233848,0.9991611172542766,1,0,0.00007801514778988254,0.9999219848522101
1595,0.004343016662002977,0.995656983337997,2.2034761304625404e-14,0.999999999999978,0.012169944047781807,0.9878300559522182,1,0,0.35003906033284926,0.6499609396671507
1596,0.014936439832922995,0.985063560167077,0.0000018144172279027883,0.9999981855827721,0.0037567436902116065,0.9962432563097884,1,0,0.00026373859811691213,0.9997362614018831
1597,0.5851398850177301,0.41486011498226993,0.000001448279297145331,0.9999985517207028,0.003013788976745023,0.996986211023255,1,0,0.00014398272833678391,0.9998560172716632
1598,0.020298737561585782,0.9797012624384143,1.1906595076744769e-13,0.999999999999881,0.0010978533893405934,0.9989021466106595,1,0,0.0008628044882730412,0.999137195511727
1599,0.08101175382181103,0.918988246178189,0.000004002906343720157,0.9999959970936563,0.008928176107567458,0.9910718238924325,1,0,0.05935860915653063,0.9406413908434694
1600,0.014936441082608753,0.9850635589173913,0.000003264207866085601,0.9999967357921339,0.0025943098347390526,0.9974056901652609,1,0,0.0018011384938767235,0.9981988615061232
1601,0.10730037257073814,0.8926996274292619,5.206025158334437e-15,0.9999999999999948,3.7632284325237364e-7,0.9999996236771568,2.4379401478239337e-7,0.9999997562059852,0.9999999999999853,1.4654943925052066e-14
1602,0.24038999598445676,0.7596100040155432,1.6562102835375866e-14,0.9999999999999835,0.0000041144429466205834,0.9999958855570534,0.000012585458533841312,0.9999874145414661,0.9999755093578668,0.000024490642133168095
1603,0.24038987162557132,0.7596101283744287,8.237106033812097e-16,0.9999999999999992,9.803106502864103e-7,0.9999990196893497,0.0000010554224730516764,0.9999989445775269,0.9999999999999998,2.220446049250313e-16
1604,0.014190799271841316,0.9858092007281587,5.511734997730335e-15,0.9999999999999944,8.92150016518747e-8,0.9999999107849984,2.9548514769559515e-8,0.9999999704514853,0.9999995456571397,4.5434286033430027e-7
1605,0.522450975586454,0.47754902441354596,4.011054860577856e-15,0.999999999999996,9.541229150724976e-8,0.9999999045877085,3.160109412880048e-8,0.9999999683989059,0.9999992575939705,7.424060295413426e-7
1606,0.0176312341186309,0.9823687658813691,5.394972883035833e-15,0.9999999999999946,6.282066621987551e-8,0.9999999371793338,1.9802084280851437e-8,0.9999999801979157,0.9999973107893422,0.000002689210657824681
1607,0.07855456030267376,0.9214454396973263,6.308931803778619e-15,0.9999999999999937,1.0149614062236221e-7,0.9999998985038594,4.0511099258402673e-8,0.9999999594889007,0.9999999999999998,2.220446049250313e-16
1608,0.019395425606358156,0.9806045743936418,7.535752039656165e-15,0.9999999999999925,1.2985704195024938e-7,0.9999998701429581,7.938895464480514e-8,0.9999999206110454,0.9999999999999769,2.3092638912203256e-14
1609,0.10730037257073823,0.8926996274292618,1.4020531891507579e-15,0.9999999999999986,2.8915646155252267e-7,0.9999997108435384,2.796004440052498e-7,0.999999720399556,0.9999999999999718,2.8199664825478976e-14
1610,0.019395425479056486,0.9806045745209435,1.0481472214522962e-14,0.9999999999999896,4.821259714578913e-8,0.9999999517874029,1.6920997485689677e-8,0.9999999830790025,0.9999999752828508,2.4717149216257894e-8
1611,0.5224509781784511,0.4775490218215489,1.2959936974002216e-15,0.9999999999999987,1.7267055001912283e-7,0.99999982732945,1.542603746716953e-7,0.9999998457396253,0.99999923317114,7.6682885996604e-7
1612,0.014190799335254722,0.9858092006647453,6.432341289723778e-15,0.9999999999999936,1.438362399628034e-7,0.9999998561637601,6.21386457098697e-8,0.9999999378613543,1,0
1613,0.10730037257073811,0.8926996274292619,2.058935281215832e-15,0.9999999999999979,0.00000431181207661618,0.9999956881879234,0.000003852090237132652,0.9999961479097629,0.999999999999988,1.199040866595169e-14
1614,0.06400047977501279,0.9359995202249872,1.837396668044465e-15,0.9999999999999981,1.578452090961624e-7,0.9999998421547909,1.4101569955360606e-7,0.9999998589843004,0.9999999937926902,6.207309777295222e-9
1615,0.24038985525639503,0.759610144743605,3.757060110382356e-15,0.9999999999999962,7.558994493269245e-8,0.999999924410055,3.017091574176421e-8,0.9999999698290842,0.9999999999999938,6.217248937900877e-15
1616,0.0015790503174104532,0.9984209496825895,1.8098305321700673e-14,0.9999999999999819,0.00003476358093649764,0.9999652364190635,0.00014388481002704055,0.999856115189973,1,0
1617,0.014190799313072436,0.9858092006869276,3.906500285114642e-15,0.9999999999999961,1.2916157882960554e-7,0.9999998708384211,4.630203285107193e-8,0.9999999536979671,1,0
1618,0.0785545785966436,0.9214454214033564,1.7975058542357408e-15,0.9999999999999982,0.000004062494818530308,0.9999959375051815,0.000003629354776390008,0.9999963706452236,0.999999999999208,7.920331057675867e-13
1619,0.014191407431632573,0.9858085925683674,3.220303416087267e-14,0.9999999999999678,0.00044959129618913317,0.9995504087038108,0.0003870344515825422,0.9996129655484175,1,0
1620,0.007456336766681603,0.9925436632333184,2.3920871449754127e-15,0.9999999999999976,6.958586571297323e-8,0.9999999304141343,2.3047230675453806e-8,0.9999999769527693,0.9999999947447551,5.255244905910672e-9
1621,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.296508644379362e-7,0.9999998703491355,4.6477432748700335e-8,0.9999999535225672,1,0
1622,0.017631273783637675,0.9823687262163623,4.742769235259883e-14,0.9999999999999526,0.000025741185344263168,0.9999742588146557,0.00004276219162266016,0.9999572378083773,1,0
1623,0.10730037257073802,0.892699627429262,6.332371425706117e-14,0.9999999999999367,0.000022470366291618002,0.9999775296337083,0.00015416214296900873,0.999845837857031,1,0
1624,0.01939543450604845,0.9806045654939516,2.204506597872502e-15,0.9999999999999978,0.0000049519995525178855,0.9999950480004475,0.000005331419660402046,0.9999946685803396,1,0
1625,0.0015790503174104532,0.9984209496825895,1.1822942360208507e-15,0.9999999999999988,1.9739885207638384e-7,0.999999802601148,1.570225954385723e-7,0.9999998429774045,0.003662350411898916,0.9963376495881011
1626,0.5769923149255555,0.42300768507444453,1.2954208401094794e-15,0.9999999999999987,3.9494702008774495e-7,0.9999996050529799,5.35884232187837e-7,0.9999994641157678,1,0
1627,0.004146743278566673,0.9958532567214333,2.5503125472929388e-15,0.9999999999999974,5.889312240956028e-7,0.9999994110687759,2.0669533514056208e-7,0.9999997933046648,0.9999997638305689,2.3616943112259037e-7
1628,0.014191170643632674,0.9858088293563674,0.0005076185641821767,0.9994923814358179,0.000001701570020909701,0.9999982984299791,0.0000016311153008345747,0.9999983688846992,1,0
1629,0.5224509748803066,0.47754902511969344,6.807112646831764e-15,0.9999999999999932,5.370048327787092e-8,0.9999999462995167,1.8849023336585826e-8,0.9999999811509767,0.9999046601148086,0.00009533988519139225
1630,0.004146743164326065,0.9958532568356739,7.893919037817005e-15,0.9999999999999921,1.2440634742426347e-7,0.9999998755936526,7.605663596219809e-8,0.999999923943364,0.999999999999988,1.199040866595169e-14
1631,0.01763123503062204,0.982368764969378,2.384223520046819e-15,0.9999999999999977,5.978108600334e-7,0.99999940218914,0.0000010578008047001846,0.9999989421991953,0.9999999999999742,2.5757174171303632e-14
1632,0.07855522196421032,0.9214447780357897,3.416134420065956e-14,0.9999999999999658,0.00007710097102317917,0.9999228990289768,0.0001961579538617438,0.9998038420461383,1,0
1633,0.014190809992166356,0.9858091900078336,3.3812466018173565e-15,0.9999999999999967,0.000006864503607083874,0.9999931354963929,0.000007999069338113756,0.9999920009306619,1,0
1634,0.5769924088873198,0.42300759111268016,1.4848939832563807e-13,0.9999999999998516,0.000009335777805053374,0.999990664222195,0.0000030920925923000663,0.9999969079074077,0.9999999999947824,5.217604126528386e-12
1635,0.01763123706020765,0.9823687629397924,4.498688615788492e-14,0.999999999999955,0.0000020955489804219447,0.9999979044510195,0.000003061161658433626,0.9999969388383416,1,0
1636,0.10730037257073814,0.8926996274292619,4.6520556644738806e-7,0.9999995347944336,0.000034260744803706246,0.9999657392551963,0.00004648598561935602,0.9999535140143806,1,0
1637,0.5224509776416616,0.4775490223583384,2.048852802397085e-15,0.999999999999998,1.5080730250449438e-7,0.9999998491926975,1.3472817641629958e-7,0.9999998652718236,0.9999999926371506,7.362849441250319e-9
1638,0.06400047979738623,0.9359995202026138,1.3265691361311227e-15,0.9999999999999987,1.6164052699988164e-7,0.999999838359473,1.4440635968954547e-7,0.9999998555936404,0.9999999939849105,6.0150895375699065e-9
1639,0.004146743153299641,0.9958532568467003,6.945130220586161e-15,0.999999999999993,1.0218449646248709e-7,0.9999998978155036,4.078584921950519e-8,0.9999999592141507,0.9999999999999922,7.771561172376096e-15
1640,0.014190807878085191,0.9858091921219148,7.964555524101404e-16,0.9999999999999992,0.000008978670806723929,0.9999910213291933,0.0000029738151237950456,0.9999970261848762,0.9999999999999967,3.3306690738754696e-15
1641,0.019395425935598988,0.980604574064401,2.6265807251608137e-15,0.9999999999999973,2.1969660167836533e-7,0.9999997803033983,3.6228957023539366e-7,0.9999996377104298,0.9999999999999893,1.0658141036401503e-14
1642,0.06400049808848177,0.9359995019115183,0.0000032441172454238665,0.9999967558827546,0.0000021616773550679385,0.9999978383226449,7.749243010650296e-7,0.9999992250756989,1,0
1643,0.06400048070060181,0.9359995192993982,2.4097348603994434e-15,0.9999999999999976,2.2505680502066205e-7,0.999999774943195,3.7112877973730246e-7,0.9999996288712203,0.9999999999999998,2.220446049250313e-16
1644,0.5224509859871043,0.47754901401289573,1.2986046972198883e-15,0.9999999999999987,4.743304791469037e-7,0.9999995256695209,4.5470032308648494e-7,0.9999995452996769,0.9999999855398718,1.4460128205939782e-8
1645,0.0015790503174104532,0.9984209496825895,2.7310570660014676e-15,0.9999999999999972,2.3144472056075101e-7,0.9999997685552794,3.816627311779845e-7,0.9999996183372688,0.9999999999999998,2.220446049250313e-16
1646,0.01419080177880654,0.9858091982211935,9.339376118365389e-15,0.9999999999999907,0.000002548741083963204,0.999997451258916,0.0000010173070263036652,0.9999989826929737,1,0
1647,0.017631234140922603,0.9823687658590774,5.0293183384104654e-12,0.9999999999949707,9.095551960968029e-8,0.9999999090444804,3.0124982752718655e-8,0.9999999698750173,0.9999999887514167,1.124858328704903e-8
1648,0.0640004876590866,0.9359995123409134,4.796407264789067e-16,0.9999999999999996,0.000001256328380812146,0.9999987436716192,0.000001574947616170206,0.9999984250523838,0.999999999999849,1.509903313490213e-13
1649,0.007456336766681603,0.9925436632333184,4.388788089126893e-15,0.9999999999999956,9.678909039080061e-8,0.9999999032109096,3.205721794507391e-8,0.999999967942782,0.9999685017404959,0.000031498259504103565
1650,0.017631234166323635,0.9823687658336764,5.394977128914423e-15,0.9999999999999946,1.2137832927884303e-7,0.9999998786216707,4.3511881008205855e-8,0.999999956488119,0.9999999999999842,1.5765166949677223e-14
1651,0.06400048921224355,0.9359995107877565,2.1347372491990965e-15,0.9999999999999979,0.0000024507220742383685,0.9999975492779257,8.785422243993831e-7,0.9999991214577756,1,0
1652,0.10730037257073823,0.8926996274292618,4.606982956740878e-15,0.9999999999999954,9.199677806259241e-8,0.9999999080032219,5.6242829571915486e-8,0.9999999437571704,0.9999999999999998,2.220446049250313e-16
1653,0.5769923099403481,0.4230076900596519,1.244622357636228e-15,0.9999999999999988,1.6933559426065098e-7,0.9999998306644058,1.512809769932236e-7,0.999999848719023,0.9999999920848947,7.915105348921259e-9
1654,0.5224509778510955,0.4775490221489045,7.42207738278888e-15,0.9999999999999926,1.8153953119013326e-7,0.9999998184604688,1.2012536651706544e-7,0.9999998798746335,1,0
1655,0.06400047922424953,0.9359995207757504,3.989692543987433e-15,0.999999999999996,9.159729995063035e-8,0.9999999084027,3.033754658942591e-8,0.9999999696624534,0.9999993151305681,6.848694319439019e-7
1656,0.07855456026298421,0.9214454397370158,3.681304713756763e-15,0.9999999999999963,9.436912585375628e-8,0.9999999056308742,3.1255588787733984e-8,0.9999999687444112,0.9999999997931122,2.0688784019284867e-10
1657,0.5769923378511043,0.42300766214889574,4.08970630175091e-15,0.9999999999999959,0.000002318721231628679,0.9999976812787684,0.000001417569072985699,0.999998582430927,1,0
1658,0.017631234489416985,0.982368765510583,1.3209471252234029e-15,0.9999999999999987,5.042176578520024e-7,0.9999994957823422,2.1782708804199315e-7,0.999999782172912,1,0
1659,0.019395434343629617,0.9806045656563703,0.0000011236368000673095,0.9999988763632,0.000004563404649259676,0.9999954365953507,0.000004412595464358077,0.9999955874045356,1,0
1660,0.0015790503174104532,0.9984209496825895,1.538966033124829e-13,0.9999999999998461,0.000007998770708654948,0.9999920012292913,0.000013288142931102511,0.9999867118570689,1,0
1661,0.014190801371678458,0.9858091986283215,9.0930819815364e-16,0.9999999999999991,0.0000011351287279850545,0.999998864871272,0.0000018718736412833524,0.9999981281263587,0.9999999999999931,6.8833827526759706e-15
1662,0.004146743872402564,0.9958532561275975,4.719102570723456e-15,0.9999999999999952,0.000002165181324636887,0.9999978348186753,0.0000017265733582215188,0.9999982734266418,1,0
1663,0.24038988374986328,0.7596101162501367,1.0589655022363881e-14,0.9999999999999895,0.000002476125846533466,0.9999975238741534,9.883232224067423e-7,0.9999990116767776,1,0
1664,0.017631235842517985,0.982368764157482,2.189707618650615e-15,0.9999999999999978,0.0000010482953896144045,0.9999989517046104,0.000002007667782727611,0.9999979923322173,1,0
1665,0.014190800014649134,0.9858091999853509,2.648177907097255e-16,0.9999999999999998,6.023150120568849e-7,0.9999993976849879,5.380964141910806e-7,0.9999994619035858,0.9999956212990673,0.0000043787009327278525
1666,0.014190802005923766,0.9858091979940762,0.0000010637496401231657,0.9999989362503598,0.0000015679313538989446,0.9999984320686461,0.0000012472254706228777,0.9999987527745294,0.9999996486304175,3.5136958254078365e-7
1667,0.007456336766681609,0.9925436632333184,1.4020525468939236e-15,0.9999999999999986,1.767558710813618e-7,0.999999823244129,1.5791011300529703e-7,0.999999842089887,0.9999994776031738,5.223968262413337e-7
1668,0.014190800355448188,0.9858091996445518,5.943048688515537e-16,0.9999999999999994,8.961081697519519e-7,0.9999991038918302,7.128172403006973e-7,0.9999992871827597,0.042696740275814264,0.9573032597241857
1669,0.017631234099517324,0.9823687659004827,3.531436087056838e-15,0.9999999999999964,3.677134354998324e-8,0.9999999632286565,1.290551152491153e-8,0.9999999870944885,0.9999993250571632,6.749428368424404e-7
1670,0.06400051787568276,0.9359994821243173,0.000002653730428439508,0.9999973462695716,0.0000045644041628642255,0.9999954355958371,0.000005318812602321364,0.9999946811873976,1,0
1671,0.240389856815479,0.759610143184521,2.0779862463832017e-15,0.9999999999999979,1.5295166572155776e-7,0.9999998470483343,1.366439069311251e-7,0.999999863356093,0.9999999998884417,1.1155831813880468e-10
1672,0.0193954257230725,0.9806045742769275,3.4850786308314437e-15,0.9999999999999966,1.6439588929878937e-7,0.9999998356041107,1.7699202006021925e-7,0.99999982300798,0.9999999999999998,2.220446049250313e-16
1673,0.0041467431732701,0.9958532568267299,1.2615941450946367e-14,0.9999999999999873,1.422743460366633e-7,0.9999998577256539,1.0482090231153525e-7,0.9999998951790977,1,0
1674,0.06400047905607123,0.9359995209439288,9.363669285847421e-15,0.9999999999999907,5.026907672719354e-8,0.9999999497309233,1.7642769231819008e-8,0.9999999823572308,0.9999991158746618,8.841253381630665e-7
1675,0.5224513718577578,0.4775486281422422,2.4426660785412023e-15,0.9999999999999976,0.00002222816789000942,0.99997777183211,0.000008443840759464125,0.9999915561592405,1,0
1676,0.0015790503174104532,0.9984209496825895,1.0693827022470403e-13,0.9999999999998931,0.0005961946681852052,0.9994038053318148,0.000983797855934387,0.9990162021440656,1,0
1677,0.017631243266144528,0.9823687567338555,1.3236279096311974e-13,0.9999999999998677,0.000004733517716792473,0.9999952664822832,0.000011128151395333137,0.9999888718486046,1,0
1678,0.014190799946436478,0.9858092000535635,2.703917530486297e-15,0.9999999999999973,6.494488518494056e-7,0.9999993505511482,3.970451419958947e-7,0.999999602954858,0.9999999999999949,5.10702591327572e-15
1679,0.01419079931484295,0.9858092006851571,3.846466421755024e-15,0.9999999999999961,1.3095370186655517e-7,0.9999998690462981,4.6944476023410965e-8,0.999999953055524,1,0
1680,0.017631235031390077,0.9823687649686099,3.673811711597984e-15,0.9999999999999963,0.0000012823833604698161,0.9999987176166395,3.734716681186898e-7,0.9999996265283319,0.9999955060647697,0.0000044939352302764135
1681,0.014190809989771925,0.985809190010228,1.2480023912544818e-15,0.9999999999999988,0.0000065941636368515935,0.9999934058363632,0.000008266490475446992,0.9999917335095245,1,0
1682,0.017631234185864597,0.9823687658141353,2.0934402469601583e-15,0.9999999999999979,1.014030621462191e-7,0.9999998985969378,9.720649068811783e-8,0.9999999027935094,0.9999999989522683,1.0477316791934754e-9
1683,0.01939543450821269,0.9806045654917873,4.245708315372705e-15,0.9999999999999958,0.0000037140518817104667,0.9999962859481183,0.0000065718154593737725,0.9999934281845406,1,0
1684,0.017631238222890012,0.98236876177711,1.9531958467186473e-15,0.999999999999998,0.000003782260714243751,0.9999962177392857,0.0000033789987959916004,0.999996621001204,0.9999999999999858,1.4210854715202004e-14
1685,0.01763127495355749,0.9823687250464425,4.844794262306398e-16,0.9999999999999996,0.00003129034327080025,0.9999687096567292,0.00003922556193307281,0.999960774438067,1,0
1686,0.004146757111882103,0.9958532428881179,9.793825006268694e-15,0.9999999999999902,0.000017967753022204924,0.9999820322469778,0.00005495694351592876,0.999945043056484,0.9999968903994054,0.0000031096005945752125
1687,0.0015790503174104532,0.9984209496825895,4.0280890868685223e-13,0.9999999999995972,0.000030632671471273156,0.9999693673285287,0.000024427387819488835,0.9999755726121805,1,0
1688,0.017631234384582136,0.9823687656154179,1.2518540121529025e-15,0.9999999999999988,2.4023096176769944e-7,0.9999997597690382,3.011566048609147e-7,0.9999996988433951,0.9999999999999998,2.220446049250313e-16
1689,0.019395425959727364,0.9806045740402727,3.4850800340269805e-15,0.9999999999999966,2.4267986660995673e-7,0.9999997573201334,3.666264035789147e-7,0.9999996333735964,1,0
1690,0.017631234137571998,0.982368765862428,1.1989002987151006e-14,0.999999999999988,6.997330550846437e-8,0.9999999300266945,4.5330932675650775e-8,0.9999999546690673,0.9999999999999263,7.37188088351104e-14
1691,0.07855682639793174,0.9214431736020683,0.000013796399861821112,0.9999862036001381,0.0001584732542005397,0.9998415267457995,0.0007633187779072965,0.9992366812220927,1,0
1692,0.5769923118133744,0.4230076881866256,3.5200650136763748e-15,0.9999999999999964,2.0758282235773166e-7,0.9999997924171776,3.42313417806645e-7,0.9999996576865822,1,0
1693,0.001579050317410452,0.9984209496825895,1.5298586542024314e-13,0.999999999999847,0.00011095726386379187,0.9998890427361362,0.00008174649748363972,0.9999182535025164,1,0
1694,0.24038985694036402,0.759610143059636,3.684878410673361e-15,0.9999999999999963,1.2328059884996808e-7,0.9999998767194012,1.8103782753685561e-7,0.9999998189621725,0.9998426889189922,0.0001573110810078049
1695,0.017631234183833413,0.9823687658161666,4.992151356859966e-16,0.9999999999999996,7.366312321476923e-8,0.9999999263368767,1.214738661266832e-7,0.9999998785261339,0.9999999999999982,1.7763568394002505e-15
1696,0.0785545602189511,0.9214454397810489,3.219491557789797e-15,0.9999999999999968,8.318825880980847e-8,0.9999999168117412,2.422706279500688e-8,0.9999999757729372,0.21660900370555494,0.7833909962944451
1697,0.017631234136180677,0.9823687658638193,1.2286551522033221e-14,0.9999999999999877,6.85174918130412e-8,0.9999999314825082,4.4387810145820175e-8,0.9999999556121899,0.9999999999999991,8.881784197001252e-16
1698,0.014190799250183767,0.9858092007498163,2.1292078858071e-15,0.9999999999999979,6.684473984226898e-8,0.9999999331552601,2.2139354108438833e-8,0.9999999778606459,0.999999999920375,7.96249732815113e-11
1699,0.5769923118274691,0.42300768817253087,1.2755124401046511e-15,0.9999999999999988,2.447710078921219e-7,0.9999997552289921,3.0684806287503716e-7,0.9999996931519372,0.9999999999999891,1.0880185641326534e-14
1700,0.019395425669089018,0.980604574330911,3.961362468063357e-15,0.999999999999996,1.1354889384378667e-7,0.9999998864511062,1.6672400736207877e-7,0.9999998332759926,0.9999971723548908,0.0000028276451091713284
1701,0.0785545670344752,0.9214454329655248,6.723649549551853e-16,0.9999999999999993,0.0000015690378821268573,0.9999984309621178,0.0000013508904336205755,0.9999986491095664,0.9999999816295116,1.8370488352736913e-8
1702,0.24516277494820832,0.7548372250517916,3.572162807008386e-15,0.9999999999999964,2.10655092104741e-7,0.9999997893449079,3.473797252615134e-7,0.9999996526202748,0.9999999999999998,2.220446049250313e-16
1703,0.08101190654112808,0.9189880934588719,0.9999999999999956,4.440892098500626e-15,0.00001233654852281128,0.9999876634514772,0.00004650558509814718,0.9999534944149019,0.09026090962165184,0.9097390903783482
1704,0.576992308770661,0.423007691229339,3.836137379543103e-15,0.9999999999999961,1.306020481473296e-7,0.9999998693979518,4.681841462739027e-8,0.9999999531815854,0.9999999999999989,1.1102230246251565e-15
1705,0.01763123937144292,0.982368760628557,3.997909062974116e-12,0.9999999999960021,0.000004402528508320945,0.9999955974714917,0.000004739848788734458,0.9999952601512113,1,0
1706,0.014190799570649377,0.9858092004293506,2.378926574550426e-15,0.9999999999999977,3.8373845649071094e-7,0.9999996162615435,1.4577063041732728e-7,0.9999998542293695,0.9999999999999993,6.661338147750939e-16
1707,0.5224509789307195,0.47754902106928054,2.225105101626906e-15,0.9999999999999978,1.8537452500711415e-7,0.999999814625475,1.9957805214410825e-7,0.9999998004219478,0.9999999999994575,5.424549698318515e-13
1708,0.0041467431893860065,0.995853256810614,1.2854141540289226e-15,0.9999999999999987,1.7488709652448055e-7,0.9999998251129035,1.562405875255799e-7,0.9999998437594124,0.9999994776032073,5.223967927125983e-7
1709,0.004146743264805027,0.995853256735195,4.365993504145884e-15,0.9999999999999957,2.4248488278321496e-7,0.9999997575151173,4.818852745012364e-7,0.9999995181147255,1,0
1710,0.5769924467463822,0.42300755325361783,9.411766142103925e-14,0.9999999999999059,0.000005093231721589857,0.9999949067682784,0.000011973794551319824,0.9999880262054487,1,0
1711,0.01419079945806081,0.9858092005419392,2.167103713906649e-15,0.9999999999999978,1.8054241289066334e-7,0.9999998194575871,1.943757005632427e-7,0.9999998056242995,0.9999999999994575,5.424549698318515e-13
1712,0.014190850997153396,0.9858091490028466,7.703596629221059e-14,0.999999999999923,0.00002838468552093123,0.9999716153144791,0.00004288098147627439,0.9999571190185237,1,0
1713,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.2965086443806449e-7,0.9999998703491355,4.64774327487474e-8,0.9999999535225672,0.9999999999999705,2.9531932455029164e-14
1714,0.06400047995271631,0.9359995200472837,3.113366795112439e-15,0.9999999999999969,1.7140581234075095e-7,0.9999998285941877,1.8453904789148997e-7,0.9999998154609521,0.9999999999999953,4.6629367034256575e-15
1715,0.01763123441071975,0.9823687655892802,2.1543038441249273e-15,0.9999999999999979,2.3878992076964893e-7,0.9999997612100793,3.4766132042507057e-7,0.9999996523386796,1,0
1716,0.017631266418312298,0.9823687335816877,0.0000032089878251525327,0.9999967910121749,0.000039489582102885344,0.9999605104178971,0.00001307923058975096,0.9999869207694102,1,0
1717,0.014190804164637088,0.9858091958353629,1.9954661869889763e-15,0.999999999999998,0.0000032359914673020546,0.9999967640085327,0.0000036120341721427744,0.9999963879658279,1,0
1718,0.06400049706635891,0.9359995029336411,0.0000010664980959011027,0.999998933501904,0.000002571651471899007,0.9999974283485281,0.000002214108737459713,0.9999977858912625,0.9999999999467886,5.321143525804928e-11
1719,0.017631238608377967,0.982368761391622,0.0000017843914183344065,0.9999982156085817,0.000002909591210052067,0.9999970904087899,0.000003132523716865664,0.9999968674762831,1,0
1720,0.5769924933892189,0.4230075066107811,1.8089319064224987e-13,0.9999999999998191,0.000014131576891472322,0.9999858684231085,0.000008639494948667583,0.9999913605050513,1,0
1721,0.0015790503174104532,0.9984209496825895,3.9259980916526934e-15,0.9999999999999961,2.6656335060159917e-7,0.9999997334366494,9.355677882246486e-8,0.9999999064432212,0.9999807454423922,0.000019254557607761846
1722,0.017631240686961043,0.9823687593130389,0.00000202814926230184,0.9999979718507377,0.0000035423519342832432,0.9999964576480657,0.0000058414548915408355,0.9999941585451084,1,0
1723,0.07855456780217968,0.9214454321978203,3.772687751236466e-15,0.9999999999999962,0.000002431062695300507,0.9999975689373047,8.051852995806701e-7,0.9999991948147005,1,0
1724,0.017631234224980082,0.98236876577502,1.1170824056260922e-15,0.9999999999999989,1.4818202312127087e-7,0.9999998518179769,1.1787264467161169e-7,0.9999998821273554,0.29895207335588003,0.70104792664412
1725,0.017631291235049588,0.9823687087649504,8.059070190771442e-16,0.9999999999999992,0.00004204211584213513,0.9999579578841579,0.00005655256796864611,0.9999434474320313,1,0
1726,0.01419079924883762,0.9858092007511624,3.674465111951728e-15,0.9999999999999963,6.745446739394133e-8,0.9999999325455327,1.9644882001941267e-8,0.999999980355118,0.4682002341579633,0.5317997658420367
1727,0.522450977653665,0.477549022346335,7.869113883063555e-15,0.9999999999999921,1.7237777944750577e-7,0.9999998276222205,1.140630004335951e-7,0.9999998859369996,1,0
1728,0.007456336766681603,0.9925436632333184,1.4180489474593352e-15,0.9999999999999986,2.584270561819746e-7,0.9999997415729438,3.239674536610795e-7,0.9999996760325464,0.9999999999999998,2.220446049250313e-16
1729,0.07855456151064644,0.9214454384893536,2.0740524354735274e-15,0.9999999999999979,2.958422276564218e-7,0.9999997041577724,3.4474003567476944e-7,0.9999996552599644,1,0
1730,0.0015790503174104532,0.9984209496825895,4.264818823376431e-15,0.9999999999999958,9.920341592063344e-8,0.9999999007965841,3.2856735766630296e-8,0.9999999671432642,0.9999994532995224,5.467004775550066e-7
1731,0.07855590347096986,0.9214440965290301,1.547553084807866e-13,0.9999999999998452,0.00014470368197157222,0.9998552963180284,0.00040989018581795086,0.9995901098141821,1,0
1732,0.5769923097505029,0.42300769024949714,1.8277176979892575e-15,0.9999999999999982,1.5706350696599212e-7,0.999999842936493,1.4031767007811033e-7,0.99999985968233,0.9999826180617508,0.00001738193824918355
1733,0.1073003725707382,0.8926996274292618,1.0492395510253376e-14,0.9999999999999895,1.0085147056642602e-7,0.9999998991485294,4.02537860174911e-8,0.999999959746214,0.999999999999992,7.993605777301127e-15
1734,0.0015790503174104532,0.9984209496825895,2.402804408966968e-15,0.9999999999999976,1.9010320776197268e-7,0.9999998098967923,2.0466904952275952e-7,0.9999997953309505,1,0
1735,0.01763123709005271,0.9823687629099473,0.0000032091818096242566,0.9999967908181904,0.000001501086946675463,0.9999984989130534,4.971700229964664e-7,0.999999502829977,0.9999999999971154,2.8845814625810817e-12
1736,0.01419079927184062,0.9858092007281594,5.51173560822505e-15,0.9999999999999944,8.92142868178611e-8,0.9999999107857132,2.954827640272782e-8,0.9999999704517236,0.9999999931160142,6.883985825822947e-9
1737,0.017631521120253513,0.9823684788797464,0.000013574112291488505,0.9999864258877085,0.00010861276262170745,0.9998913872373782,0.00037299269730715895,0.9996270073026928,1,0
1738,0.0640343532768496,0.9359656467231504,2.821407701389105e-14,0.9999999999999718,0.001026088612383844,0.9989739113876162,0.009862847170930037,0.99013715282907,1,0
1739,0.014190799234744833,0.9858092007652551,9.339332238720062e-15,0.9999999999999907,5.013845419515209e-8,0.9999999498615458,1.7596908478531177e-8,0.9999999824030915,0.9999999791620111,2.0837988889965686e-8
1740,0.0640004790679309,0.9359995209320691,6.5347727135444804e-15,0.9999999999999934,5.308710729848059e-8,0.9999999469128927,1.8631835288814913e-8,0.9999999813681647,0.9999975858383106,0.0000024141616894457485
1741,0.5769923082887335,0.4230076917112665,5.496934376223049e-15,0.9999999999999944,8.897517166511101e-8,0.9999999110248283,2.9469081110005102e-8,0.9999999705309189,0.9999997079224012,2.9207759877358797e-7
1742,0.017631237622667863,0.9823687623773322,0.0000010530857273631325,0.9999989469142726,0.0000026794001558992508,0.9999973205998441,0.0000023937237720284284,0.999997606276228,0.9999999999999991,8.881784197001252e-16
1743,0.007456336766681597,0.9925436632333184,0.0000017549613987702417,0.9999982450386012,0.00000266781314401863,0.9999973321868559,0.000002383372154397784,0.9999976166278456,0.9999999999999776,2.2426505097428162e-14
1744,0.0785545893141088,0.9214454106858911,0.0000017880242635712146,0.9999982119757365,0.000004769596888220483,0.9999952304031118,0.000005557919550466967,0.9999944420804495,1,0
1745,0.0176312346875077,0.9823687653124923,6.3739472535534364e-15,0.9999999999999937,3.376466458251339e-7,0.9999996623533541,7.262564186613765e-7,0.9999992737435813,1,0
1746,0.5224510535825018,0.47754894641749823,4.79310763963767e-16,0.9999999999999996,0.000003122574481172043,0.9999968774255188,0.0000030193808261606135,0.9999969806191739,1,0
1747,0.017631234185922596,0.9823687658140774,7.156200682864747e-15,0.9999999999999929,1.2331657784510448e-7,0.9999998766834222,7.539039802341497e-8,0.999999924609602,0.9999999999999998,2.220446049250313e-16
1748,0.06400047948439572,0.9359995205156043,7.247341681748756e-15,0.9999999999999928,1.275319216167717e-7,0.9999998724680784,7.796747671527616e-8,0.9999999220325233,0.9999999999989662,1.0338396805309458e-12
1749,0.0015790503174104532,0.9984209496825895,1.4592940326704943e-15,0.9999999999999986,0.000004491105451795232,0.9999955088945482,0.000004012267658111291,0.9999959877323419,0.9999999999999805,1.9539925233402755e-14
1750,0.017631238228572984,0.9823687617714271,1.703459574435793e-12,0.9999999999982966,0.000003853035056132475,0.9999961469649439,0.000003317339703031093,0.999996682660297,0.9999999999999922,7.771561172376096e-15
1751,0.004146743219966453,0.9958532567800336,1.8876289082951115e-15,0.9999999999999981,2.2215946123302173e-7,0.9999997778405387,2.683975855486108e-7,0.9999997316024144,0.9999999999952798,4.7202242114963155e-12
1752,0.06400047916160133,0.9359995208383987,3.617175266680005e-15,0.9999999999999963,7.277554829171134e-8,0.9999999272244517,2.9047579238166376e-8,0.9999999709524208,1,0
1753,0.5769923131304351,0.4230076868695649,4.162475121443763e-15,0.9999999999999959,2.3804748861810015e-7,0.9999997619525114,4.730669421207243e-7,0.9999995269330578,1,0
1754,0.24038987103496212,0.7596101289650379,2.4156892027013303e-13,0.9999999999997584,9.467783201400216e-7,0.9999990532216798,0.0000010193208909099494,0.9999989806791091,1,0
1755,0.00745633676668159,0.9925436632333184,8.867368246862661e-16,0.9999999999999991,0.0000019050910167950137,0.9999980949089832,0.000001842132092328676,0.9999981578679077,0.9999999999999953,4.6629367034256575e-15
1756,0.014190804998888272,0.9858091950011117,0.0000018230090826905782,0.9999981769909173,0.000002972560958994644,0.999997027439041,0.000003200318155657472,0.9999967996818443,1,0
1757,0.01419079933308735,0.9858092006669127,7.311076241973985e-15,0.9999999999999927,1.2598540781423977e-7,0.9999998740145922,7.702200512332802e-8,0.9999999229779949,0.9999999999999996,4.440892098500626e-16
1758,0.10730037257073811,0.8926996274292619,8.320419825803493e-15,0.9999999999999917,1.4991898570119365e-7,0.9999998500810143,5.983856881745312e-8,0.9999999401614312,0.9999999999999902,9.769962616701378e-15
1759,0.0015790503174104547,0.9984209496825895,1.3760711103686944e-14,0.9999999999999862,1.4379463344457542e-7,0.9999998562053666,1.0594097724222435e-7,0.9999998940590228,1,0
1760,0.06400082307034319,0.9359991769296568,7.931209974101521e-16,0.9999999999999992,0.0000532428213138594,0.9999467571786861,0.000057322182249260663,0.9999426778177507,1,0
1761,0.5769923117657939,0.4230076882342061,1.2954200377799638e-15,0.9999999999999987,2.41421274833503e-7,0.9999997585787251,3.02648796058818e-7,0.999999697351204,0.99999999999999,9.992007221626409e-15
1762,0.2403898555566504,0.7596101444433496,9.725645990732399e-15,0.9999999999999902,1.0088606033312408e-7,0.9999998991139397,4.0267592157351235e-8,0.9999999597324079,1,0
1763,0.0015790503174104547,0.9984209496825895,1.4020860945346783e-15,0.9999999999999986,0.000006864573201033755,0.999993135426799,0.000008605476702974962,0.999991394523297,1,0
1764,0.07855459239493005,0.92144540760507,1.2977817324523075e-15,0.9999999999999987,0.000006805738167785657,0.9999931942618322,0.000006580826350596241,0.9999934191736494,1,0
1765,0.017631262363102706,0.9823687376368972,0.000005305808275009624,0.999994694191725,0.00003150340623154825,0.9999684965937684,0.000011967176712477109,0.9999880328232875,1,0
1766,0.004146743878584856,0.9958532561214152,6.625357307776535e-15,0.9999999999999933,0.0000028041269583022596,0.9999971958730417,0.0000011192423294768998,0.9999988807576705,1,0
1767,0.5769986953245909,0.4230013046754091,1.65009868066036e-14,0.9999999999999835,0.00017637659936501807,0.999823623400635,0.0006056810306952296,0.9993943189693048,1,0
1768,0.01763210734560755,0.9823678926543924,1.594442287382464e-14,0.999999999999984,0.0002590300261315762,0.9997409699738684,0.0012476059136575014,0.9987523940863425,1,0
1769,0.014190799637055804,0.9858092003629442,1.488518077600002e-15,0.9999999999999986,4.6644796294170933e-7,0.9999995335520371,1.544903683714425e-7,0.9999998455096316,0.9999999965758741,3.424125871731576e-9
1770,0.06400049824210455,0.9359995017578955,0.0000010929664729676016,0.999998907033527,0.0000027133391311945894,0.9999972866608688,0.000002424044212029566,0.999997575955788,1,0
1771,0.017631267343525353,0.9823687326564746,4.216019364938975e-14,0.9999999999999578,0.000010472484833125476,0.9999895275151669,0.00004692175729011462,0.9999530782427098,1,0
1772,0.01763123418470577,0.9823687658152942,6.479125723532494e-15,0.9999999999999936,1.3728676754421015e-7,0.9999998627132325,5.9309209233135445e-8,0.9999999406907908,1,0
1773,0.017631238706517893,0.9823687612934822,1.2714075300821598e-15,0.9999999999999988,0.000004222801392555114,0.9999957771986074,0.0000037725697241168215,0.9999962274302758,1,0
1774,0.014190813167883712,0.9858091868321163,2.4380105107318194e-15,0.9999999999999976,0.000013741978107511835,0.9999862580218924,0.000005485020739932168,0.9999945149792601,1,0
1775,0.014190799515370013,0.9858092004846299,1.5778148218960006e-12,0.9999999999984222,2.0955461351392048e-7,0.9999997904453864,2.441905292928419e-7,0.9999997558094708,1,0
1776,0.004146743172283927,0.9958532568277161,1.292904958990521e-14,0.9999999999999871,1.3931428871354533e-7,0.9999998606857113,1.0264007389318044e-7,0.9999998973599261,1,0
1777,0.24038985740946645,0.7596101425905335,2.2272153049729208e-15,0.9999999999999978,1.7648817978916464e-7,0.9999998235118203,1.8311701744391596e-7,0.9999998168829826,0.9999999999999962,3.774758283725532e-15
1778,0.07855456630981834,0.9214454336901816,3.5386197211111267e-15,0.9999999999999964,0.0000018730322790005177,0.999998126967721,7.47603299472404e-7,0.9999992523967005,1,0
1779,0.014190799359799116,0.9858092006402008,6.948404017802185e-15,0.999999999999993,1.333885485184371e-7,0.9999998666114515,1.0636744644067545e-7,0.9999998936325536,1,0
1780,0.004146743227034792,0.9958532567729652,2.816849087149558e-15,0.9999999999999972,3.4289097864234126e-7,0.9999996571090214,1.8432835026987953e-7,0.9999998156716497,0.9999991695150772,8.304849228313316e-7
1781,0.5224510908579585,0.4775489091420415,5.03120509088071e-14,0.9999999999999497,0.000003966175866720947,0.9999960338241333,0.000005051538071319739,0.9999949484619287,0.9999999999999989,1.1102230246251565e-15
1782,0.1073003725707382,0.8926996274292618,1.4368423219091904e-15,0.9999999999999986,1.7317185018401094e-7,0.9999998268281498,1.5470884402102918e-7,0.9999998452911559,0.9999694887241527,0.00003051127584730029
1783,0.24038985562581053,0.7596101443741895,7.61349404857911e-15,0.9999999999999923,9.43780190041929e-8,0.999999905621981,5.4913018916890675e-8,0.9999999450869811,0.999999999999998,1.9984014443252818e-15
1784,0.0176312425188792,0.9823687574811208,2.197329457223137e-15,0.9999999999999978,0.00001094268601121598,0.9999890573139888,0.0000036243169837002367,0.9999963756830162,1,0
1785,0.5769929043644147,0.42300709563558525,4.845960164561788e-16,0.9999999999999996,0.00003242761503190203,0.9999675723849681,0.00004065124120146992,0.9999593487587985,1,0
1786,0.0015790503174104532,0.9984209496825895,1.0100514479699075e-15,0.999999999999999,0.0000014514382484257148,0.9999985485617515,0.0000021311387760287355,0.999997868861224,0.9999999997239486,2.7605140395792205e-10
1787,0.014190799566261823,0.9858092004337382,5.163836586694132e-13,0.9999999999994836,2.324073820490178e-7,0.999999767592618,2.9134886834646993e-7,0.9999997086511316,0.999999999999996,3.9968028886505635e-15
1788,0.004146744579456585,0.9958532554205434,0.000001932292769413299,0.9999980677072305,0.0000027707952926189415,0.9999972292047073,0.0000028748643789781494,0.999997125135621,1,0
1789,0.0015790503174104532,0.9984209496825895,4.264841703047686e-15,0.9999999999999958,0.000002609874002523446,0.9999973901259975,8.644090793701718e-7,0.9999991355909207,0.999999999998356,1.6440182548649318e-12
1790,0.014190799266047553,0.9858092007339524,6.001357103420668e-15,0.999999999999994,8.323056742422829e-8,0.9999999167694326,2.75664358947785e-8,0.9999999724335641,0.9999994610776324,5.389223676210975e-7
1791,0.0041467431599600925,0.9958532568400399,4.098765623047893e-15,0.9999999999999959,1.3079661155668672e-7,0.9999998692033885,4.6888162034188574e-8,0.999999953111838,0.9999999999984288,1.5711876244495215e-12
1792,0.017631235983548692,0.9823687640164513,3.673824128126036e-15,0.9999999999999963,0.000002477658805488746,0.9999975223411945,8.206183136370907e-7,0.9999991793816864,0.9999999999999589,4.107825191113079e-14
1793,0.004146776223097899,0.9958532237769021,3.2484205169583636e-14,0.9999999999999675,0.00006484928805246707,0.9999351507119475,0.00010772752699344314,0.9998922724730066,1,0
1794,0.0041467766350354995,0.9958532233649645,9.367144819286235e-16,0.9999999999999991,0.00006595355956718519,0.9999340464404328,0.0001087580989734553,0.9998912419010265,1,0
1795,0.06400051102584553,0.9359994889741545,8.612035949800748e-14,0.9999999999999138,0.000004078140020472812,0.9999959218599795,0.000006259484102082959,0.999993740515898,1,0
1796,0.017631255909364055,0.9823687440906359,2.6668413348324445e-14,0.9999999999999734,0.000007329261346924109,0.9999926707386531,0.000030341453410885327,0.9999696585465891,1,0
1797,0.017631234140920604,0.9823687658590794,3.823745447184202e-15,0.9999999999999962,9.095671012605053e-8,0.9999999090432898,3.012537974021822e-8,0.9999999698746203,0.9999992575940493,7.424059507155079e-7
1798,0.019395425521905544,0.9806045744780945,4.8512887612589e-15,0.9999999999999951,8.797759029847371e-8,0.9999999120224097,2.5621868634387576e-8,0.9999999743781314,0.01078023800483275,0.9892197619951673
1799,0.0015790503174104532,0.9984209496825895,1.6416688143886812e-15,0.9999999999999983,4.938915069907566e-7,0.999999506108493,1.6357984586494582e-7,0.9999998364201541,0.9999999962882076,3.7117924289731263e-9
1800,0.00414677943956762,0.9958532205604324,9.981039170072123e-14,0.9999999999999002,0.00014653309482484886,0.9998534669051752,0.00004266760088535194,0.9999573323991147,0.9999999999991505,8.495426584431698e-13
1801,0.24897391856925585,0.7510260814307441,1,0,0.00003816420157603003,0.999961835798424,0.00010835505162912817,0.9998916449483709,0.00036380618579893856,0.9996361938142011
1802,0.24897296132928948,0.7510270386707105,0.9999999999980718,1.928235349168972e-12,0.00005313808283586616,0.9999468619171641,8.511553378018559e-8,0.9999999148844663,0.00023474293613246074,0.9997652570638675
1803,0.06718570336675463,0.9328142966332453,1,0,0.000055658589179498634,0.9999443414108204,0.0001515188444916725,0.9998484811555083,0.0007970731254497783,0.9992029268745503
1804,0.10730037257073814,0.8926996274292619,1,0,0.00005952913351189815,0.9999404708664881,0.00017090156980240838,0.9998290984301976,0.0025893938978733973,0.9974106061021266
1805,0.004343033121235886,0.9956569668787641,1,0,0.00002889750934482852,0.9999711024906551,0.00004046692681361369,0.9999595330731864,0.0009609689512627676,0.9990390310487373
1806,0.24897242560542274,0.7510275743945772,0.9999999991782347,8.217653224562582e-10,5.633127786281546e-7,0.9999994366872214,4.4809207477008545e-7,0.9999995519079252,0.00010850087250488715,0.9998914991274951
1807,0.0015790503174104532,0.9984209496825895,1,0,0.087540418862572,0.912459581137428,0.0037038393822023995,0.9962961606177976,0.0004986840048952389,0.9995013159951047
1808,0.014936438534807054,0.9850635614651929,0.9999999998406657,1.5933432351289412e-10,2.3879807144187865e-7,0.9999997612019286,6.954561395064957e-8,0.9999999304543861,0.00039008181685925105,0.9996099181831407
1809,0.014936441860097363,0.9850635581399027,1,0,0.0000020425136952463483,0.9999979574863047,0.0000021234400912482363,0.9999978765599088,0.000395780097100974,0.999604219902899
1810,0.0015790503174104532,0.9984209496825895,0.9999999951232768,4.876723247448922e-9,0.0000012301948741893503,0.9999987698051258,9.78569688513114e-7,0.9999990214303115,0.0007616307646947872,0.9992383692353052
1811,0.018220393625980408,0.9817796063740196,0.9999546709049233,0.000045329095076707127,2.1370913530256712e-7,0.9999997862908647,6.223891143998287e-8,0.9999999377610885,0.0004921271052530934,0.9995078728947469
1812,0.018220423269194257,0.9817795767308057,0.9999999999999996,4.440892098500626e-16,0.000001969105209657105,0.9999980308947903,0.000002047122003111407,0.9999979528779969,0.000470307375514138,0.9995296926244859
1813,0.06718518856471126,0.9328148114352888,1,0,0.00002789512571760988,0.9999721048742823,0.00003906286770157314,0.9999609371322984,0.0010198428764817973,0.9989801571235182
1814,0.018220630788931595,0.9817793692110685,1,0,0.000038267523803454304,0.9999617324761966,0.0002758870782161838,0.9997241129217839,0.00023189771733153668,0.9997681022826684
1815,0.08101177164286612,0.9189882283571339,1,0,0.000003320002566691067,0.9999966799974334,0.000007081940680233037,0.9999929180593198,0.0006605091390337576,0.9993394908609663
1816,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1817,0.24897245474704208,0.7510275452529579,1,0,0.000002980244884891458,0.9999970197551151,8.679457081608762e-7,0.9999991320542918,0.0002220347295166363,0.9997779652704833
1818,0.014936858535557,0.985063141464443,1,0,0.00004553997552468315,0.9999544600244753,0.0004420348163917095,0.9995579651836083,0.000836958896001755,0.9991630411039982
1819,0.007456336766681597,0.9925436632333184,1,0,0.0102837959840045,0.9897162040159955,0.00042004056490687914,0.9995799594350931,0.0002824183950611106,0.9997175816049388
1820,0.018220431914105037,0.981779568085895,1,0,0.000004410928781216183,0.9999955890712188,0.000012524783096389526,0.9999874752169036,0.00013884452988120868,0.9998611554701188
1821,0.018220423693723963,0.981779576306276,1,0,0.000002280144589292754,0.9999977198554107,0.000002370488654518622,0.9999976295113455,0.0002461327697945179,0.9997538672302054
1822,0.5354481309234161,0.46455186907658386,1,0,0.00041636733940191955,0.9995836326605981,0.002996779449077515,0.9970032205509225,0.00025201864531504154,0.999747981354685
1823,0.06719680343459175,0.9328031965654082,1,0,0.00039418186661415274,0.9996058181333859,0.0028370915305602493,0.9971629084694398,0.000285731312460418,0.9997142686875395
1824,0.004343020355875356,0.9956569796441247,1,0,0.000004054545074360287,0.9999959454549256,0.000011512852680439493,0.9999884871473196,0.00022327575202942722,0.9997767242479706
1825,0.08101186088325872,0.9189881391167413,1,0,0.00002081029885539355,0.9999791897011446,0.00002163479141312257,0.9999783652085869,0.00043046345918857943,0.9995695365408114
1826,0.5353993984564325,0.4646006015435675,1,0,0.000028245037868711613,0.9999717549621313,0.00003955241824130336,0.9999604475817587,0.0010893321240114436,0.9989106678759886
1827,0.0015790503174104532,0.9984209496825895,1,0,0.00004109014618520997,0.9999589098538147,0.00005754087545789621,0.999942459124542,0.0009609568119191918,0.9990390431880808
1828,0.018220421220068575,0.9817795787799314,0.999999999996896,3.1039615322470127e-12,5.312665615002701e-7,0.9999994687334385,4.2260062115336195e-7,0.9999995773993788,0.00010850087198977982,0.9998914991280102
1829,0.007456336766681597,0.9925436632333184,1,0,0.00003676738505356239,0.9999632326149465,0.000038224074406877387,0.9999617759255931,0.0004304594722114737,0.9995695405277886
1830,0.018220423508081337,0.9817795764919187,1,0,0.000003139232735773521,0.9999968607672642,0.0000012315101589620183,0.999998768489841,0.0009727167032995906,0.9990272832967004
1831,0.5851402579228965,0.4148597420771035,1,0,0.000020843731506478814,0.9999791562684935,0.00002166953589364034,0.9999783304641063,0.0005115184395035337,0.9994884815604964
1832,0.01822043502580164,0.9817795649741984,1,0,0.000004473958826153432,0.9999955260411738,0.00001711210514548821,0.9999828878948546,0.0008506995553937831,0.9991493004446063
1833,0.018220422933001277,0.9817795770669987,0.9999999999997713,2.2870594307278225e-13,0.000002719345230549262,0.9999972806547694,7.91962931156285e-7,0.9999992080370689,0.0002553221981322806,0.9997446778018677
1834,0.018220475378963992,0.981779524621036,1,0,0.000009708558173027387,0.9999902914418269,0.00007218412360383588,0.9999278158763961,0.0005046492476088156,0.9994953507523912
1835,0.0810117529410415,0.9189882470589585,1,0,0.0000028529158633786583,0.9999971470841367,8.308632008565943e-7,0.9999991691367991,0.00020920764707931026,0.9997907923529207
1836,0.08101175305149705,0.9189882469485029,1,0,0.000002883609232021609,0.9999971163907679,8.398021449883945e-7,0.9999991601978551,0.00019820189590384214,0.9998017981040962
1837,0.018220427337136268,0.9817795726628638,1,0,0.0000032222694269597547,0.999996777730573,0.000006873311816407961,0.9999931266881836,0.0007487671511342587,0.9992512328488657
1838,0.01493643910652561,0.9850635608934744,0.9999999987968824,1.2031176055415926e-9,5.416489756033225e-7,0.9999994583510244,4.308594063578618e-7,0.9999995691405936,0.000108500873790504,0.9998914991262094
1839,0.0043430237713729045,0.9956569762286271,1,0,0.000005821858663363342,0.9999941781413366,0.00002414000619913849,0.9999758599938009,0.0011106468132048013,0.9988893531867952
1840,0.004343712701703412,0.9956562872982966,1,0,0.00035796610406194,0.9996420338959381,0.0025761341093045167,0.9974238658906955,0.01792931153573934,0.9820706884642607
1841,0.018220536154752987,0.9817794638452471,1,0,0.00004640609958393801,0.999953593900416,0.00012631598154551191,0.9998736840184544,0.0016154920933581537,0.9983845079066418
1842,0.014936449997007798,0.9850635500029922,1,0,0.00000450349730611363,0.9999954965026939,0.000009102290391803874,0.9999908977096083,0.014190858351187323,0.9858091416488127
1843,0.0015790503174104532,0.9984209496825895,1,0,0.000006840169878317235,0.9999931598301217,0.000013824993935593103,0.9999861750060645,0.0001822264815366318,0.9998177735184633
1844,0.004343046813527003,0.995656953186473,1,0,0.00004206219470718349,0.9999579378052929,0.00008501006044556826,0.9999149899395544,0.00042425954519842717,0.9995757404548016
1845,0.10730037257073814,0.8926996274292619,1,0,0.0000037120561978520946,0.9999962879438021,0.0000022180022833115155,0.9999977819977167,0.0010166341469796613,0.9989833658530204
1846,0.0015790503174104532,0.9984209496825895,1,0,0.0004561907028497564,0.9995438092971503,0.0000026126030416447963,0.9999973873969583,0.0002461088329525559,0.9997538911670475
1847,0.0043431341070792875,0.9956568658929207,1,0,0.00004623239149670169,0.9999537676085033,0.00044874629081540304,0.9995512537091846,0.0008834007257099635,0.9991165992742901
1848,0.014936488694763354,0.9850635113052366,1,0,0.000008972792587093679,0.999991027207413,0.000049527538092267184,0.9999504724619077,0.00010849995633292039,0.9998915000436671
1849,0.018220511633843972,0.981779488366156,1,0,0.00004504216731454126,0.9999549578326855,0.00009103259275427594,0.9999089674072458,0.0002553165093245857,0.9997446834906755
1850,0.014936445808918427,0.9850635541910816,1,0,0.000004870586959352761,0.9999951294130407,0.000003874358320536708,0.9999961256416795,0.00020141546336144308,0.9997985845366385
1851,0.004343716199830676,0.9956562838001694,1,0,0.00035972599948433555,0.9996402740005157,0.002589123685268631,0.9974108763147314,0.0004301042988458026,0.9995698957011542
1852,0.014936480626844882,0.9850635193731552,1,0,0.000024091787076643105,0.9999759082129234,0.000025046317250020542,0.99997495368275,0.00026770548891973713,0.9997322945110803
1853,0.5851399312122261,0.41486006878777393,1,0,0.0000027225821271069392,0.9999972774178729,0.0000038127008367290027,0.9999961872991633,0.0008835938311998872,0.9991164061688002
1854,0.535408322472716,0.46459167752728403,1,0,0.00007696442311922578,0.9999230355768808,0.000603255892041426,0.9993967441079585,0.0018821485839448607,0.9981178514160551
1855,0.014940162363389043,0.985059837636611,1,0,0.0004045997012390934,0.9995954002987609,0.0039168649369032225,0.9960831350630968,0.0016355764944618008,0.9983644235055382
1856,0.2507682709600785,0.7492317290399215,1,0,0.1530927355976697,0.8469072644023303,0.02540374392935582,0.9745962560706442,0.00048197835571771135,0.9995180216442823
1857,0.01822063305018674,0.9817793669498133,1,0,0.00003867938866878278,0.9999613206113313,0.00027885475113965995,0.9997211452488604,0.00021969817498651884,0.9997803018250134
1858,0.5354010112764043,0.46459898872359573,1,0,0.00004648856005697956,0.999953511439943,0.00013198776202628015,0.9998680122379737,0.00017365230767016883,0.9998263476923298
1859,0.014936448311033666,0.9850635516889663,1,0,0.000005622760624008544,0.999994377239376,0.000006024963147175009,0.9999939750368528,0.000767459786921788,0.9992325402130782
1860,0.01822044891803513,0.9817795510819649,1,0,0.000020761478319205346,0.9999792385216808,0.000021584036671734096,0.9999784159633283,0.00043046347138684873,0.9995695365286131
1861,0.5354015134417414,0.46459848655825864,1,0,0.0000572062242159486,0.9999427937757841,0.00015573178111568208,0.9998442682188843,0.000797071386721622,0.9992029286132784
1862,0.014936545012974771,0.9850634549870252,1,0,0.000040991221076121454,0.9999590087789239,0.00008284561911264415,0.9999171543808874,0.00042425983028897903,0.9995757401697111
1863,0.01822473303410308,0.9817752669658969,1,0,0.006194715691301603,0.9938052843086984,0.00025087150534475205,0.9997491284946552,0.00046957338738534167,0.9995304266126147
1864,0.02029873828111272,0.9797012617188873,1,0,4.125461880852987e-7,0.9999995874538119,2.4652987855173763e-7,0.9999997534701215,0.000547859083285455,0.9994521409167145
1865,0.0202990920362611,0.9797009079637389,1,0,0.000039570220142446294,0.9999604297798576,0.0002852733935677036,0.9997147266064323,0.0002461153896677126,0.9997538846103323
1866,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1867,0.014936438539404979,0.985063561460595,0.9999999998045661,1.9543389129239586e-10,2.4295071557927216e-7,0.9999997570492845,7.075499713166857e-8,0.9999999292450029,0.00032826332381563134,0.9996717366761844
1868,0.018220459065569697,0.9817795409344303,1,0,0.000023960791817992468,0.999976039208182,0.00003355011695054388,0.9999664498830495,0.0016391341520635852,0.9983608658479364
1869,0.018225509565499235,0.9817744904345007,1,0,0.0004844277672401991,0.9995155722327598,0.007123251215589439,0.9928767487844106,0.0014485033852188025,0.9985514966147812
1870,0.018220422680493512,0.9817795773195065,1,0,0.0000024273219495515603,0.9999975726780505,7.069159313993686e-7,0.9999992930840687,0.000424270466291549,0.9995757295337084
1871,0.020298738052618944,0.979701261947381,1,0,3.2298661219079634e-7,0.9999996770133878,1.2670887326615203e-7,0.9999998732911267,0.0008308478852025161,0.9991691521147975
1872,0.018220643064740007,0.98177935693526,1,0,0.00006461447937693142,0.9999353855206231,0.0002678897906980348,0.999732110209302,0.0007270200978167084,0.9992729799021833
1873,0.08101177085578944,0.9189882291442105,1,0,0.000003229846821872644,0.9999967701531781,0.000006889474721888084,0.9999931105252781,0.000748767141283808,0.9992512328587162
1874,0.0015790503174104532,0.9984209496825895,1,0,4.787973270358133e-7,0.999999521202673,1.8781508492090876e-7,0.9999998121849151,0.0014855568955070826,0.9985144431044929
1875,0.0015790503174104532,0.9984209496825895,1,0,0.000035888104066348433,0.9999641118959337,0.00003730735963404476,0.999962692640366,0.010039760571279439,0.9899602394287206
1876,0.10730037257073814,0.8926996274292619,1,0,0.000005503806606466718,0.9999944961933935,0.000014984639126992943,0.999985015360873,0.0007329171736351217,0.9992670828263649
1877,0.014936717317089097,0.9850632826829109,1,0,0.00003943554309255213,0.9999605644569074,0.00028430306950309893,0.9997156969304969,0.00021969786412535106,0.9997803021358747
1878,0.5353985635257,0.46460143647429997,1,0,0.000005849466941629092,0.9999941505330584,0.000004653019682763578,0.9999953469803172,0.00011180434653698786,0.999888195653463
1879,0.014939870053357727,0.9850601299466423,1,0,0.003958141335961892,0.9960418586640382,0.0000227927921296997,0.9999772072078703,0.0005109560569394381,0.9994890439430606
1880,0.007456336766681597,0.9925436632333184,1,0,0.000010702356789543028,0.9999892976432104,0.00005973507076773965,0.9999402649292323,0.0025440132475601455,0.9974559867524398
1881,0.004353837378280061,0.9956461626217199,1,0,0.0011410654491718724,0.9988589345508281,0.04445640430100861,0.9555435956989914,0.0003930356102969457,0.9996069643897031
1882,0.2490081086744312,0.7509918913255688,1,0,0.0004245054004209588,0.9995754945995791,0.0030553620492770393,0.996944637950723,0.00023875428103647072,0.9997612457189635
1883,0.004343095483342805,0.9956569045166572,1,0,0.00004046629494788565,0.9999595337050521,0.00029172979562273963,0.9997082702043772,0.00021969744038379788,0.9997803025596163
1884,0.020304245936773956,0.9796957540632261,1,0,0.00047270062774082275,0.9995272993722591,0.004576581737361575,0.9954234182626385,0.00101740578601897,0.9989825942139811
1885,0.001579050317410452,0.9984209496825895,0.9999999999999816,1.84297022087776e-14,0.000009107868925064103,0.999990892131075,0.00005027303729477492,0.9999497269627052,0.00011515310615444058,0.9998848468938456
1886,0.014937103559594638,0.9850628964404053,1,0,0.00009157005761136714,0.9999084299423886,0.0006802928726158241,0.9993197071273842,0.0009116165380244929,0.9990883834619755
1887,0.0015790503174104532,0.9984209496825895,1,0,0.00005602746560007876,0.9999439725343999,0.0008274228354994092,0.9991725771645006,0.000748361626029717,0.9992516383739702
1888,0.0015790503174104532,0.9984209496825895,1,0,0.00000238951668929013,0.9999976104833107,0.0000024841942711101185,0.9999975158057289,0.00024613275783326346,0.9997538672421667
1889,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1890,0.535398466068737,0.464601533931263,1,0,0.0000029543531329138637,0.9999970456468671,8.604051559713952e-7,0.999999139594844,0.00022203473085076592,0.9997779652691492
1891,0.02030234666230294,0.9796976533376971,1,0,0.00040356687594189135,0.9995964331240581,0.0029046404021847425,0.9970953595978153,0.00028572576586998415,0.9997142742341301
1892,0.0015790503174104532,0.9984209496825895,1,0,0.00002524608795199686,0.999974753912048,0.000026243448487847808,0.9999737565515121,0.01553086729186856,0.9844691327081314
1893,0.0015790503174104532,0.9984209496825895,1,0,0.00008095753559524545,0.9999190424644048,0.00022038764503368226,0.9997796123549663,0.0007970447032953457,0.9992029552967047
1894,0.01493644395258378,0.9850635560474162,1,0,0.0000027468082814208093,0.9999972531917186,0.000003846655879338532,0.9999961533441206,0.0008371404449079263,0.9991628595550921
1895,0.020298759294591358,0.9797012407054086,1,0,0.000005349978021347541,0.9999946500219786,0.000014565616619262539,0.9999854343833807,0.0008308424834690004,0.999169157516531
1896,0.004343786727972005,0.995656213272028,1,0,0.00039600685232355886,0.9996039931476765,0.002850226156081812,0.9971497738439182,0.0003075959017932423,0.9996924040982068
1897,0.0015790503174104532,0.9984209496825895,1,0,0.00000675393372303352,0.9999932460662769,0.000028008266580833268,0.9999719917334192,0.0005814274996998552,0.9994185725003002
1898,0.007456336766681603,0.9925436632333184,1,0,0.00003901525409189028,0.9999609847459081,0.0002812746852855191,0.9997187253147145,0.0002628995759971773,0.9997371004240029
1899,0.018229369547286215,0.9817706304527137,1,0,0.0006552304962483572,0.9993447695037516,0.012723735656877776,0.9872762643431222,0.0002874848470936888,0.9997125151529063
1900,0.014937723210691404,0.9850622767893086,1,0,0.00007230722039728377,0.9999276927796027,0.001418424717512726,0.9985815752824873,0.0001596128172989693,0.9998403871827011
1901,0.014947596751537806,0.9850524032484622,1,0,0.012651026468554418,0.9873489735314456,0.00029314714070592267,0.9997068528592941,0.0006724322545247706,0.9993275677454753
1902,0.020298743794449584,0.9797012562055504,1,0,0.0000023795852985378306,0.9999976204147014,0.000003331881437895156,0.9999966681185621,0.0017906757573131547,0.9982093242426868
1903,0.25490740598645373,0.7450925940135462,1,0,0.000010221834764504881,0.9999897781652355,0.00007600008733256866,0.9999239999126674,0.0004687912464380366,0.9995312087535619
1904,0.10730037257073814,0.8926996274292619,1,0,0.0005869585080142044,0.9994130414919858,0.008633810247074302,0.9913661897529257,0.0007577735934027587,0.9992422264065972
1905,0.004343028626680367,0.9956569713733197,1,0,0.000024721257676970675,0.9999752787423231,0.000025700727357152608,0.9999742992726428,0.000267705401301162,0.9997322945986988
1906,0.014936438576936587,0.9850635614230634,0.9999999999990061,9.938716516444401e-13,2.7651187079514433e-7,0.9999997234881292,8.052908293272805e-8,0.999999919470917,0.00020413936137496166,0.999795860638625
1907,0.018220422975938476,0.9817795770240615,1,0,0.0000027690015896241543,0.9999972309984104,8.064245357023059e-7,0.9999991935754643,0.0002371764817476981,0.9997628235182523
1908,0.5851845838427963,0.41481541615720374,1,0,0.0004611748170567608,0.9995388251829432,0.004464964872334915,0.9955350351276651,0.0010174658487914672,0.9989825341512085
1909,0.018220420812659396,0.9817795791873406,0.9999999999990057,9.943157408542902e-13,2.6718797499887653e-7,0.999999732812025,7.781366500858238e-8,0.999999922186335,0.0002180609836819936,0.999781939016318
1910,0.004343017843701874,0.9956569821562982,0.9999999999999993,6.661338147750939e-16,0.000002441584586709928,0.9999975584154133,0.0000025383256760558833,0.9999974616743239,0.0002197138388353102,0.9997802861611647
1911,0.004343017534318032,0.995656982465682,1,0,0.0000028449302488452865,0.9999971550697512,8.285375206246552e-7,0.9999991714624794,0.0002553221911658781,0.9997446778088341
1912,0.007456336766681603,0.9925436632333184,1,0,0.000002311845119915012,0.9999976881548801,0.0000024034445739709453,0.9999975965554261,0.0002830319790186922,0.9997169680209813
1913,0.08101175408090174,0.9189882459190982,1,0,0.00000200807344212506,0.9999979919265579,0.000002087635290710151,0.9999979123647093,0.000395780103982264,0.9996042198960178
1914,0.004343017563623796,0.9956569824363762,1,0,0.000002940506779332125,0.9999970594932207,8.563726304860047e-7,0.9999991436273695,0.00022203473156422976,0.9997779652684358
1915,0.0015790503174104532,0.9984209496825895,1,0,0.03429742158742968,0.9657025784125703,0.0022062108225972153,0.9977937891774028,0.0004050140742023766,0.9995949859257977
1916,0.0015790503174104532,0.9984209496825895,1,0,0.000025346215174402097,0.9999746537848256,0.000026350451032559994,0.9999736495489674,0.00023897135689860525,0.9997610286431013
1917,0.0043430177790035685,0.9956569822209964,0.9999999999999993,6.661338147750939e-16,0.0000023079076611282515,0.9999976920923389,0.000002399351107156912,0.9999976006488929,0.0002830319794877153,0.9997169680205122
1918,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1919,0.02029878512194818,0.9797012148780518,1,0,0.00002136746457006409,0.99997863253543,0.000022214018244705234,0.9999777859817552,0.0005115182848620093,0.999488481715138
1920,0.5851398750117118,0.41486012498828817,0.9999999999990485,9.514611321037592e-13,2.6802057721211824e-7,0.9999997319794228,7.80561455103633e-8,0.9999999219438545,0.0002347445621620459,0.999765255437838
1921,0.01822050327056129,0.9817794967294388,1,0,0.00004090480454975898,0.9999590951954502,0.00008267097099364506,0.9999173290290063,0.0003570268381855208,0.9996429731618145
1922,0.020298738622230108,0.9797012613777699,0.9999999999971645,2.83550960489265e-12,5.411967446142063e-7,0.9999994588032554,4.3049967512496757e-7,0.9999995695003249,0.00012300793392632943,0.9998769920660737
1923,0.01822622181167509,0.9817737781883249,1,0,0.00055212896051319,0.9994478710394868,0.008120692533340997,0.991879307466659,0.0008097497065584375,0.9991902502934416
1924,0.01822042122693677,0.9817795787730632,0.9999999999968485,3.1514790777009694e-12,5.369817990832958e-7,0.9999994630182009,4.271468585679942e-7,0.9999995728531414,0.00010279244190628499,0.9998972075580937
1925,0.10730037257073814,0.8926996274292619,1,0,0.004817924303997284,0.9951820756960027,0.00002776170585762134,0.9999722382941424,0.00023867506999526478,0.9997613249300047
1926,0.0015790503174104532,0.9984209496825895,0.999999999376507,6.234930349791057e-10,0.000001321665250893576,0.9999986783347491,3.849118517552635e-7,0.9999996150881483,0.0010654312057508805,0.9989345687942491
1927,0.2489724210735561,0.7510275789264439,1,0,3.562154523107012e-7,0.9999996437845476,2.1283787515361674e-7,0.9999997871621249,0.0011106645637042965,0.9988893354362957
1928,0.01822042331595154,0.9817795766840485,1,0,0.000002003362430044896,0.9999979966375699,0.0000020827376249472646,0.9999979172623751,0.00039578010492354217,0.9996042198950764
1929,0.01822256610903734,0.9817774338909626,1,0,0.00039125901442713286,0.9996087409855728,0.0028160553943179273,0.997183944605682,0.0002674878333117674,0.9997325121666882
1930,0.0015790503174104532,0.9984209496825895,1,0,0.009398903481693997,0.990601096518306,0.00011144964777302596,0.999888550352227,0.0008111256388925186,0.9991888743611075
1931,0.06718496018003718,0.9328150398199628,1,0,0.0000023318317068824926,0.9999976681682932,0.000002424223707701691,0.9999975757762923,0.0002461327641418628,0.9997538672358581
1932,0.014936496538707544,0.9850635034612925,1,0,0.000028161707268496912,0.9999718382927315,0.000039436546717787144,0.9999605634532822,0.0009609696838573995,0.9990390303161426
1933,0.018220429368155176,0.9817795706318448,0.9999999999999993,6.661338147750939e-16,0.000004346300315930004,0.999995653699684,0.000008784574099370276,0.9999912154259006,0.00023474416901134434,0.9997652558309886
1934,0.5851399539245229,0.4148600460754771,1,0,0.0000028845543453630554,0.9999971154456546,0.000006152021230032901,0.99999384797877,0.0013388836165119963,0.998661116383488
1935,0.004343016797612108,0.9956569832023879,1,0,3.5759502758626426e-7,0.9999996424049724,2.136715161939698e-7,0.9999997863284839,0.0009347579932052503,0.9990652420067947
1936,0.001579050317410452,0.9984209496825895,1,0,0.000003788304271089199,0.9999962116957289,0.00000530496356668895,0.9999946950364333,0.0010781984754986464,0.9989218015245014
1937,0.004360398790090329,0.9956396012099097,1,0,0.07033610252182997,0.92966389747817,0.0029840768914994723,0.9970159231085005,0.00030248664928754184,0.9996975133507124
1938,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1939,0.10730037257073811,0.8926996274292619,0.9999996612142084,3.387857916425929e-7,2.909106407459311e-7,0.9999997090893592,8.472246742450816e-8,0.9999999152775326,0.00018222803052757135,0.9998177719694724
1940,0.06718500780417745,0.9328149921958225,0.9999999999999978,2.220446049250313e-15,0.000004617070638031698,0.999995382929362,0.000013110106403863803,0.9999868898935962,0.00012394004768285976,0.9998760599523171
1941,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1942,0.014936438652289677,0.9850635613477103,1,0,3.1922492355604657e-7,0.9999996807750764,1.252341723490711e-7,0.9999998747658276,0.0007778346745266986,0.9992221653254733
1943,0.018220594957141005,0.981779405042859,1,0,0.00005402006739918383,0.9999459799326008,0.0002065840302879032,0.999793415969712,0.0005136922749719714,0.999486307725028
1944,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1945,0.08101187891598169,0.9189881210840183,1,0,0.000023984922674864117,0.9999760150773251,0.000024935221694364836,0.9999750647783057,0.00025224060374901366,0.9997477593962509
1946,0.36343792633015026,0.6365620736698497,0.9999999999999996,4.440892098500626e-16,0.000003434873962790802,0.9999965651260372,0.0000035709707003932658,0.9999964290292996,0.00023191372270226835,0.9997680862772977
1947,0.014937605310218833,0.9850623946897812,1,0,0.00006565346777671935,0.9999343465322232,0.0012882923614893438,0.9987117076385107,0.00022320083336176396,0.9997767991666382
1948,0.014936442452438173,0.9850635575475618,1,0,0.0000023794131297881783,0.9999976205868703,0.0000024736908643598963,0.9999975263091356,0.00021971384511538245,0.9997802861548846
1949,0.004343017659039357,0.9956569823409607,1,0,0.000002060043033537122,0.9999979399569665,0.0000021416627976580775,0.9999978583372023,0.00047030735405962986,0.9995296926459404
1950,0.014938621300641752,0.9850613786993583,1,0,0.00016099483072490003,0.9998390051692752,0.0023717924586386593,0.9976282075413614,0.0017139465859364593,0.9982860534140635
1951,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1952,0.0015790503174104532,0.9984209496825895,1,0,0.0001618258935030765,0.9998381741064969,0.0011653735079283718,0.9988346264920717,0.000636482473299159,0.9993635175267008
1953,0.020298749419669637,0.9797012505803304,1,0,0.000003468215806839502,0.9999965317841931,0.000007398092672278575,0.9999926019073277,0.0006605089662229238,0.9993394910337771
1954,0.0015790503174104532,0.9984209496825895,1,0,0.000002587997118841844,0.9999974120028812,7.537099402555539e-7,0.9999992462900598,0.00035703582098862454,0.9996429641790113
1955,0.004343018016088039,0.995656981983912,1,0,0.000002377502779413077,0.9999976224972206,0.0000033289655155740717,0.9999966710344844,0.001790675761056581,0.9982093242389434
1956,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1957,0.5353984667718179,0.4646015332281821,1,0,0.000002991688659366205,0.9999970083113406,8.712785216517657e-7,0.9999991287214783,0.00020920764018656282,0.9997907923598134
1958,0.06718494583148912,0.9328150541685108,1,0,4.699399740865872e-7,0.999999530060026,3.7808700090294156e-7,0.9999996219129991,0.001975982477522321,0.9980240175224777
1959,0.01822129400509283,0.9817787059949071,1,0,0.00006329001095089422,0.9999367099890492,0.0012420529291356688,0.9987579470708643,0.0002652429935405509,0.9997347570064594
1960,0.014936450477176632,0.9850635495228234,1,0,0.0000046878809022763886,0.9999953121190978,0.000009474954172387184,0.9999905250458276,0.00018222665934135984,0.9998177733406587
1961,0.01822060297148818,0.9817793970285118,1,0,0.000033201158823799635,0.9999667988411762,0.00023937930900959446,0.9997606206909904,0.0003957535175974402,0.9996042464824025
1962,0.06719534402338737,0.9328046559766127,1,0,0.0003456623038446068,0.9996543376961554,0.002487924372254938,0.997512075627745,0.000511110812719919,0.9994888891872801
1963,0.01822042364754855,0.9817795763524515,1,0,0.000002246313290419234,0.9999977536867096,0.000002335316615002864,0.999997664683385,0.00026291745830780825,0.9997370825416922
1964,0.0015790503174104532,0.9984209496825895,0.9999989977310364,0.0000010022689636013382,5.5675982066061e-7,0.9999994432401793,4.428794649282759e-7,0.9999995571205351,0.00010850262306432261,0.9998914973769357
1965,0.08101188038186816,0.9189881196181319,1,0,0.000024242989331285016,0.9999757570106688,0.00002520351535818863,0.9999747964846418,0.000238971498044366,0.9997610285019556
1966,0.06718518759721682,0.9328148124027832,1,0,0.000027885429613983214,0.999972114570386,0.00003880903142250816,0.9999611909685775,0.039211513659720344,0.9607884863402797
1967,0.01494314402463986,0.9850568559753602,1,0,0.007476407921635204,0.9925235920783648,0.0003036557831154593,0.9996963442168846,0.00021933505781426813,0.9997806649421858
1968,0.020298790844881297,0.9797012091551187,1,0,0.00002393862018914173,0.9999760613798109,0.00002488707468034129,0.9999751129253197,0.00030783798031972946,0.9996921620196803
1969,0.01823042979127321,0.9817695702087268,1,0,0.0007330495351527462,0.9992669504648473,0.014231693387709361,0.9857683066122906,0.0001730205374216032,0.9998269794625784
1970,0.014936450347236556,0.9850635496527634,1,0,0.000004637984232274829,0.9999953620157678,0.000009374106395596169,0.9999906258936044,0.00019234551824845334,0.9998076544817516
1971,0.014936452931772301,0.9850635470682277,1,0,0.0000044304098423132335,0.9999955695901577,0.000012580097063763502,0.9999874199029363,0.0001483139333258619,0.9998516860666742
1972,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1973,0.014940281230350079,0.9850597187696499,1,0,0.00443232586168529,0.9955676741383147,0.000025532979444161066,0.9999744670205558,0.0003075127908513375,0.9996924872091487
1974,0.001579050317410452,0.9984209496825895,1,0,0.00009755754208540638,0.9999024424579146,0.0005681058799101294,0.9994318941200899,0.0004299929278755372,0.9995700070721245
1975,0.08101203910550653,0.9189879608944935,1,0,0.000033975457362069596,0.9999660245426379,0.00007246822391510121,0.9999275317760848,0.0007623609970990774,0.999237639002901
1976,0.535398425206152,0.464601574793848,0.9999999999969975,3.0024871477962733e-12,5.644261451787124e-7,0.9999994355738548,4.489777122937582e-7,0.9999995510222877,0.00010279244114571219,0.9998972075588543
1977,0.018222306435146742,0.9817776935648532,1,0,0.00034388648072022134,0.9996561135192797,0.0024751480429211037,0.9975248519570789,0.0004301203276192054,0.9995698796723808
1978,0.10730037257073814,0.8926996274292619,1,0,0.000003857534322717925,0.9999961424656773,0.000005401976522944188,0.999994598023477,0.0010016295492372913,0.9989983704507627
1979,0.24898680891086386,0.7510131910891361,1,0,0.00006728437871312396,0.9999327156212868,0.0013356095398275414,0.9986643904601724,0.0025105046369467672,0.9974894953630532
1980,0.004343018678175666,0.9956569813218243,1,0,0.000004707783480946224,0.9999952922165191,0.000003786413901158319,0.9999962135860988,0.0027665890880506326,0.9972334109119494
1981,0.014936445647843122,0.9850635543521569,1,0,0.000004742613568999634,0.999995257386431,0.000003814980731508752,0.9999961850192685,0.002406684877282146,0.9975933151227179
1982,0.01822081832006759,0.9817791816799324,1,0,0.00009121265274019206,0.9999087873472599,0.0005032275928759521,0.9994967724071241,0.0001180005239234652,0.9998819994760766
1983,0.01493916474254048,0.9850608352574595,1,0,0.0003859546774904356,0.9996140453225095,0.0027778788754574983,0.9972221211245424,0.0003076021349008913,0.9996923978650991
1984,0.018220427263955542,0.9817795727360444,0.9999999999999987,1.3322676295501878e-15,0.000007728061483348697,0.9999922719385167,0.0000022506716407132356,0.9999977493283593,0.0007009406835612205,0.9992990593164388
1985,0.004343020872234782,0.9956569791277652,1,0,0.000004766714952599868,0.9999952332850474,0.00001297684671862588,0.9999870231532814,0.0012503414697784955,0.9987496585302215
1986,0.24897293181982855,0.7510270681801714,1,0,0.000024683568774434127,0.9999753164312256,0.000025661541832868988,0.9999743384581671,0.00028596085316811627,0.9997140391468319
1987,0.014936449529651721,0.9850635504703483,1,0,0.000006304960605794531,0.9999936950393942,0.000006756229850582445,0.9999932437701494,0.0005098885513508886,0.9994901114486491
1988,0.08102069287866973,0.9189793071213302,1,0,0.0003921762520883625,0.9996078237479117,0.0028226569465261858,0.9971773430534738,0.0002674873155950078,0.999732512684405
1989,0.08101181324621126,0.9189881867537888,1,0,0.000007925256066426797,0.9999920747439336,0.000017413889018056716,0.9999825861109819,0.0021836041364049364,0.997816395863595
1990,0.10730037257073814,0.8926996274292619,1,0,9.049465093786443e-7,0.9999990950534906,0.0000019523466386795744,0.9999980476533613,0.04763140341525602,0.9523685965847439
1991,0.10730037257073814,0.8926996274292619,1,0,3.2090109615155137e-7,0.9999996790989039,1.2524627332110687e-7,0.9999998747537266,0.03407867231790892,0.965921327682091
1992,0.007456336766681597,0.9925436632333184,0.9999999999999969,3.1086244689504383e-15,4.1288836186882686e-7,0.9999995871116382,2.46734355313378e-7,0.9999997532656447,0.0005478590831625005,0.9994521409168375
1993,0.018220423269194257,0.9817795767308057,1,0,0.0000019691052096570698,0.9999980308947903,0.000002047122003111367,0.9999979528779969,0.00047030737551412966,0.9995296926244859
1994,0.004343812507718949,0.995656187492281,1,0,0.0004092670951301067,0.9995907329048699,0.0029456702612467396,0.9970543297387533,0.0002674776688568648,0.9997325223311432
1995,0.0015790503174104532,0.9984209496825895,1,0,0.00002816062367669535,0.9999718393763233,0.0000394342113127367,0.9999605657886873,0.0010893322172353004,0.9989106677827647
1996,0.01822259313066625,0.9817774068693338,1,0,0.0003961881476054402,0.9996038118523946,0.002851532155117859,0.9971484678448821,0.00025202954971218443,0.9997479704502878
1997,0.014936530208126297,0.9850634697918736,1,0,0.000034044881170153454,0.9999659551188298,0.0000726153329794444,0.9999273846670206,0.0008143207972944208,0.9991856792027056
1998,0.06718512601796994,0.9328148739820301,1,0,0.000007657319810038125,0.99999234268019,0.00004226720322122069,0.9999577327967788,0.014319097793563721,0.9856809022064362
1999,0.018224830848316713,0.9817751691516833,1,0,0.006513513761459901,0.9934864862385401,0.00007716173648195237,0.999922838263518,0.000716357291952111,0.9992836427080479
2000,0.5851426239088139,0.4148573760911861,1,0,0.00005890322812106378,0.9999410967718789,0.00024418374174535034,0.9997558162582546,0.001207721436480731,0.9987922785635193

==> chapters/tables/JoinedResultProbsEPSamplesJTBPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
2001,0.8750000029278985,inf,inf,0.9999995020114376,inf,0.9999996038692006,inf,0.9999111243366791,inf,0.9999999337630326
2002,0.08433738131749331,inf,inf,0.9999995129872801,inf,0.9999996126000623,inf,0.999911124507708,inf,0.9999863726927495
2003,0.019021739406949446,inf,inf,0.999999748706812,inf,0.9999999268149505,inf,0.9998424424864942,inf,0.9999998055455076
2004,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2005,0.5957446873505977,inf,inf,0.9999995171742241,inf,0.9999996159306156,inf,0.9998999261914079,inf,0.9999999062414863
2006,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2007,0.08433735100289734,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2008,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2009,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2010,0.45714285714285724,inf,inf,0.999999823719559,inf,0.9999999486611918,inf,0.9998806658527917,inf,0.9999270492433002
2011,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2012,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2013,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2014,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2015,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2016,0.0843373506649754,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2017,0.5957453547212411,inf,inf,0.999999820718383,inf,0.9999999477871481,inf,0.9998806655912715,inf,0.9999006317128895
2018,0.08433735102131419,inf,inf,0.9999997954378067,inf,0.999999940424592,inf,0.9998602279952029,inf,0.9999995264557056
2019,0.08433735066383387,inf,inf,0.9999998238700892,inf,0.9999999487050312,inf,0.9921846151411216,inf,0.9999996521517207
2020,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2021,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2022,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2023,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2024,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2025,0.5957446844198826,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2026,0.08433735100289734,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2027,0.019021739469687382,inf,inf,0.9999996575436011,inf,0.9999999002651496,inf,0.999495597831274,inf,0.9999998055190072
2028,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2029,0.08433735126083573,inf,inf,0.9999995929636879,inf,0.999999676218227,inf,0.9998466128662546,inf,0.9999998843117462
2030,0.08433735066497537,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2031,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2032,0.084337351080573,inf,inf,0.9999996659828616,inf,0.9999997343021788,inf,0.9999242055685732,inf,0.9999998351055952
2033,0.01902173951277918,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2034,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2035,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2036,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2037,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2038,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2039,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2040,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2041,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2042,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2043,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2044,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2045,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2046,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2047,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2048,0.01902173951832806,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2049,0.4571428571428571,inf,inf,0.999999658995791,inf,0.9999997287442322,inf,0.9999326870639627,inf,0.9999998846929826
2050,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2051,0.0843373510213142,inf,inf,0.9999997954378067,inf,0.999999940424592,inf,0.9998602279952029,inf,0.9999995264557056
2052,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2053,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2054,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2055,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2056,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2057,0.595744686099623,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2058,0.5957446894756306,inf,inf,0.9999993266273093,inf,0.999999464357854,inf,0.999715431828159,inf,0.9999999342735687
2059,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2060,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2061,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2062,0.010958904109589034,inf,inf,0.9999998237212258,inf,0.9999999486616772,inf,0.9998806665720693,inf,0.9999996532094897
2063,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2064,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2065,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2066,0.05,inf,inf,0.9999998237212256,inf,0.9999999486616772,inf,0.9998806665720694,inf,0.9999996532094897
2067,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2068,0.08433735066497539,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2069,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2070,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2071,0.5957446860919223,inf,inf,0.9999996618281279,inf,0.9999997309972475,inf,0.9950220918938812,inf,0.9999998325581285
2072,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2073,0.5957446860996232,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2074,0.45714285714285713,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2075,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2076,0.875000002299719,inf,inf,0.9999997908277821,inf,0.9999999390819972,inf,0.999860227995316,inf,0.9999995157838886
2077,0.019021739512779186,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2078,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2079,0.45714285714285724,inf,inf,0.999999658995791,inf,0.9999997287442322,inf,0.9999326870639627,inf,0.9999998846929826
2080,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2081,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2082,0.010958904109589034,inf,inf,0.9999998237212258,inf,0.9999999486616772,inf,0.9998806665720693,inf,0.9999996532094897
2083,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2084,0.01902173943667534,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2085,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2086,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2087,0.010958904109589043,inf,inf,0.999999658995791,inf,0.9999997287442322,inf,0.9999326870639627,inf,0.9999998846929826
2088,0.8750000022736347,inf,inf,0.999999650470691,inf,0.999999721962842,inf,0.9999326870643812,inf,0.999999881810307
2089,0.08433735044752046,inf,inf,0.9999999000517353,inf,0.9999999708916952,inf,0.999728090926429,inf,0.9999996520574645
2090,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2091,0.5957446868089853,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2092,0.01902173943667532,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2093,0.08433735108057297,inf,inf,0.9999996659828616,inf,0.9999997343021788,inf,0.9999242055685732,inf,0.9999998351055952
2094,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2095,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2096,0.5957446868089851,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2097,0.45714285714285724,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2098,0.8750000023836487,inf,inf,0.9999996584554367,inf,0.9999997283144009,inf,0.9999242055689641,inf,0.9999998313895254
2099,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2100,0.595744686099623,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2101,0.08433745149233954,inf,inf,0.9999996581720565,inf,0.9999997280889829,inf,0.9999326868088647,inf,0.9999542304828518
2102,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2103,0.5957446859148183,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2104,0.8750000022736347,inf,inf,0.999999650470691,inf,0.999999721962842,inf,0.9999326870643812,inf,0.999999881810307
2105,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2106,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2107,0.4571428571428572,inf,inf,0.9999998277487452,inf,0.9999999498346266,inf,0.9998656313197346,inf,0.9999995052626491
2108,0.019021739537096967,inf,inf,0.9999996666046925,inf,0.9999997347968212,inf,0.9999242055685408,inf,0.9999998354125749
2109,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2110,0.08433735100289741,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2111,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2112,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2113,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2114,0.5957446847999779,inf,inf,0.9999998213027296,inf,0.9999999479573294,inf,0.9921846151487379,inf,0.999999647081307
2115,0.4571428571428572,inf,inf,0.999999658995791,inf,0.9999997287442322,inf,0.9999326870639627,inf,0.9999998846929826
2116,0.019021778144780965,inf,inf,0.9999998236237523,inf,0.9999999486332896,inf,0.9998806658524051,inf,0.999927009599041
2117,0.5957478195575561,inf,inf,0.9999998207097245,inf,0.9999999477846264,inf,0.9998806619821086,inf,0.9995363224401007
2118,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2119,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2120,0.03343023264171761,inf,inf,0.9999997955712886,inf,0.9999999404634663,inf,0.9998806665738295,inf,0.9999996462199136
2121,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2122,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2123,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2124,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2125,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2126,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2127,0.4571428571428573,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2128,0.01902173951277917,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2129,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2130,0.5957446848467643,inf,inf,0.9999996958381928,inf,0.9999999114178261,inf,0.9996410124196282,inf,0.9999998021711182
2131,0.01902173959205887,inf,inf,0.9999996050179861,inf,0.9999996858069586,inf,0.999921157486968,inf,0.9999998428415909
2132,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2133,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2134,0.010958904109589043,inf,inf,0.999999658995791,inf,0.9999997287442322,inf,0.9999326870639627,inf,0.9999998846929826
2135,0.5957446851044343,inf,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611,inf,0.9999996469856648
2136,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2137,0.5957446858573835,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2138,0.08433735102085863,inf,inf,0.9999997959296967,inf,0.9999999405678468,inf,0.9941038156872612,inf,0.9999995260275145
2139,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2140,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2141,0.08433735100289737,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2142,0.019021739522778157,inf,inf,0.9999997958186349,inf,0.9999999405355019,inf,0.9998602279951935,inf,0.9999995273372906
2143,0.5957446872980076,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2144,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2145,0.3043478295616415,inf,inf,0.9999998221883671,inf,0.9999999482152571,inf,0.9998806665721391,inf,0.9999996501939208
2146,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2147,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2148,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2149,0.01902173952277815,inf,inf,0.9999997958186349,inf,0.9999999405355019,inf,0.9998602279951935,inf,0.9999995273372906
2150,0.36555360937024545,inf,inf,0.9999996027011699,inf,0.9999996839640203,inf,0.9999326870667259,inf,0.9999998656575312
2151,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2152,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2153,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2154,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2155,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2156,0.5957446852296056,inf,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444,inf,0.9999998023161298
2157,0.019021739517750554,inf,inf,0.9999996594373546,inf,0.999999729095479,inf,0.9955766996687346,inf,0.9999998845885898
2158,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2159,0.5957446867994644,inf,inf,0.9999995993681007,inf,0.9999996813126917,inf,0.9948229254449624,inf,0.9999998401254404
2160,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2161,0.5957446852296056,inf,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444,inf,0.9999998023161298
2162,0.05000000000000001,inf,inf,0.9999998237212256,inf,0.9999999486616772,inf,0.9998806665720694,inf,0.9999996532094897
2163,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2164,0.08433735097993314,inf,inf,0.999999827333682,inf,0.9999999497137462,inf,0.9998656313197376,inf,0.9999995040705113
2165,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2166,0.595744684803538,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2167,0.5957446851044343,inf,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611,inf,0.9999996469856648
2168,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2169,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2170,0.5957446868089851,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2171,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2172,0.4571428571428574,inf,inf,0.9999998277362041,inf,0.9999999498309743,inf,0.9998656160036881,inf,0.9993497018708226
2173,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2174,0.8750000014870413,inf,inf,0.9999998977992957,inf,0.9999999702357089,inf,0.9997280909262944,inf,0.999999644216214
2175,0.04999999999999996,inf,inf,0.9999996589957911,inf,0.999999728744232,inf,0.9999326870639628,inf,0.9999998846929826
2176,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2177,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2178,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2179,0.8750000022702497,inf,inf,0.999999651112906,inf,0.9999997224736995,inf,0.9955766996955172,inf,0.999999881767561
2180,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2181,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2182,0.595744686808985,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2183,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2184,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2185,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2186,0.5957446859125965,inf,inf,0.9999997932364549,inf,0.9999999397834839,inf,0.9908581034665742,inf,0.999999518873699
2187,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2188,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2189,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2190,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2191,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2192,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2193,0.05000000000000001,inf,inf,0.9999998237212256,inf,0.9999999486616772,inf,0.9998806665720694,inf,0.9999996532094897
2194,0.08433735066497532,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2195,0.5957446866617913,inf,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015,inf,0.9999998826254145
2196,0.5957446848012627,inf,inf,0.9999998210927153,inf,0.9999999478961663,inf,0.9949617612474659,inf,0.9999996471626315
2197,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2198,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2199,0.019021739537096995,inf,inf,0.9999996666046925,inf,0.9999997347968212,inf,0.9999242055685408,inf,0.9999998354125749
2200,0.01902198232152414,inf,inf,0.999999823614945,inf,0.9999999486307246,inf,0.9998806620563113,inf,0.9995438315263565
2201,inf,0.5428571428571428,0.991735346803409,inf,inf,0.9562611199741736,inf,0.9998278189640875,inf,0.9999982326396879
2202,inf,0.5428571428571427,0.9888415055921599,inf,inf,0.8572578743750514,inf,0.9998324984337373,inf,0.9999981818496931
2203,inf,0.9804454097904118,0.1182074251582174,inf,inf,0.11787460988524616,inf,0.9996334722819884,inf,0.9999990521312254
2204,inf,0.3974895258470908,0.9994364260161991,inf,inf,0.9992690283291412,inf,0.9999078710181447,inf,0.999998134658156
2205,inf,0.980445407098923,0.9967305577927412,inf,inf,0.9827099914201773,inf,0.9998951190207603,inf,0.9999950608912301
2206,inf,0.989041095890411,0.9927322625689726,inf,inf,0.937872316951778,inf,0.9993550513079571,inf,0.999997562090339
2207,inf,0.9804454070490853,0.9956673193833101,inf,inf,0.9730381499078039,inf,0.997941163744969,inf,0.9999949745426526
2208,inf,0.9922236373687404,0.9887314724984424,inf,inf,0.6746621410080723,inf,0.9969497372925544,inf,0.9999995778613918
2209,inf,0.9652406422831337,0.9984897496758811,inf,inf,0.9965317031753786,inf,0.9982556848200759,inf,0.9999991128803309
2210,inf,0.9804454081832195,0.9972003836518036,inf,inf,0.986864933192701,inf,0.9985490041533609,inf,0.9999968419988199
2211,inf,0.9804454084928238,0.9967307564084973,inf,inf,0.9827106165563474,inf,0.9985414005076843,inf,0.9999973524963897
2212,inf,0.9134603386183899,0.010631922418389563,inf,inf,0.024519593327105974,inf,0.9998896717007651,inf,0.9845607971103583
2213,inf,0.9922236373044687,0.9980309704543616,inf,inf,0.9952026124302715,inf,0.999478772372531,inf,0.9999992815211236
2214,inf,0.9922236370328799,0.994115428718903,inf,inf,0.975336742488469,inf,0.9999408490420053,inf,0.9999980346151714
2215,inf,0.980445408996603,0.9888415054114271,inf,inf,0.8572578742370539,inf,0.9998324984336541,inf,0.9999981807210226
2216,inf,0.9652406449259419,0.9971999900057662,inf,inf,0.9868613225023478,inf,0.9994149381183872,inf,0.9999949558285657
2217,inf,0.9929389538428633,0.9888413492153381,inf,inf,0.8572583593850026,inf,0.9998140143498162,inf,0.9999970197629044
2218,inf,0.3974895334490172,0.9992764882337419,inf,inf,0.9987681457114964,inf,0.9995102835502706,inf,0.9999991321528504
2219,inf,0.3974895197688127,0.9959228450712273,inf,inf,0.954594970579415,inf,0.9960544367074659,inf,0.9999973217738233
2220,inf,0.9890410958904109,0.9991769469956031,inf,inf,0.9988414537512268,inf,0.9999438052882517,inf,0.999999614669201
2221,inf,0.5428571428571429,0.9978043993629951,inf,inf,0.9960122137587957,inf,0.9935588369139654,inf,0.9999993597844287
2222,inf,0.9804451081067989,0.9915930915345396,inf,inf,0.9184368630631667,inf,0.996933008991437,inf,0.9995035109016523
2223,inf,0.9804453175712465,0.9672005348186206,inf,inf,0.7602021913608908,inf,0.9522850637905017,inf,0.9998475016760483
2224,inf,0.9804454085588337,0.9994171837924554,inf,inf,0.9986619853439979,inf,0.9994127309739004,inf,0.999997461017973
2225,inf,0.9804454090304813,0.9916545689950721,inf,inf,0.9184900662259284,inf,0.9961160595726483,inf,0.999998236417688
2226,inf,0.98054729970814,0.6263598343875909,inf,inf,0.8175828965863137,inf,0.8087068810751193,inf,0.9999975151108034
2227,inf,0.3974867361209452,0.9906389977013234,inf,inf,0.7976026737462081,inf,0.9994516308002397,inf,0.9996241893435941
2228,inf,0.9804454090323838,0.9916540476659035,inf,inf,0.9184835569808286,inf,0.9999409264559769,inf,0.9999982395452246
2229,inf,0.989041095890411,0.02167795599536491,inf,inf,0.020432906452272855,inf,0.9988344827514484,inf,0.9999965578355563
2230,inf,0.9804454090359439,0.9906909474234302,inf,inf,0.7976357459212725,inf,0.9994517268195294,inf,0.9999982453984104
2231,inf,0.989041095890411,0.9984633906287589,inf,inf,0.9975303047935811,inf,0.999938702159667,inf,0.9999991929259282
2232,inf,0.9804454095928613,0.9994364378004633,inf,inf,0.99926903899793,inf,0.9997940727328767,inf,0.9999991602122136
2233,inf,0.9134615292345662,0.10725999720073894,inf,inf,0.10689336526357839,inf,0.9998967676320399,inf,0.9999963000192804
2234,inf,0.9804454097235189,0.9980309737604975,inf,inf,0.9952026157119616,inf,0.9994787723958195,inf,0.9999993747562388
2235,inf,0.9134615340464008,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2236,inf,0.9804454089868063,0.9992764950990441,inf,inf,0.9987681392540543,inf,0.9994842603123115,inf,0.9999981591845047
2237,inf,0.9500000000000001,0.9916540478013804,inf,inf,0.91848355709521,inf,0.9999409264560069,inf,0.999998240637401
2238,inf,0.9804454070988444,0.9978033931753869,inf,inf,0.9943746496418957,inf,0.9997865890582698,inf,0.9999950592914908
2239,inf,0.9652413390541128,0.24291547999660573,inf,inf,0.2433585421648227,inf,0.9994069880330878,inf,0.9999990346564492
2240,inf,0.9134615341045289,0.9927322825329435,inf,inf,0.9378709876032969,inf,0.9994191227629562,inf,0.9999982586600951
2241,inf,0.9804454046471053,0.9730468514442198,inf,inf,0.6633759613557528,inf,0.9997092482607849,inf,0.999991030045734
2242,inf,0.3974895350060698,0.9980309733511155,inf,inf,0.9952026153056065,inf,0.9994787723929358,inf,0.9999993632114065
2243,inf,0.39748953366090994,0.9917447319555585,inf,inf,0.9563339331038485,inf,0.9931102477841237,inf,0.9999991650086867
2244,inf,0.9804454094898031,0.9844417585618068,inf,inf,0.761475696373299,inf,0.9985469370147031,inf,0.9999989915532093
2245,inf,0.980445409567171,0.9976942954963567,inf,inf,0.9938477628019547,inf,0.9999422988650901,inf,0.9999991187478293
2246,inf,0.980445409063124,0.9941154517608698,inf,inf,0.9753367643687151,inf,0.9999408490490063,inf,0.9999982900156095
2247,inf,0.9804454097213231,0.9976943059534962,inf,inf,0.9938477731635234,inf,0.9999590072033352,inf,0.9999993721777765
2248,inf,0.9134615311663914,0.9967306644342219,inf,inf,0.9827100961018249,inf,0.9998825355104745,inf,0.9999970850128129
2249,inf,0.9924757657623289,0.994110446827632,inf,inf,0.9753369919922881,inf,0.9998956962181866,inf,0.9999940722875306
2250,inf,0.9924757636086445,0.9959216000382307,inf,inf,0.9545550309053547,inf,0.9987080104170807,inf,0.9999976513827111
2251,inf,0.9922236372087099,0.9941155019828013,inf,inf,0.9753368154675875,inf,0.9999337514277076,inf,0.9999988421398106
2252,inf,0.9641089087902902,0.9874825187545992,inf,inf,0.9221767354963284,inf,0.9997679542646701,inf,0.9999978412862099
2253,inf,0.9924757635323935,0.9916540397748839,inf,inf,0.918483530525656,inf,0.9999534003432307,inf,0.999998189646758
2254,inf,0.989041095890411,0.9808742408938209,inf,inf,0.46279539535731573,inf,0.9887169226797443,inf,0.9999952012197175
2255,inf,0.9652406436150737,0.9967306605236662,inf,inf,0.9827100924123521,inf,0.9998825355056771,inf,0.9999970102752505
2256,inf,0.5428571428571428,0.9844361020640828,inf,inf,0.761352938628697,inf,0.9997441839428832,inf,0.9999991370695902
2257,inf,0.98044540851808,0.9967307154895766,inf,inf,0.9827103382964201,inf,0.9992825204703194,inf,0.9999973940181205
2258,inf,0.9922236372586631,0.9916541570881058,inf,inf,0.9184837209171619,inf,0.9998958325686269,inf,0.9999990720894498
2259,inf,0.9924757634108335,0.9906931191802835,inf,inf,0.7978500132882954,inf,0.9962590068512831,inf,0.9999990477515657
2260,inf,0.9890410958904109,0.9994364197064207,inf,inf,0.9992690229113276,inf,0.9998913273593378,inf,0.9999976135140091
2261,inf,0.992938954655108,0.9991769494611167,inf,inf,0.9988414544508998,inf,0.9998677089168225,inf,0.9999995460722781
2262,inf,0.9804454098813682,0.9984634020818839,inf,inf,0.9975303170951625,inf,0.999941797722419,inf,0.9999996341453719
2263,inf,0.9641089088554532,0.9994816446222895,inf,inf,0.9994108345121745,inf,0.9995084826811406,inf,0.9999979127468304
2264,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2265,inf,0.9804454090323838,0.9916540476659035,inf,inf,0.9184835569808286,inf,0.9999409264559769,inf,0.9999982395452246
2266,inf,0.9500000000000001,0.999151907218227,inf,inf,0.9984598270092788,inf,0.9999078728939509,inf,0.9999981619331053
2267,inf,0.39748953357184774,0.9887316347836671,inf,inf,0.6746854526980192,inf,0.9967879680862116,inf,0.9999991719934437
2268,inf,0.3974895265487891,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2269,inf,0.989041095890411,0.9916540478013806,inf,inf,0.91848355709521,inf,0.9999409264560067,inf,0.9999982406374008
2270,inf,0.9890410958904109,0.0204319282927955,inf,inf,0.01908738472610936,inf,0.9998237134137112,inf,0.9999984042022425
2271,inf,0.95,0.9996832666993761,inf,inf,0.9996157731030253,inf,0.9999544829821937,inf,0.9999995448783702
2272,inf,0.9924757635376397,0.9901253600560612,inf,inf,0.8898965619989058,inf,0.9983542123733166,inf,0.9999981537195345
2273,inf,0.9804453970465489,0.9805252759655454,inf,inf,0.8991719139572473,inf,0.9987977828914186,inf,0.9999785311295099
2274,inf,0.9134615259652511,0.9959210884177759,inf,inf,0.9545441376395853,inf,0.9994216433279363,inf,0.999995006746626
2275,inf,0.9922236366307516,0.9992874516119652,inf,inf,0.9987351623056896,inf,0.9995595400901912,inf,0.999996187023077
2276,inf,0.3974895263726822,0.9916540436271025,inf,inf,0.9184835535709268,inf,0.9999409264550835,inf,0.9999982069855765
2277,inf,0.989041095890411,0.9916540478013806,inf,inf,0.91848355709521,inf,0.9999409264560067,inf,0.9999982406374008
2278,inf,0.9924757633275907,0.9941155800124001,inf,inf,0.9753369148084637,inf,0.9998744565795183,inf,0.9999996356103139
2279,inf,0.9134615377599208,0.9984634048038129,inf,inf,0.997530319440967,inf,0.9999506583872083,inf,0.9999997188671995
2280,inf,0.9134615355962641,0.9972298873687284,inf,inf,0.9921583118712456,inf,0.9997165730758502,inf,0.999998855096694
2281,inf,0.989041095890411,0.9916540478013806,inf,inf,0.9184835570952099,inf,0.9999409264560067,inf,0.9999982406374008
2282,inf,0.9804454098634947,0.998031251976443,inf,inf,0.9952040732930487,inf,0.9983803112784512,inf,0.9999996056639213
2283,inf,0.9804454087158258,0.9959689244247956,inf,inf,0.9560481840352877,inf,0.8995493795736511,inf,0.9999977191164431
2284,inf,0.989041095890411,0.9858687931758764,inf,inf,0.8115659587463325,inf,0.9973266862040878,inf,0.999998111601171
2285,inf,0.9890410958904109,0.9982301551716114,inf,inf,0.9955642877961436,inf,0.9998166126777908,inf,0.9999994539803702
2286,inf,0.9134615260744866,0.9967305572435341,inf,inf,0.9827099909020196,inf,0.99989511902025,inf,0.999995050394921
2287,inf,0.9804454070724297,0.9959210891027244,inf,inf,0.9545441382291174,inf,0.9994216433307361,inf,0.999995017335497
2288,inf,0.9652406467467285,0.9952117081133076,inf,inf,0.9831011658238348,inf,0.9971413254016,inf,0.9999920924415533
2289,inf,0.9804454087371383,0.9959211965626105,inf,inf,0.9545421051537111,inf,0.9995667591370664,inf,0.9999977491957729
2290,inf,0.9890410958904109,0.9916541979734449,inf,inf,0.9184842315509344,inf,0.9995957755618328,inf,0.9999990717459893
2291,inf,0.9924757639954525,0.9967305504661771,inf,inf,0.9827099845078193,inf,0.9998951190139519,inf,0.9999949208677841
2292,inf,0.9804454086808897,0.9939242411705991,inf,inf,0.9067964978208752,inf,0.9955852588164978,inf,0.9999976616810837
2293,inf,0.989041095890411,0.9941154518565761,inf,inf,0.9753367644595962,inf,0.9999408490490354,inf,0.9999982910764323
2294,inf,0.980445408199528,0.9977532430794804,inf,inf,0.9943749952240409,inf,0.9997946024069502,inf,0.9999465438484575
2295,inf,0.9804454085427566,0.9977782482576923,inf,inf,0.9943749170987907,inf,0.999433787572934,inf,0.9999721337995817
2296,inf,0.9890410958904109,0.9941155429471069,inf,inf,0.9753368824153609,inf,0.9998677779569825,inf,0.9999992163146144
2297,inf,0.9500000000000001,0.9916540478013804,inf,inf,0.9184835570952099,inf,0.9999409264560069,inf,0.999998240637401
2298,inf,0.989041095890411,0.9978033932849132,inf,inf,0.9943746497493361,inf,0.9997865890586294,inf,0.9999950623557567
2299,inf,0.9804454090323899,0.9916540459657118,inf,inf,0.918483535752483,inf,0.9999534003443102,inf,0.9999982395554221
2300,inf,0.6344464013903931,0.9916541954403227,inf,inf,0.9184842294122487,inf,0.9995957755606155,inf,0.9999990513246536
2301,inf,0.9804454084909437,0.9899582036831811,inf,inf,0.9680035675298816,inf,0.9997135972719484,inf,0.9999973494054025
2302,inf,0.9134615316907283,0.9950515697657905,inf,inf,0.9653021696928081,inf,0.9220105331674697,inf,0.9999972945252653
2303,inf,0.39748952654878916,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2304,inf,0.9641089093793843,0.9888433230428748,inf,inf,0.8572953686494188,inf,0.9987282938507714,inf,0.9999984499632832
2305,inf,0.9652406424433284,0.9927331073096285,inf,inf,0.9378897758131219,inf,0.9985593685554403,inf,0.9999988508837784
2306,inf,0.9134615364339609,0.9984633795107735,inf,inf,0.9975303047270816,inf,0.9974058081032868,inf,0.9999991785145627
2307,inf,0.9134615345178404,0.022639166574592362,inf,inf,0.015469295652462078,inf,0.9985111513048536,inf,0.9999984241812893
2308,inf,0.9804445704384107,0.9971373291326517,inf,inf,0.9868021641157316,inf,0.9994139970755919,inf,0.9986189959246046
2309,inf,0.9890410958904109,0.02288591203471932,inf,inf,0.019854434253041384,inf,0.9998401749042615,inf,0.9999983077437367
2310,inf,0.9804454070724297,0.9959210891027244,inf,inf,0.9545441382291174,inf,0.9994216433307361,inf,0.999995017335497
2311,inf,0.980445409855318,0.997191721995729,inf,inf,0.9917707804232297,inf,0.996214293488865,inf,0.9999995912854286
2312,inf,0.9804454090359439,0.9906909474234302,inf,inf,0.7976357459212725,inf,0.9994517268195294,inf,0.9999982453984104
2313,inf,0.9924757641777358,0.9898034034094026,inf,inf,0.9420651622270515,inf,0.7797565162744787,inf,0.9999954883232279
2314,inf,0.95,0.999151907218227,inf,inf,0.9984598270092788,inf,0.9999078728939509,inf,0.9999981619331053
2315,inf,0.9134615376769883,0.9927804321712195,inf,inf,0.9663009545612518,inf,0.9982720263404199,inf,0.9999996865103282
2316,inf,0.9804454096194567,0.9916541669805534,inf,inf,0.9184836529814798,inf,0.9999439105721405,inf,0.9999992047068487
2317,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2318,inf,0.12195121661187974,0.9987622341105155,inf,inf,0.9973761055992245,inf,0.9999408202600709,inf,0.9999991230171338
2319,inf,0.6267095367329548,0.9978033643578235,inf,inf,0.9943746119546587,inf,0.9998950904454054,inf,0.9999943529451468
2320,inf,0.9924757635323951,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074,inf,0.9999981896362711
2321,inf,0.3974895365044609,0.9936218334957702,inf,inf,0.9524919249480975,inf,0.997251832393872,inf,0.9999995650928484
2322,inf,0.9804454098409644,0.9978025788906106,inf,inf,0.9960079834843367,inf,0.9987677902357464,inf,0.9999995682918791
2323,inf,0.9804454082612499,0.9949629511805792,inf,inf,0.9643989953836016,inf,0.999027346725691,inf,0.9999969717834326
2324,inf,0.9804453974249113,0.985389212111014,inf,inf,0.9431036411866591,inf,0.9979912393797952,inf,0.9999791445030228
2325,inf,0.9804454078772424,0.07461438273282517,inf,inf,0.07357026001747276,inf,0.9999186259662536,inf,0.9999963404661215
2326,inf,0.9890410958904109,0.9978034851543007,inf,inf,0.994374732341067,inf,0.9999003874767279,inf,0.9999978016654304
2327,inf,0.913461537750226,0.9976943201311462,inf,inf,0.9938477872115894,inf,0.9999506591681625,inf,0.999999715774467
2328,inf,0.964108905387511,0.9971999626404225,inf,inf,0.9868612966623165,inf,0.9994149377118466,inf,0.9999943548233424
2329,inf,0.95,0.9997896513346567,inf,inf,0.9997733491587499,inf,0.9999452012075893,inf,0.999999782435048
2330,inf,0.9134615340097445,0.9887289596055285,inf,inf,0.6744295664659425,inf,0.9985606141024645,inf,0.9999982211568279
2331,inf,0.3974895376635908,0.9982414397026645,inf,inf,0.9975308683398414,inf,0.9999610704363209,inf,0.999777407783932
2332,inf,0.9804454090359439,0.9906909474234302,inf,inf,0.7976357459212725,inf,0.9994517268195294,inf,0.9999982453984104
2333,inf,0.9804454096106315,0.991735569302724,inf,inf,0.9562622043643928,inf,0.9997376401124962,inf,0.9999991692671653
2334,inf,0.9804454094091041,0.9996983948511952,inf,inf,0.9996382896535836,inf,0.9999003520624733,inf,0.999998831569545
2335,inf,0.95,0.9967307024437638,inf,inf,0.982710153780461,inf,0.9998150647440237,inf,0.9999977364680364
2336,inf,0.9804454094055342,0.999417195894119,inf,inf,0.9986619892019643,inf,0.9994423822566145,inf,0.9999988530132679
2337,inf,0.9500000000000001,0.9965696089198115,inf,inf,0.9889928117148185,inf,0.9996277397592848,inf,0.9999950439334655
2338,inf,0.9924757642068777,0.9730469436908231,inf,inf,0.6633707633421126,inf,0.9997381414813281,inf,0.9999934283962131
2339,inf,0.9134615323452399,0.9927322618352609,inf,inf,0.9378723163113946,inf,0.999355051305539,inf,0.999997555394618
2340,inf,0.9804454087027432,0.010145700890283276,inf,inf,0.007570048436971612,inf,0.9988012860354256,inf,0.9999976934294431
2341,inf,0.5428571428571427,0.9967305579530712,inf,inf,0.9827099915714431,inf,0.9998951190209092,inf,0.9999950639554158
2342,inf,0.9922236370848309,0.9891570183015069,inf,inf,0.9284020300656535,inf,0.8931615359135149,inf,0.9999982733645414
2343,inf,0.9134615259652509,0.9959210884177759,inf,inf,0.9545441376395852,inf,0.9994216433279363,inf,0.9999950067466261
2344,inf,0.9134615338729177,0.9994364263284814,inf,inf,0.9992690286410768,inf,0.9999078710194857,inf,0.9999981646089297
2345,inf,0.95,0.9976943059694341,inf,inf,0.9938477731793113,inf,0.9999480340921679,inf,0.9999993725639325
2346,inf,0.9134615257542338,0.9949620960758412,inf,inf,0.9643917710997291,inf,0.9996309220216887,inf,0.9999949224285897
2347,inf,0.3974895222328337,0.9917352562109392,inf,inf,0.956260925114568,inf,0.9998397817108641,inf,0.999997648874532
2348,inf,0.9804454070007789,0.9949794127151791,inf,inf,0.9645683100418355,inf,0.9845763815921966,inf,0.999994899539931
2349,inf,0.9804450152443817,0.9916562010559459,inf,inf,0.9561884481380502,inf,0.9997967938329988,inf,0.999350799686856
2350,inf,0.9804454072077784,0.060652071224964695,inf,inf,0.0581449981997245,inf,0.9993927492332594,inf,0.9999952398517483
2351,inf,0.9804454096139982,0.9906915160009825,inf,inf,0.7976812197500673,inf,0.9987751661620338,inf,0.9999991957330667
2352,inf,0.9804454070724297,0.9959210891027244,inf,inf,0.9545441382291174,inf,0.9994216433307361,inf,0.999995017335497
2353,inf,0.6267095714082389,0.9980314363489747,inf,inf,0.9952050603258733,inf,0.997633821442806,inf,0.9999996616858297
2354,inf,0.9134615321094544,0.9995459455703347,inf,inf,0.9992972231311893,inf,0.9998950802459758,inf,0.9999974618409511
2355,inf,0.9134615305369121,0.9959212215554147,inf,inf,0.9545447117650664,inf,0.9993902707543761,inf,0.9999968334859158
2356,inf,0.9652406422300229,0.990691060095599,inf,inf,0.7976339717944725,inf,0.9994794101187342,inf,0.9999991853072525
2357,inf,0.9134615261577821,0.9971999954505119,inf,inf,0.9868613279279475,inf,0.9994149379060486,inf,0.9999950816320735
2358,inf,0.9652406448950587,0.9978033876271755,inf,inf,0.9943746346965621,inf,0.999895090562531,inf,0.9999950016572414
2359,inf,0.9924757635250604,0.9941154473953887,inf,inf,0.9753367602155436,inf,0.9999408490557165,inf,0.999998241547448
2360,inf,0.9134615338279841,0.9989124898180546,inf,inf,0.996813185014841,inf,0.9994845721349386,inf,0.9999981485292319
2361,inf,0.9804454085626082,0.9995459456136829,inf,inf,0.9992972231743714,inf,0.9998950802462376,inf,0.9999974672234747
2362,inf,0.9804452211212874,0.992697774791931,inf,inf,0.9378408386131826,inf,0.9994477422370551,inf,0.999688677752172
2363,inf,0.913461534104529,0.9927322825329435,inf,inf,0.9378709876032969,inf,0.9994191227629562,inf,0.9999982586600951
2364,inf,0.9890410958904109,0.10725999704811168,inf,inf,0.10689336511075992,inf,0.9998967676325391,inf,0.9999963101203494
2365,inf,0.3974894838479233,0.9867814893256246,inf,inf,0.9107538069955426,inf,0.2588622738834278,inf,0.9999925067771444
2366,inf,0.9804454018150741,0.9768154579760955,inf,inf,0.7107241874753049,inf,0.9990777752974659,inf,0.9999863741210356
2367,inf,0.9134615338729178,0.9994364263284814,inf,inf,0.9992690286410768,inf,0.9999078710194857,inf,0.9999981646089297
2368,inf,0.9804454096365657,0.9940467702792937,inf,inf,0.9753385428081381,inf,0.9999556934596764,inf,0.9999300559722741
2369,inf,0.9804454078772192,0.07461441002005996,inf,inf,0.07357028745203324,inf,0.9998968445636404,inf,0.9999963404280053
2370,inf,0.9134615321094544,0.9995459455703347,inf,inf,0.9992972231311893,inf,0.9998950802459758,inf,0.9999974618409511
2371,inf,0.95,0.9941154518565762,inf,inf,0.9753367644595963,inf,0.9999408490490354,inf,0.9999982910764323
2372,inf,0.9804454079828879,0.9949644952294793,inf,inf,0.9644150689514692,inf,0.9976538788276743,inf,0.9999965141500837
2373,inf,0.9500000000000001,0.9888416516114151,inf,inf,0.8572577092178164,inf,0.9998409589483547,inf,0.9999991786439453
2374,inf,0.9890410958904109,0.9970634904847474,inf,inf,0.9854751128140358,inf,0.9994805764790872,inf,0.9999993655977996
2375,inf,0.9804454087473059,0.9941154059882239,inf,inf,0.9753367255131569,inf,0.9999302271971701,inf,0.9999977707712653
2376,inf,0.9929389541364233,0.9917352579664541,inf,inf,0.9562606931787342,inf,0.999864170838962,inf,0.9999979338537807
2377,inf,0.6344464049251517,0.9941154484741619,inf,inf,0.9753367612386452,inf,0.9999408490573677,inf,0.9999982534914602
2378,inf,0.9134615340464266,0.9916540455016407,inf,inf,0.9184835353606744,inf,0.9999534003442293,inf,0.9999982358142148
2379,inf,0.9804454097146513,0.9967121143535591,inf,inf,0.9893344046520969,inf,0.9998474738257297,inf,0.9999993612090229
2380,inf,0.9804454090465401,0.9927321673288994,inf,inf,0.9378683171711597,inf,0.9995417221086274,inf,0.9999982551259443
2381,inf,0.39748952041444136,0.9992874556357461,inf,inf,0.9987351531524454,inf,0.9996265724200339,inf,0.9999974083167157
2382,inf,0.9804454098773497,0.9901298589478154,inf,inf,0.8899975859257181,inf,0.9965131492649721,inf,0.9999996277118194
2383,inf,0.95,0.9939242413068723,inf,inf,0.906796497927317,inf,0.9955852588150483,inf,0.9999976631317629
2384,inf,0.9652406422990286,0.9971901451102022,inf,inf,0.9917630993653277,inf,0.9983029969384111,inf,0.9999990827049697
2385,inf,0.9890410958904109,0.9978036145507423,inf,inf,0.9943754438211647,inf,0.9931228679013081,inf,0.9999950786779372
2386,inf,0.9922236371069244,0.9978035121969564,inf,inf,0.9943747698639513,inf,0.9997527804613352,inf,0.9999983726468764
2387,inf,0.9804454090979432,0.071354700338226,inf,inf,0.07081510994644491,inf,0.999723526018449,inf,0.9999982656234351
2388,inf,0.3974895018897194,0.9959210831416676,inf,inf,0.9545441330984622,inf,0.9994216433063691,inf,0.9999949251813147
2389,inf,0.9134615262667428,0.9978033920072794,inf,inf,0.9943746390775047,inf,0.99989509048302,inf,0.9999951265050381
2390,inf,0.3974895338796374,0.9941155345158921,inf,inf,0.9753368418800424,inf,0.9999438368470789,inf,0.9999992129597159
2391,inf,0.980445408984481,0.999151907200422,inf,inf,0.9984598269915322,inf,0.9999078728938998,inf,0.999998160792071
2392,inf,0.9134615368869816,0.9976943058983091,inf,inf,0.9938477731088363,inf,0.9999480340921243,inf,0.9999993708402082
2393,inf,0.9924757633684123,0.9970634895293151,inf,inf,0.9854751118815834,inf,0.999480576474534,inf,0.9999993472074652
2394,inf,0.8539325851570956,0.9916542286821138,inf,inf,0.9184838150206917,inf,0.9998746208245094,inf,0.9999996259348279
2395,inf,0.9804454093450095,0.9964859952865945,inf,inf,0.9812768652715707,inf,0.996641125162005,inf,0.9999987535091032
2396,inf,0.9804454090631242,0.9941154517608698,inf,inf,0.9753367643687151,inf,0.9999408490490063,inf,0.9999982900156095
2397,inf,0.9804454094072339,0.9995459567529368,inf,inf,0.9992972342402444,inf,0.9999003800846855,inf,0.999998855807502
2398,inf,0.9804454096188152,0.9927327747535762,inf,inf,0.9378807299493709,inf,0.9989761144580895,inf,0.9999992004883994
2399,inf,0.9924757638079248,0.9971998245678325,inf,inf,0.9868611369861774,inf,0.9994828354426161,inf,0.9999967917098302
2400,inf,0.3974895267566798,0.9941154489076992,inf,inf,0.9753367616593946,inf,0.9999408490481394,inf,0.9999982583906618
2401,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735876,inf,inf,0.9994886598232338,inf,0.9999987931257117
2402,inf,0.9804452034341935,inf,0.9818980579870416,0.9850834620480987,inf,inf,0.9983373884629226,inf,0.99965924015508
2403,inf,0.9922236371587474,inf,0.9852214455871846,0.9895163618880114,inf,inf,0.9959137785456164,inf,0.9999986091391677
2404,inf,0.9804454093577543,inf,0.9725860410102186,0.9778423762973275,inf,inf,0.9673371665697176,inf,0.9999987744619961
2405,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2406,inf,0.992475763355361,inf,0.9726505868882386,0.9779575964657258,inf,inf,0.9995144791525787,inf,0.9999994393371013
2407,inf,0.9924757633648175,inf,0.943308418012057,0.943890929907731,inf,inf,0.9984627514342415,inf,0.9999994420469586
2408,inf,0.39748953424959815,inf,0.9572334731898833,0.9580371534431621,inf,inf,0.9998466673711619,inf,0.9999992625405826
2409,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735878,inf,inf,0.9994886598232338,inf,0.9999987931257117
2410,inf,0.980445408942208,inf,0.9861252031112695,0.9955732663541239,inf,inf,0.9937316876282795,inf,0.9999980885242248
2411,inf,0.9804454093702778,inf,0.9835655669706459,0.9872745793537393,inf,inf,0.9998114121534196,inf,0.9999987950509706
2412,inf,0.9804454097614539,inf,0.9726469043835363,0.9779510227779145,inf,inf,0.9976786223890295,inf,0.9999994381537005
2413,inf,0.3974895221804454,inf,0.9891355752155995,0.9902232795313677,inf,inf,0.994230162421859,inf,0.999997605293363
2414,inf,0.9804454093702264,inf,0.9813531476868919,0.9901024251322961,inf,inf,0.9983496790218485,inf,0.9999987949665663
2415,inf,0.6344464026718147,inf,0.9572335402916065,0.9580372208522919,inf,inf,0.9999418465963001,inf,0.999998763040378
2416,inf,0.9804454093702918,inf,0.9835658525213103,0.9872748940800373,inf,inf,0.9998512300349962,inf,0.9999987950741025
2417,inf,0.9804454093686307,inf,0.9741785107405033,0.9767800082922742,inf,inf,0.9987315841614616,inf,0.9999987898781114
2418,inf,0.9922236370666974,inf,0.969542961443212,0.9717793165735732,inf,inf,0.9999314223162715,inf,0.9999981900639145
2419,inf,0.9804454091443318,inf,0.9651414549737964,0.9670581818073556,inf,inf,0.9993952005344395,inf,0.9999984203128808
2420,inf,0.9804454090730379,inf,0.9813128502198504,0.9930629461386876,inf,inf,0.9955006415321074,inf,0.999998306381627
2421,inf,0.9134615140299468,inf,0.9863500859962593,0.9912252275934241,inf,inf,0.9962977832441028,inf,0.9999902376503792
2422,inf,0.9804453393233994,inf,0.9741659505354535,0.9767656771095881,inf,inf,0.9971687543312152,inf,0.9998834233251985
2423,inf,0.3974895120085474,inf,0.9393494505492028,0.9418566610251292,inf,inf,0.9995938274395184,inf,0.9999962815536036
2424,inf,0.9134615354395832,inf,0.9835655669658171,0.9872745793485573,inf,inf,0.9998114121531868,inf,0.9999987924902728
2425,inf,0.9652406423890287,inf,0.9879215518977708,0.9949840217406294,inf,inf,0.998868822365601,inf,0.9999989356109825
2426,inf,0.9924757638956232,inf,0.9903629063534609,0.994384783917251,inf,inf,0.9990380044785897,inf,0.9999956255731304
2427,inf,0.9134615278518298,inf,0.9914545843166606,0.9956503753702136,inf,inf,0.991332697582419,inf,0.9999951323948789
2428,inf,0.9134615354347547,inf,0.9726505329812839,0.9779575017646933,inf,inf,0.9994886598226033,inf,0.9999987905609224
2429,inf,0.9924757636121405,inf,0.991217019674818,0.9946832909505069,inf,inf,0.9970525069125797,inf,0.999997635877239
2430,inf,0.95,inf,0.9889801455191983,0.9919661660601884,inf,inf,0.999609212935046,inf,0.9991016507312761
2431,inf,0.9804454071951004,inf,0.9139127463605486,0.9148005471080509,inf,inf,0.9993899961699824,inf,0.9999951745391907
2432,inf,0.9924757634637019,inf,0.9809405897123533,0.9918599936425211,inf,inf,0.8527310676003192,inf,0.9999986745487442
2433,inf,0.39748951200709637,inf,0.9393486329478565,0.9418557691989878,inf,inf,0.999485151919339,inf,0.9999962813591265
2434,inf,0.5428571428571428,inf,0.9835655669720555,0.987274579355252,inf,inf,0.9998114121534875,inf,0.9999987957985146
2435,inf,0.3974895305858709,inf,0.9773615661376294,0.9845320506348079,inf,inf,0.9987375326907499,inf,0.9999987717399672
2436,inf,0.95,inf,0.9726492693387219,0.9779552444712843,inf,inf,0.9988576214910708,inf,0.9999994471215217
2437,inf,0.989041095890411,inf,0.9835658525227199,0.9872748940815498,inf,inf,0.9998512300350497,inf,0.9999987958216321
2438,inf,0.9804454093694662,inf,0.9795679216008506,0.9809124850754777,inf,inf,0.9998105726919065,inf,0.9999987929245185
2439,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2440,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2441,inf,0.6344464026396486,inf,0.9835655669220996,0.9872745793016422,inf,inf,0.9998114121510792,inf,0.9999987693064168
2442,inf,0.9890410958904111,inf,0.9726505329920957,0.9779575017761843,inf,inf,0.9994886598234176,inf,0.9999987938744501
2443,inf,0.9804454093684587,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2444,inf,0.9922236366844703,inf,0.9478938730247637,0.9485246466437774,inf,inf,0.998846312991325,inf,0.999996433844569
2445,inf,0.992475763451751,inf,0.9726505328780123,0.977957501654934,inf,inf,0.999488659814823,inf,0.9999987589107646
2446,inf,0.9134615354306689,inf,0.9878767459023312,0.9949211095812447,inf,inf,0.9919018870520867,inf,0.9999987889283292
2447,inf,0.989041095890411,inf,0.9892131630376046,0.990301606703035,inf,inf,0.9998632400786196,inf,0.9999976907153668
2448,inf,0.9134615327366645,inf,0.9862387989883333,0.9977492360670527,inf,inf,0.9961877933685873,inf,0.9999977124609215
2449,inf,0.9134615354290923,inf,0.9651418867353772,0.9670586673427627,inf,inf,0.9994872306684145,inf,0.9999987860721873
2450,inf,0.980445409774469,inf,0.9695429792830469,0.9717793348413002,inf,inf,0.9999564552544058,inf,0.9999994543112828
2451,inf,0.9804454093677334,inf,0.9651418867483122,0.9670586673558969,inf,inf,0.999487230669048,inf,0.9999987886417748
2452,inf,0.5428571428571429,inf,0.9651423939693324,0.9670591924869841,inf,inf,0.9995954231494969,inf,0.9999987454775427
2453,inf,0.9804454081621614,inf,0.9867369852777257,0.9888011536016252,inf,inf,0.9988075163794395,inf,0.9999968088797696
2454,inf,0.9890410958904109,inf,0.9176018701217542,0.9185545621936155,inf,inf,0.9995384189545179,inf,0.9999994870651944
2455,inf,0.9804454097712801,inf,0.9695429735159727,0.971779328927151,inf,inf,0.9999447990655425,inf,0.9999994543082135
2456,inf,0.9804454096226464,inf,0.008345834634401502,0.08151636717511512,inf,inf,0.999955754366318,inf,0.9999992047112858
2457,inf,0.9924757644259506,inf,0.9843331726691268,0.9992321819020638,inf,inf,0.9804554246823611,inf,0.9999918819411111
2458,inf,0.9922236373217336,inf,0.957233491058258,0.9580371715224362,inf,inf,0.9998700082484712,inf,0.9999993616747197
2459,inf,0.39748952228857404,inf,0.9905573650714389,0.9935517251980337,inf,inf,0.9998639102213142,inf,0.9999976595337131
2460,inf,0.9924757634516171,inf,0.9773615661116438,0.9845320506056101,inf,inf,0.9987375326835346,inf,0.9999987598552492
2461,inf,0.9804454097913038,inf,0.9404000760040527,0.9417129712779481,inf,inf,0.9988512900262495,inf,0.999999487227525
2462,inf,0.39748953059352093,inf,0.9835655669286221,0.9872745793086418,inf,inf,0.9998114121513936,inf,0.9999987727654003
2463,inf,0.9500000000000001,inf,0.9892131630376045,0.9903016067030351,inf,inf,0.9998632400786196,inf,0.9999976907153667
2464,inf,0.9924757634348003,inf,0.9898550711693443,0.9924307702506611,inf,inf,0.9988617617510135,inf,0.9999989145490463
2465,inf,0.9924757637447438,inf,0.9879203057206702,0.9949822761938683,inf,inf,0.9986773978110638,inf,0.9999966906448124
2466,inf,0.6267095643027417,inf,0.9692432725337825,0.97033780003083,inf,inf,0.9997065209022916,inf,0.9999985735420788
2467,inf,0.39748953058338293,inf,0.9795679215348251,0.9809124850083049,inf,inf,0.9998105726898666,inf,0.9999987706142716
2468,inf,0.992475763451751,inf,0.9726505328780123,0.977957501654934,inf,inf,0.999488659814823,inf,0.9999987589107646
2469,inf,0.9804454093677717,inf,0.9651423939655568,0.9670591924831504,inf,inf,0.9995954231493511,inf,0.9999987447274427
2470,inf,0.9804454093702778,inf,0.9835655669706459,0.9872745793537393,inf,inf,0.9998114121534196,inf,0.9999987950509706
2471,inf,0.9134615303507793,inf,0.9936365676637166,0.9954142721403386,inf,inf,0.9796942732373782,inf,0.9999966498996155
2472,inf,0.9652406425132296,inf,0.9813451131764169,0.9900879828519268,inf,inf,0.9966482133507069,inf,0.9999987405698472
2473,inf,0.99247576336878,inf,0.9695428035254677,0.9717791546028798,inf,inf,0.9996021765180251,inf,0.9999993446111493
2474,inf,0.9804454089080943,inf,0.9865407645986943,0.9935442375688915,inf,inf,0.9846648123882042,inf,0.9999980352106572
2475,inf,0.9804452031445713,inf,0.9695415064651486,0.971777831745879,inf,inf,0.9999418527595615,inf,0.9996597552053283
2476,inf,0.9804454097721028,inf,0.9835656365263238,0.9872746559799814,inf,inf,0.9998209375253496,inf,0.9999994556604237
2477,inf,0.989041095890411,inf,0.9726449141352603,0.977947469311422,inf,inf,0.9966859671782402,inf,0.9999997124424268
2478,inf,0.95,inf,0.957233546953067,0.9580372258356938,inf,inf,0.9999447824921796,inf,0.999999451274207
2479,inf,0.9500000000000001,inf,0.9257770015583923,0.9263235386271739,inf,inf,0.9998974201740732,inf,0.9999994873712973
2480,inf,0.9804454093677334,inf,0.9651418867483122,0.9670586673558969,inf,inf,0.999487230669048,inf,0.9999987886417748
2481,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2482,inf,0.992223637157768,inf,0.9572335393021226,0.9580372197886627,inf,inf,0.9999418465230919,inf,0.9999986080081054
2483,inf,0.9500000000000001,inf,0.9813531476878378,0.9901024251334831,inf,inf,0.9983496790224423,inf,0.9999987957141627
2484,inf,0.3974895305829991,inf,0.977114149635652,0.9801456333509585,inf,inf,0.9998560593488891,inf,0.9999987713550212
2485,inf,0.9134615309658141,inf,0.9879197783946224,0.9949815351806928,inf,inf,0.9985950726113204,inf,0.9999970048663709
2486,inf,0.9922236370670131,inf,0.9726503469411744,0.9779571710738002,inf,inf,0.999396886604799,inf,0.999998191515024
2487,inf,0.9804454089411584,inf,0.9861105441087964,0.9955508301364556,inf,inf,0.992066985940431,inf,0.9999980895667406
2488,inf,0.9804454082810138,inf,0.990557443959497,0.9935518069603112,inf,inf,0.9998733682048266,inf,0.9999970042756754
2489,inf,0.9804454099281855,inf,0.9726449141346777,0.9779474693108026,inf,inf,0.9966859671781425,inf,0.9999997122639166
2490,inf,0.9134615370929691,inf,0.9695429735109694,0.971779328922045,inf,inf,0.9999447990655111,inf,0.9999994531485358
2491,inf,0.9922236372154486,inf,0.9894226201513204,0.9904954589842563,inf,inf,0.9913222671894039,inf,0.9999988007798444
2492,inf,0.6344463996910122,inf,0.9726492692990456,0.9779552444291242,inf,inf,0.9988576214938938,inf,0.9999994349583408
2493,inf,0.9890410958904109,inf,0.9771141792849057,0.9801456657709144,inf,inf,0.9998633299480989,inf,0.9999994553725159
2494,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2495,inf,0.39748953782578056,inf,0.9813274731061755,0.9900562735005979,inf,inf,0.9929122792484869,inf,0.9999997422084009
2496,inf,0.9804454087119638,inf,0.9870023848482464,0.9964848327879157,inf,inf,0.9970724545470233,inf,0.9999977127675713
2497,inf,0.913461535437058,inf,0.9773615661807931,0.9845320506833073,inf,inf,0.9987375327027357,inf,0.9999987914813211
2498,inf,0.9804454094660224,inf,0.9945440739932414,0.9969485432306668,inf,inf,0.9975834795137615,inf,0.999998951793323
2499,inf,0.9924757633260695,inf,0.9771130856381732,0.9801444654025688,inf,inf,0.9995749592077696,inf,0.9999996461096117
2500,inf,0.9804454099529128,inf,0.9572420774168003,0.9578454455527518,inf,inf,0.9999026367321265,inf,0.9997995973973364
2501,inf,0.5428571428571426,inf,0.9905576237679387,0.9935519933660183,inf,inf,0.9998926450067788,inf,0.999997703472721
2502,inf,0.9641089102847971,inf,0.9695429789292493,0.9717793344802378,inf,inf,0.9999564552526902,inf,0.9999993723074051
2503,inf,0.9804454097712801,inf,0.9695429735159727,0.971779328927151,inf,inf,0.9999447990655425,inf,0.9999994543082135
2504,inf,0.9924757633566464,inf,0.9795652452654242,0.9809097460216747,inf,inf,0.9995766360974888,inf,0.9999994309145801
2505,inf,0.9924757635227397,inf,0.9726504181006801,0.9779572979454045,inf,inf,0.9994322543247702,inf,0.9999982577944544
2506,inf,0.965240642501839,inf,0.9695429690607594,0.9717793243732292,inf,inf,0.9999418622235252,inf,0.9999987584571088
2507,inf,0.9924757642901534,inf,0.9867487760991683,0.9888132123792712,inf,inf,0.9993234205296464,inf,0.9999928405434472
2508,inf,0.9134609013013608,inf,0.9695418759891962,0.9717782088574305,inf,inf,0.9999418551506271,inf,0.9997454042068876
2509,inf,0.9804454091431941,inf,0.9572335304036018,0.9580372105989726,inf,inf,0.9999314036646931,inf,0.999998420987212
2510,inf,0.9804454096948436,inf,0.8533467032574336,0.8534830268337188,inf,inf,0.9999386957206771,inf,0.9999993219337148
2511,inf,0.3974895320422757,inf,0.9625757485270358,0.9627767898896566,inf,inf,0.9946418404497404,inf,0.99999856942315
2512,inf,0.39748953769084916,inf,0.9175739927073475,0.9185259169856357,inf,inf,0.9968489339823937,inf,0.9999997241225655
2513,inf,0.9804454081421131,inf,0.6622674296688147,0.6622912305667639,inf,inf,0.9997227895079277,inf,0.999996775017248
2514,inf,0.9134615358273394,inf,0.9914582516438661,0.9954889690142006,inf,inf,0.9992506277626659,inf,0.999998947429515
2515,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2516,inf,0.9134615354292507,inf,0.9651423939526231,0.967059192470018,inf,inf,0.9995954231488517,inf,0.9999987421579892
2517,inf,0.9922236371584495,inf,0.9695429684273202,0.9717793237267839,inf,inf,0.9999418622194263,inf,0.99999861163739
2518,inf,0.634446407558973,inf,0.9879227730125868,0.9949857387176136,inf,inf,0.9990600355555252,inf,0.999997658773588
2519,inf,0.9134615354395831,inf,0.9835655669658171,0.9872745793485573,inf,inf,0.9998114121531868,inf,0.9999987924902728
2520,inf,0.9652406420785187,inf,0.9835607737671836,0.9872692963786633,inf,inf,0.9991428708141131,inf,0.9999994232233748
2521,inf,0.9804454058285217,inf,0.9811020381261203,0.9825527758152206,inf,inf,0.9997548565992516,inf,0.99999297232185
2522,inf,0.39748953173554935,inf,0.9898357944899167,0.9924100349215258,inf,inf,0.9973242474475265,inf,0.999998924130724
2523,inf,0.9804454089311365,inf,0.939326087834153,0.9418311761474795,inf,inf,0.9964863924772409,inf,0.9999980730925856
2524,inf,0.989041095890411,inf,0.981312850220585,0.9930629461398821,inf,inf,0.9955006415348976,inf,0.9999983074323384
2525,inf,0.9922236370480194,inf,0.9393488442783172,0.9418559984869632,inf,inf,0.9995111485602499,inf,0.9999981042442251
2526,inf,0.913461535432083,inf,0.9695429691946625,0.9717793245098819,inf,inf,0.9999418622243915,inf,0.9999987894934267
2527,inf,0.9924757836308477,inf,0.9922181784626182,0.9971205615820866,inf,inf,0.9989695115666521,inf,0.9998563126402912
2528,inf,0.9890410958904109,inf,0.9651418867520885,0.9670586673597312,inf,inf,0.999487230669233,inf,0.9999987893919141
2529,inf,0.9134615235773057,inf,0.9913971000171173,0.995585543064659,inf,inf,0.987843544011131,inf,0.999993998757508
2530,inf,0.9134615365405345,inf,0.9695429695443898,0.9717793248590236,inf,inf,0.9999387068277411,inf,0.9999992324072713
2531,inf,0.9652406432152641,inf,0.9905576231569326,0.993551992731271,inf,inf,0.999892645005454,inf,0.9999976381209731
2532,inf,0.9924757634516698,inf,0.9771142649232468,0.9801457598872253,inf,inf,0.9998864516232674,inf,0.9999987594847198
2533,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2534,inf,0.9134615370941872,inf,0.9726505869348913,0.9779575965153091,inf,inf,0.9995144791559408,inf,0.999999453635091
2535,inf,0.26760563841717755,inf,0.972650532933697,0.977957501714117,inf,inf,0.9994886598190184,inf,0.9999987759767337
2536,inf,0.9804454097717362,inf,0.9795680331462151,0.9809125966203446,inf,inf,0.9998201377990281,inf,0.9999994516476371
2537,inf,0.39748943578862983,inf,0.010969615965593555,0.07250059210599287,inf,inf,0.9851759693731517,inf,0.9999860646985692
2538,inf,0.9890410958904109,inf,0.9818988034287428,0.9850852391526748,inf,inf,0.9983386456177942,inf,0.9999987909796745
2539,inf,0.9804454093668015,inf,0.95723354046021,0.9580372209528212,inf,inf,0.9999418465281389,inf,0.999998788838151
2540,inf,0.989041095890411,inf,0.969542969208971,0.9717793245244842,inf,inf,0.9999418622244842,inf,0.999998792809879
2541,inf,0.9804454097655002,inf,0.9572334915893377,0.9580371720562999,inf,inf,0.9998700082462729,inf,0.999999444600997
2542,inf,0.9804454098579435,inf,0.9835571722756948,0.987265326901563,inf,inf,0.9986406242727681,inf,0.9999995967847862
2543,inf,0.9134615354252499,inf,0.9572335404437328,0.9580372209362575,inf,inf,0.9999418465280672,inf,0.9999987862653077
2544,inf,0.9804454096652415,inf,0.9257764620982873,0.9263229962761906,inf,inf,0.999855613082393,inf,0.9999992799784169
2545,inf,0.9922236340813783,inf,0.9671988840890934,0.9677187741072805,inf,inf,0.9992731233189703,inf,0.9999843519513026
2546,inf,0.6267095657911014,inf,0.9862392280278506,0.9977507378618722,inf,inf,0.9963796807523007,inf,0.9999988025571185
2547,inf,0.9924757647745855,inf,0.9787605989157474,0.982200016744275,inf,inf,0.48453333416384214,inf,0.9999894208895382
2548,inf,0.9134615371016572,inf,0.977114288795516,0.9801457859649153,inf,inf,0.9998921872411896,inf,0.9999994538839851
2549,inf,0.9804454097906229,inf,0.8927982540147933,0.8929900967761275,inf,inf,0.9998691305923704,inf,0.9999994808735185
2550,inf,0.9804454091473896,inf,0.9813517504617862,0.9900999138223348,inf,inf,0.9980538845257445,inf,0.9999984286177424
2551,inf,0.989041095890411,inf,0.9771141497051382,0.9801456334231224,inf,inf,0.9998560593504859,inf,0.9999987944146059
2552,inf,0.5428571428571427,inf,0.9393229352487196,0.9418277368244296,inf,inf,0.9960664398976075,inf,0.9999988655316528
2553,inf,0.9804454087044245,inf,0.991741825219435,0.9932095163305521,inf,inf,0.9996629969670084,inf,0.9999976993359796
2554,inf,0.9922236368889858,inf,0.9922228973801865,0.9971261615888144,inf,inf,0.9995624876107343,inf,0.9999973735323574
2555,inf,0.9804454097667634,inf,0.9795652453125916,0.9809097460308652,inf,inf,0.9995766360574315,inf,0.9999994465567641
2556,inf,0.9134615292345665,inf,0.892740002799261,0.8931066347364217,inf,inf,0.9998967676320399,inf,0.9999963000192804
2557,inf,0.9924757634294415,inf,0.9905558659472508,0.9935501712191286,inf,inf,0.9996958226851884,inf,0.9999989163954724
2558,inf,0.9134615354290921,inf,0.9651418867353772,0.9670586673427627,inf,inf,0.9994872306684145,inf,0.9999987860721873
2559,inf,0.3974895305831332,inf,0.9771142649590695,0.9801457599244281,inf,inf,0.9998864516239159,inf,0.9999987713729886
2560,inf,0.9804454032404435,inf,0.9942532281664438,0.9981873215116017,inf,inf,0.9989985241136956,inf,0.9999887174612618
2561,inf,0.39748953561295836,inf,0.9835656365073397,0.987274655959609,inf,inf,0.9998209375244685,inf,0.9999994455928395
2562,inf,0.9804454094603446,inf,0.9898403436940175,0.9924148961517107,inf,inf,0.9976870207066972,inf,0.9999989059772542
2563,inf,0.9924757634519061,inf,0.9695429690579905,0.9717793243704036,inf,inf,0.9999418622235072,inf,0.9999987578153333
2564,inf,0.9134615354320831,inf,0.9695429691946623,0.9717793245098819,inf,inf,0.9999418622243915,inf,0.9999987894934267
2565,inf,0.3974895343379727,inf,0.9651416022981719,0.9670583358285814,inf,inf,0.9994257253366967,inf,0.9999992605788705
2566,inf,0.95,inf,0.9878624253200137,0.9904224416807667,inf,inf,0.9914914429947088,inf,0.9999972405380695
2567,inf,0.9804454064713618,inf,0.9866803929326178,0.9937188285840841,inf,inf,0.9962121117693453,inf,0.9999940291659305
2568,inf,0.9804454087088441,inf,0.9879211570375979,0.9949834696229162,inf,inf,0.9988087089142135,inf,0.9999977076387884
2569,inf,0.9804454087027432,inf,0.9898542991097167,0.9924299515630283,inf,inf,0.9988012860354256,inf,0.9999976934294431
2570,inf,0.9804454097744689,inf,0.9695429792830469,0.9717793348413001,inf,inf,0.9999564552544058,inf,0.9999994543112828
2571,inf,0.992938954323127,inf,0.9651423931662023,0.9670591854253322,inf,inf,0.9995954168817076,inf,0.9999985365447501
2572,inf,0.9804454094784774,inf,0.992223678030153,0.9971270913842855,inf,inf,0.999672275380695,inf,0.9999989676929074
2573,inf,0.9804454099276834,inf,0.9572333103724869,0.9580369869162624,inf,inf,0.9996221643953258,inf,0.9999997084798209
2574,inf,0.9890410958904109,inf,0.9914614719859158,0.9954925401326197,inf,inf,0.999664646250593,inf,0.9999977104014519
2575,inf,0.9922236371588511,inf,0.9771141491599297,0.9801456328569051,inf,inf,0.9998560593379564,inf,0.9999986134829505
2576,inf,0.9804454093694867,inf,0.9818988034270556,0.9850852391508974,inf,inf,0.9983386456171949,inf,0.9999987902313235
2577,inf,0.5428571428571427,inf,0.9695429639320275,0.9717793191233954,inf,inf,0.9999354458690821,inf,0.9999983055169784
2578,inf,0.9804454092195041,inf,0.9938765693347329,0.9956642711777518,inf,inf,0.9995363790163263,inf,0.999998535871195
2579,inf,0.9804454093702919,inf,0.9835658525213103,0.9872748940800373,inf,inf,0.9998512300349962,inf,0.9999987950741025
2580,inf,0.9924757633507062,inf,0.9176018700609758,0.9185545621326663,inf,inf,0.9995384189511782,inf,0.9999994721960092
2581,inf,0.9804454096376748,inf,0.9726504787881936,0.9779574039772326,inf,inf,0.999460920369509,inf,0.9999992346578115
2582,inf,0.6344464289836523,inf,0.9811020343193029,0.9825527719788066,inf,inf,0.9997548565926528,inf,0.9999928221716304
2583,inf,0.980445409766735,inf,0.9771134770808216,0.9801448950667642,inf,inf,0.999678278102732,inf,0.9999994468360162
2584,inf,0.9804454093698073,inf,0.9813140119739344,0.9930666997733161,inf,inf,0.9959460680203993,inf,0.9999987942774362
2585,inf,0.39748953559862893,inf,0.9651420112553196,0.9670587993667277,inf,inf,0.9995131146620695,inf,0.9999994340890282
2586,inf,0.9134615327124046,inf,0.9879211570048019,0.994983469586025,inf,inf,0.9988087089131042,inf,0.9999977027671816
2587,inf,0.9652406462139081,inf,0.9932927708852507,0.9976926975959175,inf,inf,0.936643140494672,inf,0.9999929608827571
2588,inf,0.9922236371591975,inf,0.9835655666312655,0.9872745789895362,inf,inf,0.999811412137058,inf,0.9999986150745531
2589,inf,0.9804454090707708,inf,0.9651416200889222,0.9670583665244057,inf,inf,0.9994306661282856,inf,0.9999982986829221
2590,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735876,inf,inf,0.9994886598232338,inf,0.9999987931257117
2591,inf,0.9804454082796799,inf,0.9917421138312891,0.9932097814964629,inf,inf,0.9996863829547374,inf,0.9999969704014107
2592,inf,0.3974895305829993,inf,0.977114149635652,0.9801456333509584,inf,inf,0.9998560593488891,inf,0.9999987713550212
2593,inf,0.39748948635131787,inf,0.9811020348307788,0.982552772494259,inf,inf,0.9997548565935394,inf,0.9999928423454921
2594,inf,0.989041095890411,inf,0.9572335404650202,0.9580372209576566,inf,inf,0.9999418465281599,inf,0.9999987895892406
2595,inf,0.989041095890411,inf,0.9801073775958757,0.9988141553632928,inf,inf,0.883640959040214,inf,0.999998489700228
2596,inf,0.9804454093702918,inf,0.9835658525213103,0.9872748940800373,inf,inf,0.9998512300349962,inf,0.9999987950741025
2597,inf,0.39748953190099956,inf,0.9905576840971846,0.9935520559298756,inf,inf,0.9998980678026255,inf,0.9999989426889123
2598,inf,0.95,inf,0.9868621315921836,0.9879468448854857,inf,inf,0.9995350400268384,inf,0.9999943735796504
2599,inf,0.9134615293592034,inf,0.989239968549602,0.9984263773052087,inf,inf,0.9826532356419264,inf,0.9999963628985444
2600,inf,0.9804454087027431,inf,0.9898542991097167,0.9924299515630283,inf,inf,0.9988012860354256,inf,0.9999976934294431
2601,inf,0.6437560582643763,inf,0.999999218363392,inf,0.9999980148542867,0.9999922330777545,inf,inf,0.9999937653300653
2602,inf,0.5428571428571428,inf,0.995769274598347,inf,0.9868224232572902,0.9821708625777716,inf,inf,0.9995441424436329
2603,inf,0.5428571428571429,inf,0.9999990602668786,inf,0.9999989122918922,0.999999863199899,inf,inf,0.9999999060439622
2604,inf,0.9809782517208128,inf,0.9999878956332164,inf,0.9999954817153023,0.9999836733855861,inf,inf,0.999999453101613
2605,inf,0.40425520122605324,inf,0.9999875874059981,inf,0.9999953651478639,0.9999832077092341,inf,inf,0.9999996180263405
2606,inf,0.9809782525965809,inf,0.9999897080383044,inf,0.9999953129478724,0.9999851949325888,inf,inf,0.9999994531015731
2607,inf,0.9156626484862591,inf,0.9999997755816106,inf,0.9999999009505318,0.9999999764953801,inf,inf,0.9999993620663228
2608,inf,0.9500000000000001,inf,0.999996916351827,inf,0.9999951176110777,0.9999924536836529,inf,inf,0.9999992766573997
2609,inf,0.6437558055209126,inf,0.9999891746693833,inf,0.9999844537599547,0.9999752137257323,inf,inf,0.9999998735641168
2610,inf,0.95,inf,0.9999998681736116,inf,0.9999999362331252,0.9999993637436239,inf,inf,0.9999984303625672
2611,inf,0.4042550223902652,inf,0.9999783450460475,inf,0.9999779191873112,0.9999569240911643,inf,inf,0.9999998729939429
2612,inf,0.9809782390582034,inf,0.999986862233937,inf,0.9999728400587184,0.9999602204583135,inf,inf,0.9999993631953874
2613,inf,0.6437497262983646,inf,0.9996631503575086,inf,0.9996574272736012,0.9993442967887285,inf,inf,0.999999815996358
2614,inf,0.915662647109385,inf,0.9999992793770461,inf,0.9999993158425592,0.9999993641894271,inf,inf,0.9999998178174001
2615,inf,0.5428571428571429,inf,0.9999994276183174,inf,0.9999994455764041,0.999999191328962,inf,inf,0.9999993125795835
2616,inf,0.9927710065366993,inf,0.9999131934982471,inf,0.9991814298094441,0.9993088811994252,inf,inf,0.9999979627657848
2617,inf,0.9809782604281168,inf,0.9999996778021004,inf,0.9999998695157941,0.9999999968921518,inf,inf,0.9999996242153326
2618,inf,0.915584192064066,inf,0.9823683612888862,inf,0.9819859990400452,0.964374742024564,inf,inf,0.9999998182371171
2619,inf,0.980836548290037,inf,0.8756255981412582,inf,0.8584215127418187,0.7356185662463738,inf,inf,0.9999976475355182
2620,inf,0.9665697671235377,inf,0.9999996469312782,inf,0.9999998783324592,0.999999848425447,inf,inf,0.9999995861332543
2621,inf,0.9809782604287083,inf,0.999999678501314,inf,0.9999998699265396,0.9999999980020976,inf,inf,0.9999996242153327
2622,inf,0.9809781567967303,inf,0.9999566809647272,inf,0.9998539875420546,0.9999058477628187,inf,inf,0.9999939916420848
2623,inf,0.643771808622762,inf,0.9998657674065417,inf,0.9972058803374568,0.9973684183219922,inf,inf,0.9999940076548567
2624,inf,0.95,inf,0.9999897081334722,inf,0.9999879802452765,0.9999983086087316,inf,inf,0.9999997883947193
2625,inf,0.9927712734805427,inf,0.9999996054304451,inf,0.999999686135054,0.0028480493041093233,inf,inf,0.999999882269729
2626,inf,0.4042505353164404,inf,0.9998348905397666,inf,0.9994581159999731,0.9992955090071243,inf,inf,0.9999998729899756
2627,inf,0.9890410958904109,inf,0.9999990870638026,inf,0.9999992867168895,0.9999962450700158,inf,inf,0.9999970029540598
2628,inf,0.9809782288457419,inf,0.9999997857236815,inf,0.9999997945246343,0.9999999724946331,inf,inf,0.9999403207062345
2629,inf,0.40424529891261707,inf,0.9999174117079627,inf,0.9999136682042539,0.9985182939335472,inf,inf,0.9986879017066599
2630,inf,0.9890410958904109,inf,0.9999979246544453,inf,0.9999968044594403,0.9999951487835594,inf,inf,0.9999992766583328
2631,inf,0.9809782456540064,inf,0.9999978951089152,inf,0.99998035485781,0.9999735484597024,inf,inf,0.9999931943504552
2632,inf,0.9156621713528756,inf,0.9999453230465746,inf,0.9998432381145015,0.9999999139429941,inf,inf,0.9999936878756662
2633,inf,0.98097821052096,inf,0.9999736036696902,inf,0.9999322302812468,0.9999469145650598,inf,inf,0.9999996721602391
2634,inf,0.40383626769547243,inf,0.9549343358778525,inf,0.9831422074094994,0.9381040499867976,inf,inf,0.9999861590598225
2635,inf,0.980978202912819,inf,0.9999815816945063,inf,0.999919084437478,0.9999214264390921,inf,inf,0.9999905591284689
2636,inf,0.6437478119271134,inf,0.9997926875950048,inf,0.9993222759154764,0.99912184844075,inf,inf,0.9999999438555818
2637,inf,0.4042553096238412,inf,0.9999993792842978,inf,0.999999409504947,0.9999994335852013,inf,inf,0.9999998033533812
2638,inf,0.9156626479647979,inf,0.9999994470781747,inf,0.9999994797745138,0.999999586438357,inf,inf,0.9999998748188954
2639,inf,0.9890410958904109,inf,0.9999993616709774,inf,0.9999993442007211,0.9999990051308004,inf,inf,0.9999993635981537
2640,inf,0.9809781851815188,inf,0.9998963429803672,inf,0.9999617928400915,0.9998758319489479,inf,inf,0.9999998197671266
2641,inf,0.95,inf,0.9999963740422914,inf,0.9999847763422186,0.9999823685783189,inf,inf,0.9999997594890081
2642,inf,0.9156626487779109,inf,0.9999996779016719,inf,0.9999998696839335,0.9999999979983712,inf,inf,0.9999996235144392
2643,inf,0.9156626467965021,inf,0.9999994912687035,inf,0.9999990206932955,0.9999997322088807,inf,inf,0.9999997589104801
2644,inf,0.4042553079624192,inf,0.9999993991222549,inf,0.9999992441005863,0.9999994852644217,inf,inf,0.9999997033650021
2645,inf,0.992771273152348,inf,0.9999993812051979,inf,0.9999987271974259,0.99999951859582,inf,inf,0.9999997544922017
2646,inf,0.9809782552260482,inf,0.9999932311893803,inf,0.9999971043031174,0.9999995187846517,inf,inf,0.9999990733059567
2647,inf,0.9809779973574055,inf,0.9999996208408616,inf,0.9999998666125799,0.9999997496812395,inf,inf,0.9995059798325787
2648,inf,0.9156606518564137,inf,0.9997243327675415,inf,0.9993676111015467,0.9990947870696906,inf,inf,0.999999944413003
2649,inf,0.966568689123783,inf,0.9994094048684997,inf,0.9997790733782542,0.9991882955777458,inf,inf,0.9999996168334812
2650,inf,0.9809782573524317,inf,0.9999961432811674,inf,0.9999978029505101,0.9999944704365804,inf,inf,0.999999453101172
2651,inf,0.9156538271894071,inf,0.9974739821544678,inf,0.9985177594110127,0.9960043378076174,inf,inf,0.9999995933594928
2652,inf,0.6437560490793584,inf,0.9999996484522122,inf,0.999999757192948,0.9999999297922209,inf,inf,0.9999992089393449
2653,inf,0.40425531092326517,inf,0.9999994390185104,inf,0.9999994721914476,0.9999995804115612,inf,inf,0.9999998729941904
2654,inf,0.40425528842025316,inf,0.999998727320669,inf,0.9999974664489898,0.9999969450348639,inf,inf,0.9999992643469553
2655,inf,0.9156626127897062,inf,0.9999877657358902,inf,0.9999954317360953,0.9999834487949485,inf,inf,0.9999996235142056
2656,inf,0.9156626491868713,inf,0.9999997998079809,inf,0.9999999335760276,0.9999999962003033,inf,inf,0.9999996235144787
2657,inf,0.40425522449506174,inf,0.9999921217482318,inf,0.9999946827043186,0.9999987389804261,inf,inf,0.9999992053685324
2658,inf,0.9809782600003353,inf,0.9999991082074055,inf,0.9999995658988104,0.9999999998786384,inf,inf,0.9999996946052874
2659,inf,0.9500000000000001,inf,0.9999992199386648,inf,0.9999991121424472,0.999999680399552,inf,inf,0.999999875119764
2660,inf,0.992475745302534,inf,0.9999806848738264,inf,0.9999626582526414,0.9999982673607732,inf,inf,0.9999853648408498
2661,inf,0.9809782434697091,inf,0.9999935733574826,inf,0.9999738776083855,0.999970390324529,inf,inf,0.9999998931495834
2662,inf,0.989041095890411,inf,0.9999985552307826,inf,0.9999986978500908,0.9999999948560533,inf,inf,0.9999992225831507
2663,inf,0.5428571428571428,inf,0.9994906603856637,inf,0.9993206053848068,0.9988188636809794,inf,inf,0.9999990119132927
2664,inf,0.9809782581420596,inf,0.9999984994394812,inf,0.9999966452459892,0.9999998030566442,inf,inf,0.9999997365077998
2665,inf,0.9809777203931217,inf,0.9994982640536078,inf,0.999487460056629,0.9989872882723397,inf,inf,0.9999999400718926
2666,inf,0.9809782605026915,inf,0.9999996816269937,inf,0.9999997467464856,0.1586090456533647,inf,inf,0.9999998831116453
2667,inf,0.9665697245646682,inf,0.999983981968839,inf,0.9999836851425392,0.9999684243172172,inf,inf,0.9999998726026312
2668,inf,0.9809782600892955,inf,0.999999233688674,inf,0.9999993904287346,0.013948733574960515,inf,inf,0.9999999115430022
2669,inf,0.9809782551353068,inf,0.9999992389137274,inf,0.9999992855564392,0.9999900754699022,inf,inf,0.9999907140505581
2670,inf,0.9156626393317511,inf,0.9999987080959706,inf,0.9999964799125245,0.9999970809987224,inf,inf,0.9999996913003045
2671,inf,0.5428571428571427,inf,0.9999996609083245,inf,0.9999996965256172,0.9999999915615496,inf,inf,0.9999998066445331
2672,inf,0.95,inf,0.999999621159348,inf,0.9999995528529766,0.9999999292715843,inf,inf,0.9999996723699042
2673,inf,0.989041095890411,inf,0.9999995619783316,inf,0.9999988586825946,0.9999989117802408,inf,inf,0.9999987743377636
2674,inf,0.9156625924750474,inf,0.9999986515208185,inf,0.9999986790632337,0.9999746757111275,inf,inf,0.9999762612226628
2675,inf,0.4042551702243041,inf,0.9999848729348471,inf,0.9999935261695132,0.9999999998789495,inf,inf,0.9999995894702732
2676,inf,0.9927532062024886,inf,0.9882718533834094,inf,0.9505801523364185,0.9426298391456719,inf,inf,0.9999910870842257
2677,inf,0.9809782269892396,inf,0.9999865645089194,inf,0.9999643061670741,0.9999926058777635,inf,inf,0.9999855420077868
2678,inf,0.980978257367993,inf,0.9999974121229094,inf,0.9999963377307383,0.9999947625860585,inf,inf,0.9999996786460602
2679,inf,0.9809782604287083,inf,0.9999996785013142,inf,0.9999998699265396,0.9999999980020976,inf,inf,0.9999996242153326
2680,inf,0.9809779392782335,inf,0.999532888066701,inf,0.9998639612549141,0.9994002506697255,inf,inf,0.9999996242048679
2681,inf,0.980969135425101,inf,0.9948039406693064,inf,0.988069539738723,0.9829043372351158,inf,inf,0.9999998749566882
2682,inf,0.9809782605278722,inf,0.9999997842579774,inf,0.999999790322697,0.9999999900474481,inf,inf,0.9999997841612295
2683,inf,0.9500000000000001,inf,0.9999920671497795,inf,0.9999806200898305,0.9999933123365706,inf,inf,0.9999995924623319
2684,inf,0.9809779906246977,inf,0.9997486755720572,inf,0.99974433767256,0.999509708908656,inf,inf,0.9999998065429468
2685,inf,0.9809782194260693,inf,0.9999661171097307,inf,0.9999561594105952,0.99999569178798,inf,inf,0.9999999445209226
2686,inf,0.989041095890411,inf,0.9974210955029064,inf,0.9919681807093822,0.9893073122988343,inf,inf,0.9998406885106738
2687,inf,0.992474757668253,inf,0.9995725637946904,inf,0.9964736180725476,0.9961588733875459,inf,inf,0.9999650972565827
2688,inf,0.9809782599384396,inf,0.9999993454768368,inf,0.9999990319757871,0.999999534427099,inf,inf,0.9999998750519068
2689,inf,0.9500000000000001,inf,0.9999873393354145,inf,0.9998991305259607,0.9998878280498754,inf,inf,0.9999996723218669
2690,inf,0.980978247756719,inf,0.9999994032855201,inf,0.9999977982659044,0.9999768587219797,inf,inf,0.9999781895610725
2691,inf,0.9154775351773452,inf,0.9915573646885305,inf,0.9243120116965754,0.9160131831824131,inf,inf,0.9999983999766633
2692,inf,0.40425530690863176,inf,0.9999994533648118,inf,0.9999990934349388,0.9999999901547945,inf,inf,0.9999996440153982
2693,inf,0.992474186436992,inf,0.9990438691628367,inf,0.9947172160610257,0.993913708449983,inf,inf,0.9999845230508139
2694,inf,0.5428571428571428,inf,0.9988303330606543,inf,0.9958398659756776,0.993330149470687,inf,inf,0.9986621502819774
2695,inf,0.9809782576880219,inf,0.9999984272145586,inf,0.9999957666326589,0.9999968724240775,inf,inf,0.9999998351289959
2696,inf,0.9156626493612363,inf,0.9999998364693424,inf,0.9999999523743586,0.17685156941147862,inf,inf,0.999999647272865
2697,inf,0.9809782599007211,inf,0.9999998467605848,inf,0.9999998732231542,0.9999996493665843,inf,inf,0.9999984617875414
2698,inf,0.9809782605036192,inf,0.999999789065507,inf,0.9999999300747118,0.9999999980184197,inf,inf,0.999999594089477
2699,inf,0.4042551744865955,inf,0.9999933910994417,inf,0.9999853532989894,0.9999799214821796,inf,inf,0.9999998729940401
2700,inf,0.9500000000000001,inf,0.9999840893115376,inf,0.9999439268328694,0.9999063607564226,inf,inf,0.9999774048193162
2701,inf,0.9156626420504711,inf,0.9999981215548942,inf,0.9999981086790347,0.9999988795578875,inf,inf,0.9999998844443865
2702,inf,0.6956521607264039,inf,0.9999993851895572,inf,0.9999987689523916,0.9999995857017143,inf,inf,0.9999996469295733
2703,inf,0.9156562559062174,inf,0.9997580700578045,inf,0.9974488292311882,0.997192370474772,inf,inf,0.9998875333427225
2704,inf,0.404255312062147,inf,0.9999995431432486,inf,0.9999997913800891,0.999999791504009,inf,inf,0.9999996180265888
2705,inf,0.9809779943202376,inf,0.9999731949215879,inf,0.9999317379623995,0.9999289918352054,inf,inf,0.9995948431548094
2706,inf,0.980978260368469,inf,0.9999995515857756,inf,0.9999997907370298,0.9999999622382119,inf,inf,0.9999997172710309
2707,inf,0.40425374222612,inf,0.9999499235047814,inf,0.9998172069260806,0.9997679389097022,inf,inf,0.9999997846992869
2708,inf,0.989041095890411,inf,0.9999861875988063,inf,0.9999859316445072,0.99997277125867,inf,inf,0.9999998751196658
2709,inf,0.9890410958904109,inf,0.9999994983395815,inf,0.9999989650530058,0.9999999540663361,inf,inf,0.999999592469275
2710,inf,0.40424972676843984,inf,0.9998857608209647,inf,0.9992976498652042,0.9992198794660422,inf,inf,0.9999899081143707
2711,inf,0.9809781386879773,inf,0.9999507346601816,inf,0.9998201678653957,0.9997716979084268,inf,inf,0.9999997881894127
2712,inf,0.9809781564235389,inf,0.9999263854991177,inf,0.9998852382497713,0.9999951257606876,inf,inf,0.9999923569175554
2713,inf,0.9809782574486519,inf,0.9999961553833498,inf,0.9999978003095313,0.9999944053337709,inf,inf,0.9999996242152409
2714,inf,0.9156626403657112,inf,0.999998825266766,inf,0.9999968325533862,0.9999965739825727,inf,inf,0.999999691300014
2715,inf,0.9809782598335619,inf,0.9999993901773053,inf,0.9999988772337488,0.9999998153796926,inf,inf,0.9999997882823386
2716,inf,0.9809782542258183,inf,0.9999910378065477,inf,0.9999968696368217,0.9999948089318902,inf,inf,0.9999996242138934
2717,inf,0.9809782522317607,inf,0.9999924760339569,inf,0.9999915066705255,0.9999996063254264,inf,inf,0.9999998065379464
2718,inf,0.9156475476940547,inf,0.9967929469426038,inf,0.9963455974583781,0.9931273876106996,inf,inf,0.9999998747812984
2719,inf,0.9809782602954337,inf,0.9999996048943652,inf,0.9999995293336141,0.9999999184532472,inf,inf,0.9999997882824421
2720,inf,0.4042547869725354,inf,0.9999655719882754,inf,0.999974020344319,0.9999875828460513,inf,inf,0.9999817501099554
2721,inf,0.9927713219995947,inf,0.9998993885877269,inf,0.9998949833478641,0.9991437118758064,inf,inf,0.9993493944256325
2722,inf,0.9809782597477258,inf,0.9999994240633404,inf,0.9999987111604403,0.9999993532181997,inf,inf,0.9999997593592883
2723,inf,0.9156626343809907,inf,0.9999947486070145,inf,0.9999982582301965,0.9999999212003525,inf,inf,0.9999996235130778
2724,inf,0.980978260511725,inf,0.9999996914328165,inf,0.9999997545466417,0.22674526537850923,inf,inf,0.9999998824589688
2725,inf,0.9809781573376187,inf,0.9999559691940801,inf,0.9998498609547334,0.9998671521868309,inf,inf,0.9999998656897148
2726,inf,0.9809782605755787,inf,0.9999998490642603,inf,0.9999999560424234,0.3420526494130265,inf,inf,0.9999996431702408
2727,inf,0.4042552884202531,inf,0.999998727320669,inf,0.9999974664489898,0.9999969450348639,inf,inf,0.9999992643469553
2728,inf,0.966569765294748,inf,0.9999992997953188,inf,0.9999990123095321,0.9999996530969988,inf,inf,0.9999998726027961
2729,inf,0.9156626400613831,inf,0.9999988200144955,inf,0.9999966028950406,0.9999970466313218,inf,inf,0.9999997878864203
2730,inf,0.9927712700135461,inf,0.9999908293817671,inf,0.999996579136697,0.9999877048659653,inf,inf,0.9999996166146886
2731,inf,0.9154228644185162,inf,0.9953103126979554,inf,0.8957448654911349,0.8921216449396516,inf,inf,0.9999841614854303
2732,inf,0.40424311552302344,inf,0.9991078867228349,inf,0.9990885260968472,0.9981968575527379,inf,inf,0.9999998151829053
2733,inf,0.6437560348554394,inf,0.9999989401565529,inf,0.9999988524804234,0.9999982026250905,inf,inf,0.9999990622736011
2734,inf,0.9927712734380464,inf,0.9999995627530579,inf,0.9999995292334514,0.9999999999662835,inf,inf,0.9999997840003682
2735,inf,0.9809778875519753,inf,0.999490396605776,inf,0.9998093703278079,0.9992995418314944,inf,inf,0.9999996242039078
2736,inf,0.9809782602834483,inf,0.9999995903333976,inf,0.9999998565992272,0.9999997526230767,inf,inf,0.9999994531010397
2737,inf,0.9809781957888168,inf,0.9999742942111631,inf,0.999905263552469,0.9999428202514257,inf,inf,0.9999982849665022
2738,inf,0.9155797383718682,inf,0.9985498758739335,inf,0.9637758340309256,0.9752352873635959,inf,inf,0.9999964761263779
2739,inf,0.9809782599656152,inf,0.999999842202653,inf,0.9999999246761926,0.999999404226835,inf,inf,0.9999985366801954
2740,inf,0.915662573071022,inf,0.9999979703239372,inf,0.9999979535481334,0.9999655289743414,inf,inf,0.9999688523700758
2741,inf,0.4042552411469371,inf,0.9999920070240275,inf,0.9999970199124962,0.9999893315120538,inf,inf,0.9999994440946138
2742,inf,0.9809782601100665,inf,0.9999993347026775,inf,0.9999993648703129,0.9999993578793885,inf,inf,0.9999998750519407
2743,inf,0.9665697249285087,inf,0.9999840968176783,inf,0.9999838110729263,0.999968792646372,inf,inf,0.9999998145925826
2744,inf,0.9156626400613831,inf,0.9999988200144956,inf,0.9999966028950404,0.9999970466313218,inf,inf,0.9999997878864203
2745,inf,0.9809782576529446,inf,0.9999990034522596,inf,0.999995590897221,0.9999976438219168,inf,inf,0.9999993686639453
2746,inf,0.4042552884342265,inf,0.9999978605721774,inf,0.9999976801787555,0.9999998507495385,inf,inf,0.9999999194421476
2747,inf,0.9809782602210431,inf,0.9999997119568933,inf,0.9999997946923643,0.9999999264564218,inf,inf,0.9999992762668674
2748,inf,0.9156619418529415,inf,0.9998797010304772,inf,0.9997990219177871,0.9996791496171031,inf,inf,0.9999992748055648
2749,inf,0.9927710744967964,inf,0.9996659123840593,inf,0.9996600012430525,0.9993459727361691,inf,inf,0.9999998725190647
2750,inf,0.9809781359644335,inf,0.999966405187999,inf,0.9999635041132074,0.9999489019734196,inf,inf,0.9998356825421272
2751,inf,0.989041095890411,inf,0.9990926218399864,inf,0.9976745029709685,0.9967687106956531,inf,inf,0.9999998182935791
2752,inf,0.9156626483567386,inf,0.999999766844273,inf,0.9999999019866703,0.9999999877178744,inf,inf,0.9999993109245048
2753,inf,0.4042553055961571,inf,0.9999994883086492,inf,0.9999989229739069,0.9999999273314262,inf,inf,0.9999995855325615
2754,inf,0.5428571428571429,inf,0.9999990892789113,inf,0.9999990187624037,0.9999999986674604,inf,inf,0.9999735267851123
2755,inf,0.965240607327978,inf,0.9999873716695242,inf,0.9999823391037896,0.9999740806061369,inf,inf,0.9999999070170577
2756,inf,0.9809782603382274,inf,0.9999996220918834,inf,0.9999995924512182,0.999999998764443,inf,inf,0.9999997882824748
2757,inf,0.980978260199272,inf,0.9999996966710913,inf,0.9999997691198533,0.9999998855988831,inf,inf,0.9999992762668531
2758,inf,0.6344463797863075,inf,0.9999992562923717,inf,0.9999992359382153,0.9999988408928037,inf,inf,0.9999992585375319
2759,inf,0.9927712737061848,inf,0.9999996697163298,inf,0.9999997422933495,0.999999980899413,inf,inf,0.9999987488719774
2760,inf,0.915662434618524,inf,0.9999616444299916,inf,0.9999403624325937,0.9999669710893365,inf,inf,0.9999998654541922
2761,inf,0.4042551744865954,inf,0.9999933910994417,inf,0.9999853532989894,0.9999799214821796,inf,inf,0.9999998729940401
2762,inf,0.5428571428571427,inf,0.9999997504192657,inf,0.9999999001612728,0.9999999994537815,inf,inf,0.9999990738137893
2763,inf,0.9927712632458036,inf,0.999984329769259,inf,0.999980321294036,0.9999998910408064,inf,inf,0.9999998725222892
2764,inf,0.9156625717199713,inf,0.9999827864438605,inf,0.9999815004856847,0.9999998433024841,inf,inf,0.9999998748164551
2765,inf,0.9809782313871035,inf,0.9999771294256548,inf,0.9999681771938111,0.9999520680278297,inf,inf,0.9999993631751399
2766,inf,0.9890410958904109,inf,0.999994370137738,inf,0.9999977499044769,0.9999999926270129,inf,inf,0.9999993635973969
2767,inf,0.39903430414403024,inf,0.8455877307837624,inf,0.3825765936300942,0.22870709863566402,inf,inf,0.9999993557693501
2768,inf,0.980976542249257,inf,0.9994463991147802,inf,0.9973293450417269,0.9999897555748724,inf,inf,0.9999982888434267
2769,inf,0.98097826029966,inf,0.9999993282330165,inf,0.9999997690814163,0.9999997299626863,inf,inf,0.9999998331435503
2770,inf,0.9156626488534191,inf,0.9999996467676836,inf,0.9999996838095201,0.9999999902527519,inf,inf,0.9999998748188975
2771,inf,0.9809779063359215,inf,0.9999489888126569,inf,0.9993899144340892,0.9995058193301253,inf,inf,0.9999955020839363
2772,inf,0.9809782390582035,inf,0.999986862233937,inf,0.9999728400587184,0.9999602204583135,inf,inf,0.9999993631953874
2773,inf,0.9809782514054354,inf,0.9999906956547235,inf,0.9999916677189521,0.9999996860021928,inf,inf,0.9999998750507794
2774,inf,0.9809782505881657,inf,0.9999864149762983,inf,0.9999945726333312,0.999999987618008,inf,inf,0.9999997172718923
2775,inf,0.9809780988999104,inf,0.9999990021671481,inf,0.9999977336389645,0.9999984588898096,inf,inf,0.9996992961828115
2776,inf,0.989041095890411,inf,0.9999931299336264,inf,0.9999602078747963,0.9999538304716963,inf,inf,0.9999987741955757
2777,inf,0.5428571428571427,inf,0.9999995361231772,inf,0.9999992797113227,0.9999996778391916,inf,inf,0.9999997883973417
2778,inf,0.9156625935918016,inf,0.9999868268104458,inf,0.9999879611694532,0.9999831775456897,inf,inf,0.9999993108931089
2779,inf,0.9809782596673241,inf,0.9999995108775985,inf,0.9999995575054278,0.9999999962347911,inf,inf,0.9999986753630247
2780,inf,0.9890410958904109,inf,0.9999939975276914,inf,0.9999924307218018,0.9999742714288262,inf,inf,0.9999870481091326
2781,inf,0.40425504623226993,inf,0.9999851245926281,inf,0.9999797787331863,0.9999835781966994,inf,inf,0.9999947567145038
2782,inf,0.6437364299332926,inf,0.9989574878668198,inf,0.9989348538955516,0.9978927220671857,inf,inf,0.9999998735501241
2783,inf,0.5428571428571427,inf,0.9999997446259398,inf,0.9999997820459634,0.9999998892191305,inf,inf,0.9999992766599934
2784,inf,0.9809782521834398,inf,0.9999879486734026,inf,0.9999960084333178,0.9999999982641724,inf,inf,0.9999997416521419
2785,inf,0.4042528591149523,inf,0.9998792993919797,inf,0.9997571397924546,0.9997110578375525,inf,inf,0.9999999436059619
2786,inf,0.9927712729994621,inf,0.999999047392687,inf,0.9999985941431851,0.9999999835253174,inf,inf,0.999999843430687
2787,inf,0.9809782261623647,inf,0.9999955965282642,inf,0.999990503155121,0.9999874492268291,inf,inf,0.9999487647568929
2788,inf,0.9890410958904109,inf,0.9999969156812656,inf,0.9999885532996593,0.9999863313595648,inf,inf,0.9999997883920774
2789,inf,0.9927663801309016,inf,0.9879482559840235,inf,0.9954918024351382,0.9834480231871668,inf,inf,0.9999996162836213
2790,inf,0.9809782527909564,inf,0.9999893838878166,inf,0.9999960367489698,0.9999856632029311,inf,inf,0.9999994181627214
2791,inf,0.989041095890411,inf,0.9997672818964024,inf,0.9998633510578773,0.9996310866805967,inf,inf,0.9999996244134173
2792,inf,0.9809780744944239,inf,0.9997455638218399,inf,0.9999050399181353,0.9996575050691943,inf,inf,0.9999996242083626
2793,inf,0.9890410958904109,inf,0.9999502202957661,inf,0.9998750113507591,0.9999538547973219,inf,inf,0.9999944596419987
2794,inf,0.989041095890411,inf,0.9999608987862038,inf,0.9999322925043678,0.9999938406001041,inf,inf,0.9999998474504312
2795,inf,0.9156623711121302,inf,0.9999758820286548,inf,0.999905883210162,0.9999040598141631,inf,inf,0.9999912435606947
2796,inf,0.9809782168333883,inf,0.9999844966188357,inf,0.9999357545626254,0.9999998535357131,inf,inf,0.9999970938770022
2797,inf,0.980978251732812,inf,0.9999877885117252,inf,0.9999954402405729,0.9999834795857958,inf,inf,0.9999996242151017
2798,inf,0.95,inf,0.9999998281585766,inf,0.9999999499539834,0.00566951066936238,inf,inf,0.999999504782221
2799,inf,0.9927712733898459,inf,0.9999992222210307,inf,0.9999997326400039,0.9999996873689246,inf,inf,0.9999998297687964
2800,inf,0.989041095890411,inf,0.9531199476615306,inf,0.9863469480545045,0.9398324380768781,inf,inf,0.9999911934817679
2801,inf,0.542857142857143,inf,0.9999600281351084,inf,0.9998866873500117,inf,0.999766271938788,0.999997202350678,inf
2802,inf,0.5428571428571426,inf,0.9379776556544266,inf,0.9999949870720433,inf,0.9998744948512017,0.9380067239686716,inf
2803,inf,0.9134611696131095,inf,0.9999603803287008,inf,0.9998920198779937,inf,0.9994643143913933,0.9999997935545044,inf
2804,inf,0.6267087576460877,inf,0.9999676562704924,inf,0.9999073375177813,inf,0.9981731897684764,0.9999999320299007,inf
2805,inf,0.9890410958904109,inf,0.9999805833786597,inf,0.9999728761487524,inf,0.9993580527657346,0.9999999476723909,inf
2806,inf,0.5428571428571427,inf,0.9999996178475226,inf,0.9999996960123628,inf,0.9999275084097683,0.9266577615202021,inf
2807,inf,0.9922092764183418,inf,0.9365184250930202,inf,0.9973152410412395,inf,0.999793197214003,0.9999997066625711,inf
2808,inf,0.9804529822540065,inf,0.9999997793706169,inf,0.9999999357452845,inf,0.9998385874255828,0.9857890345988498,inf
2809,inf,0.9804454083319674,inf,0.9999984251766091,inf,0.9999983664851331,inf,0.9998104261674284,0.9999996660154191,inf
2810,inf,0.992911678051784,inf,0.9999993600389258,inf,0.9999994909355133,inf,0.9998100233809021,0.8373318165826463,inf
2811,inf,0.9809780174341933,inf,0.9999997899716251,inf,0.9999999388326555,inf,0.9997280700144244,0.00045658347307008245,inf
2812,inf,0.9804454449895871,inf,0.9999945384393334,inf,0.9999939578747395,inf,0.9997365568512782,0.9999225071374946,inf
2813,inf,0.913461422029341,inf,0.999980496905422,inf,0.9999726660214124,inf,0.9993579471606858,0.9999996731459371,inf
2814,inf,0.9804452760999075,inf,0.9999728589977035,inf,0.9998050591387132,inf,0.9998451296983308,0.9999982998902879,inf
2815,inf,0.9134615214507856,inf,0.999997658800358,inf,0.9999950002753288,inf,0.9995582598754765,0.9999993880266376,inf
2816,inf,0.9804440265214828,inf,0.9995427156480668,inf,0.9965129873656969,inf,0.9998317972793821,0.998331746013173,inf
2817,inf,0.5428571428571426,inf,0.9999979046895774,inf,0.9999993897749552,inf,0.9998592357852893,0.9999997670903504,inf
2818,inf,0.9804452082636523,inf,0.9999688244411672,inf,0.9996988437172342,inf,0.9994098593900808,0.9999996295336392,inf
2819,inf,0.964102942009595,inf,0.9941118879657493,inf,0.999750982132759,inf,0.999845361393544,0.9999999215472284,inf
2820,inf,0.9804454027868317,inf,0.9999968586014227,inf,0.9999911095022372,inf,0.9999126338304304,0.9999999971112393,inf
2821,inf,0.9804454080929679,inf,0.999998376539072,inf,0.9999983175384858,inf,0.9998451199172923,0.9999999989167816,inf
2822,inf,0.39747222854213937,inf,0.999715438006204,inf,0.9979576310344669,inf,0.9998316547797681,0.9999943484082022,inf
2823,inf,0.9134558370260065,inf,0.9994816949146079,inf,0.9960053921395438,inf,0.9998318466117746,0.9977668715496345,inf
2824,inf,0.9890410958904109,inf,0.9999969817159984,inf,0.9999914579541997,inf,0.9998932333259473,0.9999999978485159,inf
2825,inf,0.9134614558875205,inf,0.9999837251180659,inf,0.9999831268522477,inf,0.9997941263439933,0.9999998460476522,inf
2826,inf,0.39748918616288514,inf,0.9999802184110257,inf,0.999972383572758,inf,0.9993580730681036,0.9999999997528708,inf
2827,inf,0.9922236281642772,inf,0.9999743291835469,inf,0.9999551335304008,inf,0.9993487811528573,0.9999736524472554,inf
2828,inf,0.9804455592329335,inf,0.9999996143639812,inf,0.9999996932413394,inf,0.9999271001029507,0.9997193381688559,inf
2829,inf,0.9652406634136649,inf,0.9999833445418385,inf,0.9999827360971147,inf,0.9997941335785857,0.9999999281616886,inf
2830,inf,0.9804454083148602,inf,0.9999976109510891,inf,0.9999990602241917,inf,0.9994638513259808,0.9999995573195312,inf
2831,inf,0.39748925137157376,inf,0.999981016516027,inf,0.9999803266555904,inf,0.9997892058927286,0.9999999995232547,inf
2832,inf,0.9804454002257281,inf,0.9999965075435896,inf,0.9999866469061229,inf,0.9995924647994334,0.9999993184040145,inf
2833,inf,0.9804514337937734,inf,0.998213240690735,inf,0.9994796354430799,inf,0.988553739031659,0.9863878425912803,inf
2834,inf,0.9804453798845298,inf,0.9907537696642741,inf,0.8075111257745079,inf,0.9997214798284814,0.7983548277388334,inf
2835,inf,0.9134615331820645,inf,0.9999978281600523,inf,0.999999367486977,inf,0.9998587882203979,0.9999992279525717,inf
2836,inf,0.913461532073162,inf,0.9999979078218275,inf,0.9999993906871719,inf,0.9998592919230151,0.9999998346067781,inf
2837,inf,0.9804627649161043,inf,0.9995899294096374,inf,0.997915936281141,inf,0.9669959808022317,0.9649352707983404,inf
2838,inf,0.9804987216024301,inf,0.9999996187996386,inf,0.9999996967697349,inf,0.9999276576689163,0.8999496401605933,inf
2839,inf,0.989041095890411,inf,0.9999921915605966,inf,0.9999538437268712,inf,0.9995393458368532,0.9999730395315648,inf
2840,inf,0.9890410958904109,inf,0.9993294081350462,inf,0.9947232273633907,inf,0.9913633031944789,0.9962303570795734,inf
2841,inf,0.9804453110036663,inf,0.9999519608177327,inf,0.9998481969727177,inf,0.9993297429366659,0.9999630933086214,inf
2842,inf,0.9804454040450146,inf,0.9999967028663681,inf,0.999993336357767,inf,0.9915412165202611,0.9999999995442547,inf
2843,inf,0.9922236349649608,inf,0.9999961734242543,inf,0.9999922629373209,inf,0.9998707600091133,0.9999999037493438,inf
2844,inf,0.989041095890411,inf,0.9602885598298682,inf,0.9153324372266977,inf,0.9998353083652064,0.8757278531545342,inf
2845,inf,0.6491585370580584,inf,0.9999966219380331,inf,0.9999979811726326,inf,0.9995106861578268,0.9999999993875762,inf
2846,inf,0.9929388378257573,inf,0.9996382576426202,inf,0.9999979195489623,inf,0.9998451350520687,0.9999999899588651,inf
2847,inf,0.9890410958904109,inf,0.9999688396499096,inf,0.9996989086398294,inf,0.9994098593465952,0.9999995038097214,inf
2848,inf,0.9804453847660483,inf,0.9999936062329204,inf,0.9999647275049246,inf,0.9999270991400078,0.9999999942007304,inf
2849,inf,0.9804453472183996,inf,0.9999657761494259,inf,0.9999308322868631,inf,0.9998594325291736,0.9999999978582406,inf
2850,inf,0.9804454059800435,inf,0.9999960928424617,inf,0.9999968920060501,inf,0.9999029608115547,0.9999997464094833,inf
2851,inf,0.989041095890411,inf,0.9997320835194055,inf,0.9980777558022877,inf,0.9997942734923122,0.9999999862599489,inf
2852,inf,0.9804453892653066,inf,0.999983175991115,inf,0.9999825645963434,inf,0.9998315444128232,0.9999999994388066,inf
2853,inf,0.39749071816400866,inf,0.9999975575859855,inf,0.9999951505245779,inf,0.9992306713835005,0.9998180662093702,inf
2854,inf,0.39748592767849444,inf,0.9999450791099901,inf,0.9995706798741726,inf,0.9989690181485614,0.9999999966686273,inf
2855,inf,0.9804434051508557,inf,0.9996904370495887,inf,0.9970120552150401,inf,0.9992167414730535,0.9999999943701187,inf
2856,inf,0.5428571428571428,inf,0.8931379716907616,inf,0.9823196507158181,inf,0.9996533509637269,0.9999271858957637,inf
2857,inf,0.9804452760998006,inf,0.9999729444543889,inf,0.9998057707242967,inf,0.9998451296365221,0.9999990968159956,inf
2858,inf,0.3974885925826348,inf,0.999966847286532,inf,0.9999061747404792,inf,0.9999049789203363,0.9999999941287689,inf
2859,inf,0.980463129564114,inf,0.9991358128314887,inf,0.997539585222804,inf,0.9663784760827252,0.963420132701641,inf
2860,inf,0.9804453900691084,inf,0.9999838250299674,inf,0.9999832372313587,inf,0.9997941395868513,0.9999999996111687,inf
2861,inf,0.39748842227421266,inf,0.999959723945751,inf,0.9998901852356349,inf,0.9994643148592114,0.9999997098611074,inf
2862,inf,0.9804453404352144,inf,0.9999619215430791,inf,0.9999230238678566,inf,0.9998241023489175,0.9999994871502451,inf
2863,inf,0.9804418237936404,inf,0.9943276481198755,inf,0.9997601067032578,inf,0.999806490774283,0.9999999333137751,inf
2864,inf,0.95,inf,0.9999997125537025,inf,0.9999998270758337,inf,0.9996271984992654,0.9999953513327163,inf
2865,inf,0.95,inf,0.9999730575664602,inf,0.9998066933280818,inf,0.9998451295613414,0.9999999957067859,inf
2866,inf,0.9804453892742839,inf,0.999983080305243,inf,0.9999824554521329,inf,0.9998315275939661,0.9999997777674459,inf
2867,inf,0.9804550560434518,inf,0.999999808679908,inf,0.9999999442811381,inf,0.9998424877411923,0.9818972012090934,inf
2868,inf,0.9804453828905849,inf,0.9999813276745095,inf,0.9999739325203176,inf,0.9992156179820709,0.9999999998196759,inf
2869,inf,0.9804411925766722,inf,0.9995571108351144,inf,0.9935060545464031,inf,0.9994017980538915,0.9999999758009925,inf
2870,inf,0.9804454083056482,inf,0.9999977109789703,inf,0.9999993333598948,inf,0.999824097206669,0.9999999994955149,inf
2871,inf,0.95,inf,0.9999997694057089,inf,0.9999999091544344,inf,0.9995003906413424,0.9999929355274167,inf
2872,inf,0.9804452564312662,inf,0.999936798173938,inf,0.9996620492480413,inf,0.9995996518019129,0.9998515204190903,inf
2873,inf,0.9136813959860521,inf,0.9987450896110198,inf,0.9936080356597673,inf,0.8997124218679311,0.8924679277542674,inf
2874,inf,0.9924757644845486,inf,0.9999997374635533,inf,0.9999998967890595,inf,0.9993797940899262,0.9999960854772451,inf
2875,inf,0.9922236289082366,inf,0.9999807008485107,inf,0.9999800001955629,inf,0.992902215160343,0.9999999979220722,inf
2876,inf,0.6491574291477146,inf,0.9999876955010932,inf,0.9999281540435594,inf,0.9995074486034141,0.9999326807938638,inf
2877,inf,0.9804452761638434,inf,0.99992169709663,inf,0.9993790413143316,inf,0.9998451667025898,0.9995211899486605,inf
2878,inf,0.3974894852310618,inf,0.9999959289528061,inf,0.9999967616381156,inf,0.9999207061542233,0.9999999983797523,inf
2879,inf,0.9804432400512895,inf,0.9964525631323882,inf,0.999979597660261,inf,0.9997894193662847,0.9999999649097566,inf
2880,inf,0.9641088704892391,inf,0.9999937059938022,inf,0.9999648174289233,inf,0.9985978804502408,0.9999999533814531,inf
2881,inf,0.989041095890411,inf,0.9992215995758544,inf,0.9697780494804443,inf,0.9997337142034317,0.9999995654441803,inf
2882,inf,0.5428571428571427,inf,0.9997209084227698,inf,0.9979970569752266,inf,0.9998316525680142,0.9999957802095468,inf
2883,inf,0.9890410958904109,inf,0.9999729283077492,inf,0.9998056170093282,inf,0.9998451296548313,0.9999987903057923,inf
2884,inf,0.95,inf,0.9996782431433558,inf,0.9968943184352879,inf,0.999359000166034,0.9999999917811111,inf
2885,inf,0.9929373568852563,inf,0.9994915738791647,inf,0.9970433490411802,inf,0.9999272153195463,0.9965838223384683,inf
2886,inf,0.9804449757952042,inf,0.999915275321805,inf,0.9993705923126491,inf,0.9996219163416011,0.9999999908348315,inf
2887,inf,0.9929387267554518,inf,0.9999546980963793,inf,0.9993357373443138,inf,0.9995589842604721,0.9999999930538034,inf
2888,inf,0.9929389535148001,inf,0.9999980930785709,inf,0.999998022494051,inf,0.9998449204221213,0.9999997730313044,inf
2889,inf,0.9804452760998418,inf,0.9999729115864169,inf,0.9998054970373996,inf,0.9998451296602946,0.9999987903059576,inf
2890,inf,0.3974895207658026,inf,0.9999978651958477,inf,0.9999993782730494,inf,0.9998592390248761,0.999999770328795,inf
2891,inf,0.95,inf,0.9997213577154036,inf,0.9980007993881057,inf,0.9998316522029586,0.9999999799414941,inf
2892,inf,0.9929389410276468,inf,0.9999800664495109,inf,0.9999793057010663,inf,0.988998827321577,0.9999956421799122,inf
2893,inf,0.9922236006714718,inf,0.9999545873940097,inf,0.9998763660879111,inf,0.9994643186523963,0.99999999926734,inf
2894,inf,0.9804454073728842,inf,0.9999981257671349,inf,0.9999973834277835,inf,0.9994097787905633,0.9999999977803116,inf
2895,inf,0.95,inf,0.9999961841140729,inf,0.9999895862981957,inf,0.9995074527929279,0.9999999558983756,inf
2896,inf,0.989041095890411,inf,0.9997213577154036,inf,0.9980007993881058,inf,0.9998316522029584,0.999999979941494,inf
2897,inf,0.9929389455387339,inf,0.9999944465634261,inf,0.999976850124695,inf,0.9996318463975354,0.9999997594680867,inf
2898,inf,0.9673242525465469,inf,0.9999374917053235,inf,0.99951578819087,inf,0.9998451534793822,0.9997107960833458,inf
2899,inf,0.9804379964954457,inf,0.999400689315425,inf,0.9884015310434057,inf,0.9998815129819961,0.9999997498771567,inf
2900,inf,0.9804447571536719,inf,0.9999466450307913,inf,0.9989656795469642,inf,0.9999126600416164,0.999986626193416,inf
2901,inf,0.9804396294983829,inf,0.9907083390940749,inf,0.9997845526709205,inf,0.9996009274038561,0.9999999595717441,inf
2902,inf,0.95,inf,0.9999976022970667,inf,0.9999957821760523,inf,0.9991500942441497,0.9998868514735545,inf
2903,inf,0.6896547498460712,inf,0.9999925179969107,inf,0.9999440185077006,inf,0.9997221263491934,0.9999993505054822,inf
2904,inf,0.6490823383280026,inf,0.9995263194054762,inf,0.9930544564775341,inf,0.9995220190801429,0.9999999669647361,inf
2905,inf,0.9890410958904109,inf,0.999983118413839,inf,0.999982497832042,inf,0.9998315324502993,0.9999998418664484,inf
2906,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2907,inf,0.9804454085352274,inf,0.9999979177154834,inf,0.9999993935685382,inf,0.9998593265268628,0.9999998763225717,inf
2908,inf,0.3974634934022759,inf,0.9996721102904554,inf,0.9968351226330533,inf,0.9993590180642886,0.9999999917816497,inf
2909,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2910,inf,0.9890410958904109,inf,0.9999940673120552,inf,0.9999934021100723,inf,0.9997640844381767,0.9999097228160767,inf
2911,inf,0.989041095890411,inf,0.9999979134943048,inf,0.9999993923391886,inf,0.9998592915918666,0.999999834275815,inf
2912,inf,0.9673252221647561,inf,0.999998090832248,inf,0.9999980201639179,inf,0.9998449202994877,0.999999772863719,inf
2913,inf,0.9134615304924132,inf,0.9999984358589429,inf,0.9999983790159406,inf,0.9998107292801939,0.9999999991580332,inf
2914,inf,0.9890410958904109,inf,0.9999979189972599,inf,0.9999993939418348,inf,0.9998593264709811,0.999999876266735,inf
2915,inf,0.9922189120305872,inf,0.9795584425084377,inf,0.9986849954202367,inf,0.9997758738083933,0.9999997656462829,inf
2916,inf,0.992938941835615,inf,0.9999802573905249,inf,0.9999795286058228,inf,0.9998315282041824,0.9999997504104509,inf
2917,inf,0.9890410958904109,inf,0.9999940673120552,inf,0.9999934021100723,inf,0.9997640844381767,0.9999097228160767,inf
2918,inf,0.980445408305648,inf,0.9999977109789703,inf,0.9999993333598948,inf,0.999824097206669,0.9999999994955149,inf
2919,inf,0.95,inf,0.9999050925973442,inf,0.9998936867685297,inf,0.9997756377836137,0.9998231185217286,inf
2920,inf,0.39749015905903823,inf,0.9999997969557207,inf,0.9999999408666597,inf,0.9998707606194777,0.9999081752530296,inf
2921,inf,0.9804453496437463,inf,0.9999670962869951,inf,0.9999335003564757,inf,0.9998282191713318,0.9999999985330129,inf
2922,inf,0.95,inf,0.9999996146032273,inf,0.9999996934316504,inf,0.9999271001037966,0.9997191856780585,inf
2923,inf,0.9804416005045062,inf,0.999599740913065,inf,0.9941263577296172,inf,0.9995217326523393,0.9999919707072329,inf
2924,inf,0.9804455592329335,inf,0.9999996143639812,inf,0.9999996932413394,inf,0.9999271001029507,0.9997193381688559,inf
2925,inf,0.6491192024678788,inf,0.9961951791230189,inf,0.9999781714696243,inf,0.9998317242383845,0.9999899206236024,inf
2926,inf,0.9929315811635006,inf,0.9999995760262317,inf,0.999999876524543,inf,0.9993868119298476,0.9560268819684681,inf
2927,inf,0.5428571428571428,inf,0.9999996823149382,inf,0.9999998094222284,inf,0.9995363533312014,0.9999970159278777,inf
2928,inf,0.9804454082560508,inf,0.9999984317553636,inf,0.999998373989196,inf,0.9998105686103831,0.9999998225706637,inf
2929,inf,0.9804440242094878,inf,0.999721185135121,inf,0.9979995611619026,inf,0.9998316522707054,0.9999999799415226,inf
2930,inf,0.9922224815212,inf,0.9907986184960763,inf,0.9999312084015773,inf,0.9995212294487318,0.996043106245363,inf
2931,inf,0.9134615301730653,inf,0.9999983730890908,inf,0.9999983139631351,inf,0.9998451199193812,0.9999999989185919,inf
2932,inf,0.9804453817972796,inf,0.9999805776115714,inf,0.9999728850393836,inf,0.9993580728483149,0.9999999997513173,inf
2933,inf,0.9804454040353225,inf,0.9999880387833567,inf,0.9999748637332003,inf,0.9998707615978606,0.9999728801231172,inf
2934,inf,0.3974901640787543,inf,0.999996097712728,inf,0.9999879142287905,inf,0.999346706369122,0.9998908919453499,inf
2935,inf,0.9890410958904109,inf,0.9999997251937749,inf,0.99999983576581,inf,0.9995501006305412,0.9999999869804419,inf
2936,inf,0.9922236365270741,inf,0.9999978432954785,inf,0.9999969822509318,inf,0.9994090288185415,0.999999234326558,inf
2937,inf,0.9890410958904109,inf,0.9494594053733815,inf,0.9978625440320753,inf,0.9998340297964645,0.999999649854368,inf
2938,inf,0.9804450331708195,inf,0.9999264682584728,inf,0.9994537426301909,inf,0.9996307530939733,0.9999999926124621,inf
2939,inf,0.6439095836719866,inf,0.9999997920274495,inf,0.9999999394313809,inf,0.9998803850324454,0.028419184062738745,inf
2940,inf,0.9134618101814651,inf,0.9999717722820337,inf,0.9999129714173729,inf,0.9997755037344371,0.9997596553369845,inf
2941,inf,0.9804453892716877,inf,0.9999831079768102,inf,0.9999824870157409,inf,0.9998315324578413,0.9999998418729802,inf
2942,inf,0.9804454099216264,inf,0.9999997698336893,inf,0.9999999096961152,inf,0.9995074254081407,0.9999999749416016,inf
2943,inf,0.9804472365774757,inf,0.9960724395026198,inf,0.9563915933971865,inf,0.9960158848780899,0.9490181223439003,inf
2944,inf,0.9804450331716013,inf,0.9999263733540373,inf,0.9994517642171946,inf,0.9996307531780961,0.9999979184234378,inf
2945,inf,0.9134614525441259,inf,0.9999831402392666,inf,0.9999825275453046,inf,0.9998315444163772,0.999999999438886,inf
2946,inf,0.26114679200341934,inf,0.9999950285969416,inf,0.9999945280123814,inf,0.9997962272071211,0.9999445323575247,inf
2947,inf,0.9804447823103534,inf,0.9999487258607986,inf,0.9990060938246724,inf,0.9998932653673931,0.9999877303956068,inf
2948,inf,0.9804454082384554,inf,0.9999983620110882,inf,0.9999983009671288,inf,0.9998448469291904,0.9999996947824601,inf
2949,inf,0.989041095890411,inf,0.9999981447407448,inf,0.9999980712895078,inf,0.9998050935331305,0.999998775841333,inf
2950,inf,0.9804449809741204,inf,0.9998408784875996,inf,0.9951632027415912,inf,0.9995388397734477,0.9957121411556984,inf
2951,inf,0.9804452760998006,inf,0.9999729444543889,inf,0.9998057707242967,inf,0.9998451296365221,0.9999990968159956,inf
2952,inf,0.9922235732156283,inf,0.999963876863627,inf,0.9997408229917323,inf,0.9998379906690291,0.9999999890860002,inf
2953,inf,0.95,inf,0.9999976723055345,inf,0.999995050130647,inf,0.9995588266666025,0.9999999984511525,inf
2954,inf,0.992938953817795,inf,0.9999976692328464,inf,0.9999993212020158,inf,0.9998281355770674,0.9999999042429433,inf
2955,inf,0.989041095890411,inf,0.9999974715096138,inf,0.999995246733924,inf,0.9991049302425118,0.9998409877433749,inf
2956,inf,0.9804454083684693,inf,0.9999976925876692,inf,0.9999993280037278,inf,0.9998239793356094,0.9999998578516346,inf
2957,inf,0.39748952016240535,inf,0.9999978795035286,inf,0.9999993824399286,inf,0.9998593281927908,0.9999998779871592,inf
2958,inf,0.913461559892175,inf,0.9999996689966462,inf,0.9999997327854079,inf,0.9985874480515842,0.999989583715106,inf
2959,inf,0.9804446867965859,inf,0.9999408785212369,inf,0.9988538398061658,inf,0.999890710427636,0.9999847791861877,inf
2960,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2961,inf,0.9804452812675957,inf,0.9999740806627058,inf,0.9998140340183329,inf,0.9998107409117123,0.9999999970593798,inf
2962,inf,0.9134552094038136,inf,0.9996905296815194,inf,0.9977796157277669,inf,0.9997893588180341,0.9999999829581201,inf
2963,inf,0.9804454082384554,inf,0.9999983620110882,inf,0.9999983009671288,inf,0.9998448469291904,0.9999996947824601,inf
2964,inf,0.9927729017196437,inf,0.9999996044327334,inf,0.9999996853414127,inf,0.9999326328001973,0.009710452013539069,inf
2965,inf,0.9134614580987176,inf,0.9999687814878083,inf,0.9999661492172423,inf,0.9998290252592812,0.99996673983624,inf
2966,inf,0.9141192347683714,inf,0.997628767719821,inf,0.9907410484485532,inf,0.6825082418679164,0.6895642722338723,inf
2967,inf,0.9804421711452069,inf,0.9948770248417654,inf,0.9997833413950926,inf,0.9998453301243202,0.9999999214844497,inf
2968,inf,0.95,inf,0.9999831357085711,inf,0.9999825175592998,inf,0.9998315354918754,0.9999998819340666,inf
2969,inf,0.9804387104561926,inf,0.9994584025071104,inf,0.9895184452263356,inf,0.999905274425217,0.9999997053304608,inf
2970,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2971,inf,0.9804454027868317,inf,0.9999968586014227,inf,0.9999911095022372,inf,0.9999126338304304,0.9999999971112393,inf
2972,inf,0.9804444678619836,inf,0.9654743833463995,inf,0.7127384838578085,inf,0.9998594782228611,0.6798798427436161,inf
2973,inf,0.9804434506718435,inf,0.9967968600814516,inf,0.9999815778601471,inf,0.9998316952276325,0.9999999586944345,inf
2974,inf,0.9922235579589928,inf,0.9999463166060836,inf,0.9996883505566203,inf,0.9997293433940013,0.9999999925889069,inf
2975,inf,0.9134613492571269,inf,0.9999757890552681,inf,0.9999484452724123,inf,0.9995201618807554,0.9999998374389277,inf
2976,inf,0.3974914026267344,inf,0.9999996072316122,inf,0.9999996875678134,inf,0.9999271000777343,0.9997238842024282,inf
2977,inf,0.9804440775591242,inf,0.9997315048181131,inf,0.9980731271577948,inf,0.9997942740213552,0.999996128496553,inf
2978,inf,0.6267095453073973,inf,0.9999978210860184,inf,0.9999969512450346,inf,0.9994090378154774,0.999999243317112,inf
2979,inf,0.5428571428571428,inf,0.9999550860431092,inf,0.9991160110205857,inf,0.9983210558366173,0.99999999733146,inf
2980,inf,0.989041095890411,inf,0.9999963036857715,inf,0.9999959562349224,inf,0.9983400066061091,0.9998631352672525,inf
2981,inf,0.9804454063484624,inf,0.9999965792117366,inf,0.9999972464475866,inf,0.9984750942742238,0.9999999983577911,inf
2982,inf,0.980445147623457,inf,0.9999326512220265,inf,0.9996281198150025,inf,0.9999207150573811,0.9999923527715653,inf
2983,inf,0.9804440242094878,inf,0.999721185135121,inf,0.9979995611619026,inf,0.9998316522707054,0.9999999799415226,inf
2984,inf,0.9804454445493084,inf,0.9999859763509228,inf,0.9999959158405385,inf,0.9997847670225662,0.9999168070025085,inf
2985,inf,0.989041095890411,inf,0.9999963362946281,inf,0.999990025763938,inf,0.999398128021372,0.9999999998927976,inf
2986,inf,0.5428571428571428,inf,0.9999831864281469,inf,0.9999825754126475,inf,0.9998315444117857,0.9999999994387834,inf
2987,inf,0.9804454046819001,inf,0.9999953635944417,inf,0.9999949922869393,inf,0.9996970254122,0.9999991772270296,inf
2988,inf,0.9134558242655871,inf,0.9997205939683794,inf,0.9979953196683885,inf,0.9998316525027695,0.9999999799416196,inf
2989,inf,0.91346280856755,inf,0.9999899561051268,inf,0.9999392907800352,inf,0.9983487985545381,0.9993494273199107,inf
2990,inf,0.6491546857475305,inf,0.9999992509843498,inf,0.9999983502038866,inf,0.9667943874047304,0.9992814197629301,inf
2991,inf,0.64915741882346,inf,0.9999997281493296,inf,0.9999998932505669,inf,0.9793076398145755,0.9997834650149163,inf
2992,inf,0.9673242089522803,inf,0.9999991246309218,inf,0.9999990952538259,inf,0.9982879413868802,0.9986543545787048,inf
2993,inf,0.9804454079692646,inf,0.9999981922108689,inf,0.9999981255527416,inf,0.9998060177856505,0.9999998042958258,inf
2994,inf,0.9890410958904109,inf,0.9997209084227698,inf,0.9979970569752264,inf,0.9998316525680141,0.9999957802095468,inf
2995,inf,0.9929389316442851,inf,0.9999753154195596,inf,0.9999600955607181,inf,0.999352506998677,0.9999841502670143,inf
2996,inf,0.9804440242094878,inf,0.999721185135121,inf,0.9979995611619026,inf,0.9998316522707054,0.9999999799415226,inf
2997,inf,0.9804453642052479,inf,0.9999758640056238,inf,0.9999486749859702,inf,0.9995201794684496,0.9999999994229526,inf
2998,inf,0.9134614228661596,inf,0.9999926257646344,inf,0.9999592323629974,inf,0.9940146138537735,0.9999980540688255,inf
2999,inf,0.9804432983725005,inf,0.7447139084021902,inf,0.9995311022210644,inf,0.9995246214579318,0.7478059348480575,inf
3000,inf,0.3974874128923208,inf,0.9999445562378756,inf,0.9997698811859766,inf,0.999499028880415,0.9999995521472679,inf


==> chapters/tables/JoinedResultProbsEPSamplesVMPInferred.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
2001,0.8750000029278985,0.12499999707210148,6.623696736271516e-8,0.9999999337630326,4.979885623683941e-7,0.9999995020114376,3.9613079938428797e-7,0.9999996038692006,0.00008887566332082111,0.9999111243366791
2002,0.08433738131749331,0.9156626186825068,0.000013627307250529154,0.9999863726927495,4.870127199812804e-7,0.9999995129872801,3.8739993777966537e-7,0.9999996126000623,0.00008887549229201049,0.999911124507708
2003,0.019021739406949446,0.9809782605930505,1.9445449236155044e-7,0.9999998055455076,2.512931879951021e-7,0.999999748706812,7.318504946358295e-8,0.9999999268149505,0.00015755751350575564,0.9998424424864942
2004,0.5957446848035378,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2005,0.5957446873505977,0.4042553126494022,9.375851375238937e-8,0.9999999062414863,4.828257758804853e-7,0.9999995171742241,3.8406938435141556e-7,0.9999996159306156,0.00010007380859205922,0.9998999261914079
2006,0.5957446859148182,0.40425531408518184,4.804469164646924e-7,0.9999995195530835,2.0754399645457805e-7,0.9999997924560036,6.044380974900932e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2007,0.08433735100289734,0.9156626489971026,1.1558486566247962e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.0000673129359969525,0.9999326870640031
2008,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514133,0.9998656313197549
2009,0.08433735066497526,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.14620296348178e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2010,0.45714285714285724,0.5428571428571428,0.00007295075669978138,0.9999270492433002,1.7628044103941565e-7,0.999999823719559,5.133880826559975e-8,0.9999999486611918,0.00011933414720838263,0.9998806658527917
2011,0.5957446848035377,0.40425531519646224,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2012,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410991,0.9998806665722059
2013,0.5957446848035377,0.4042553151964623,3.526933257649247e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2014,0.5957446848035377,0.40425531519646224,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2015,0.08433735066497529,0.9156626493350247,3.476261498298279e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130282,0.9998806665720887
2016,0.0843373506649754,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2017,0.5957453547212411,0.4042546452787589,0.00009936828711049022,0.9999006317128895,1.7928161695406092e-7,0.999999820718383,5.22128518857814e-8,0.9999999477871481,0.0001193344087283213,0.9998806655912715
2018,0.08433735102131419,0.9156626489786859,4.735442943928836e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.9575408131867565e-8,0.999999940424592,0.00013977200479718487,0.9998602279952029
2019,0.08433735066383387,0.9156626493361663,3.478482793324787e-7,0.9999996521517207,1.7612991073164744e-7,0.9999998238700892,5.12949687643881e-8,0.9999999487050312,0.007815384858878336,0.9921846151411216
2020,0.5957446858573833,0.4042553141426167,1.1726969014732046e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2021,0.5957446858573832,0.4042553141426169,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2022,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2023,0.5957446858573832,0.4042553141426169,1.1726969014732036e-7,0.9999998827303098,3.4680853244412726e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2024,0.5957446857857671,0.40425531421423294,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2025,0.5957446844198826,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.5543169593023203e-7,0.999999744568304,7.439032251676188e-8,0.9999999256096774,0.00015755751341643316,0.9998424424865836
2026,0.08433735100289734,0.9156626489971027,1.155848656624796e-7,0.9999998844151343,3.4182590535566003e-7,0.9999996581740946,2.7190939586003123e-7,0.9999997280906041,0.00006731293599695252,0.9999326870640031
2027,0.019021739469687382,0.9809782605303127,1.944809926498794e-7,0.9999998055190072,3.424563988981118e-7,0.9999996575436011,9.97348503253791e-8,0.9999999002651496,0.0005044021687261351,0.999495597831274
2028,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2029,0.08433735126083573,0.9156626487391644,1.156882538586856e-7,0.9999998843117462,4.07036312062476e-7,0.9999995929636879,3.237817730369112e-7,0.999999676218227,0.0001533871337452825,0.9998466128662546
2030,0.08433735066497537,0.9156626493350246,3.4762614982982807e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.146202963481782e-8,0.9999999485379704,0.00011933342791130278,0.9998806665720887
2031,0.5957446857857669,0.40425531421423305,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2032,0.084337351080573,0.9156626489194271,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055494e-7,0.9999997343021788,0.00007579443142684577,0.9999242055685732
2033,0.01902173951277918,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645667e-7,0.9999998276551304,5.019263717030334e-8,0.9999999498073628,0.00013436868026464434,0.9998656313197354
2034,0.595744685857383,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2035,0.5957446859148182,0.4042553140851818,4.804469164646921e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2036,0.5957446848035377,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2037,0.5957446858573832,0.4042553141426168,1.172696901473204e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2038,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2039,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2040,0.5957446858573833,0.40425531414261673,1.1726969014732043e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2041,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2042,0.595744685857383,0.404255314142617,1.1726969014732046e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2043,0.5957446859148182,0.4042553140851818,4.80446916464692e-7,0.9999995195530835,2.075439964545779e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2044,0.5957446858573832,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2045,0.5957446858573832,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2046,0.5957446848035378,0.40425531519646213,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2047,0.08433735066497526,0.9156626493350248,3.4762614982982833e-7,0.9999996523738502,1.7670354235487414e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130286,0.9998806665720887
2048,0.01902173951832806,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2049,0.4571428571428571,0.5428571428571428,1.1530701741066144e-7,0.9999998846929826,3.410042089484386e-7,0.999999658995791,2.7125576788693943e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2050,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977396e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2051,0.0843373510213142,0.9156626489786858,4.7354429439288406e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.957540813186758e-8,0.999999940424592,0.00013977200479718492,0.9998602279952029
2052,0.5957446848035377,0.40425531519646235,3.5269332576492465e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2053,0.019021739436675334,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.13662241080103e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2054,0.5957446859148182,0.4042553140851819,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2055,0.5957446848035377,0.40425531519646224,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2056,0.019021739436675327,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977372e-7,0.9999998236254221,5.136622410801027e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2057,0.595744686099623,0.40425531390037706,1.672979903534641e-7,0.9999998327020097,3.3888594093678e-7,0.999999661114059,2.695707669367614e-7,0.9999997304292331,0.00007579443117402883,0.999924205568826
2058,0.5957446894756306,0.4042553105243694,6.572643125339604e-8,0.9999999342735687,6.733726907168589e-7,0.9999993266273093,5.356421460537298e-7,0.999999464357854,0.00028456817184104846,0.999715431828159
2059,0.595744685857383,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.468085324441269e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2060,0.5957446848035377,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2061,0.01902173943667533,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.1366224108010263e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2062,0.010958904109589034,0.9890410958904109,3.4679051028148434e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.1338322849287335e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2063,0.5957446857857671,0.4042553142142329,5.031584085212933e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2064,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2065,0.5957446848035377,0.40425531519646235,3.526933257649246e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2066,0.05,0.9500000000000001,3.4679051028148397e-7,0.9999996532094897,1.7627877428078762e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2067,0.595744685857383,0.404255314142617,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2068,0.08433735066497539,0.9156626493350246,3.476261498298282e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2069,0.01902173951832805,0.9809782604816719,1.1536968427189031e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.7140318941367944e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2070,0.5957446858573833,0.4042553141426167,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2071,0.5957446860919223,0.40425531390807756,1.6744187145021406e-7,0.9999998325581285,3.381718720565214e-7,0.9999996618281279,2.690027525329655e-7,0.9999997309972475,0.004977908106118809,0.9950220918938812
2072,0.5957446858573832,0.40425531414261684,1.1726969014732046e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2073,0.5957446860996232,0.4042553139003767,1.6729799035346405e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676113e-7,0.9999997304292331,0.00007579443117402881,0.999924205568826
2074,0.45714285714285713,0.5428571428571429,3.467905102814838e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928736e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2075,0.5957446859148182,0.4042553140851818,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2076,0.875000002299719,0.12499999770028102,4.84216111349137e-7,0.9999995157838886,2.0917221788298649e-7,0.9999997908277821,6.091800272943368e-8,0.9999999390819972,0.0001397720046839537,0.999860227995316
2077,0.019021739512779186,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645665e-7,0.9999998276551304,5.019263717030333e-8,0.9999999498073628,0.00013436868026464428,0.9998656313197354
2078,0.5957446857857671,0.40425531421423294,5.031584085212932e-7,0.9999994968415914,1.751831907632775e-7,0.9999998248168093,5.101925198803496e-8,0.999999948980748,0.0001343686802451412,0.9998656313197549
2079,0.45714285714285724,0.5428571428571428,1.1530701741066137e-7,0.9999998846929826,3.4100420894843863e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.00006731293603728533,0.9999326870639627
2080,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2081,0.5957446844198825,0.40425531558011757,1.976569332225868e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643326,0.9998424424865836
2082,0.010958904109589034,0.9890410958904109,3.4679051028148387e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2083,0.5957446858573833,0.40425531414261673,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238115,0.9999326870642476
2084,0.01902173943667534,0.9809782605633246,3.4697898333199146e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627027,0.9998806665720738
2085,0.5957446848035377,0.40425531519646235,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2086,0.5957446857857671,0.4042553142142329,5.031584085212935e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.0001343686802451413,0.9998656313197549
2087,0.010958904109589043,0.989041095890411,1.1530701741066146e-7,0.9999998846929826,3.410042089484389e-7,0.999999658995791,2.7125576788693953e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2088,0.8750000022736347,0.1249999977263652,1.1818969297589535e-7,0.999999881810307,3.495293090332422e-7,0.999999650470691,2.7803715799630903e-7,0.999999721962842,0.0000673129356188323,0.9999326870643812
2089,0.08433735044752046,0.9156626495524794,3.479425355102422e-7,0.9999996520574645,9.994826470163338e-8,0.9999999000517353,2.910830474294788e-8,0.9999999708916952,0.00027190907357102045,0.999728090926429
2090,0.5957446858573833,0.40425531414261684,1.1726969014732047e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2091,0.5957446868089853,0.40425531319101465,1.5974662699680396e-7,0.9999998402533731,4.0148690815975305e-7,0.9999995985130918,3.193674350978286e-7,0.999999680632565,0.00007884251267945068,0.9999211574873206
2092,0.01902173943667532,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2093,0.08433735108057297,0.915662648919427,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055484e-7,0.9999997343021788,0.00007579443142684579,0.9999242055685732
2094,0.595744685785767,0.40425531421423294,5.031584085212924e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2095,0.5957446848035379,0.404255315196462,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2096,0.5957446868089851,0.4042553131910149,1.5974662699680436e-7,0.9999998402533731,4.0148690815975336e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.00007884251267945067,0.9999211574873206
2097,0.45714285714285724,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616771,0.00011933342793062933,0.9998806665720693
2098,0.8750000023836487,0.12499999761635135,1.6861047454248985e-7,0.9999998313895254,3.4154456340229476e-7,0.9999996584554367,2.716855991279197e-7,0.9999997283144009,0.0000757944310359775,0.9999242055689641
2099,0.595744685785767,0.4042553142142331,5.031584085212927e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.101925198803499e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2100,0.595744686099623,0.40425531390037694,1.6729799035346416e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676134e-7,0.9999997304292331,0.00007579443117402885,0.999924205568826
2101,0.08433745149233954,0.9156625485076604,0.000045769517148263,0.9999542304828518,3.4182794344571666e-7,0.9999996581720565,2.719110170824937e-7,0.9999997280889829,0.00006731319113533011,0.9999326868088647
2102,0.5957446848035378,0.40425531519646213,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2103,0.5957446859148183,0.4042553140851818,4.804469164646923e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2104,0.8750000022736347,0.12499999772636529,1.1818969297589537e-7,0.999999881810307,3.4952930903324235e-7,0.999999650470691,2.7803715799630925e-7,0.999999721962842,0.00006731293561883227,0.9999326870643812
2105,0.5957446858573833,0.4042553141426167,1.1726969014732045e-7,0.9999998827303098,3.4680853244412663e-7,0.9999996531914676,2.758728845839508e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2106,0.01902173951832805,0.9809782604816719,1.1536968427189035e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.714031894136794e-7,0.9999997285968105,0.00006731293602818847,0.9999326870639718
2107,0.4571428571428572,0.5428571428571429,4.947373509894556e-7,0.9999995052626491,1.722512548229065e-7,0.9999998277487452,5.0165373382999734e-8,0.9999999498346266,0.00013436868026528757,0.9998656313197346
2108,0.019021739537096967,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.3339530748166055e-7,0.9999996666046925,2.6520317863441477e-7,0.9999997347968212,0.00007579443145913491,0.9999242055685408
2109,0.5957446858573834,0.4042553141426165,1.1726969014732049e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2110,0.08433735100289741,0.9156626489971025,1.1558486566247954e-7,0.9999998844151343,3.4182590535566014e-7,0.9999996581740946,2.7190939586003134e-7,0.9999997280906041,0.00006731293599695248,0.9999326870640031
2111,0.5957446848035376,0.40425531519646246,3.5269332576492476e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2112,0.5957446844198825,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643337,0.9998424424865836
2113,0.5957446860996229,0.40425531390037694,1.672979903534639e-7,0.9999998327020097,3.3888594093678003e-7,0.999999661114059,2.6957076693676155e-7,0.9999997304292331,0.00007579443117402887,0.999924205568826
2114,0.5957446847999779,0.40425531520002206,3.5291869314057627e-7,0.999999647081307,1.7869727046246644e-7,0.9999998213027296,5.204267048439838e-8,0.9999999479573294,0.00781538485126222,0.9921846151487379
2115,0.4571428571428572,0.5428571428571428,1.1530701741066149e-7,0.9999998846929826,3.410042089484388e-7,0.999999658995791,2.712557678869394e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2116,0.019021778144780965,0.9809782218552191,0.00007299040095892752,0.999927009599041,1.763762476393308e-7,0.9999998236237523,5.136671037790796e-8,0.9999999486332896,0.00011933414759490697,0.9998806658524051
2117,0.5957478195575561,0.404252180442444,0.00046367755989933963,0.9995363224401007,1.792902755677527e-7,0.9999998207097245,5.221537356604012e-8,0.9999999477846264,0.00011933801789143946,0.9998806619821086
2118,0.5957446848035377,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2119,0.5957446858573832,0.40425531414261684,1.1726969014732051e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2120,0.03343023264171761,0.9665697673582824,3.537800865185263e-7,0.9999996462199136,2.0442871134188901e-7,0.9999997955712886,5.953653368281628e-8,0.9999999404634663,0.00011933342617044777,0.9998806665738295
2121,0.5957446858573833,0.4042553141426167,1.1726969014732047e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.75872884583951e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2122,0.5957446858573832,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2123,0.5957446848035377,0.4042553151964622,3.5269332576492513e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2124,0.5957446848035376,0.40425531519646246,3.5269332576492497e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2125,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000341e-7,0.9999998207207363,5.221216651846632e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2126,0.5957446858573833,0.40425531414261673,1.1726969014732046e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2127,0.4571428571428573,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078744e-7,0.9999998237212258,5.133832284928733e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2128,0.01902173951277917,0.9809782604872209,4.950062298676307e-7,0.9999995049937701,1.7234486962645654e-7,0.9999998276551304,5.0192637170303324e-8,0.9999999498073628,0.0001343686802646442,0.9998656313197354
2129,0.5957446858573833,0.4042553141426166,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2130,0.5957446848467643,0.40425531515323565,1.9782888180292888e-7,0.9999998021711182,3.041618071860301e-7,0.9999996958381928,8.858217399938544e-8,0.9999999114178261,0.0003589875803718422,0.9996410124196282
2131,0.01902173959205887,0.9809782604079411,1.5715840907828311e-7,0.9999998428415909,3.949820139583439e-7,0.9999996050179861,3.1419304127709624e-7,0.9999996858069586,0.00007884251303200783,0.999921157486968
2132,0.5957446858573833,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2133,0.08433735066497529,0.9156626493350247,3.4762614982982823e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2134,0.010958904109589043,0.989041095890411,1.1530701741066105e-7,0.9999998846929826,3.4100420894843885e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.0000673129360372853,0.9999326870639627
2135,0.5957446851044343,0.4042553148955657,3.530143351920279e-7,0.9999996469856648,2.1347297304530248e-7,0.9999997865270269,6.217052764583131e-8,0.9999999378294724,0.00027190904753882355,0.9997280909524611
2136,0.019021739436675338,0.9809782605633246,3.469789833319922e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801028e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2137,0.5957446858573835,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.758728845839509e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2138,0.08433735102085863,0.9156626489791414,4.739724855764722e-7,0.9999995260275145,2.040703033510515e-7,0.9999997959296967,5.943215319106207e-8,0.9999999405678468,0.005896184312738687,0.9941038156872612
2139,0.01902173951832805,0.9809782604816719,1.1536968427189027e-7,0.9999998846303157,3.411895372144492e-7,0.9999996588104627,2.7140318941367907e-7,0.9999997285968105,0.0000673129360281885,0.9999326870639718
2140,0.01902173943667533,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977388e-7,0.9999998236254221,5.1366224108010316e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2141,0.08433735100289737,0.9156626489971026,1.1558486566247966e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.00006731293599695247,0.9999326870640031
2142,0.019021739522778157,0.9809782604772219,4.7266270949802253e-7,0.9999995273372906,2.0418136518321388e-7,0.9999997958186349,5.9464498141376816e-8,0.9999999405355019,0.0001397720048065388,0.9998602279951935
2143,0.5957446872980076,0.4042553127019924,6.572137086171766e-8,0.9999999342786291,4.941121628951883e-7,0.999999505887837,3.9304727229533047e-7,0.9999996069527277,0.00008887566334033808,0.9999111243366596
2144,0.5957446848035376,0.40425531519646235,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2145,0.3043478295616415,0.6956521704383584,3.49806079075489e-7,0.9999996501939208,1.778116329773913e-7,0.9999998221883671,5.178474298676364e-8,0.9999999482152571,0.00011933342786088571,0.9998806665721391
2146,0.5957446858573833,0.40425531414261673,1.172696901473204e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2147,0.5957446858573834,0.4042553141426165,1.1726969014732047e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2148,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.101925198803498e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2149,0.01902173952277815,0.9809782604772219,4.726627094980229e-7,0.9999995273372906,2.0418136518321386e-7,0.9999997958186349,5.9464498141376835e-8,0.9999999405355019,0.00013977200480653874,0.9998602279951935
2150,0.36555360937024545,0.6344463906297546,1.3434246888081736e-7,0.9999998656575312,3.972988301328852e-7,0.9999996027011699,3.1603597967488334e-7,0.9999996839640203,0.00006731293327407348,0.9999326870667259
2151,0.5957446858573833,0.4042553141426168,1.1726969014732043e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2152,0.01902173951832805,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.411895372144496e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818849,0.9999326870639718
2153,0.08433735066497529,0.9156626493350247,3.476261498298282e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2154,0.5957446848035377,0.4042553151964622,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2155,0.019021739518328057,0.9809782604816719,1.1536968427189032e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367923e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2156,0.5957446852296056,0.4042553147703944,1.9768387017967167e-7,0.9999998023161298,3.480962589009556e-7,0.9999996519037411,1.0137736772335902e-7,0.9999998986226322,0.0005044021688556589,0.9994955978311444
2157,0.019021739517750554,0.9809782604822493,1.154114102540154e-7,0.9999998845885898,3.40562645360349e-7,0.9999996594373546,2.7090452099023203e-7,0.999999729095479,0.004423300331265366,0.9955766996687346
2158,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.4680853244412673e-7,0.9999996531914676,2.7587288458395095e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2159,0.5957446867994644,0.40425531320053565,1.5987455956174117e-7,0.9999998401254404,4.006318993393025e-7,0.9999995993681007,3.1868730837782305e-7,0.9999996813126917,0.005177074555037619,0.9948229254449624
2160,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.792792636300034e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2161,0.5957446852296056,0.4042553147703945,1.976838701796716e-7,0.9999998023161298,3.4809625890095547e-7,0.9999996519037411,1.0137736772335898e-7,0.9999998986226322,0.000504402168855659,0.9994955978311444
2162,0.05000000000000001,0.9500000000000001,3.46790510281484e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212256,5.133832284928734e-8,0.9999999486616772,0.00011933342793062934,0.9998806665720694
2163,0.5957446848035376,0.40425531519646246,3.5269332576492455e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2164,0.08433735097993314,0.9156626490200669,4.959294886645876e-7,0.9999995040705113,1.7266631804773013e-7,0.999999827333682,5.028625378919615e-8,0.9999999497137462,0.00013436868026243555,0.9998656313197376
2165,0.5957446848035378,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2166,0.595744684803538,0.40425531519646196,3.5269332576492476e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2167,0.5957446851044343,0.4042553148955657,3.530143351920267e-7,0.9999996469856648,2.1347297304530258e-7,0.9999997865270269,6.217052764583133e-8,0.9999999378294724,0.0002719090475388236,0.9997280909524611
2168,0.5957446848035377,0.40425531519646235,3.526933257649247e-7,0.9999996473066742,1.7927926363000318e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2169,0.5957446858573832,0.4042553141426168,1.1726969014732036e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2170,0.5957446868089851,0.40425531319101493,1.5974662699680455e-7,0.9999998402533731,4.0148690815975315e-7,0.9999995985130918,3.1936743509782886e-7,0.999999680632565,0.00007884251267945065,0.9999211574873206
2171,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2172,0.4571428571428574,0.5428571428571427,0.0006502981291773037,0.9993497018708226,1.7226379588120306e-7,0.9999998277362041,5.0169025762035906e-8,0.9999999498309743,0.00013438399631201652,0.9998656160036881
2173,0.5957446848035378,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000312e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2174,0.8750000014870413,0.12499999851295883,3.5578378594755193e-7,0.999999644216214,1.0220070437561588e-7,0.9999998977992957,2.9764291123913205e-8,0.9999999702357089,0.0002719090737056909,0.9997280909262944
2175,0.04999999999999996,0.9500000000000001,1.1530701741066142e-7,0.9999998846929826,3.4100420894843874e-7,0.9999996589957911,2.712557678869394e-7,0.999999728744232,0.0000673129360372853,0.9999326870639628
2176,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2177,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2178,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2179,0.8750000022702497,0.1249999977297504,1.1823243887715207e-7,0.999999881767561,3.488870939326783e-7,0.999999651112906,2.7752630051807335e-7,0.9999997224736995,0.004423300304482731,0.9955766996955172
2180,0.5957446848035377,0.4042553151964623,3.5269332576492476e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2181,0.019021739436675327,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2182,0.595744686808985,0.40425531319101493,1.597466269968044e-7,0.9999998402533731,4.014869081597533e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.0000788425126794507,0.9999211574873206
2183,0.5957446858573834,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2184,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2185,0.5957446858573833,0.4042553141426168,1.1726969014732054e-7,0.9999998827303098,3.468085324441272e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2186,0.5957446859125965,0.40425531408740334,4.811263009812437e-7,0.999999518873699,2.0676354502833143e-7,0.9999997932364549,6.021651597837748e-8,0.9999999397834839,0.009141896533425809,0.9908581034665742
2187,0.5957446848035376,0.40425531519646246,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2188,0.5957446848035376,0.40425531519646246,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2189,0.01902173943667533,0.9809782605633246,3.4697898333199193e-7,0.9999996530210167,1.763745779497738e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2190,0.5957446858573832,0.4042553141426169,1.1726969014732034e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2191,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2192,0.5957446848035377,0.40425531519646235,3.5269332576492497e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2193,0.05000000000000001,0.9500000000000001,3.4679051028148387e-7,0.9999996532094897,1.7627877428078747e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2194,0.08433735066497532,0.9156626493350247,3.4762614982982807e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2195,0.5957446866617913,0.4042553133382088,1.1737458545990237e-7,0.9999998826254145,4.1296947829783837e-7,0.9999995870305217,3.285013791911491e-7,0.9999996714986208,0.00015338713299845882,0.9998466128670015
2196,0.5957446848012627,0.4042553151987373,3.5283736856338296e-7,0.9999996471626315,1.7890728465880915e-7,0.9999998210927153,5.21038336996449e-8,0.9999999478961663,0.005038238752534146,0.9949617612474659
2197,0.5957446857857671,0.40425531421423294,5.031584085212936e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2198,0.5957446848035378,0.40425531519646224,3.5269332576492523e-7,0.9999996473066742,1.7927926363000347e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2199,0.019021739537096995,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.333953074816602e-7,0.9999996666046925,2.6520317863441445e-7,0.9999997347968212,0.00007579443145913489,0.9999242055685408
2200,0.01902198232152414,0.9809780176784758,0.000456168473643442,0.9995438315263565,1.7638505488448796e-7,0.999999823614945,5.1369275344660955e-8,0.9999999486307246,0.00011933794368867115,0.9998806620563113
2201,0.45714285714285735,0.5428571428571428,0.0000017673603120396516,0.9999982326396879,0.991735346803409,0.008264653196590907,0.04373888002582643,0.9562611199741736,0.00017218103591253272,0.9998278189640875
2202,0.45714285714285735,0.5428571428571427,0.0000018181503069851772,0.9999981818496931,0.9888415055921599,0.011158494407840147,0.14274212562494862,0.8572578743750514,0.00016750156626266213,0.9998324984337373
2203,0.019554590209588225,0.9804454097904118,9.478687746275157e-7,0.9999990521312254,0.1182074251582174,0.8817925748417826,0.8821253901147538,0.11787460988524616,0.0003665277180114855,0.9996334722819884
2204,0.6025104741529091,0.3974895258470908,0.000001865341844065192,0.999998134658156,0.9994364260161991,0.0005635739838009117,0.0007309716708587011,0.9992690283291412,0.00009212898185529966,0.9999078710181447
2205,0.019554592901076907,0.980445407098923,0.000004939108769848347,0.9999950608912301,0.9967305577927412,0.0032694422072587323,0.01729000857982256,0.9827099914201773,0.00010488097923969505,0.9998951190207603
2206,0.010958904109589046,0.989041095890411,0.0000024379096610609984,0.999997562090339,0.9927322625689726,0.007267737431027378,0.06212768304822207,0.937872316951778,0.0006449486920428693,0.9993550513079571
2207,0.01955459295091466,0.9804454070490853,0.000005025457347255205,0.9999949745426526,0.9956673193833101,0.0043326806166899545,0.026961850092196024,0.9730381499078039,0.0020588362550309687,0.997941163744969
2208,0.0077763626312595925,0.9922236373687404,4.2213860809710097e-7,0.9999995778613918,0.9887314724984424,0.011268527501557529,0.3253378589919277,0.6746621410080723,0.0030502627074456804,0.9969497372925544
2209,0.034759357716866356,0.9652406422831337,8.871196689800325e-7,0.9999991128803309,0.9984897496758811,0.0015102503241188256,0.003468296824621429,0.9965317031753786,0.0017443151799241001,0.9982556848200759
2210,0.019554591816780535,0.9804454081832195,0.000003158001180089411,0.9999968419988199,0.9972003836518036,0.002799616348196303,0.01313506680729915,0.986864933192701,0.0014509958466390777,0.9985490041533609
2211,0.019554591507176155,0.9804454084928238,0.000002647503610305961,0.9999973524963897,0.9967307564084973,0.00326924359150274,0.017289383443652717,0.9827106165563474,0.001458599492315772,0.9985414005076843
2212,0.08653966138161004,0.9134603386183899,0.015439202889641684,0.9845607971103583,0.010631922418389563,0.9893680775816104,0.975480406672894,0.024519593327105974,0.0001103282992348823,0.9998896717007651
2213,0.007776362695531239,0.9922236373044687,7.184788763925646e-7,0.9999992815211236,0.9980309704543616,0.0019690295456382843,0.004797387569728447,0.9952026124302715,0.0005212276274689583,0.999478772372531
2214,0.007776362967120075,0.9922236370328799,0.0000019653848285038705,0.9999980346151714,0.994115428718903,0.005884571281096934,0.024663257511530957,0.975336742488469,0.000059150957994627204,0.9999408490420053
2215,0.019554591003396994,0.980445408996603,0.0000018192789774278073,0.9999981807210226,0.9888415054114271,0.011158494588572867,0.1427421257629461,0.8572578742370539,0.00016750156634593222,0.9998324984336541
2216,0.03475935507405822,0.9652406449259419,0.0000050441714343298925,0.9999949558285657,0.9971999900057662,0.0028000099942338307,0.013138677497652157,0.9868613225023478,0.0005850618816127731,0.9994149381183872
2217,0.007061046157136668,0.9929389538428633,0.0000029802370955674878,0.9999970197629044,0.9888413492153381,0.011158650784661881,0.14274164061499744,0.8572583593850026,0.0001859856501837933,0.9998140143498162
2218,0.6025104665509828,0.3974895334490172,8.678471495990587e-7,0.9999991321528504,0.9992764882337419,0.0007235117662581552,0.0012318542885035994,0.9987681457114964,0.0004897164497294198,0.9995102835502706
2219,0.6025104802311874,0.3974895197688127,0.0000026782261766422027,0.9999973217738233,0.9959228450712273,0.004077154928772777,0.045405029420584976,0.954594970579415,0.0039455632925340595,0.9960544367074659
2220,0.010958904109589043,0.9890410958904109,3.8533079906979685e-7,0.999999614669201,0.9991769469956031,0.0008230530043968446,0.00115854624877319,0.9988414537512268,0.000056194711748323864,0.9999438052882517
2221,0.457142857142857,0.5428571428571429,6.402155714167894e-7,0.9999993597844287,0.9978043993629951,0.0021956006370048046,0.003987786241204243,0.9960122137587957,0.006441163086034598,0.9935588369139654
2222,0.019554891893201153,0.9804451081067989,0.0004964890983476201,0.9995035109016523,0.9915930915345396,0.008406908465460395,0.08156313693683324,0.9184368630631667,0.003066991008563083,0.996933008991437
2223,0.01955468242875347,0.9804453175712465,0.00015249832395165523,0.9998475016760483,0.9672005348186206,0.03279946518137938,0.23979780863910916,0.7602021913608908,0.04771493620949828,0.9522850637905017
2224,0.019554591441166374,0.9804454085588337,0.000002538982026939934,0.999997461017973,0.9994171837924554,0.000582816207544644,0.0013380146560021053,0.9986619853439979,0.0005872690260995744,0.9994127309739004
2225,0.019554590969518688,0.9804454090304813,0.0000017635823119119843,0.999998236417688,0.9916545689950721,0.008345431004927857,0.08150993377407165,0.9184900662259284,0.0038839404273517575,0.9961160595726483
2226,0.0194527002918599,0.98054729970814,0.0000024848891966063908,0.9999975151108034,0.6263598343875909,0.3736401656124092,0.18241710341368642,0.8175828965863137,0.19129311892488066,0.8087068810751193
2227,0.6025132638790549,0.3974867361209452,0.0003758106564058432,0.9996241893435941,0.9906389977013234,0.009361002298676724,0.20239732625379184,0.7976026737462081,0.0005483691997602699,0.9994516308002397
2228,0.01955459096761632,0.9804454090323838,0.000001760454775421367,0.9999982395452246,0.9916540476659035,0.00834595233409647,0.08151644301917134,0.9184835569808286,0.00005907354402318137,0.9999409264559769
2229,0.010958904109589048,0.989041095890411,0.0000034421644437804914,0.9999965578355563,0.02167795599536491,0.9783220440046351,0.9795670935477271,0.020432906452272855,0.0011655172485516715,0.9988344827514484
2230,0.019554590964056078,0.9804454090359439,0.0000017546015895392896,0.9999982453984104,0.9906909474234302,0.009309052576569846,0.20236425407872752,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2231,0.01095890410958904,0.989041095890411,8.070740718176522e-7,0.9999991929259282,0.9984633906287589,0.0015366093712411051,0.0024696952064189926,0.9975303047935811,0.00006129784033308023,0.999938702159667
2232,0.019554590407138625,0.9804454095928613,8.397877863533989e-7,0.9999991602122136,0.9994364378004633,0.0005635621995366238,0.0007309610020701599,0.99926903899793,0.0002059272671232873,0.9997940727328767
2233,0.08653847076543364,0.9134615292345662,0.0000036999807197030646,0.9999963000192804,0.10725999720073894,0.892740002799261,0.8931066347364216,0.10689336526357839,0.00010323236796005258,0.9998967676320399
2234,0.019554590276481015,0.9804454097235189,6.252437611883984e-7,0.9999993747562388,0.9980309737604975,0.0019690262395024695,0.004797384288038452,0.9952026157119616,0.0005212276041804949,0.9994787723958195
2235,0.08653846595359907,0.9134615340464008,0.0000017641960043252832,0.9999982358039957,0.9916540472018297,0.008345952798170254,0.08151644341098216,0.9184835565890178,0.00005907354412582736,0.9999409264558742
2236,0.019554591013193703,0.9804454089868063,0.0000018408154951696745,0.9999981591845047,0.9992764950990441,0.0007235049009558112,0.001231860745945773,0.9987681392540543,0.0005157396876883783,0.9994842603123115
2237,0.049999999999999954,0.9500000000000001,0.0000017593625991185234,0.999998240637401,0.9916540478013804,0.008345952198619484,0.08151644290479002,0.91848355709521,0.00005907354399321593,0.9999409264560069
2238,0.019554592901155573,0.9804454070988444,0.000004940708509165851,0.9999950592914908,0.9978033931753869,0.0021966068246131554,0.005625350358104274,0.9943746496418957,0.00021341094173021234,0.9997865890582698
2239,0.03475866094588719,0.9652413390541128,9.653435508551442e-7,0.9999990346564492,0.24291547999660573,0.7570845200033943,0.7566414578351772,0.2433585421648227,0.000593011966912164,0.9994069880330878
2240,0.0865384658954711,0.9134615341045289,0.0000017413399049419107,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438447,0.9994191227629562
2241,0.019554595352894794,0.9804454046471053,0.000008969954266010673,0.999991030045734,0.9730468514442198,0.026953148555780272,0.3366240386442472,0.6633759613557528,0.0002907517392151552,0.9997092482607849
2242,0.6025104649939301,0.3974895350060698,6.367885934546121e-7,0.9999993632114065,0.9980309733511155,0.0019690266488845286,0.004797384694393507,0.9952026153056065,0.0005212276070641876,0.9994787723929358
2243,0.60251046633909,0.39748953366090994,8.349913132984945e-7,0.9999991650086867,0.9917447319555585,0.00825526804444149,0.04366606689615146,0.9563339331038485,0.006889752215876282,0.9931102477841237
2244,0.01955459051019701,0.9804454094898031,0.0000010084467906458222,0.9999989915532093,0.9844417585618068,0.015558241438193078,0.238524303626701,0.761475696373299,0.001453062985296864,0.9985469370147031
2245,0.019554590432829127,0.980445409567171,8.812521706830646e-7,0.9999991187478293,0.9976942954963567,0.002305704503643375,0.006152237198045272,0.9938477628019547,0.00005770113490985966,0.9999422988650901
2246,0.019554590936875893,0.980445409063124,0.0000017099843905654665,0.9999982900156095,0.9941154517608698,0.005884548239130205,0.024663235631284867,0.9753367643687151,0.000059150950993687154,0.9999408490490063
2247,0.019554590278676818,0.9804454097213231,6.278222235364065e-7,0.9999993721777765,0.9976943059534962,0.0023056940465037297,0.00615222683647654,0.9938477731635234,0.00004099279666476817,0.9999590072033352
2248,0.08653846883360859,0.9134615311663914,0.0000029149871870781,0.9999970850128129,0.9967306644342219,0.0032693355657782224,0.01728990389817504,0.9827100961018249,0.0001174644895256296,0.9998825355104745
2249,0.007524234237671062,0.9924757657623289,0.000005927712469453642,0.9999940722875306,0.994110446827632,0.005889553172368046,0.024663008007711918,0.9753369919922881,0.00010430378181336828,0.9998956962181866
2250,0.00752423639135537,0.9924757636086445,0.0000023486172888147956,0.9999976513827111,0.9959216000382307,0.004078399961769371,0.045444969094645314,0.9545550309053547,0.0012919895829192646,0.9987080104170807
2251,0.007776362791290224,0.9922236372087099,0.0000011578601893734923,0.9999988421398106,0.9941155019828013,0.0058844980171987,0.02466318453241237,0.9753368154675875,0.00006624857229234941,0.9999337514277076
2252,0.03589109120970986,0.9641089087902902,0.0000021587137901035994,0.9999978412862099,0.9874825187545992,0.01251748124540084,0.07782326450367175,0.9221767354963284,0.00023204573532981272,0.9997679542646701
2253,0.007524236467606439,0.9924757635323935,0.000001810353242008248,0.999998189646758,0.9916540397748839,0.00834596022511621,0.08151646947434404,0.918483530525656,0.00004659965676934447,0.9999534003432307
2254,0.010958904109589046,0.989041095890411,0.0000047987802824799805,0.9999952012197175,0.9808742408938209,0.019125759106179138,0.5372046046426844,0.46279539535731573,0.011283077320255635,0.9887169226797443
2255,0.03475935638492641,0.9652406436150737,0.0000029897247495440876,0.9999970102752505,0.9967306605236662,0.0032693394763336687,0.017289907587647917,0.9827100924123521,0.0001174644943230105,0.9998825355056771
2256,0.4571428571428573,0.5428571428571428,8.629304097583312e-7,0.9999991370695902,0.9844361020640828,0.01556389793591713,0.23864706137130295,0.761352938628697,0.00025581605711680425,0.9997441839428832
2257,0.019554591481919983,0.98044540851808,0.0000026059818795169698,0.9999973940181205,0.9967307154895766,0.0032692845104233836,0.017289661703579887,0.9827103382964201,0.0007174795296806069,0.9992825204703194
2258,0.0077763627413368645,0.9922236372586631,9.279105501221426e-7,0.9999990720894498,0.9916541570881058,0.008345842911894153,0.08151627908283807,0.9184837209171619,0.00010416743137313473,0.9998958325686269
2259,0.007524236589166519,0.9924757634108335,9.522484343573255e-7,0.9999990477515657,0.9906931191802835,0.009306880819716519,0.20214998671170456,0.7978500132882954,0.003740993148716893,0.9962590068512831
2260,0.010958904109589048,0.9890410958904109,0.000002386485990896023,0.9999976135140091,0.9994364197064207,0.0005635802935792866,0.0007309770886724338,0.9992690229113276,0.00010867264066217309,0.9998913273593378
2261,0.007061045344892019,0.992938954655108,4.539277217968976e-7,0.9999995460722781,0.9991769494611167,0.000823050538883285,0.0011585455491001614,0.9988414544508998,0.00013229108317745772,0.9998677089168225
2262,0.019554590118631796,0.9804454098813682,3.658546281684126e-7,0.9999996341453719,0.9984634020818839,0.0015365979181160398,0.0024696829048374163,0.9975303170951625,0.000058202277580935596,0.999941797722419
2263,0.0358910911445468,0.9641089088554532,0.000002087253169659226,0.9999979127468304,0.9994816446222895,0.0005183553777105494,0.0005891654878254478,0.9994108345121745,0.0004915173188594255,0.9995084826811406
2264,0.019554590416088348,0.9804454095839116,8.537299500979699e-7,0.9999991462700498,0.9987622346136972,0.001237765386302862,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2265,0.01955459096761632,0.9804454090323838,0.0000017604547754213655,0.9999982395452246,0.9916540476659035,0.008345952334096466,0.08151644301917134,0.9184835569808286,0.000059073544023181364,0.9999409264559769
2266,0.050000000000000024,0.9500000000000001,0.0000018380668946824593,0.9999981619331053,0.999151907218227,0.0008480927817730219,0.0015401729907211924,0.9984598270092788,0.00009212710604907842,0.9999078728939509
2267,0.6025104664281523,0.39748953357184774,8.280065563094944e-7,0.9999991719934437,0.9887316347836671,0.01126836521633293,0.3253145473019807,0.6746854526980192,0.0032120319137884336,0.9967879680862116
2268,0.6025104734512108,0.3974895265487891,0.0000017697789123857794,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.06212901511671576,0.9378709848832842,0.0005808772444895404,0.9994191227555105
2269,0.010958904109589029,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619486,0.08151644290479004,0.91848355709521,0.000059073543993215954,0.9999409264560067
2270,0.010958904109589052,0.9890410958904109,0.0000015957977574330507,0.9999984042022425,0.0204319282927955,0.9795680717072045,0.9809126152738907,0.01908738472610936,0.00017628658628887736,0.9998237134137112
2271,0.05000000000000004,0.95,4.551216299182958e-7,0.9999995448783702,0.9996832666993761,0.0003167333006237961,0.000384226896974648,0.9996157731030253,0.000045517017806333744,0.9999544829821937
2272,0.007524236462360428,0.9924757635376397,0.0000018462804654558928,0.9999981537195345,0.9901253600560612,0.009874639943938791,0.11010343800109434,0.8898965619989058,0.0016457876266834292,0.9983542123733166
2273,0.01955460295345123,0.9804453970465489,0.000021468870490145507,0.9999785311295099,0.9805252759655454,0.019474724034454695,0.10082808604275277,0.8991719139572473,0.0012022171085813394,0.9987977828914186
2274,0.08653847403474897,0.9134615259652511,0.00000499325337390249,0.999995006746626,0.9959210884177759,0.004078911582224145,0.04545586236041468,0.9545441376395853,0.0005783566720637257,0.9994216433279363
2275,0.007776363369248356,0.9922236366307516,0.000003812976922999066,0.999996187023077,0.9992874516119652,0.000712548388034717,0.0012648376943104722,0.9987351623056896,0.00044045990980873907,0.9995595400901912
2276,0.6025104736273178,0.3974895263726822,0.0000017930144235212674,0.9999982069855765,0.9916540436271025,0.008345956372897543,0.08151644642907321,0.9184835535709268,0.00005907354491650205,0.9999409264550835
2277,0.010958904109589029,0.989041095890411,0.0000017593625991185224,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.91848355709521,0.000059073543993215886,0.9999409264560067
2278,0.007524236672409286,0.9924757633275907,3.643896860441333e-7,0.9999996356103139,0.9941155800124001,0.005884419987599896,0.024663085191536226,0.9753369148084637,0.00012554342048168014,0.9998744565795183
2279,0.08653846224007929,0.9134615377599208,2.81132800483567e-7,0.9999997188671995,0.9984634048038129,0.0015365951961870046,0.0024696805590328744,0.997530319440967,0.00004934161279172047,0.9999506583872083
2280,0.08653846440373587,0.9134615355962641,0.0000011449033060539115,0.999998855096694,0.9972298873687284,0.0027701126312716273,0.00784168812875436,0.9921583118712456,0.0002834269241497892,0.9997165730758502
2281,0.010958904109589041,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.9184835570952099,0.0000590735439932159,0.9999409264560067
2282,0.0195545901365053,0.9804454098634947,3.9433607866475456e-7,0.9999996056639213,0.998031251976443,0.0019687480235570025,0.004795926706951246,0.9952040732930487,0.0016196887215487851,0.9983803112784512
2283,0.019554591284174326,0.9804454087158258,0.0000022808835568238197,0.9999977191164431,0.9959689244247956,0.004031075575204491,0.0439518159647122,0.9560481840352877,0.1004506204263489,0.8995493795736511
2284,0.01095890410958904,0.989041095890411,0.0000018883988289826617,0.999998111601171,0.9858687931758764,0.01413120682412353,0.1884340412536675,0.8115659587463325,0.002673313795912197,0.9973266862040878
2285,0.010958904109589041,0.9890410958904109,5.460196298045629e-7,0.9999994539803702,0.9982301551716114,0.0017698448283886574,0.004435712203856454,0.9955642877961436,0.00018338732220931101,0.9998166126777908
2286,0.08653847392551331,0.9134615260744866,0.0000049496050790328415,0.999995050394921,0.9967305572435341,0.0032694427564659173,0.017290009097980397,0.9827099909020196,0.00010488097975006351,0.99989511902025
2287,0.01955459292757028,0.9804454070724297,0.000004982664503047265,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088263,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2288,0.03475935325327151,0.9652406467467285,0.00000790755844679416,0.9999920924415533,0.9952117081133076,0.004788291886692422,0.016898834176165143,0.9831011658238348,0.0028586745983999362,0.9971413254016
2289,0.0195545912628617,0.9804454087371383,0.0000022508042270601252,0.9999977491957729,0.9959211965626105,0.004078803437389561,0.04545789484628894,0.9545421051537111,0.0004332408629335882,0.9995667591370664
2290,0.010958904109589046,0.9890410958904109,9.282540106294731e-7,0.9999990717459893,0.9916541979734449,0.008345802026555162,0.08151576844906554,0.9184842315509344,0.0004042244381672549,0.9995957755618328
2291,0.0075242360045475925,0.9924757639954525,0.000005079132215936001,0.9999949208677841,0.9967305504661771,0.0032694495338228984,0.017290015492180587,0.9827099845078193,0.00010488098604810224,0.9998951190139519
2292,0.01955459131911028,0.9804454086808897,0.000002338318916267504,0.9999976616810837,0.9939242411705991,0.006075758829400885,0.09320350217912463,0.9067964978208752,0.004414741183502132,0.9955852588164978
2293,0.010958904109589041,0.989041095890411,0.0000017089235677260596,0.9999982910764323,0.9941154518565761,0.005884548143423852,0.0246632355404038,0.9753367644595962,0.000059150950964608256,0.9999408490490354
2294,0.01955459180047196,0.980445408199528,0.000053456151542495076,0.9999465438484575,0.9977532430794804,0.002246756920519577,0.005625004775959023,0.9943749952240409,0.00020539759304983384,0.9997946024069502
2295,0.01955459145724339,0.9804454085427566,0.000027866200418222844,0.9999721337995817,0.9977782482576923,0.0022217517423076794,0.005625082901209333,0.9943749170987907,0.0005662124270660592,0.999433787572934
2296,0.010958904109589043,0.9890410958904109,7.83685385560894e-7,0.9999992163146144,0.9941155429471069,0.005884457052892981,0.02466311758463914,0.9753368824153609,0.0001322220430175975,0.9998677779569825
2297,0.04999999999999996,0.9500000000000001,0.0000017593625991185228,0.999998240637401,0.9916540478013804,0.008345952198619486,0.08151644290479003,0.9184835570952099,0.00005907354399321591,0.9999409264560069
2298,0.01095890410958904,0.989041095890411,0.000004937644243180881,0.9999950623557567,0.9978033932849132,0.0021966067150868064,0.005625350250663946,0.9943746497493361,0.00021341094137060238,0.9997865890586294
2299,0.019554590967610135,0.9804454090323899,0.000001760444577892531,0.9999982395554221,0.9916540459657118,0.008345954034288217,0.08151646424751703,0.918483535752483,0.00004659965568973182,0.9999534003443102
2300,0.36555359860960684,0.6344464013903931,9.486753464361012e-7,0.9999990513246536,0.9916541954403227,0.0083458045596772,0.08151577058775133,0.9184842294122487,0.00040422443938453484,0.9995957755606155
2301,0.01955459150905631,0.9804454084909437,0.0000026505945974262573,0.9999973494054025,0.9899582036831811,0.010041796316818891,0.031996432470118415,0.9680035675298816,0.00028640272805161845,0.9997135972719484
2302,0.08653846830927171,0.9134615316907283,0.000002705474734617466,0.9999972945252653,0.9950515697657905,0.00494843023420962,0.03469783030719186,0.9653021696928081,0.0779894668325302,0.9220105331674697
2303,0.6025104734512109,0.39748952654878916,0.0000017697789123857781,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.062129015116715765,0.9378709848832842,0.0005808772444895407,0.9994191227555105
2304,0.035891090620615726,0.9641089093793843,0.0000015500367167841575,0.9999984499632832,0.9888433230428748,0.011156676957125182,0.14270463135058117,0.8572953686494188,0.0012717061492285347,0.9987282938507714
2305,0.03475935755667158,0.9652406424433284,0.000001149116221544838,0.9999988508837784,0.9927331073096285,0.007266892690371582,0.06211022418687812,0.9378897758131219,0.0014406314445597889,0.9985593685554403
2306,0.08653846356603918,0.9134615364339609,8.214854373083385e-7,0.9999991785145627,0.9984633795107735,0.0015366204892265528,0.0024696952729183776,0.9975303047270816,0.0025941918967132558,0.9974058081032868
2307,0.08653846548215963,0.9134615345178404,0.0000015758187108129097,0.9999984241812893,0.022639166574592362,0.9773608334254077,0.9845307043475379,0.015469295652462078,0.0014888486951463965,0.9985111513048536
2308,0.019555429561589257,0.9804445704384107,0.0013810040753954003,0.9986189959246046,0.9971373291326517,0.0028626708673483467,0.013197835884268354,0.9868021641157316,0.0005860029244082112,0.9994139970755919
2309,0.010958904109589038,0.9890410958904109,0.0000016922562633348697,0.9999983077437367,0.02288591203471932,0.9771140879652808,0.9801455657469585,0.019854434253041384,0.00015982509573848755,0.9998401749042615
2310,0.01955459292757028,0.9804454070724297,0.000004982664503047268,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.0454558617708826,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2311,0.01955459014468195,0.980445409855318,4.0871457133323147e-7,0.9999995912854286,0.997191721995729,0.0028082780042709907,0.008229219576770195,0.9917707804232297,0.0037857065111349965,0.996214293488865
2312,0.01955459096405606,0.9804454090359439,0.0000017546015895392883,0.9999982453984104,0.9906909474234302,0.009309052576569844,0.2023642540787274,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2313,0.007524235822264192,0.9924757641777358,0.000004511676772020489,0.9999954883232279,0.9898034034094026,0.010196596590597316,0.05793483777294861,0.9420651622270515,0.2202434837255213,0.7797565162744787
2314,0.05000000000000003,0.95,0.0000018380668946824578,0.9999981619331053,0.999151907218227,0.0008480927817730218,0.0015401729907211924,0.9984598270092788,0.00009212710604907852,0.9999078728939509
2315,0.08653846232301161,0.9134615376769883,3.13489671705181e-7,0.9999996865103282,0.9927804321712195,0.007219567828780556,0.03369904543874824,0.9663009545612518,0.0017279736595800779,0.9982720263404199
2316,0.019554590380543344,0.9804454096194567,7.95293151361921e-7,0.9999992047068487,0.9916541669805534,0.008345833019446646,0.08151634701852012,0.9184836529814798,0.00005608942785942006,0.9999439105721405
2317,0.01955459041608835,0.9804454095839116,8.537299500979691e-7,0.9999991462700498,0.9987622346136972,0.0012377653863028617,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2318,0.8780487833881203,0.12195121661187974,8.769828662406129e-7,0.9999991230171338,0.9987622341105155,0.0012377658894844967,0.002623894400775482,0.9973761055992245,0.00005917973992910688,0.9999408202600709
2319,0.3732904632670452,0.6267095367329548,0.000005647054853118188,0.9999943529451468,0.9978033643578235,0.0021966356421765734,0.005625388045341203,0.9943746119546587,0.00010490955459452418,0.9998950904454054
2320,0.0075242364676049505,0.9924757635323951,0.0000018103637289581857,0.9999981896362711,0.99165404147504,0.00834595852495991,0.08151644824602865,0.9184835517539713,0.000059073545392482175,0.9999409264546074
2321,0.6025104634955392,0.3974895365044609,4.349071515415852e-7,0.9999995650928484,0.9936218334957702,0.006378166504229829,0.047508075051902535,0.9524919249480975,0.0027481676061279574,0.997251832393872
2322,0.019554590159035563,0.9804454098409644,4.3170812090820493e-7,0.9999995682918791,0.9978025788906106,0.002197421109389373,0.003992016515663232,0.9960079834843367,0.0012322097642537223,0.9987677902357464
2323,0.01955459173875013,0.9804454082612499,0.000003028216567389107,0.9999969717834326,0.9949629511805792,0.005037048819420738,0.03560100461639842,0.9643989953836016,0.0009726532743089257,0.999027346725691
2324,0.0195546025750887,0.9804453974249113,0.000020855496977109296,0.9999791445030228,0.985389212111014,0.01461078788898586,0.05689635881334078,0.9431036411866591,0.0020087606202048728,0.9979912393797952
2325,0.0195545921227576,0.9804454078772424,0.0000036595338784671367,0.9999963404661215,0.07461438273282517,0.9253856172671748,0.9264297399825273,0.07357026001747276,0.00008137403374631297,0.9999186259662536
2326,0.010958904109589043,0.9890410958904109,0.000002198334569536302,0.9999978016654304,0.9978034851543007,0.0021965148456993024,0.00562526765893294,0.994374732341067,0.00009961252327210732,0.9999003874767279
2327,0.08653846224977409,0.913461537750226,2.8422553293364645e-7,0.999999715774467,0.9976943201311462,0.002305679868853814,0.006152212788410626,0.9938477872115894,0.00004934083183742205,0.9999506591681625
2328,0.03589109461248894,0.964108905387511,0.000005645176657504421,0.9999943548233424,0.9971999626404225,0.0028000373595774594,0.013138703337683572,0.9868612966623165,0.0005850622881533739,0.9994149377118466
2329,0.05000000000000002,0.95,2.175649520286083e-7,0.999999782435048,0.9997896513346567,0.00021034866534331512,0.000226650841250047,0.9997733491587499,0.00005479879241063603,0.9999452012075893
2330,0.08653846599025548,0.9134615340097445,0.0000017788431720096199,0.9999982211568279,0.9887289596055285,0.011271040394471453,0.3255704335340574,0.6744295664659425,0.0014393858975354412,0.9985606141024645
2331,0.6025104623364091,0.3974895376635908,0.00022259221606808644,0.999777407783932,0.9982414397026645,0.0017585602973353663,0.0024691316601586004,0.9975308683398414,0.00003892956367900526,0.9999610704363209
2332,0.019554590964056068,0.9804454090359439,0.0000017546015895392888,0.9999982453984104,0.9906909474234302,0.009309052576569842,0.2023642540787274,0.7976357459212725,0.0005482731804705612,0.9994517268195294
2333,0.019554590389368427,0.9804454096106315,8.307328347490599e-7,0.9999991692671653,0.991735569302724,0.008264430697276148,0.04373779563560711,0.9562622043643928,0.00026235988750379803,0.9997376401124962
2334,0.019554590590895912,0.9804454094091041,0.0000011684304549352957,0.999998831569545,0.9996983948511952,0.00030160514880482776,0.00036171034641642284,0.9996382896535836,0.00009964793752670741,0.9999003520624733
2335,0.05000000000000001,0.95,0.000002263531963619558,0.9999977364680364,0.9967307024437638,0.0032692975562362923,0.01728984621953896,0.982710153780461,0.00018493525597635887,0.9998150647440237
2336,0.01955459059446576,0.9804454094055342,0.0000011469867320820702,0.9999988530132679,0.999417195894119,0.0005828041058810728,0.0013380107980357988,0.9986619892019643,0.0005576177433853628,0.9994423822566145
2337,0.05000000000000002,0.9500000000000001,0.000004956066534558521,0.9999950439334655,0.9965696089198115,0.003430391080188539,0.011007188285181527,0.9889928117148185,0.0003722602407152819,0.9996277397592848
2338,0.007524235793122407,0.9924757642068777,0.0000065716037868895115,0.9999934283962131,0.9730469436908231,0.02695305630917682,0.3366292366578873,0.6633707633421126,0.0002618585186718233,0.9997381414813281
2339,0.08653846765476014,0.9134615323452399,0.0000024446053821011833,0.999997555394618,0.9927322618352609,0.007267738164739115,0.062127683688605446,0.9378723163113946,0.0006449486944609014,0.999355051305539
2340,0.01955459129725684,0.9804454087027432,0.0000023065705569547366,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630285,0.007570048436971612,0.001198713964574322,0.9988012860354256
2341,0.45714285714285735,0.5428571428571427,0.000004936044584108013,0.9999950639554158,0.9967305579530712,0.003269442046928772,0.01729000842855682,0.9827099915714431,0.00010488097909070327,0.9998951190209092
2342,0.007776362915169098,0.9922236370848309,0.0000017266354586489145,0.9999982733645414,0.9891570183015069,0.010842981698493017,0.0715979699343464,0.9284020300656535,0.10683846408648502,0.8931615359135149
2343,0.08653847403474901,0.9134615259652509,0.000004993253373902491,0.9999950067466261,0.9959210884177759,0.0040789115822241415,0.04545586236041466,0.9545441376395852,0.000578356672063725,0.9994216433279363
2344,0.08653846612708226,0.9134615338729177,0.0000018353910703680102,0.9999981646089297,0.9994364263284814,0.0005635736715185644,0.0007309713589230941,0.9992690286410768,0.00009212898051431825,0.9999078710194857
2345,0.05000000000000005,0.95,6.274360675409786e-7,0.9999993725639325,0.9976943059694341,0.002305694030565805,0.006152226820688628,0.9938477731793113,0.000051965907832125576,0.9999480340921679
2346,0.08653847424576613,0.9134615257542338,0.000005077571410248243,0.9999949224285897,0.9949620960758412,0.00503790392415873,0.035608228900271044,0.9643917710997291,0.0003690779783112442,0.9996309220216887
2347,0.6025104777671664,0.3974895222328337,0.0000023511254679727864,0.999997648874532,0.9917352562109392,0.008264743789060936,0.04373907488543202,0.956260925114568,0.00016021828913590847,0.9998397817108641
2348,0.019554592999221045,0.9804454070007789,0.000005100460068912173,0.999994899539931,0.9949794127151791,0.005020587284820963,0.03543168995816445,0.9645683100418355,0.01542361840780342,0.9845763815921966
2349,0.019554984755618406,0.9804450152443817,0.0006492003131440037,0.999350799686856,0.9916562010559459,0.008343798944054157,0.04381155186194994,0.9561884481380502,0.00020320616700118701,0.9997967938329988
2350,0.019554592792221666,0.9804454072077784,0.000004760148251738122,0.9999952398517483,0.060652071224964695,0.9393479287750354,0.9418550018002755,0.0581449981997245,0.0006072507667406957,0.9993927492332594
2351,0.019554590386001786,0.9804454096139982,8.042669332195761e-7,0.9999991957330667,0.9906915160009825,0.009308483999017505,0.2023187802499326,0.7976812197500673,0.001224833837966272,0.9987751661620338
2352,0.019554592927570266,0.9804454070724297,0.00000498266450304727,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088262,0.9545441382291174,0.0005783566692638568,0.9994216433307361
2353,0.3732904285917611,0.6267095714082389,3.3831417028526233e-7,0.9999996616858297,0.9980314363489747,0.0019685636510253174,0.0047949396741266866,0.9952050603258733,0.002366178557194063,0.997633821442806
2354,0.08653846789054565,0.9134615321094544,0.000002538159048983,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416772,0.9998950802459758
2355,0.08653846946308792,0.9134615305369121,0.0000031665140841699173,0.9999968334859158,0.9959212215554147,0.0040787784445852175,0.045455288234933486,0.9545447117650664,0.0006097292456238969,0.9993902707543761
2356,0.034759357769977066,0.9652406422300229,8.146927474275577e-7,0.9999991853072525,0.990691060095599,0.009308939904400973,0.2023660282055275,0.7976339717944725,0.0005205898812657611,0.9994794101187342
2357,0.08653847384221798,0.9134615261577821,0.0000049183679265065944,0.9999950816320735,0.9971999954505119,0.0028000045494881265,0.013138672072052613,0.9868613279279475,0.0005850620939513532,0.9994149379060486
2358,0.034759355104941304,0.9652406448950587,0.000004998342758608262,0.9999950016572414,0.9978033876271755,0.0021966123728245934,0.0056253653034380085,0.9943746346965621,0.00010490943746892523,0.999895090562531
2359,0.007524236474939583,0.9924757635250604,0.0000017584525519831144,0.999998241547448,0.9941154473953887,0.005884552604611362,0.02466323978445648,0.9753367602155436,0.00005915094428348799,0.9999408490557165
2360,0.08653846617201594,0.9134615338279841,0.0000018514707681666351,0.9999981485292319,0.9989124898180546,0.0010875101819454683,0.003186814985158989,0.996813185014841,0.0005154278650613285,0.9994845721349386
2361,0.019554591437391803,0.9804454085626082,0.000002532776525363378,0.9999974672234747,0.9995459456136829,0.0004540543863171981,0.0007027768256286465,0.9992972231743714,0.00010491975376231129,0.9998950802462376
2362,0.019554778878712584,0.9804452211212874,0.00031132224782804725,0.999688677752172,0.992697774791931,0.0073022252080689595,0.06215916138681751,0.9378408386131826,0.0005522577629448946,0.9994477422370551
2363,0.08653846589547105,0.913461534104529,0.000001741339904941916,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438451,0.9994191227629562
2364,0.010958904109589045,0.9890410958904109,0.000003689879650663004,0.9999963101203494,0.10725999704811168,0.8927400029518884,0.89310663488924,0.10689336511075992,0.00010323236746089375,0.9998967676325391
2365,0.6025105161520766,0.3974894838479233,0.000007493222855630887,0.9999925067771444,0.9867814893256246,0.013218510674375399,0.08924619300445731,0.9107538069955426,0.7411377261165721,0.2588622738834278
2366,0.019554598184925807,0.9804454018150741,0.000013625878964319542,0.9999863741210356,0.9768154579760955,0.023184542023904648,0.28927581252469514,0.7107241874753049,0.0009222247025340877,0.9990777752974659
2367,0.08653846612708224,0.9134615338729178,0.0000018353910703680145,0.9999981646089297,0.9994364263284814,0.0005635736715185641,0.0007309713589230938,0.9992690286410768,0.00009212898051431821,0.9999078710194857
2368,0.019554590363434286,0.9804454096365657,0.00006994402772582719,0.9999300559722741,0.9940467702792937,0.005953229720706424,0.02466145719186189,0.9753385428081381,0.000044306540323556146,0.9999556934596764
2369,0.01955459212278085,0.9804454078772192,0.00000365957199457214,0.9999963404280053,0.07461441002005996,0.92538558997994,0.9264297125479668,0.07357028745203324,0.00010315543635965373,0.9998968445636404
2370,0.08653846789054562,0.9134615321094544,0.0000025381590489830006,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416766,0.9998950802459758
2371,0.049999999999999996,0.95,0.0000017089235677260594,0.9999982910764323,0.9941154518565762,0.0058845481434238525,0.0246632355404038,0.9753367644595963,0.000059150950964608276,0.9999408490490354
2372,0.019554592017111946,0.9804454079828879,0.000003485849916279276,0.9999965141500837,0.9949644952294793,0.005035504770520612,0.035584931048530784,0.9644150689514692,0.0023461211723257956,0.9976538788276743
2373,0.05000000000000004,0.9500000000000001,8.21356054688383e-7,0.9999991786439453,0.9888416516114151,0.011158348388584819,0.14274229078218362,0.8572577092178164,0.00015904105164532851,0.9998409589483547
2374,0.010958904109589041,0.9890410958904109,6.344022004184202e-7,0.9999993655977996,0.9970634904847474,0.0029365095152525666,0.014524887185964216,0.9854751128140358,0.0005194235209128174,0.9994805764790872
2375,0.01955459125269404,0.9804454087473059,0.000002229228734691242,0.9999977707712653,0.9941154059882239,0.005884594011776059,0.024663274486843138,0.9753367255131569,0.00006977280282996209,0.9999302271971701
2376,0.007061045863576666,0.9929389541364233,0.00000206614621928866,0.9999979338537807,0.9917352579664541,0.00826474203354587,0.04373930682126584,0.9562606931787342,0.0001358291610380301,0.999864170838962
2377,0.36555359507484825,0.6344464049251517,0.0000017465085397576499,0.9999982534914602,0.9941154484741619,0.005884551525838119,0.024663238761354775,0.9753367612386452,0.0000591509426323158,0.9999408490573677
2378,0.08653846595357344,0.9134615340464266,0.0000017641857851205709,0.9999982358142148,0.9916540455016407,0.00834595449835937,0.08151646463932559,0.9184835353606744,0.000046599655770696526,0.9999534003442293
2379,0.019554590285348727,0.9804454097146513,6.387909771303094e-7,0.9999993612090229,0.9967121143535591,0.003287885646440982,0.010665595347903104,0.9893344046520969,0.00015252617427026046,0.9998474738257297
2380,0.019554590953459867,0.9804454090465401,0.000001744874055647684,0.9999982551259443,0.9927321673288994,0.007267832671100655,0.062131682828840275,0.9378683171711597,0.0004582778913726224,0.9995417221086274
2381,0.6025104795855587,0.39748952041444136,0.0000025916832843091175,0.9999974083167157,0.9992874556357461,0.0007125443642538704,0.0012648468475545366,0.9987351531524454,0.00037342757996616793,0.9996265724200339
2382,0.019554590122650352,0.9804454098773497,3.722881805643035e-7,0.9999996277118194,0.9901298589478154,0.009870141052184672,0.11000241407428185,0.8899975859257181,0.003486850735027877,0.9965131492649721
2383,0.05,0.95,0.0000023368682371193502,0.9999976631317629,0.9939242413068723,0.006075758693127802,0.09320350207268305,0.906796497927317,0.004414741184951653,0.9955852588150483
2384,0.034759357700971445,0.9652406422990286,9.172950303034667e-7,0.9999990827049697,0.9971901451102022,0.0028098548897977356,0.008236900634672317,0.9917630993653277,0.001697003061588914,0.9983029969384111
2385,0.010958904109589041,0.9890410958904109,0.000004921322062668773,0.9999950786779372,0.9978036145507423,0.0021963854492577204,0.005624556178835338,0.9943754438211647,0.0068771320986919645,0.9931228679013081
2386,0.007776362893075679,0.9922236371069244,0.0000016273531236305828,0.9999983726468764,0.9978035121969564,0.0021964878030436385,0.005625230136048635,0.9943747698639513,0.00024721953866475285,0.9997527804613352
2387,0.01955459090205688,0.9804454090979432,0.000001734376564997646,0.9999982656234351,0.071354700338226,0.928645299661774,0.9291848900535551,0.07081510994644491,0.0002764739815509083,0.999723526018449
2388,0.6025104981102807,0.3974895018897194,0.00000507481868540036,0.9999949251813147,0.9959210831416676,0.0040789168583323316,0.045455866901537766,0.9545441330984622,0.0005783566936309081,0.9994216433063691
2389,0.08653847373325714,0.9134615262667428,0.000004873494962000594,0.9999951265050381,0.9978033920072794,0.002196607992720604,0.005625360922495253,0.9943746390775047,0.00010490951697999779,0.99989509048302
2390,0.6025104661203626,0.3974895338796374,7.870402840976184e-7,0.9999992129597159,0.9941155345158921,0.0058844654841080325,0.024663158119957587,0.9753368418800424,0.00005616315292106556,0.9999438368470789
2391,0.019554591015519047,0.980445408984481,0.0000018392079289117396,0.999998160792071,0.999151907200422,0.0008480927995779895,0.0015401730084677239,0.9984598269915322,0.00009212710610016798,0.9999078728938998
2392,0.08653846311301841,0.9134615368869816,6.291597919167576e-7,0.9999993708402082,0.9976943058983091,0.0023056941016909188,0.006152226891163678,0.9938477731088363,0.000051965907875662236,0.9999480340921243
2393,0.007524236631587773,0.9924757633684123,6.527925347723739e-7,0.9999993472074652,0.9970634895293151,0.0029365104706849995,0.014524888118416604,0.9854751118815834,0.0005194235254659395,0.999480576474534
2394,0.14606741484290447,0.8539325851570956,3.740651720191262e-7,0.9999996259348279,0.9916542286821138,0.008345771317886193,0.08151618497930835,0.9184838150206917,0.00012537917549064947,0.9998746208245094
2395,0.01955459065499065,0.9804454093450095,0.000001246490896779801,0.9999987535091032,0.9964859952865945,0.0035140047134054166,0.018723134728429333,0.9812768652715707,0.0033588748379951142,0.996641125162005
2396,0.019554590936875883,0.9804454090631242,0.0000017099843905654653,0.9999982900156095,0.9941154517608698,0.0058845482391302086,0.024663235631284874,0.9753367643687151,0.00005915095099368711,0.9999408490490063
2397,0.019554590592766208,0.9804454094072339,0.0000011441924979937822,0.999998855807502,0.9995459567529368,0.00045404324706325896,0.0007027657597555839,0.9992972342402444,0.00009961991531454155,0.9999003800846855
2398,0.019554590381184813,0.9804454096188152,7.995116006305015e-7,0.9999992004883994,0.9927327747535762,0.007267225246423873,0.062119270050629116,0.9378807299493709,0.0010238855419105132,0.9989761144580895
2399,0.007524236192075138,0.9924757638079248,0.000003208290169755265,0.9999967917098302,0.9971998245678325,0.0028001754321673785,0.01313886301382257,0.9868611369861774,0.0005171645573840009,0.9994828354426161
2400,0.6025104732433202,0.3974895267566798,0.0000017416093381960561,0.9999982583906618,0.9941154489076992,0.005884551092300689,0.024663238340605343,0.9753367616593946,0.00005915095186057825,0.9999408490481394
2401,0.019554590630893303,0.9804454093691066,0.0000012068742883191173,0.9999987931257117,0.02734946701034731,0.9726505329896526,0.9779575017735876,0.022042498226412282,0.0005113401767663303,0.9994886598232338
2402,0.01955479656580645,0.9804452034341935,0.00034075984491998564,0.99965924015508,0.018101942012958453,0.9818980579870416,0.9850834620480987,0.01491653795190126,0.0016626115370774468,0.9983373884629226
2403,0.007776362841252637,0.9922236371587474,0.000001390860832256167,0.9999986091391677,0.014778554412815328,0.9852214455871846,0.9895163618880114,0.010483638111988606,0.0040862214543836975,0.9959137785456164
2404,0.019554590642245722,0.9804454093577543,0.0000012255380038758918,0.9999987744619961,0.02741395898978134,0.9725860410102186,0.9778423762973275,0.022157623702672456,0.03266283343028236,0.9673371665697176
2405,0.019554590631541257,0.9804454093684588,0.0000012079395203302674,0.9999987920604796,0.030457030794262267,0.9695429692057377,0.9717793245211845,0.028220675478815422,0.00005813777553675526,0.9999418622244632
2406,0.0075242366446389135,0.992475763355361,5.606628986411486e-7,0.9999994393371013,0.02734941311176139,0.9726505868882386,0.9779575964657258,0.022042403534274172,0.0004855208474212387,0.9995144791525787
2407,0.007524236635182547,0.9924757633648175,5.579530414938005e-7,0.9999994420469586,0.056691581987942954,0.943308418012057,0.943890929907731,0.056109070092268974,0.0015372485657585474,0.9984627514342415
2408,0.6025104657504018,0.39748953424959815,7.374594173823952e-7,0.9999992625405826,0.042766526810116695,0.9572334731898833,0.9580371534431621,0.04196284655683791,0.00015333262883821734,0.9998466673711619
2409,0.019554590630893313,0.9804454093691066,0.0000012068742883191162,0.9999987931257117,0.02734946701034733,0.9726505329896526,0.9779575017735878,0.0220424982264123,0.0005113401767663307,0.9994886598232338
2410,0.019554591057792073,0.980445408942208,0.0000019114757752032834,0.9999980885242248,0.013874796888730586,0.9861252031112695,0.9955732663541239,0.004426733645876198,0.006268312371720518,0.9937316876282795
2411,0.019554590629722243,0.9804454093702778,0.0000012049490294641113,0.9999987950509706,0.016434433029354076,0.9835655669706459,0.9872745793537393,0.012725420646260747,0.00018858784658051193,0.9998114121534196
2412,0.01955459023854605,0.9804454097614539,5.618462993972283e-7,0.9999994381537005,0.027353095616463638,0.9726469043835363,0.9779510227779145,0.022048977222085552,0.00232137761097047,0.9976786223890295
2413,0.6025104778195546,0.3974895221804454,0.000002394706637003336,0.999997605293363,0.010864424784400452,0.9891355752155995,0.9902232795313677,0.009776720468632365,0.005769837578140971,0.994230162421859
2414,0.01955459062977361,0.9804454093702264,0.0000012050334336638527,0.9999987949665663,0.01864685231310806,0.9813531476868919,0.9901024251322961,0.009897574867703924,0.0016503209781515967,0.9983496790218485
2415,0.36555359732818526,0.6344464026718147,0.0000012369596220242538,0.999998763040378,0.04276645970839358,0.9572335402916065,0.9580372208522919,0.04196277914770806,0.000058153403699929175,0.9999418465963001
2416,0.019554590629708168,0.9804454093702918,0.0000012049258975251241,0.9999987950741025,0.016434147478689636,0.9835658525213103,0.9872748940800373,0.01272510591996276,0.00014876996500384193,0.9998512300349962
2417,0.019554590631369367,0.9804454093686307,0.000001210121888606062,0.9999987898781114,0.025821489259496656,0.9741785107405033,0.9767800082922742,0.023219991707725846,0.0012684158385384728,0.9987315841614616
2418,0.0077763629333026125,0.9922236370666974,0.0000018099360854136743,0.9999981900639145,0.030457038556788017,0.969542961443212,0.9717793165735732,0.028220683426426894,0.00006857768372854293,0.9999314223162715
2419,0.019554590855668248,0.9804454091443318,0.0000015796871191691265,0.9999984203128808,0.034858545026203586,0.9651414549737964,0.9670581818073556,0.0329418181926445,0.0006047994655604447,0.9993952005344395
2420,0.019554590926962167,0.9804454090730379,0.0000016936183730191675,0.999998306381627,0.018687149780149608,0.9813128502198504,0.9930629461386876,0.006937053861312421,0.004499358467892705,0.9955006415321074
2421,0.08653848597005318,0.9134615140299468,0.000009762349620771077,0.9999902376503792,0.013649914003740729,0.9863500859962593,0.9912252275934241,0.008774772406575903,0.0037022167558972015,0.9962977832441028
2422,0.019554660676600704,0.9804453393233994,0.00011657667480145463,0.9998834233251985,0.02583404946454648,0.9741659505354535,0.9767656771095881,0.023234322890411864,0.0028312456687847845,0.9971687543312152
2423,0.6025104879914527,0.3974895120085474,0.0000037184463964434815,0.9999962815536036,0.0606505494507972,0.9393494505492028,0.9418566610251292,0.05814333897487085,0.0004061725604815256,0.9995938274395184
2424,0.08653846456041688,0.9134615354395832,0.0000012075097272504159,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442615,0.00018858784681330228,0.9998114121531868
2425,0.034759357610971334,0.9652406423890287,0.0000010643890175496293,0.9999989356109825,0.012078448102229213,0.9879215518977708,0.9949840217406294,0.005015978259370493,0.0011311776343990811,0.998868822365601
2426,0.007524236104376928,0.9924757638956232,0.000004374426869664154,0.9999956255731304,0.009637093646539162,0.9903629063534609,0.994384783917251,0.005615216082748926,0.0009619955214102874,0.9990380044785897
2427,0.08653847214817025,0.9134615278518298,0.000004867605121129736,0.9999951323948789,0.00854541568333939,0.9914545843166606,0.9956503753702136,0.004349624629786373,0.008667302417581025,0.991332697582419
2428,0.08653846456524537,0.9134615354347547,0.0000012094390775648996,0.9999987905609224,0.027349467018716014,0.9726505329812839,0.9779575017646933,0.02204249823530671,0.0005113401773968122,0.9994886598226033
2429,0.0075242363878594044,0.9924757636121405,0.0000023641227611073045,0.999997635877239,0.008782980325182004,0.991217019674818,0.9946832909505069,0.005316709049493143,0.0029474930874202896,0.9970525069125797
2430,0.05000000000000004,0.95,0.000898349268723995,0.9991016507312761,0.011019854480801627,0.9889801455191983,0.9919661660601884,0.008033833939811554,0.0003907870649539212,0.999609212935046
2431,0.01955459280489968,0.9804454071951004,0.0000048254608091800905,0.9999951745391907,0.08608725363945129,0.9139127463605486,0.9148005471080509,0.08519945289194912,0.0006100038300175979,0.9993899961699824
2432,0.007524236536298105,0.9924757634637019,0.000001325451255771566,0.9999986745487442,0.019059410287646652,0.9809405897123533,0.9918599936425211,0.008140006357478824,0.14726893239968072,0.8527310676003192
2433,0.6025104879929035,0.39748951200709637,0.000003718640873508842,0.9999962813591265,0.06065136705214345,0.9393486329478565,0.9418557691989878,0.058144230801012074,0.0005148480806611344,0.999485151919339
2434,0.45714285714285724,0.5428571428571428,0.0000012042014854061286,0.9999987957985146,0.01643443302794444,0.9835655669720555,0.987274579355252,0.012725420644748008,0.00018858784651255335,0.9998114121534875
2435,0.602510469414129,0.3974895305858709,0.0000012282600327716509,0.9999987717399672,0.022638433862370622,0.9773615661376294,0.9845320506348079,0.015467949365192144,0.0012624673092500361,0.9987375326907499
2436,0.04999999999999999,0.95,5.528784784450656e-7,0.9999994471215217,0.027350730661278053,0.9726492693387219,0.9779552444712843,0.022044755528715706,0.001142378508929157,0.9988576214910708
2437,0.010958904109589046,0.989041095890411,0.0000012041783678184395,0.9999987958216321,0.01643414747728016,0.9835658525227199,0.9872748940815498,0.012725105918450193,0.00014876996495023694,0.9998512300350497
2438,0.01955459063053383,0.9804454093694662,0.0000012070754815325518,0.9999987929245185,0.020432078399149418,0.9795679216008506,0.9809124850754777,0.019087514924522233,0.0001894273080933418,0.9998105726919065
2439,0.019554590630564545,0.9804454093694355,0.0000012063337972778464,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582046,0.9998560593504342
2440,0.019554590630564538,0.9804454093694355,0.000001206333797277846,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2441,0.36555359736035137,0.6344464026396486,0.0000012306935831460624,0.9999987693064168,0.016434433077900414,0.9835655669220996,0.9872745793016422,0.01272542069835782,0.00018858784892083753,0.9998114121510792
2442,0.01095890410958904,0.9890410958904111,0.0000012061255498420776,0.9999987938744501,0.02734946700790425,0.9726505329920957,0.9779575017761843,0.022042498223815744,0.0005113401765822739,0.9994886598234176
2443,0.019554590631541257,0.9804454093684587,0.0000012079395203302657,0.9999987920604796,0.030457030794262274,0.9695429692057377,0.9717793245211845,0.02822067547881543,0.0000581377755367553,0.9999418622244632
2444,0.007776363315529645,0.9922236366844703,0.0000035661554309569627,0.999996433844569,0.05210612697523625,0.9478938730247637,0.9485246466437774,0.05147535335622249,0.0011536870086751062,0.998846312991325
2445,0.007524236548249012,0.992475763451751,0.0000012410892354515694,0.9999987589107646,0.027349467121987707,0.9726505328780123,0.977957501654934,0.022042498345066004,0.0005113401851769215,0.999488659814823
2446,0.08653846456933116,0.9134615354306689,0.0000012110716709071842,0.9999987889283292,0.012123254097668783,0.9878767459023312,0.9949211095812447,0.005078890418755307,0.008098112947913344,0.9919018870520867
2447,0.010958904109589043,0.989041095890411,0.0000023092846332402686,0.9999976907153668,0.010786836962395394,0.9892131630376046,0.990301606703035,0.009698393296964977,0.00013675992138044828,0.9998632400786196
2448,0.08653846726333539,0.9134615327366645,0.0000022875390784985172,0.9999977124609215,0.0137612010116667,0.9862387989883333,0.9977492360670527,0.0022507639329473784,0.0038122066314126117,0.9961877933685873
2449,0.0865384645709078,0.9134615354290923,0.0000012139278127185643,0.9999987860721873,0.034858113264622854,0.9651418867353772,0.9670586673427627,0.03294133265723723,0.0005127693315855336,0.9994872306684145
2450,0.01955459022553095,0.980445409774469,5.456887170825597e-7,0.9999994543112828,0.030457020716953005,0.9695429792830469,0.9717793348413002,0.028220665158699858,0.00004354474559425068,0.9999564552544058
2451,0.019554590632266663,0.9804454093677334,0.0000012113582252397,0.9999987886417748,0.03485811325168777,0.9651418867483122,0.9670586673558969,0.03294133264410308,0.0005127693309520145,0.999487230669048
2452,0.4571428571428571,0.5428571428571429,0.0000012545224572240178,0.9999987454775427,0.03485760603066749,0.9651423939693324,0.9670591924869841,0.03294080751301592,0.0004045768505031031,0.9995954231494969
2453,0.01955459183783851,0.9804454081621614,0.00000319112023035796,0.9999968088797696,0.013263014722274208,0.9867369852777257,0.9888011536016252,0.01119884639837467,0.001192483620560475,0.9988075163794395
2454,0.010958904109589045,0.9890410958904109,5.129348057243543e-7,0.9999994870651944,0.08239812987824581,0.9176018701217542,0.9185545621936155,0.0814454378063844,0.00046158104548217664,0.9995384189545179
2455,0.019554590228719856,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.00005520093445758738,0.9999447990655425
2456,0.019554590377353614,0.9804454096226464,7.952887142352992e-7,0.9999992047112858,0.9916541653655985,0.008345834634401502,0.08151636717511512,0.9184836328248848,0.00004424563368206909,0.999955754366318
2457,0.007524235574049406,0.9924757644259506,0.000008118058888906258,0.9999918819411111,0.01566682733087316,0.9843331726691268,0.9992321819020638,0.0007678180979362279,0.01954457531763883,0.9804554246823611
2458,0.007776362678266383,0.9922236373217336,6.383252802817133e-7,0.9999993616747197,0.04276650894174197,0.957233491058258,0.9580371715224362,0.04196282847756378,0.00012999175152888896,0.9998700082484712
2459,0.602510477711426,0.39748952228857404,0.0000023404662869486915,0.9999976595337131,0.009442634928561082,0.9905573650714389,0.9935517251980337,0.006448274801966275,0.00013608977868571713,0.9998639102213142
2460,0.00752423654838281,0.9924757634516171,0.000001240144750672417,0.9999987598552492,0.022638433888356117,0.9773615661116438,0.9845320506056101,0.015467949394389835,0.0012624673164653216,0.9987375326835346
2461,0.019554590208696213,0.9804454097913038,5.127724749951582e-7,0.999999487227525,0.05959992399594726,0.9404000760040527,0.9417129712779481,0.058287028722051895,0.0011487099737504949,0.9988512900262495
2462,0.6025104694064791,0.39748953059352093,0.0000012272345997170595,0.9999987727654003,0.016434433071377832,0.9835655669286221,0.9872745793086418,0.012725420691358177,0.00018858784860647048,0.9998114121513936
2463,0.049999999999999996,0.9500000000000001,0.0000023092846332402682,0.9999976907153667,0.01078683696239539,0.9892131630376045,0.9903016067030351,0.009698393296964978,0.00013675992138044833,0.9998632400786196
2464,0.007524236565199706,0.9924757634348003,0.0000010854509537081374,0.9999989145490463,0.010144928830655564,0.9898550711693443,0.9924307702506611,0.007569229749338814,0.001138238248986574,0.9988617617510135
2465,0.0075242362552561635,0.9924757637447438,0.000003309355187586562,0.9999966906448124,0.01207969427932971,0.9879203057206702,0.9949822761938683,0.005017723806131825,0.0013226021889363067,0.9986773978110638
2466,0.37329043569725834,0.6267095643027417,0.0000014264579212757664,0.9999985735420788,0.03075672746621739,0.9692432725337825,0.97033780003083,0.029662199969169963,0.0002934790977083054,0.9997065209022916
2467,0.602510469416617,0.39748953058338293,0.0000012293857284459816,0.9999987706142716,0.02043207846517493,0.9795679215348251,0.9809124850083049,0.019087514991695108,0.00018942731013335675,0.9998105726898666
2468,0.007524236548249011,0.992475763451751,0.0000012410892354515684,0.9999987589107646,0.027349467121987703,0.9726505328780123,0.977957501654934,0.022042498345066,0.0005113401851769215,0.999488659814823
2469,0.019554590632228246,0.9804454093677717,0.0000012552725573227625,0.9999987447274427,0.03485760603444321,0.9651423939655568,0.9670591924831504,0.03294080751684962,0.0004045768506488959,0.9995954231493511
2470,0.019554590629722254,0.9804454093702778,0.0000012049490294641118,0.9999987950509706,0.01643443302935407,0.9835655669706459,0.9872745793537393,0.01272542064626074,0.000188587846580512,0.9998114121534196
2471,0.08653846964922064,0.9134615303507793,0.000003350100384475887,0.9999966498996155,0.0063634323362835215,0.9936365676637166,0.9954142721403386,0.004585727859661335,0.020305726762621747,0.9796942732373782
2472,0.03475935748677045,0.9652406425132296,0.0000012594301527791454,0.9999987405698472,0.018654886823582954,0.9813451131764169,0.9900879828519268,0.009912017148073276,0.0033517866492931265,0.9966482133507069
2473,0.007524236631219977,0.99247576336878,6.553888507978703e-7,0.9999993446111493,0.030457196474532287,0.9695428035254677,0.9717791546028798,0.028220845397120248,0.00039782348197504706,0.9996021765180251
2474,0.019554591091905684,0.9804454089080943,0.0000019647893427753036,0.9999980352106572,0.013459235401305756,0.9865407645986943,0.9935442375688915,0.00645576243110857,0.015335187611795835,0.9846648123882042
2475,0.019554796855428668,0.9804452031445713,0.00034024479467157005,0.9996597552053283,0.030458493534851413,0.9695415064651486,0.971777831745879,0.02822216825412105,0.00005814724043851244,0.9999418527595615
2476,0.01955459022789732,0.9804454097721028,5.443395761998567e-7,0.9999994556604237,0.0164343634736763,0.9835656365263238,0.9872746559799814,0.012725344020018493,0.00017906247465043353,0.9998209375253496
2477,0.010958904109589041,0.989041095890411,2.875575732279876e-7,0.9999997124424268,0.02735508586473961,0.9726449141352603,0.977947469311422,0.022052530688578063,0.0033140328217598127,0.9966859671782402
2478,0.04999999999999999,0.95,5.487257930037548e-7,0.999999451274207,0.04276645304693305,0.957233546953067,0.9580372258356938,0.04196277416430618,0.000055217507820482995,0.9999447824921796
2479,0.05000000000000002,0.9500000000000001,5.126287026907825e-7,0.9999994873712973,0.07422299844160773,0.9257770015583923,0.9263235386271739,0.0736764613728261,0.00010257982592676206,0.9998974201740732
2480,0.019554590632266663,0.9804454093677334,0.0000012113582252396997,0.9999987886417748,0.03485811325168778,0.9651418867483122,0.9670586673558969,0.032941332644103094,0.0005127693309520142,0.999487230669048
2481,0.019554590631541257,0.9804454093684588,0.0000012079395203302663,0.9999987920604796,0.03045703079426228,0.9695429692057377,0.9717793245211845,0.02822067547881544,0.00005813777553675529,0.9999418622244632
2482,0.007776362842232104,0.992223637157768,0.00000139199189473291,0.9999986080081054,0.042766460697877366,0.9572335393021226,0.9580372197886627,0.041962780211337265,0.00005815347690803972,0.9999418465230919
2483,0.04999999999999995,0.9500000000000001,0.0000012042858372420113,0.9999987957141627,0.018646852312162284,0.9813531476878378,0.9901024251334831,0.00989757486651689,0.0016503209775577102,0.9983496790224423
2484,0.6025104694170009,0.3974895305829991,0.000001228644978823659,0.9999987713550212,0.022885850364348058,0.977114149635652,0.9801456333509585,0.019854366649041527,0.0001439406511108861,0.9998560593488891
2485,0.08653846903418594,0.9134615309658141,0.0000029951336291407792,0.9999970048663709,0.01208022160537768,0.9879197783946224,0.9949815351806928,0.005018464819307325,0.0014049273886795471,0.9985950726113204
2486,0.007776362932986804,0.9922236370670131,0.0000018084849759251118,0.999998191515024,0.02734965305882574,0.9726503469411744,0.9779571710738002,0.02204282892619973,0.0006031133952011354,0.999396886604799
2487,0.019554591058841622,0.9804454089411584,0.0000019104332593077313,0.9999980895667406,0.01388945589120366,0.9861105441087964,0.9955508301364556,0.0044491698635443005,0.007933014059569038,0.992066985940431
2488,0.019554591718986273,0.9804454082810138,0.0000029957243246387654,0.9999970042756754,0.009442556040503076,0.990557443959497,0.9935518069603112,0.0064481930396889054,0.00012663179517333043,0.9998733682048266
2489,0.019554590071814478,0.9804454099281855,2.877360833485657e-7,0.9999997122639166,0.027355085865322343,0.9726449141346777,0.9779474693108026,0.022052530689197426,0.0033140328218575583,0.9966859671781425
2490,0.08653846290703084,0.9134615370929691,5.468514643126836e-7,0.9999994531485358,0.03045702648903055,0.9695429735109694,0.971779328922045,0.028220671077955,0.000055200934488750535,0.9999447990655111
2491,0.007776362784551502,0.9922236372154486,0.0000011992201557098926,0.9999988007798444,0.010577379848679628,0.9894226201513204,0.9904954589842563,0.009504541015743578,0.008677732810596014,0.9913222671894039
2492,0.3655536003089877,0.6344463996910122,5.65041659288578e-7,0.9999994349583408,0.027350730700954323,0.9726492692990456,0.9779552444291242,0.02204475557087588,0.0011423785061062432,0.9988576214938938
2493,0.010958904109589046,0.9890410958904109,5.446274841069422e-7,0.9999994553725159,0.022885820715094235,0.9771141792849057,0.9801456657709144,0.01985433422908556,0.00013667005190111703,0.9998633299480989
2494,0.019554590630564545,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582063,0.9998560593504342
2495,0.6025104621742194,0.39748953782578056,2.577915991048459e-7,0.9999997422084009,0.018672526893824492,0.9813274731061755,0.9900562735005979,0.009943726499402181,0.007087720751513112,0.9929122792484869
2496,0.019554591288036185,0.9804454087119638,0.0000022872324287446485,0.9999977127675713,0.012997615151753484,0.9870023848482464,0.9964848327879157,0.003515167212084235,0.002927545452976704,0.9970724545470233
2497,0.08653846456294188,0.913461535437058,0.000001208518678931536,0.9999987914813211,0.022638433819206893,0.9773615661807931,0.9845320506833073,0.015467949316692733,0.0012624672972643399,0.9987375327027357
2498,0.019554590533977567,0.9804454094660224,0.000001048206677140386,0.999998951793323,0.005455926006758579,0.9945440739932414,0.9969485432306668,0.0030514567693330666,0.002416520486238461,0.9975834795137615
2499,0.00752423667393058,0.9924757633260695,3.538903882373572e-7,0.9999996461096117,0.022886914361826754,0.9771130856381732,0.9801444654025688,0.019855534597431126,0.00042504079223043784,0.9995749592077696
2500,0.019554590047087185,0.9804454099529128,0.0002004026026636712,0.9997995973973364,0.042757922583199694,0.9572420774168003,0.9578454455527518,0.042154554447248194,0.00009736326787342346,0.9999026367321265
2501,0.45714285714285735,0.5428571428571426,0.000002296527278931792,0.999997703472721,0.009442376232061296,0.9905576237679387,0.9935519933660183,0.006448006633981665,0.0001073549932211756,0.9998926450067788
2502,0.03589108971520299,0.9641089102847971,6.27692594902258e-7,0.9999993723074051,0.030457021070750753,0.9695429789292493,0.9717793344802378,0.028220665519762198,0.000043544747309839575,0.9999564552526902
2503,0.019554590228719863,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.000055200934457587346,0.9999447990655425
2504,0.00752423664335347,0.9924757633566464,5.690854199601373e-7,0.9999994309145801,0.020434754734575886,0.9795652452654242,0.9809097460216747,0.01909025397832529,0.0004233639025110775,0.9995766360974888
2505,0.007524236477260307,0.9924757635227397,0.0000017422055456075186,0.9999982577944544,0.027349581899319943,0.9726504181006801,0.9779572979454045,0.02204270205459543,0.0005677456752298311,0.9994322543247702
2506,0.03475935749816097,0.965240642501839,0.000001241542891178648,0.9999987584571088,0.030457030939240647,0.9695429690607594,0.9717793243732292,0.028220675626770667,0.000058137776474833686,0.9999418622235252
2507,0.007524235709846535,0.9924757642901534,0.000007159456552908864,0.9999928405434472,0.013251223900831565,0.9867487760991683,0.9888132123792712,0.011186787620728817,0.0006765794703536506,0.9993234205296464
2508,0.0865390986986392,0.9134609013013608,0.00025459579311244907,0.9997454042068876,0.030458124010803823,0.9695418759891962,0.9717782088574305,0.028221791142569504,0.000058144849372841616,0.9999418551506271
2509,0.019554590856805925,0.9804454091431941,0.0000015790127879254512,0.999998420987212,0.042766469596398134,0.9572335304036018,0.9580372105989726,0.04196278940102738,0.00006859633530696387,0.9999314036646931
2510,0.019554590305156296,0.9804454096948436,6.780662851798216e-7,0.9999993219337148,0.14665329674256633,0.8533467032574336,0.8534830268337188,0.1465169731662812,0.00006130427932291526,0.9999386957206771
2511,0.6025104679577243,0.3974895320422757,0.0000014305768499515582,0.99999856942315,0.03742425147296426,0.9625757485270358,0.9627767898896566,0.037223210110343366,0.005358159550259547,0.9946418404497404
2512,0.6025104623091508,0.39748953769084916,2.758774345144399e-7,0.9999997241225655,0.0824260072926525,0.9175739927073475,0.9185259169856357,0.0814740830143643,0.0031510660176063657,0.9968489339823937
2513,0.019554591857886813,0.9804454081421131,0.000003224982751913055,0.999996775017248,0.33773257033118537,0.6622674296688147,0.6622912305667639,0.33770876943323613,0.0002772104920723122,0.9997227895079277
2514,0.0865384641726606,0.9134615358273394,0.000001052570485029341,0.999998947429515,0.008541748356133907,0.9914582516438661,0.9954889690142006,0.004511030985799396,0.0007493722373340912,0.9992506277626659
2515,0.019554590630564538,0.9804454093694355,0.0000012063337972778468,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2516,0.08653846457074937,0.9134615354292507,0.000001257842010777482,0.9999987421579892,0.03485760604737687,0.9651423939526231,0.967059192470018,0.0329408075299819,0.0004045768511483059,0.9995954231488517
2517,0.00777636284155055,0.9922236371584495,0.0000013883626099156019,0.99999861163739,0.030457031572679656,0.9695429684273202,0.9717793237267839,0.0282206762732162,0.00005813778057360533,0.9999418622194263
2518,0.36555359244102703,0.634446407558973,0.0000023412264119795567,0.999997658773588,0.01207722698741313,0.9879227730125868,0.9949857387176136,0.005014261282386347,0.0009399644444748164,0.9990600355555252
2519,0.0865384645604169,0.9134615354395831,0.0000012075097272504157,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442616,0.0001885878468133023,0.9998114121531868
2520,0.034759357921481215,0.9652406420785187,5.76776625190473e-7,0.9999994232233748,0.016439226232816333,0.9835607737671836,0.9872692963786633,0.012730703621336737,0.0008571291858868105,0.9991428708141131
2521,0.01955459417147829,0.9804454058285217,0.000007027678149935765,0.99999297232185,0.018897961873879637,0.9811020381261203,0.9825527758152206,0.01744722418477941,0.00024514340074841565,0.9997548565992516
2522,0.6025104682644506,0.39748953173554935,0.0000010758692759445298,0.999998924130724,0.010164205510083258,0.9898357944899167,0.9924100349215258,0.0075899650784741245,0.0026757525524735534,0.9973242474475265
2523,0.019554591068863484,0.9804454089311365,0.0000019269074144279195,0.9999980730925856,0.060673912165847096,0.939326087834153,0.9418311761474795,0.05816882385252044,0.0035136075227591096,0.9964863924772409
2524,0.010958904109589041,0.989041095890411,0.00000169256766157662,0.9999983074323384,0.018687149779414967,0.981312850220585,0.9930629461398821,0.006937053860117856,0.004499358465102394,0.9955006415348976
2525,0.007776362951980553,0.9922236370480194,0.000001895755774886935,0.9999981042442251,0.060651155721682726,0.9393488442783172,0.9418559984869632,0.058144001513036815,0.0004888514397500455,0.9995111485602499
2526,0.08653846456791699,0.913461535432083,0.0000012105065733514284,0.9999987894934267,0.030457030805337567,0.9695429691946625,0.9717793245098819,0.028220675490118134,0.000058137775608419405,0.9999418622243915
2527,0.007524216369152302,0.9924757836308477,0.00014368735970885055,0.9998563126402912,0.007781821537381841,0.9922181784626182,0.9971205615820866,0.0028794384179134623,0.001030488433347779,0.9989695115666521
2528,0.010958904109589041,0.9890410958904109,0.0000012106080860153097,0.9999987893919141,0.03485811324791163,0.9651418867520885,0.9670586673597312,0.03294133264026884,0.0005127693307670709,0.999487230669233
2529,0.08653847642269433,0.9134615235773057,0.000006001242491961063,0.999993998757508,0.008602899982882698,0.9913971000171173,0.995585543064659,0.0044144569353409945,0.012156455988869044,0.987843544011131
2530,0.08653846345946546,0.9134615365405345,7.675927287608551e-7,0.9999992324072713,0.030457030455610285,0.9695429695443898,0.9717793248590236,0.02822067514097645,0.00006129317225893521,0.9999387068277411
2531,0.034759356784735865,0.9652406432152641,0.0000023618790268309403,0.9999976381209731,0.009442376843067344,0.9905576231569326,0.993551992731271,0.0064480072687289865,0.00010735499454592022,0.999892645005454
2532,0.007524236548330316,0.9924757634516698,0.0000012405152801363102,0.9999987594847198,0.022885735076753122,0.9771142649232468,0.9801457598872253,0.01985424011277471,0.00011354837673260318,0.9998864516232674
2533,0.01955459063056455,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582046,0.9998560593504342
2534,0.08653846290581274,0.9134615370941872,5.463649090022702e-7,0.999999453635091,0.027349413065108744,0.9726505869348913,0.9779575965153091,0.022042403484690953,0.0004855208440591377,0.9995144791559408
2535,0.7323943615828225,0.26760563841717755,0.0000012240232662247136,0.9999987759767337,0.027349467066302934,0.972650532933697,0.977957501714117,0.022042498285883082,0.0005113401809816627,0.9994886598190184
2536,0.019554590228263793,0.9804454097717362,5.483523627415524e-7,0.9999994516476371,0.0204319668537849,0.9795680331462151,0.9809125966203446,0.019087403379655535,0.00017986220097194634,0.9998201377990281
2537,0.6025105642113703,0.39748943578862983,0.00001393530143083655,0.9999860646985692,0.9890303840344065,0.010969615965593555,0.07250059210599287,0.9274994078940072,0.014824030626848323,0.9851759693731517
2538,0.01095890410958904,0.9890410958904109,0.0000012090203255237234,0.9999987909796745,0.01810119657125717,0.9818988034287428,0.9850852391526748,0.01491476084732515,0.0016613543822059543,0.9983386456177942
2539,0.019554590633198518,0.9804454093668015,0.0000012111618490522972,0.999998788838151,0.04276645953978998,0.95723354046021,0.9580372209528212,0.041962779047178836,0.00005815347186112518,0.9999418465281389
2540,0.010958904109589048,0.989041095890411,0.000001207190120989675,0.999998792809879,0.030457030791029068,0.969542969208971,0.9717793245244842,0.028220675475515836,0.00005813777551583437,0.9999418622244842
2541,0.019554590234499823,0.9804454097655002,5.553990030920767e-7,0.999999444600997,0.0427665084106623,0.9572334915893377,0.9580371720562999,0.04196282794370009,0.00012999175372709146,0.9998700082462729
2542,0.019554590142056422,0.9804454098579435,4.0321521373009066e-7,0.9999995967847862,0.016442827724305165,0.9835571722756948,0.987265326901563,0.012734673098436995,0.0013593757272318983,0.9986406242727681
2543,0.08653846457475003,0.9134615354252499,0.0000012137346922307076,0.9999987862653077,0.04276645955626722,0.9572335404437328,0.9580372209362575,0.04196277906374247,0.00005815347193293252,0.9999418465280672
2544,0.019554590334758374,0.9804454096652415,7.200215830807662e-7,0.9999992799784169,0.0742235379017127,0.9257764620982873,0.9263229962761906,0.07367700372380943,0.00014438691760701862,0.999855613082393
2545,0.007776365918621854,0.9922236340813783,0.000015648048697369142,0.9999843519513026,0.03280111591090662,0.9671988840890934,0.9677187741072805,0.03228122589271958,0.0007268766810296213,0.9992731233189703
2546,0.3732904342088987,0.6267095657911014,0.0000011974428814991468,0.9999988025571185,0.013760771972149434,0.9862392280278506,0.9977507378618722,0.00224926213812784,0.003620319247699361,0.9963796807523007
2547,0.0075242352254145045,0.9924757647745855,0.000010579110461725456,0.9999894208895382,0.02123940108425263,0.9787605989157474,0.982200016744275,0.017799983255725037,0.5154666658361579,0.48453333416384214
2548,0.08653846289834283,0.9134615371016572,5.461160149058133e-7,0.9999994538839851,0.022885711204483964,0.977114288795516,0.9801457859649153,0.01985421403508464,0.00010781275881037576,0.9998921872411896
2549,0.019554590209377005,0.9804454097906229,5.191264814990504e-7,0.9999994808735185,0.10720174598520672,0.8927982540147933,0.8929900967761275,0.10700990322387248,0.00013086940762965514,0.9998691305923704
2550,0.019554590852610347,0.9804454091473896,0.000001571382257638864,0.9999984286177424,0.018648249538213715,0.9813517504617862,0.9900999138223348,0.009900086177665336,0.0019461154742553527,0.9980538845257445
2551,0.010958904109589041,0.989041095890411,0.0000012055853941182101,0.9999987944146059,0.0228858502948617,0.9771141497051382,0.9801456334231224,0.019854366576877638,0.000143940649513993,0.9998560593504859
2552,0.4571428571428573,0.5428571428571427,0.0000011344683471288315,0.9999988655316528,0.06067706475128043,0.9393229352487196,0.9418277368244296,0.05817226317557054,0.003933560102392516,0.9960664398976075
2553,0.01955459129557555,0.9804454087044245,0.000002300664020385227,0.9999976993359796,0.008258174780565038,0.991741825219435,0.9932095163305521,0.0067904836694479016,0.00033700303299155583,0.9996629969670084
2554,0.007776363111014152,0.9922236368889858,0.000002626467642631253,0.9999973735323574,0.00777710261981346,0.9922228973801865,0.9971261615888144,0.0028738384111855093,0.00043751238926560427,0.9995624876107343
2555,0.019554590233236545,0.9804454097667634,5.53443235921723e-7,0.9999994465567641,0.02043475468740848,0.9795652453125916,0.9809097460308652,0.01909025396913486,0.000423363942568495,0.9995766360574315
2556,0.08653847076543363,0.9134615292345665,0.0000036999807197030646,0.9999963000192804,0.10725999720073892,0.892740002799261,0.8931066347364217,0.10689336526357837,0.00010323236796005265,0.9998967676320399
2557,0.007524236570558465,0.9924757634294415,0.0000010836045275466531,0.9999989163954724,0.009444134052749228,0.9905558659472508,0.9935501712191286,0.0064498287808713575,0.0003041773148115664,0.9996958226851884
2558,0.08653846457090782,0.9134615354290921,0.000001213927812718565,0.9999987860721873,0.03485811326462284,0.9651418867353772,0.9670586673427627,0.03294133265723722,0.0005127693315855336,0.9994872306684145
2559,0.6025104694168668,0.3974895305831332,0.0000012286270113742105,0.9999987713729886,0.022885735040930565,0.9771142649590695,0.9801457599244281,0.019854240075571815,0.00011354837608405107,0.9998864516239159
2560,0.01955459675955649,0.9804454032404435,0.000011282538738221748,0.9999887174612618,0.005746771833556147,0.9942532281664438,0.9981873215116017,0.0018126784883982726,0.0010014758863044818,0.9989985241136956
2561,0.6025104643870416,0.39748953561295836,5.544071605808136e-7,0.9999994455928395,0.01643436349266031,0.9835656365073397,0.987274655959609,0.012725344040391023,0.0001790624755314001,0.9998209375244685
2562,0.019554590539655404,0.9804454094603446,0.0000010940227458857411,0.9999989059772542,0.010159656305982522,0.9898403436940175,0.9924148961517107,0.007585103848289205,0.0023129792933027525,0.9976870207066972
2563,0.007524236548093831,0.9924757634519061,0.0000012421846668066333,0.9999987578153333,0.03045703094200954,0.9695429690579905,0.9717793243704036,0.028220675629596414,0.00005813777649275036,0.9999418622235072
2564,0.0865384645679169,0.9134615354320831,0.0000012105065733514286,0.9999987894934267,0.030457030805337557,0.9695429691946623,0.9717793245098819,0.02822067549011813,0.00005813777560841941,0.9999418622243915
2565,0.6025104656620274,0.3974895343379727,7.39421129558552e-7,0.9999992605788705,0.034858397701828046,0.9651416022981719,0.9670583358285814,0.032941664171418604,0.0005742746633033132,0.9994257253366967
2566,0.05,0.95,0.0000027594619304345366,0.9999972405380695,0.012137574679986225,0.9878624253200137,0.9904224416807667,0.00957755831923338,0.008508557005291224,0.9914914429947088
2567,0.019554593528638167,0.9804454064713618,0.000005970834069467424,0.9999940291659305,0.013319607067382234,0.9866803929326178,0.9937188285840841,0.0062811714159159045,0.0037878882306546287,0.9962121117693453
2568,0.019554591291155842,0.9804454087088441,0.0000022923612116805493,0.9999977076387884,0.01207884296240216,0.9879211570375979,0.9949834696229162,0.005016530377083861,0.0011912910857865147,0.9988087089142135
2569,0.019554591297256854,0.9804454087027432,0.0000023065705569547336,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630283,0.007570048436971614,0.0011987139645743227,0.9988012860354256
2570,0.01955459022553095,0.9804454097744689,5.456887170825602e-7,0.9999994543112828,0.030457020716953026,0.9695429792830469,0.9717793348413001,0.028220665158699875,0.00004354474559425071,0.9999564552544058
2571,0.007061045676873099,0.992938954323127,0.0000014634552498696672,0.9999985365447501,0.03485760683379779,0.9651423931662023,0.9670591854253322,0.03294081457466776,0.0004045831182924157,0.9995954168817076
2572,0.019554590521522676,0.9804454094784774,0.0000010323070925074135,0.9999989676929074,0.007776321969847002,0.992223678030153,0.9971270913842855,0.0028729086157145457,0.0003277246193049763,0.999672275380695
2573,0.01955459007231664,0.9804454099276834,2.9152017904464914e-7,0.9999997084798209,0.042766689627513,0.9572333103724869,0.9580369869162624,0.041963013083737566,0.00037783560467420446,0.9996221643953258
2574,0.01095890410958905,0.9890410958904109,0.000002289598548185403,0.9999977104014519,0.008538528014084074,0.9914614719859158,0.9954925401326197,0.0045074598673803395,0.00033535374940705045,0.999664646250593
2575,0.007776362841148872,0.9922236371588511,0.0000013865170494312788,0.9999986134829505,0.022885850840070304,0.9771141491599297,0.9801456328569051,0.01985436714309483,0.00014394066204364273,0.9998560593379564
2576,0.0195545906305134,0.9804454093694867,0.0000012097686765222243,0.9999987902313235,0.018101196572944407,0.9818988034270556,0.9850852391508974,0.014914760849102641,0.0016613543828052184,0.9983386456171949
2577,0.4571428571428573,0.5428571428571427,0.000001694483021460888,0.9999983055169784,0.030457036067972464,0.9695429639320275,0.9717793191233954,0.028220680876604603,0.00006455413091785617,0.9999354458690821
2578,0.019554590780495887,0.9804454092195041,0.0000014641288048637392,0.999998535871195,0.006123430665267133,0.9938765693347329,0.9956642711777518,0.004335728822248202,0.0004636209836737097,0.9995363790163263
2579,0.01955459062970817,0.9804454093702919,0.0000012049258975251237,0.9999987950741025,0.016434147478689626,0.9835658525213103,0.9872748940800373,0.012725105919962754,0.00014876996500384177,0.9998512300349962
2580,0.007524236649293797,0.9924757633507062,5.278039908434087e-7,0.9999994721960092,0.08239812993902414,0.9176018700609758,0.9185545621326663,0.08144543786733373,0.0004615810488217533,0.9995384189511782
2581,0.01955459036232515,0.9804454096376748,7.653421885386057e-7,0.9999992346578115,0.02734952121180635,0.9726504787881936,0.9779574039772326,0.022042596022767286,0.0005390796304910563,0.999460920369509
2582,0.36555357101634767,0.6344464289836523,0.0000071778283695573875,0.9999928221716304,0.018897965680697067,0.9811020343193029,0.9825527719788066,0.017447228021193334,0.0002451434073471425,0.9997548565926528
2583,0.019554590233264908,0.980445409766735,5.531639838117802e-7,0.9999994468360162,0.0228865229191783,0.9771134770808216,0.9801448950667642,0.019855104933235775,0.00032172189726799565,0.999678278102732
2584,0.019554590630192742,0.9804454093698073,0.000001205722563877733,0.9999987942774362,0.018685988026065675,0.9813140119739344,0.9930666997733161,0.0069333002266838625,0.004053931979600578,0.9959460680203993
2585,0.6025104644013711,0.39748953559862893,5.659109718655742e-7,0.9999994340890282,0.0348579887446805,0.9651420112553196,0.9670587993667277,0.03294120063327243,0.00048688533793059345,0.9995131146620695
2586,0.08653846728759536,0.9134615327124046,0.0000022972328184787596,0.9999977027671816,0.012078842995198147,0.9879211570048019,0.994983469586025,0.005016530413974969,0.0011912910868956956,0.9988087089131042
2587,0.03475935378609181,0.9652406462139081,0.000007039117242817807,0.9999929608827571,0.006707229114749336,0.9932927708852507,0.9976926975959175,0.002307302404082523,0.06335685950532807,0.936643140494672
2588,0.00777636284080248,0.9922236371591975,0.000001384925446972635,0.9999986150745531,0.01643443336873447,0.9835655666312655,0.9872745789895362,0.012725421010463835,0.00018858786294198516,0.999811412137058
2589,0.019554590929229267,0.9804454090707708,0.000001701317077766718,0.9999982986829221,0.034858379911077854,0.9651416200889222,0.9670583665244057,0.032941633475594354,0.0005693338717143164,0.9994306661282856
2590,0.019554590630893324,0.9804454093691066,0.0000012068742883191177,0.9999987931257117,0.02734946701034732,0.9726505329896526,0.9779575017735876,0.022042498226412292,0.0005113401767663302,0.9994886598232338
2591,0.019554591720320192,0.9804454082796799,0.0000030295985893093106,0.9999969704014107,0.008257886168710829,0.9917421138312891,0.9932097814964629,0.006790218503537144,0.00031361704526259215,0.9996863829547374
2592,0.6025104694170006,0.3974895305829993,0.0000012286449788236579,0.9999987713550212,0.022885850364348065,0.977114149635652,0.9801456333509584,0.019854366649041534,0.00014394065111088608,0.9998560593488891
2593,0.602510513648682,0.39748948635131787,0.000007157654507853927,0.9999928423454921,0.018897965169221237,0.9811020348307788,0.982552772494259,0.017447227505740983,0.0002451434064606429,0.9997548565935394
2594,0.010958904109589045,0.989041095890411,0.0000012104107593921032,0.9999987895892406,0.0427664595349798,0.9572335404650202,0.9580372209576566,0.04196277904234344,0.00005815347184016249,0.9999418465281599
2595,0.010958904109589043,0.989041095890411,0.0000015102997719652492,0.999998489700228,0.019892622404124205,0.9801073775958757,0.9988141553632928,0.0011858446367072068,0.11635904095978597,0.883640959040214
2596,0.019554590629708175,0.9804454093702918,0.0000012049258975251227,0.9999987950741025,0.016434147478689633,0.9835658525213103,0.9872748940800373,0.012725105919962757,0.0001487699650038418,0.9998512300349962
2597,0.6025104680990003,0.39748953190099956,0.000001057311087687798,0.9999989426889123,0.009442315902815343,0.9905576840971846,0.9935520559298756,0.0064479440701243245,0.00010193219737446978,0.9998980678026255
2598,0.050000000000000024,0.95,0.000005626420349505148,0.9999943735796504,0.013137868407816385,0.9868621315921836,0.9879468448854857,0.01205315511451429,0.00046495997316156054,0.9995350400268384
2599,0.08653847064079659,0.9134615293592034,0.000003637101455576489,0.9999963628985444,0.010760031450398054,0.989239968549602,0.9984263773052087,0.0015736226947913096,0.017346764358073512,0.9826532356419264
2600,0.019554591297256858,0.9804454087027431,0.0000023065705569547366,0.9999976934294431,0.010145700890283273,0.9898542991097167,0.9924299515630283,0.007570048436971611,0.0011987139645743218,0.9988012860354256
2601,0.3562439417356236,0.6437560582643763,0.000006234669934734892,0.9999937653300653,7.816366081243853e-7,0.999999218363392,0.0000019851457131407497,0.9999980148542867,0.9999922330777545,0.00000776692224553299
2602,0.45714285714285724,0.5428571428571428,0.0004558575563671241,0.9995441424436329,0.004230725401653003,0.995769274598347,0.013177576742709779,0.9868224232572902,0.9821708625777716,0.01782913742222838
2603,0.457142857142857,0.5428571428571429,9.395603780534097e-8,0.9999999060439622,9.397331213885828e-7,0.9999990602668786,0.0000010877081078552069,0.9999989122918922,0.999999863199899,1.3680010111068418e-7
2604,0.019021748279187223,0.9809782517208128,5.468983869141069e-7,0.999999453101613,0.00001210436678351506,0.9999878956332164,0.000004518284697689673,0.9999954817153023,0.9999836733855861,0.000016326614413849113
2605,0.5957447987739467,0.40425520122605324,3.8197365944593533e-7,0.9999996180263405,0.00001241259400189538,0.9999875874059981,0.0000046348521361080216,0.9999953651478639,0.9999832077092341,0.00001679229076589538
2606,0.019021747403419227,0.9809782525965809,5.468984268512647e-7,0.9999994531015731,0.00001029196169550507,0.9999897080383044,0.000004687052127663563,0.9999953129478724,0.9999851949325888,0.000014805067411179201
2607,0.08433735151374092,0.9156626484862591,6.379336771115608e-7,0.9999993620663228,2.2441838951865413e-7,0.9999997755816106,9.904946823962608e-8,0.9999999009505318,0.9999999764953801,2.3504619980909197e-8
2608,0.04999999999999999,0.9500000000000001,7.233426002548744e-7,0.9999992766573997,0.0000030836481730949466,0.999996916351827,0.000004882388922304462,0.9999951176110777,0.9999924536836529,0.000007546316347102843
2609,0.35624419447908734,0.6437558055209126,1.2643588313944778e-7,0.9999998735641168,0.000010825330616681937,0.9999891746693833,0.000015546240045276,0.9999844537599547,0.9999752137257323,0.000024786274267784234
2610,0.05000000000000001,0.95,0.0000015696374328238533,0.9999984303625672,1.3182638834421226e-7,0.9999998681736116,6.376687478286975e-8,0.9999999362331252,0.9999993637436239,6.362563762576072e-7
2611,0.5957449776097348,0.4042550223902652,1.270060571133755e-7,0.9999998729939429,0.00002165495395246234,0.9999783450460475,0.000022080812688735347,0.9999779191873112,0.9999569240911643,0.00004307590883563449
2612,0.01902176094179657,0.9809782390582034,6.368046126807867e-7,0.9999993631953874,0.00001313776606301149,0.999986862233937,0.000027159941281533124,0.9999728400587184,0.9999602204583135,0.000039779541686511916
2613,0.3562502737016355,0.6437497262983646,1.84003642024436e-7,0.999999815996358,0.0003368496424913307,0.9996631503575086,0.0003425727263987893,0.9996574272736012,0.9993442967887285,0.0006557032112714795
2614,0.08433735289061499,0.915662647109385,1.82182599825478e-7,0.9999998178174001,7.206229538580704e-7,0.9999992793770461,6.841574408206993e-7,0.9999993158425592,0.9999993641894271,6.358105728446277e-7
2615,0.45714285714285713,0.5428571428571429,6.874204164778188e-7,0.9999993125795835,5.723816825721746e-7,0.9999994276183174,5.544235959505345e-7,0.9999994455764041,0.999999191328962,8.086710379508667e-7
2616,0.007228993463300875,0.9927710065366993,0.0000020372342153653337,0.9999979627657848,0.00008680650175289339,0.9999131934982471,0.0008185701905558593,0.9991814298094441,0.9993088811994252,0.0006911188005747961
2617,0.01902173957188319,0.9809782604281168,3.7578466734543717e-7,0.9999996242153326,3.221978995310133e-7,0.9999996778021004,1.3048420582934078e-7,0.9999998695157941,0.9999999968921518,3.107848157194678e-9
2618,0.08441580793593394,0.915584192064066,1.8176288278347946e-7,0.9999998182371171,0.01763163871111385,0.9823683612888862,0.018014000959954708,0.9819859990400452,0.964374742024564,0.03562525797543612
2619,0.019163451709963034,0.980836548290037,0.000002352464481777999,0.9999976475355182,0.12437440185874182,0.8756255981412582,0.1415784872581813,0.8584215127418187,0.7356185662463738,0.26438143375362616
2620,0.03343023287646228,0.9665697671235377,4.1386674564430227e-7,0.9999995861332543,3.5306872182670844e-7,0.9999996469312782,1.216675408340083e-7,0.9999998783324592,0.999999848425447,1.5157455310134397e-7
2621,0.019021739571291763,0.9809782604287083,3.7578466732723586e-7,0.9999996242153327,3.2149868590937373e-7,0.999999678501314,1.3007346045594558e-7,0.9999998699265396,0.9999999980020976,1.9979023889855705e-9
2622,0.019021843203269724,0.9809781567967303,0.000006008357915100972,0.9999939916420848,0.000043319035272713125,0.9999566809647272,0.00014601245794536687,0.9998539875420546,0.9999058477628187,0.0000941522371812358
2623,0.35622819137723816,0.643771808622762,0.00000599234514332036,0.9999940076548567,0.00013423259345828552,0.9998657674065417,0.002794119662543187,0.9972058803374568,0.9973684183219922,0.00263158167800779
2624,0.05,0.95,2.1160528080136395e-7,0.9999997883947193,0.000010291866527806607,0.9999897081334722,0.000012019754723520214,0.9999879802452765,0.9999983086087316,0.0000016913912682826328
2625,0.007228726519457221,0.9927712734805427,1.1773027103883766e-7,0.999999882269729,3.9456955498395264e-7,0.9999996054304451,3.138649459841826e-7,0.999999686135054,0.0028480493041093233,0.9971519506958906
2626,0.5957494646835596,0.4042505353164404,1.270100244613642e-7,0.9999998729899756,0.00016510946023341126,0.9998348905397666,0.0005418840000269644,0.9994581159999731,0.9992955090071243,0.0007044909928757081
2627,0.01095890410958905,0.9890410958904109,0.000002997045940096967,0.9999970029540598,9.129361974977248e-7,0.9999990870638026,7.132831104270281e-7,0.9999992867168895,0.9999962450700158,0.00000375492998406699
2628,0.019021771154258148,0.9809782288457419,0.00005967929376548664,0.9999403207062345,2.142763184343462e-7,0.9999997857236815,2.0547536574334744e-7,0.9999997945246343,0.9999999724946331,2.750536683500455e-8
2629,0.5957547010873828,0.40424529891261707,0.001312098293340123,0.9986879017066599,0.00008258829203728581,0.9999174117079627,0.00008633179574612993,0.9999136682042539,0.9985182939335472,0.001481706066452795
2630,0.010958904109589034,0.9890410958904109,7.233416672216535e-7,0.9999992766583328,0.0000020753455546905624,0.9999979246544453,0.0000031955405596931038,0.9999968044594403,0.9999951487835594,0.000004851216440571088
2631,0.019021754345993677,0.9809782456540064,0.0000068056495448438945,0.9999931943504552,0.0000021048910847663063,0.9999978951089152,0.000019645142190013808,0.99998035485781,0.9999735484597024,0.000026451540297680055
2632,0.08433782864712429,0.9156621713528756,0.000006312124333762817,0.9999936878756662,0.00005467695342541105,0.9999453230465746,0.00015676188549846177,0.9998432381145015,0.9999999139429941,8.605700590192069e-8
2633,0.019021789479040034,0.98097821052096,3.2783976098330586e-7,0.9999996721602391,0.000026396330309843333,0.9999736036696902,0.00006776971875315206,0.9999322302812468,0.9999469145650598,0.00005308543494028552
2634,0.5961637323045276,0.40383626769547243,0.00001384094017760504,0.9999861590598225,0.04506566412214753,0.9549343358778525,0.016857792590500586,0.9831422074094994,0.9381040499867976,0.061895950013202444
2635,0.019021797087181044,0.980978202912819,0.000009440871531027738,0.9999905591284689,0.00001841830549368128,0.9999815816945063,0.00008091556252191188,0.999919084437478,0.9999214264390921,0.00007857356090794116
2636,0.3562521880728867,0.6437478119271134,5.614441821831091e-8,0.9999999438555818,0.00020731240499515294,0.9997926875950048,0.0006777240845236032,0.9993222759154764,0.99912184844075,0.0008781515592500397
2637,0.5957446903761588,0.4042553096238412,1.9664661883631395e-7,0.9999998033533812,6.207157021613294e-7,0.9999993792842978,5.904950530303038e-7,0.999999409504947,0.9999994335852013,5.664147986996745e-7
2638,0.08433735203520216,0.9156626479647979,1.251811046674403e-7,0.9999998748188954,5.529218252983747e-7,0.9999994470781747,5.202254861714286e-7,0.9999994797745138,0.999999586438357,4.1356164296332727e-7
2639,0.010958904109589041,0.9890410958904109,6.364018462363437e-7,0.9999993635981537,6.383290226497721e-7,0.9999993616709774,6.55799278818022e-7,0.9999993442007211,0.9999990051308004,9.9486919970243e-7
2640,0.019021814818481215,0.9809781851815188,1.802328732745479e-7,0.9999998197671266,0.0001036570196328678,0.9998963429803672,0.00003820715990866038,0.9999617928400915,0.9998758319489479,0.0001241680510521756
2641,0.05000000000000002,0.95,2.4051099195944864e-7,0.9999997594890081,0.000003625957708705219,0.9999963740422914,0.000015223657781389402,0.9999847763422186,0.9999823685783189,0.000017631421680988316
2642,0.08433735122208917,0.9156626487779109,3.7648556081316507e-7,0.9999996235144392,3.2209832799745856e-7,0.9999996779016719,1.3031606649075894e-7,0.9999998696839335,0.9999999979983712,2.001628768454287e-9
2643,0.08433735320349796,0.9156626467965021,2.4108951990058613e-7,0.9999997589104801,5.087312965565305e-7,0.9999994912687035,9.79306704477389e-7,0.9999990206932955,0.9999997322088807,2.6779111932142637e-7
2644,0.5957446920375807,0.4042553079624192,2.966349978703498e-7,0.9999997033650021,6.008777450431664e-7,0.9999993991222549,7.558994138406201e-7,0.9999992441005863,0.9999994852644217,5.147355782749875e-7
2645,0.0072287268476520445,0.992771273152348,2.4550779832605976e-7,0.9999997544922017,6.187948021377951e-7,0.9999993812051979,0.0000012728025740729727,0.9999987271974259,0.99999951859582,4.814041799513367e-7
2646,0.01902174477395174,0.9809782552260482,9.266940433185455e-7,0.9999990733059567,0.000006768810619706063,0.9999932311893803,0.0000028956968826475567,0.9999971043031174,0.9999995187846517,4.812153483337224e-7
2647,0.01902200264259444,0.9809779973574055,0.0004940201674213032,0.9995059798325787,3.791591384206896e-7,0.9999996208408616,1.3338742004801734e-7,0.9999998666125799,0.9999997496812395,2.5031876048131555e-7
2648,0.08433934814358633,0.9156606518564137,5.558699709340788e-8,0.999999944413003,0.000275667232458603,0.9997243327675415,0.0006323888984533604,0.9993676111015467,0.9990947870696906,0.0009052129303095075
2649,0.033431310876216966,0.966568689123783,3.831665188523324e-7,0.9999996168334812,0.0005905951315002206,0.9994094048684997,0.00022092662174571934,0.9997790733782542,0.9991882955777458,0.0008117044222542498
2650,0.019021742647568254,0.9809782573524317,5.468988279811206e-7,0.999999453101172,0.000003856718832549329,0.9999961432811674,0.000002197049489937134,0.9999978029505101,0.9999944704365804,0.000005529563419561673
2651,0.08434617281059287,0.9156538271894071,4.066405071984902e-7,0.9999995933594928,0.0025260178455322174,0.9974739821544678,0.001482240588987335,0.9985177594110127,0.9960043378076174,0.0039956621923825835
2652,0.3562439509206416,0.6437560490793584,7.910606551558884e-7,0.9999992089393449,3.5154778784362545e-7,0.9999996484522122,2.428070518834565e-7,0.999999757192948,0.9999999297922209,7.020777926905627e-8
2653,0.5957446890767348,0.40425531092326517,1.2700580959165353e-7,0.9999998729941904,5.609814896776613e-7,0.9999994390185104,5.278085523827089e-7,0.9999994721914476,0.9999995804115612,4.195884387132161e-7
2654,0.5957447115797468,0.40425528842025316,7.356530447244534e-7,0.9999992643469553,0.0000012726793310240267,0.999998727320669,0.0000025335510102251178,0.9999974664489898,0.9999969450348639,0.000003054965136141007
2655,0.08433738721029378,0.9156626127897062,3.7648579438752344e-7,0.9999996235142056,0.000012234264109816352,0.9999877657358902,0.0000045682639047692045,0.9999954317360953,0.9999834487949485,0.000016551205051501574
2656,0.08433735081312867,0.9156626491868713,3.7648552136786975e-7,0.9999996235144787,2.0019201909607044e-7,0.9999997998079809,6.642397236718922e-8,0.9999999335760276,0.9999999962003033,3.799696725329151e-9
2657,0.5957447755049383,0.40425522449506174,7.946314675366504e-7,0.9999992053685324,0.000007878251768128033,0.9999921217482318,0.000005317295681431544,0.9999946827043186,0.9999987389804261,0.0000012610195738424116
2658,0.019021739999664708,0.9809782600003353,3.0539471257672515e-7,0.9999996946052874,8.917925946738096e-7,0.9999991082074055,4.3410118943159735e-7,0.9999995658988104,0.9999999998786384,1.2136156586485326e-10
2659,0.05000000000000002,0.9500000000000001,1.2488023603650463e-7,0.999999875119764,7.800613352600128e-7,0.9999992199386648,8.87857552752486e-7,0.9999991121424472,0.999999680399552,3.1960044792661726e-7
2660,0.007524254697465919,0.992475745302534,0.000014635159150129896,0.9999853648408498,0.000019315126173614556,0.9999806848738264,0.000037341747358570186,0.9999626582526414,0.9999982673607732,0.000001732639226835724
2661,0.01902175653029097,0.9809782434697091,1.0685041657714396e-7,0.9999998931495834,0.000006426642517472975,0.9999935733574826,0.000026122391614562347,0.9999738776083855,0.999970390324529,0.000029609675471078787
2662,0.010958904109589041,0.989041095890411,7.774168493710526e-7,0.9999992225831507,0.0000014447692173487482,0.9999985552307826,0.0000013021499091836305,0.9999986978500908,0.9999999948560533,5.143946709884764e-9
2663,0.45714285714285724,0.5428571428571428,9.88086707257721e-7,0.9999990119132927,0.0005093396143363351,0.9994906603856637,0.0006793946151930944,0.9993206053848068,0.9988188636809794,0.0011811363190205664
2664,0.01902174185794031,0.9809782581420596,2.634922001016682e-7,0.9999997365077998,0.0000015005605188792467,0.9999984994394812,0.0000033547540109149932,0.9999966452459892,0.9999998030566442,1.9694335586348578e-7
2665,0.019022279606878304,0.9809777203931217,5.99281073746875e-8,0.9999999400718926,0.0005017359463921652,0.9994982640536078,0.0005125399433709454,0.999487460056629,0.9989872882723397,0.0010127117276602577
2666,0.01902173949730854,0.9809782605026915,1.1688835476039537e-7,0.9999998831116453,3.1837300636679275e-7,0.9999996816269937,2.5325351432711445e-7,0.9999997467464856,0.1586090456533647,0.8413909543466354
2667,0.033430275435331745,0.9665697245646682,1.2739736881505282e-7,0.9999998726026312,0.000016018031161062593,0.999983981968839,0.00001631485746079597,0.9999836851425392,0.9999684243172172,0.000031575682782646464
2668,0.019021739910704622,0.9809782600892955,8.845699783340613e-8,0.9999999115430022,7.663113259119263e-7,0.999999233688674,6.095712653861666e-7,0.9999993904287346,0.013948733574960515,0.9860512664250395
2669,0.019021744864693182,0.9809782551353068,0.000009285949442058558,0.9999907140505581,7.61086272665063e-7,0.9999992389137274,7.144435608341364e-7,0.9999992855564392,0.9999900754699022,0.000009924530097900414
2670,0.0843373606682489,0.9156626393317511,3.0869969554585933e-7,0.9999996913003045,0.0000012919040294252446,0.9999987080959706,0.0000035200874755243917,0.9999964799125245,0.9999970809987224,0.0000029190012776524193
2671,0.4571428571428572,0.5428571428571427,1.933554668054135e-7,0.9999998066445331,3.390916755401577e-7,0.9999996609083245,3.0347438280291345e-7,0.9999996965256172,0.9999999915615496,8.438450379032378e-9
2672,0.05000000000000001,0.95,3.2763009575832123e-7,0.9999996723699042,3.7884065187446406e-7,0.999999621159348,4.4714702340256514e-7,0.9999995528529766,0.9999999292715843,7.07284155817733e-8
2673,0.01095890410958905,0.989041095890411,0.0000012256622363760752,0.9999987743377636,4.3802166840950593e-7,0.9999995619783316,0.0000011413174052881946,0.9999988586825946,0.9999989117802408,0.0000010882197591859525
2674,0.08433740752495264,0.9156625924750474,0.00002373877733726848,0.9999762612226628,0.0000013484791814902233,0.9999986515208185,0.0000013209367663044278,0.9999986790632337,0.9999746757111275,0.000025324288872525886
2675,0.595744829775696,0.4042551702243041,4.105297267167373e-7,0.9999995894702732,0.000015127065152956272,0.9999848729348471,0.000006473830486766579,0.9999935261695132,0.9999999998789495,1.210505026102039e-10
2676,0.007246793797511377,0.9927532062024886,0.000008912915774259444,0.9999910870842257,0.011728146616590617,0.9882718533834094,0.049419847663581484,0.9505801523364185,0.9426298391456719,0.057370160854327994
2677,0.019021773010760377,0.9809782269892396,0.000014457992213196063,0.9999855420077868,0.000013435491080620548,0.9999865645089194,0.000035693832925905065,0.9999643061670741,0.9999926058777635,0.000007394122236556221
2678,0.019021742632007,0.980978257367993,3.213539397924945e-7,0.9999996786460602,0.0000025878770906614187,0.9999974121229094,0.0000036622692616898603,0.9999963377307383,0.9999947625860585,0.0000052374139414905385
2679,0.019021739571291753,0.9809782604287083,3.7578466732723565e-7,0.9999996242153326,3.214986859093739e-7,0.9999996785013142,1.300734604559456e-7,0.9999998699265396,0.9999999980020976,1.9979023889855726e-9
2680,0.01902206072176652,0.9809779392782335,3.7579513206403224e-7,0.9999996242048679,0.0004671119332988838,0.999532888066701,0.00013603874508598174,0.9998639612549141,0.9994002506697255,0.000599749330274454
2681,0.01903086457489897,0.980969135425101,1.2504331180446902e-7,0.9999998749566882,0.005196059330693529,0.9948039406693064,0.011930460261277018,0.988069539738723,0.9829043372351158,0.017095662764884126
2682,0.019021739472127718,0.9809782605278722,2.1583877058158316e-7,0.9999997841612295,2.1574202264890922e-7,0.9999997842579774,2.096773029800299e-7,0.999999790322697,0.9999999900474481,9.952551854897823e-9
2683,0.05000000000000002,0.9500000000000001,4.075376679859311e-7,0.9999995924623319,0.000007932850220452196,0.9999920671497795,0.000019379910169581473,0.9999806200898305,0.9999933123365706,0.000006687663429312706
2684,0.019022009375302337,0.9809779906246977,1.9345705308416799e-7,0.9999998065429468,0.0002513244279428463,0.9997486755720572,0.00025566232743999665,0.99974433767256,0.999509708908656,0.0004902910913440319
2685,0.019021780573930704,0.9809782194260693,5.5479077483843846e-8,0.9999999445209226,0.00003388289026929141,0.9999661171097307,0.00004384058940466384,0.9999561594105952,0.99999569178798,0.000004308212020002718
2686,0.010958904109589045,0.989041095890411,0.00015931148932627552,0.9998406885106738,0.0025789044970937146,0.9974210955029064,0.008031819290617694,0.9919681807093822,0.9893073122988343,0.010692687701165781
2687,0.007525242331746976,0.992474757668253,0.000034902743417338484,0.9999650972565827,0.0004274362053096158,0.9995725637946904,0.003526381927452402,0.9964736180725476,0.9961588733875459,0.0038411266124540396
2688,0.019021740061560377,0.9809782599384396,1.2494809318666815e-7,0.9999998750519068,6.545231632209772e-7,0.9999993454768368,9.680242128603149e-7,0.9999990319757871,0.999999534427099,4.655729009975349e-7
2689,0.050000000000000024,0.9500000000000001,3.276781330000831e-7,0.9999996723218669,0.00001266066458547033,0.9999873393354145,0.00010086947403924195,0.9998991305259607,0.9998878280498754,0.00011217195012457833
2690,0.01902175224328098,0.980978247756719,0.00002181043892740226,0.9999781895610725,5.967144800049894e-7,0.9999994032855201,0.0000022017340955044366,0.9999977982659044,0.9999768587219797,0.000023141278020295555
2691,0.08452246482265487,0.9154775351773452,0.0000016000233366804926,0.9999983999766633,0.008442635311469526,0.9915573646885305,0.07568798830342469,0.9243120116965754,0.9160131831824131,0.08398681681758688
2692,0.5957446930913681,0.40425530690863176,3.5598460168009816e-7,0.9999996440153982,5.466351883009541e-7,0.9999994533648118,9.065650611779002e-7,0.9999990934349388,0.9999999901547945,9.845205542857173e-9
2693,0.007525813563007898,0.992474186436992,0.00001547694918609775,0.9999845230508139,0.0009561308371633038,0.9990438691628367,0.005282783938974315,0.9947172160610257,0.993913708449983,0.006086291550017096
2694,0.4571428571428572,0.5428571428571428,0.0013378497180227202,0.9986621502819774,0.0011696669393458023,0.9988303330606543,0.00416013402432238,0.9958398659756776,0.993330149470687,0.00666985052931296
2695,0.01902174231197812,0.9809782576880219,1.6487100415237324e-7,0.9999998351289959,0.000001572785441419823,0.9999984272145586,0.000004233367341138571,0.9999957666326589,0.9999968724240775,0.000003127575922454003
2696,0.08433735063876358,0.9156626493612363,3.527271349302553e-7,0.999999647272865,1.6353065749136896e-7,0.9999998364693424,4.7625641398429204e-8,0.9999999523743586,0.17685156941147862,0.8231484305885214
2697,0.01902174009927902,0.9809782599007211,0.000001538212458623266,0.9999984617875414,1.5323941510227672e-7,0.9999998467605848,1.2677684583016565e-7,0.9999998732231542,0.9999996493665843,3.506334157142989e-7
2698,0.019021739496380828,0.9809782605036192,4.0591052303778244e-7,0.999999594089477,2.109344929999277e-7,0.999999789065507,6.99252882315401e-8,0.9999999300747118,0.9999999980184197,1.981580261803768e-9
2699,0.5957448255134046,0.4042551744865955,1.2700595988402582e-7,0.9999998729940401,0.000006608900558343907,0.9999933910994417,0.000014646701010539014,0.9999853532989894,0.9999799214821796,0.00002007851782049201
2700,0.049999999999999996,0.9500000000000001,0.000022595180683762704,0.9999774048193162,0.000015910688462358756,0.9999840893115376,0.000056073167130638705,0.9999439268328694,0.9999063607564226,0.00009363924357751859
2701,0.08433735794952887,0.9156626420504711,1.155556134885165e-7,0.9999998844443865,0.0000018784451057788594,0.9999981215548942,0.0000018913209652645853,0.9999981086790347,0.9999988795578875,0.0000011204421125969407
2702,0.30434783927359615,0.6956521607264039,3.530704266732214e-7,0.9999996469295733,6.148104427533405e-7,0.9999993851895572,0.000001231047608425135,0.9999987689523916,0.9999995857017143,4.142982856675487e-7
2703,0.0843437440937826,0.9156562559062174,0.00011246665727747225,0.9998875333427225,0.00024192994219548948,0.9997580700578045,0.0025511707688118507,0.9974488292311882,0.997192370474772,0.0028076295252279348
2704,0.5957446879378531,0.404255312062147,3.819734112124792e-7,0.9999996180265888,4.568567514487488e-7,0.9999995431432486,2.0861991086836964e-7,0.9999997913800891,0.999999791504009,2.0849599100170286e-7
2705,0.01902200567976248,0.9809779943202376,0.00040515684519058933,0.9995948431548094,0.000026805078412146186,0.9999731949215879,0.00006826203760049193,0.9999317379623995,0.9999289918352054,0.00007100816479462223
2706,0.019021739631531105,0.980978260368469,2.827289691413025e-7,0.9999997172710309,4.484142243909844e-7,0.9999995515857756,2.0926297019937928e-7,0.9999997907370298,0.9999999622382119,3.776178823137699e-8
2707,0.59574625777388,0.40425374222612,2.1530071311502305e-7,0.9999997846992869,0.000050076495218618865,0.9999499235047814,0.00018279307391948956,0.9998172069260806,0.9997679389097022,0.00023206109029784842
2708,0.010958904109589038,0.989041095890411,1.248803341758943e-7,0.9999998751196658,0.000013812401193749914,0.9999861875988063,0.000014068355492777361,0.9999859316445072,0.99997277125867,0.000027228741329967923
2709,0.010958904109589043,0.9890410958904109,4.07530725007656e-7,0.999999592469275,5.016604184541534e-7,0.9999994983395815,0.0000010349469942018167,0.9999989650530058,0.9999999540663361,4.593366387823193e-8
2710,0.5957502732315602,0.40424972676843984,0.000010091885629319489,0.9999899081143707,0.00011423917903527607,0.9998857608209647,0.0007023501347958193,0.9992976498652042,0.9992198794660422,0.0007801205339578532
2711,0.019021861312022693,0.9809781386879773,2.1181058734114795e-7,0.9999997881894127,0.000049265339818390966,0.9999507346601816,0.00017983213460426458,0.9998201678653957,0.9997716979084268,0.00022830209157311758
2712,0.019021843576461053,0.9809781564235389,0.000007643082444621286,0.9999923569175554,0.00007361450088224322,0.9999263854991177,0.00011476175022874041,0.9998852382497713,0.9999951257606876,0.0000048742393123329925
2713,0.01902174255134822,0.9809782574486519,3.757847590383657e-7,0.9999996242152409,0.0000038446166502010226,0.9999961553833498,0.000002199690468724698,0.9999978003095313,0.9999944053337709,0.000005594666229125927
2714,0.08433735963428886,0.9156626403657112,3.086999860301603e-7,0.999999691300014,0.0000011747332339304883,0.999998825266766,0.000003167446613782449,0.9999968325533862,0.9999965739825727,0.0000034260174271773714
2715,0.01902174016643799,0.9809782598335619,2.1171766126333254e-7,0.9999997882823386,6.098226946778621e-7,0.9999993901773053,0.0000011227662511675852,0.9999988772337488,0.9999998153796926,1.846203074298566e-7
2716,0.019021745774181822,0.9809782542258183,3.75786106574618e-7,0.9999996242138934,0.000008962193452159199,0.9999910378065477,0.0000031303631783440455,0.9999968696368217,0.9999948089318902,0.0000051910681098342025
2717,0.019021747768239273,0.9809782522317607,1.9346205348288874e-7,0.9999998065379464,0.000007523966042987063,0.9999924760339569,0.000008493329474542753,0.9999915066705255,0.9999996063254264,3.936745735301465e-7
2718,0.08435245230594536,0.9156475476940547,1.2521870173729518e-7,0.9999998747812984,0.0032070530573961547,0.9967929469426038,0.003654402541621802,0.9963455974583781,0.9931273876106996,0.00687261238930046
2719,0.01902173970456636,0.9809782602954337,2.1171755795467347e-7,0.9999997882824421,3.951056346908751e-7,0.9999996048943652,4.7066638589754214e-7,0.9999995293336141,0.9999999184532472,8.154675272379473e-8
2720,0.5957452130274645,0.4042547869725354,0.000018249890044648457,0.9999817501099554,0.000034428011724636354,0.9999655719882754,0.00002597965568104187,0.999974020344319,0.9999875828460513,0.000012417153948742885
2721,0.007228678000405282,0.9927713219995947,0.0006506055743675621,0.9993493944256325,0.00010061141227312843,0.9998993885877269,0.00010501665213603458,0.9998949833478641,0.9991437118758064,0.0008562881241935998
2722,0.01902174025227411,0.9809782597477258,2.406407117114958e-7,0.9999997593592883,5.759366595480137e-7,0.9999994240633404,0.0000012888395597391193,0.9999987111604403,0.9999993532181997,6.467818003771811e-7
2723,0.08433736561900929,0.9156626343809907,3.764869222847003e-7,0.9999996235130778,0.0000052513929855068456,0.9999947486070145,0.0000017417698034156575,0.9999982582301965,0.9999999212003525,7.879964749274296e-8
2724,0.019021739488275034,0.980978260511725,1.1754103127856709e-7,0.9999998824589688,3.0856718342947685e-7,0.9999996914328165,2.4545335831492433e-7,0.9999997545466417,0.22674526537850923,0.7732547346214907
2725,0.019021842662381355,0.9809781573376187,1.3431028523132808e-7,0.9999998656897148,0.000044030805919821937,0.9999559691940801,0.00015013904526667773,0.9998498609547334,0.9998671521868309,0.00013284781316915577
2726,0.019021739424421417,0.9809782605755787,3.568297590818502e-7,0.9999996431702408,1.5093573970632855e-7,0.9999998490642603,4.395757666321829e-8,0.9999999560424234,0.3420526494130265,0.6579473505869736
2727,0.595744711579747,0.4042552884202531,7.356530447244527e-7,0.9999992643469553,0.0000012726793310240278,0.999998727320669,0.0000025335510102251186,0.9999974664489898,0.9999969450348639,0.000003054965136141009
2728,0.03343023470525198,0.966569765294748,1.2739720388470472e-7,0.9999998726027961,7.002046811758969e-7,0.9999992997953188,9.87690467859044e-7,0.9999990123095321,0.9999996530969988,3.46903001287796e-7
2729,0.08433735993861699,0.9156626400613831,2.1211357976487022e-7,0.9999997878864203,0.0000011799855044449897,0.9999988200144955,0.0000033971049595052686,0.9999966028950406,0.9999970466313218,0.0000029533686782281382
2730,0.007228729986453846,0.9927712700135461,3.8338531140957117e-7,0.9999996166146886,0.000009170618232902902,0.9999908293817671,0.000003420863303093525,0.999996579136697,0.9999877048659653,0.000012295134034706648
2731,0.0845771355814838,0.9154228644185162,0.000015838514569659147,0.9999841614854303,0.004689687302044561,0.9953103126979554,0.10425513450886517,0.8957448654911349,0.8921216449396516,0.10787835506034837
2732,0.5957568844769766,0.40424311552302344,1.8481709465888107e-7,0.9999998151829053,0.0008921132771651408,0.9991078867228349,0.0009114739031527904,0.9990885260968472,0.9981968575527379,0.0018031424472621039
2733,0.35624396514456064,0.6437560348554394,9.37726398870871e-7,0.9999990622736011,0.0000010598434471661347,0.9999989401565529,0.0000011475195765647608,0.9999988524804234,0.9999982026250905,0.000001797374909551319
2734,0.007228726561953513,0.9927712734380464,2.1599963183641286e-7,0.9999997840003682,4.372469421151609e-7,0.9999995627530579,4.707665485935116e-7,0.9999995292334514,0.9999999999662835,3.37164558186733e-11
2735,0.019022112448024698,0.9809778875519753,3.757960922245941e-7,0.9999996242039078,0.0005096033942240256,0.999490396605776,0.00019062967219201998,0.9998093703278079,0.9992995418314944,0.0007004581685057133
2736,0.019021739716551793,0.9809782602834483,5.468989602797204e-7,0.9999994531010397,4.0966660244834274e-7,0.9999995903333976,1.434007728055298e-7,0.9999998565992272,0.9999997526230767,2.473769232976641e-7
2737,0.01902180421118324,0.9809781957888168,0.0000017150334976654108,0.9999982849665022,0.00002570578883686453,0.9999742942111631,0.00009473644753100583,0.999905263552469,0.9999428202514257,0.00005717974857426113
2738,0.08442026162813179,0.9155797383718682,0.0000035238736221934412,0.9999964761263779,0.0014501241260664638,0.9985498758739335,0.036224165969074386,0.9637758340309256,0.9752352873635959,0.02476471263640412
2739,0.01902174003438484,0.9809782599656152,0.0000014633198046429392,0.9999985366801954,1.5779734688184336e-7,0.999999842202653,7.53238074385779e-8,0.9999999246761926,0.999999404226835,5.957731649145197e-7
2740,0.08433742692897797,0.915662573071022,0.00003114762992409958,0.9999688523700758,0.000002029676062784343,0.9999979703239372,0.0000020464518665679033,0.9999979535481334,0.9999655289743414,0.000034471025658604984
2741,0.5957447588530629,0.4042552411469371,5.559053861951979e-7,0.9999994440946138,0.000007992975972650472,0.9999920070240275,0.0000029800875037858028,0.9999970199124962,0.9999893315120538,0.000010668487946184802
2742,0.0190217398899335,0.9809782601100665,1.2494805935958324e-7,0.9999998750519407,6.65297322514946e-7,0.9999993347026775,6.351296870314574e-7,0.9999993648703129,0.9999993578793885,6.421206114586582e-7
2743,0.03343027507149126,0.9665697249285087,1.8540741750034508e-7,0.9999998145925826,0.00001590318232160431,0.9999840968176783,0.000016188927073690227,0.9999838110729263,0.999968792646372,0.00003120735362812544
2744,0.08433735993861687,0.9156626400613831,2.1211357976487056e-7,0.9999997878864203,0.0000011799855044449903,0.9999988200144956,0.000003397104959505271,0.9999966028950404,0.9999970466313218,0.0000029533686782281386
2745,0.019021742347055465,0.9809782576529446,6.313360546529238e-7,0.9999993686639453,9.965477404778323e-7,0.9999990034522596,0.000004409102778957417,0.999995590897221,0.9999976438219168,0.0000023561780831722393
2746,0.5957447115657736,0.4042552884342265,8.055785242561209e-8,0.9999999194421476,0.0000021394278225236884,0.9999978605721774,0.000002319821244539008,0.9999976801787555,0.9999998507495385,1.4925046169118383e-7
2747,0.019021739778956936,0.9809782602210431,7.237331325936941e-7,0.9999992762668674,2.88043106672579e-7,0.9999997119568933,2.0530763565211547e-7,0.9999997946923643,0.9999999264564218,7.354357820713862e-8
2748,0.08433805814705851,0.9156619418529415,7.25194435167598e-7,0.9999992748055648,0.00012029896952273073,0.9998797010304772,0.0002009780822128567,0.9997990219177871,0.9996791496171031,0.0003208503828968539
2749,0.007228925503203593,0.9927710744967964,1.2748093524830194e-7,0.9999998725190647,0.00033408761594068225,0.9996659123840593,0.0003399987569474634,0.9996600012430525,0.9993459727361691,0.000654027263830858
2750,0.019021864035566542,0.9809781359644335,0.00016431745787284042,0.9998356825421272,0.00003359481200102629,0.999966405187999,0.000036495886792547294,0.9999635041132074,0.9999489019734196,0.000051098026580356796
2751,0.010958904109589048,0.989041095890411,1.8170642086295422e-7,0.9999998182935791,0.0009073781600135832,0.9990926218399864,0.002325497029031484,0.9976745029709685,0.9967687106956531,0.0032312893043468507
2752,0.0843373516432614,0.9156626483567386,6.890754952252313e-7,0.9999993109245048,2.3315572694359228e-7,0.999999766844273,9.801332971234266e-8,0.9999999019866703,0.9999999877178744,1.228212563282613e-8
2753,0.595744694403843,0.4042553055961571,4.1446743849023954e-7,0.9999995855325615,5.116913508833389e-7,0.9999994883086492,0.000001077026093027662,0.9999989229739069,0.9999999273314262,7.266857375205443e-8
2754,0.4571428571428571,0.5428571428571429,0.000026473214887631058,0.9999735267851123,9.107210886503908e-7,0.9999990892789113,9.812375963062802e-7,0.9999990187624037,0.9999999986674604,1.3325397408968587e-9
2755,0.03475939267202201,0.965240607327978,9.298294237909134e-8,0.9999999070170577,0.000012628330475681458,0.9999873716695242,0.00001766089621037539,0.9999823391037896,0.9999740806061369,0.00002591939386299084
2756,0.019021739661772494,0.9809782603382274,2.117175252174751e-7,0.9999997882824748,3.7790811661596693e-7,0.9999996220918834,4.075487818354718e-7,0.9999995924512182,0.999999998764443,1.2355569586804924e-9
2757,0.019021739800727903,0.980978260199272,7.237331467494736e-7,0.9999992762668531,3.033289085926573e-7,0.9999996966710913,2.3088014678282733e-7,0.9999997691198533,0.9999998855988831,1.144011169814004e-7
2758,0.36555362021369253,0.6344463797863075,7.414624680424428e-7,0.9999992585375319,7.437076281926524e-7,0.9999992562923717,7.640617847078434e-7,0.9999992359382153,0.9999988408928037,0.0000011591071963986413
2759,0.007228726293815207,0.9927712737061848,0.0000012511280226349884,0.9999987488719774,3.302836702845568e-7,0.9999996697163298,2.577066504040212e-7,0.9999997422933495,0.999999980899413,1.9100586993078223e-8
2760,0.08433756538147595,0.915662434618524,1.3454580784164598e-7,0.9999998654541922,0.00003835557000842091,0.9999616444299916,0.000059637567406336934,0.9999403624325937,0.9999669710893365,0.00003302891066340566
2761,0.5957448255134045,0.4042551744865954,1.2700595988402574e-7,0.9999998729940401,0.000006608900558343903,0.9999933910994417,0.000014646701010539009,0.9999853532989894,0.9999799214821796,0.000020078517820491994
2762,0.45714285714285735,0.5428571428571427,9.261862107060948e-7,0.9999990738137893,2.495807342937192e-7,0.9999997504192657,9.983872716224818e-8,0.9999999001612728,0.9999999994537815,5.462185549152929e-10
2763,0.007228736754196486,0.9927712632458036,1.2747771083580249e-7,0.9999998725222892,0.000015670230740988884,0.999984329769259,0.0000196787059639419,0.999980321294036,0.9999998910408064,1.089591935447017e-7
2764,0.08433742828002863,0.9156625717199713,1.2518354484064008e-7,0.9999998748164551,0.000017213556139408156,0.9999827864438605,0.000018499514315383017,0.9999815004856847,0.9999998433024841,1.5669751589503495e-7
2765,0.019021768612896457,0.9809782313871035,6.368248600473317e-7,0.9999993631751399,0.00002287057434517959,0.9999771294256548,0.00003182280618880254,0.9999681771938111,0.9999520680278297,0.00004793197217032187
2766,0.010958904109589045,0.9890410958904109,6.364026030720105e-7,0.9999993635973969,0.000005629862262021199,0.999994370137738,0.0000022500955231479324,0.9999977499044769,0.9999999926270129,7.372987069281724e-9
2767,0.6009656958559697,0.39903430414403024,6.442306499572484e-7,0.9999993557693501,0.1544122692162376,0.8455877307837624,0.6174234063699058,0.3825765936300942,0.22870709863566402,0.771292901364336
2768,0.019023457750743118,0.980976542249257,0.0000017111565733048477,0.9999982888434267,0.0005536008852197692,0.9994463991147802,0.002670654958273158,0.9973293450417269,0.9999897555748724,0.000010244425127683996
2769,0.01902173970034001,0.98097826029966,1.6685644965754973e-7,0.9999998331435503,6.717669834792286e-7,0.9999993282330165,2.309185837763644e-7,0.9999997690814163,0.9999997299626863,2.700373137830982e-7
2770,0.0843373511465809,0.9156626488534191,1.2518110244936256e-7,0.9999998748188975,3.5323231641838555e-7,0.9999996467676836,3.161904798245883e-7,0.9999996838095201,0.9999999902527519,9.747248046325885e-9
2771,0.019022093664078445,0.9809779063359215,0.000004497916063761111,0.9999955020839363,0.00005101118734300353,0.9999489888126569,0.0006100855659108263,0.9993899144340892,0.9995058193301253,0.0004941806698748025
2772,0.019021760941796563,0.9809782390582035,6.368046126807855e-7,0.9999993631953874,0.000013137766063011486,0.999986862233937,0.00002715994128153311,0.9999728400587184,0.9999602204583135,0.00003977954168651188
2773,0.01902174859456471,0.9809782514054354,1.2494922049275667e-7,0.9999998750507794,0.000009304345276567807,0.9999906956547235,0.000008332281047922659,0.9999916677189521,0.9999996860021928,3.139978071995689e-7
2774,0.019021749411834262,0.9809782505881657,2.827281076097492e-7,0.9999997172718923,0.000013585023701747011,0.9999864149762983,0.000005427366668788413,0.9999945726333312,0.999999987618008,1.2381991939964173e-8
2775,0.0190219011000896,0.9809780988999104,0.0003007038171884583,0.9996992961828115,9.97832851823609e-7,0.9999990021671481,0.0000022663610355302814,0.9999977336389645,0.9999984588898096,0.0000015411101902861943
2776,0.010958904109589046,0.989041095890411,0.0000012258044244216968,0.9999987741955757,0.00000687006637355137,0.9999931299336264,0.0000397921252037302,0.9999602078747963,0.9999538304716963,0.000046169528303752285
2777,0.45714285714285724,0.5428571428571427,2.1160265833398858e-7,0.9999997883973417,4.6387682293040996e-7,0.9999995361231772,7.202886771457172e-7,0.9999992797113227,0.9999996778391916,3.2216080828778885e-7
2778,0.08433740640819837,0.9156625935918016,6.89106891207595e-7,0.9999993108931089,0.00001317318955408365,0.9999868268104458,0.00001203883054675235,0.9999879611694532,0.9999831775456897,0.000016822454310225032
2779,0.01902174033267595,0.9809782596673241,0.0000013246369753103886,0.9999986753630247,4.891224015355227e-7,0.9999995108775985,4.424945721561922e-7,0.9999995575054278,0.9999999962347911,3.7652089543491764e-9
2780,0.01095890410958904,0.9890410958904109,0.000012951890867288317,0.9999870481091326,0.0000060024723086506785,0.9999939975276914,0.000007569278198156863,0.9999924307218018,0.9999742714288262,0.000025728571173789328
2781,0.59574495376773,0.40425504623226993,0.000005243285496279899,0.9999947567145038,0.000014875407371825423,0.9999851245926281,0.00002022126681374951,0.9999797787331863,0.9999835781966994,0.000016421803300625912
2782,0.35626357006670734,0.6437364299332926,1.2644987589993346e-7,0.9999998735501241,0.0010425121331802784,0.9989574878668198,0.0010651461044483713,0.9989348538955516,0.9978927220671857,0.002107277932814307
2783,0.4571428571428573,0.5428571428571427,7.233400066006701e-7,0.9999992766599934,2.5537406030262343e-7,0.9999997446259398,2.179540365908659e-7,0.9999997820459634,0.9999998892191305,1.1078086942024677e-7
2784,0.019021747816560124,0.9809782521834398,2.583478580288795e-7,0.9999997416521419,0.000012051326597482322,0.9999879486734026,0.000003991566682135947,0.9999960084333178,0.9999999982641724,1.7358276045796392e-9
2785,0.5957471408850478,0.4042528591149523,5.6394038097989735e-8,0.9999999436059619,0.0001207006080203759,0.9998792993919797,0.0002428602075453683,0.9997571397924546,0.9997110578375525,0.0002889421624474505
2786,0.007228727000537874,0.9927712729994621,1.5656931296235857e-7,0.999999843430687,9.526073131043877e-7,0.999999047392687,0.0000014058568148017864,0.9999985941431851,0.9999999835253174,1.6474682550156017e-8
2787,0.01902177383763524,0.9809782261623647,0.00005123524310721321,0.9999487647568929,0.00000440347173589657,0.9999955965282642,0.000009496844879041908,0.999990503155121,0.9999874492268291,0.000012550773170929814
2788,0.010958904109589033,0.9890410958904109,2.116079226396574e-7,0.9999997883920774,0.0000030843187344758337,0.9999969156812656,0.000011446700340595841,0.9999885532996593,0.9999863313595648,0.000013668640435200085
2789,0.007233619869098354,0.9927663801309016,3.8371637870519944e-7,0.9999996162836213,0.012051744015976468,0.9879482559840235,0.004508197564861753,0.9954918024351382,0.9834480231871668,0.016551976812833238
2790,0.019021747209043538,0.9809782527909564,5.81837278558503e-7,0.9999994181627214,0.000010616112183507034,0.9999893838878166,0.000003963251030205756,0.9999960367489698,0.9999856632029311,0.000014336797068871256
2791,0.010958904109589046,0.989041095890411,3.7558658258875797e-7,0.9999996244134173,0.00023271810359748276,0.9997672818964024,0.0001366489421227688,0.9998633510578773,0.9996310866805967,0.0003689133194032812
2792,0.01902192550557607,0.9809780744944239,3.757916373807251e-7,0.9999996242083626,0.00025443617816003043,0.9997455638218399,0.00009496008186477207,0.9999050399181353,0.9996575050691943,0.00034249493080570665
2793,0.01095890410958905,0.9890410958904109,0.000005540358001236782,0.9999944596419987,0.000049779704233895644,0.9999502202957661,0.00012498864924093475,0.9998750113507591,0.9999538547973219,0.000046145202678138595
2794,0.010958904109589043,0.989041095890411,1.52549568668263e-7,0.9999998474504312,0.00003910121379618521,0.9999608987862038,0.0000677074956322442,0.9999322925043678,0.9999938406001041,0.000006159399895890385
2795,0.08433762888786986,0.9156623711121302,0.000008756439305235646,0.9999912435606947,0.00002411797134507112,0.9999758820286548,0.000094116789838015,0.999905883210162,0.9999040598141631,0.00009594018583690841
2796,0.019021783166611742,0.9809782168333883,0.0000029061229979429017,0.9999970938770022,0.000015503381164303835,0.9999844966188357,0.00006424543737459438,0.9999357545626254,0.9999998535357131,1.4646428695475096e-7
2797,0.019021748267188082,0.980978251732812,3.7578489838050666e-7,0.9999996242151017,0.00001221148827477676,0.9999877885117252,0.00000455975942716946,0.9999954402405729,0.9999834795857958,0.000016520414204283425
2798,0.05000000000000001,0.95,4.952177789411918e-7,0.999999504782221,1.7184142338168293e-7,0.9999998281585766,5.0046016648593915e-8,0.9999999499539834,0.00566951066936238,0.9943304893306377
2799,0.007228726610154107,0.9927712733898459,1.702312035925557e-7,0.9999998297687964,7.777789694068728e-7,0.9999992222210307,2.673599961417768e-7,0.9999997326400039,0.9999996873689246,3.1263107536517766e-7
2800,0.010958904109589043,0.989041095890411,0.000008806518232085229,0.9999911934817679,0.04688005233846938,0.9531199476615306,0.013653051945495574,0.9863469480545045,0.9398324380768781,0.06016756192312195
2801,0.45714285714285696,0.542857142857143,0.999997202350678,0.0000027976493219890776,0.00003997186489152372,0.9999600281351084,0.00011331264998833155,0.9998866873500117,0.0002337280612120507,0.999766271938788
2802,0.45714285714285735,0.5428571428571426,0.9380067239686716,0.06199327603132846,0.062022344345573334,0.9379776556544266,0.000005012927956702166,0.9999949870720433,0.00012550514879817675,0.9998744948512017
2803,0.08653883038689056,0.9134611696131095,0.9999997935545044,2.0644549553952003e-7,0.00003961967129921983,0.9999603803287008,0.00010798012200632061,0.9998920198779937,0.0005356856086066889,0.9994643143913933
2804,0.3732912423539124,0.6267087576460877,0.9999999320299007,6.797009938164386e-8,0.00003234372950756825,0.9999676562704924,0.00009266248221866402,0.9999073375177813,0.0018268102315236255,0.9981731897684764
2805,0.010958904109589041,0.9890410958904109,0.9999999476723909,5.232760906170606e-8,0.00001941662134025953,0.9999805833786597,0.00002712385124753611,0.9999728761487524,0.0006419472342653891,0.9993580527657346
2806,0.45714285714285735,0.5428571428571427,0.9266577615202021,0.07334223847979802,3.821524773779384e-7,0.9999996178475226,3.039876370462128e-7,0.9999996960123628,0.00007249159023173811,0.9999275084097683
2807,0.0077907235816582305,0.9922092764183418,0.9999997066625711,2.933374289219054e-7,0.06348157490697977,0.9365184250930202,0.0026847589587605373,0.9973152410412395,0.0002068027859970661,0.999793197214003
2808,0.019547017745993624,0.9804529822540065,0.9857890345988498,0.014210965401150149,2.206293830691581e-7,0.9999997793706169,6.425471554505826e-8,0.9999999357452845,0.00016141257441713006,0.9998385874255828
2809,0.019554591668032494,0.9804454083319674,0.9999996660154191,3.3398458096515547e-7,0.0000015748233910019283,0.9999984251766091,0.0000016335148668271885,0.9999983664851331,0.00018957383257164336,0.9998104261674284
2810,0.007088321948215953,0.992911678051784,0.8373318165826463,0.16266818341735365,6.399610741788416e-7,0.9999993600389258,5.090644867095479e-7,0.9999994909355133,0.00018997661909789202,0.9998100233809021
2811,0.019021982565806665,0.9809780174341933,0.00045658347307008245,0.9995434165269299,2.1002837492668847e-7,0.9999997899716251,6.116734452851642e-8,0.9999999388326555,0.00027192998557559804,0.9997280700144244
2812,0.019554555010412922,0.9804454449895871,0.9999225071374946,0.00007749286250541081,0.00000546156066671311,0.9999945384393334,0.000006042125260515413,0.9999939578747395,0.00026344314872187626,0.9997365568512782
2813,0.08653857797065899,0.913461422029341,0.9999996731459371,3.2685406292700287e-7,0.000019503094577943983,0.999980496905422,0.000027333978587487052,0.9999726660214124,0.000642052839314256,0.9993579471606858
2814,0.019554723900092556,0.9804452760999075,0.9999982998902879,0.0000017001097121270673,0.000027141002296563354,0.9999728589977035,0.00019494086128678286,0.9998050591387132,0.0001548703016691581,0.9998451296983308
2815,0.0865384785492143,0.9134615214507856,0.9999993880266376,6.119733623486629e-7,0.0000023411996420380647,0.999997658800358,0.0000049997246712248915,0.9999950002753288,0.00044174012452347246,0.9995582598754765
2816,0.019555973478517213,0.9804440265214828,0.998331746013173,0.001668253986826984,0.00045728435193319864,0.9995427156480668,0.003487012634303175,0.9965129873656969,0.0001682027206179518,0.9998317972793821
2817,0.4571428571428573,0.5428571428571426,0.9999997670903504,2.3290964961973092e-7,0.0000020953104227262257,0.9999979046895774,6.10225044905589e-7,0.9999993897749552,0.00014076421471061993,0.9998592357852893
2818,0.019554791736347575,0.9804452082636523,0.9999996295336392,3.7046636079998486e-7,0.00003117555883275785,0.9999688244411672,0.0003011562827657954,0.9996988437172342,0.000590140609919129,0.9994098593900808
2819,0.03589705799040509,0.964102942009595,0.9999999215472284,7.845277169158207e-8,0.005888112034250752,0.9941118879657493,0.0002490178672409138,0.999750982132759,0.00015463860645609334,0.999845361393544
2820,0.019554597213168396,0.9804454027868317,0.9999999971112393,2.888760623425794e-9,0.000003141398577230141,0.9999968586014227,0.000008890497762767168,0.9999911095022372,0.00008736616956955187,0.9999126338304304
2821,0.01955459190703205,0.9804454080929679,0.9999999989167816,1.0832184615930182e-9,0.0000016234609279921376,0.999998376539072,0.000001682461514273075,0.9999983175384858,0.00015488008270773726,0.9998451199172923
2822,0.6025277714578607,0.39747222854213937,0.9999943484082022,0.000005651591797854402,0.0002845619937959846,0.999715438006204,0.0020423689655330586,0.9979576310344669,0.00016834522023176262,0.9998316547797681
2823,0.08654416297399355,0.9134558370260065,0.9977668715496345,0.0022331284503654698,0.0005183050853920822,0.9994816949146079,0.003994607860456322,0.9960053921395438,0.00016815338822535146,0.9998318466117746
2824,0.01095890410958904,0.9890410958904109,0.9999999978485159,2.1514840846877637e-9,0.000003018284001688626,0.9999969817159984,0.000008542045800218294,0.9999914579541997,0.00010676667405273625,0.9998932333259473
2825,0.08653854411247952,0.9134614558875205,0.9999998460476522,1.5395234780904274e-7,0.000016274881934151062,0.9999837251180659,0.000016873147752412118,0.9999831268522477,0.0002058736560066956,0.9997941263439933
2826,0.6025108138371149,0.39748918616288514,0.9999999997528708,2.4712925471163837e-10,0.000019781588974361133,0.9999802184110257,0.00002761642724193992,0.999972383572758,0.0006419269318962951,0.9993580730681036
2827,0.00777637183572282,0.9922236281642772,0.9999736524472554,0.000026347552744431047,0.000025670816453016976,0.9999743291835469,0.00004486646959918252,0.9999551335304008,0.0006512188471427689,0.9993487811528573
2828,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.856360187906995e-7,0.9999996143639812,3.067586606174419e-7,0.9999996932413394,0.00007289989704928569,0.9999271001029507
2829,0.03475933658633518,0.9652406634136649,0.9999999281616886,7.183831139389704e-8,0.000016655458161634017,0.9999833445418385,0.00001726390288522376,0.9999827360971147,0.00020586642141431864,0.9997941335785857
2830,0.01955459168513982,0.9804454083148602,0.9999995573195312,4.4268046889881916e-7,0.000002389048910998434,0.9999976109510891,9.397758082576675e-7,0.9999990602241917,0.0005361486740191771,0.9994638513259808
2831,0.6025107486284262,0.39748925137157376,0.9999999995232547,4.767452865697167e-10,0.00001898348397306264,0.999981016516027,0.000019673344409491567,0.9999803266555904,0.00021079410727133015,0.9997892058927286
2832,0.0195545997742718,0.9804454002257281,0.9999993184040145,6.815959855099616e-7,0.000003492456410451808,0.9999965075435896,0.000013353093877163166,0.9999866469061229,0.00040753520056659225,0.9995924647994334
2833,0.019548566206226473,0.9804514337937734,0.9863878425912803,0.013612157408719577,0.001786759309265095,0.998213240690735,0.000520364556919991,0.9994796354430799,0.011446260968340859,0.988553739031659
2834,0.01955462011547009,0.9804453798845298,0.7983548277388334,0.20164517226116668,0.0092462303357259,0.9907537696642741,0.19248887422549213,0.8075111257745079,0.0002785201715186817,0.9997214798284814
2835,0.08653846681793559,0.9134615331820645,0.9999992279525717,7.720474282617466e-7,0.0000021718399477519233,0.9999978281600523,6.325130230203769e-7,0.999999367486977,0.00014121177960212887,0.9998587882203979
2836,0.08653846792683803,0.913461532073162,0.9999998346067781,1.6539322185825734e-7,0.0000020921781724618727,0.9999979078218275,6.093128280151992e-7,0.9999993906871719,0.0001407080769847888,0.9998592919230151
2837,0.019537235083895745,0.9804627649161043,0.9649352707983404,0.03506472920165963,0.0004100705903624526,0.9995899294096374,0.0020840637188591113,0.997915936281141,0.03300401919776829,0.9669959808022317
2838,0.01950127839756993,0.9804987216024301,0.8999496401605933,0.10005035983940665,3.812003613148168e-7,0.9999996187996386,3.032302652395248e-7,0.9999996967697349,0.00007234233108361573,0.9999276576689163
2839,0.010958904109589045,0.989041095890411,0.9999730395315648,0.00002696046843517466,0.000007808439403415748,0.9999921915605966,0.000046156273128817994,0.9999538437268712,0.0004606541631469208,0.9995393458368532
2840,0.010958904109589046,0.9890410958904109,0.9962303570795734,0.0037696429204265866,0.0006705918649536941,0.9993294081350462,0.005276772636609255,0.9947232273633907,0.008636696805521211,0.9913633031944789
2841,0.019554688996333815,0.9804453110036663,0.9999630933086214,0.00003690669137842334,0.00004803918226727085,0.9999519608177327,0.0001518030272823037,0.9998481969727177,0.0006702570633341041,0.9993297429366659
2842,0.019554595954985467,0.9804454040450146,0.9999999995442547,4.557453847720156e-10,0.000003297133631805212,0.9999967028663681,0.000006663642232949561,0.999993336357767,0.00845878347973902,0.9915412165202611
2843,0.0077763650350391265,0.9922236349649608,0.9999999037493438,9.625065625572644e-8,0.000003826575745752866,0.9999961734242543,0.000007737062679050232,0.9999922629373209,0.00012923999088671086,0.9998707600091133
2844,0.010958904109589045,0.989041095890411,0.8757278531545342,0.12427214684546585,0.03971144017013181,0.9602885598298682,0.08466756277330231,0.9153324372266977,0.00016469163479364694,0.9998353083652064
2845,0.35084146294194163,0.6491585370580584,0.9999999993875762,6.124237555905705e-10,0.00000337806196690087,0.9999966219380331,0.0000020188273674241165,0.9999979811726326,0.000489313842173144,0.9995106861578268
2846,0.0070611621742427645,0.9929388378257573,0.9999999899588651,1.0041134983826495e-8,0.0003617423573798097,0.9996382576426202,0.0000020804510376733967,0.9999979195489623,0.00015486494793120532,0.9998451350520687
2847,0.010958904109589046,0.9890410958904109,0.9999995038097214,4.961902786664238e-7,0.000031160350090525126,0.9999688396499096,0.00030109136017056603,0.9996989086398294,0.000590140653404717,0.9994098593465952
2848,0.019554615233951737,0.9804453847660483,0.9999999942007304,5.799269573122215e-9,0.000006393767079521908,0.9999936062329204,0.00003527249507537384,0.9999647275049246,0.00007290085999220252,0.9999270991400078
2849,0.019554652781600425,0.9804453472183996,0.9999999978582406,2.1417594694279014e-9,0.00003422385057404942,0.9999657761494259,0.0000691677131369215,0.9999308322868631,0.00014056747082639046,0.9998594325291736
2850,0.019554594019956455,0.9804454059800435,0.9999997464094833,2.535905167425303e-7,0.000003907157538239449,0.9999960928424617,0.000003107993949865404,0.9999968920060501,0.0000970391884452972,0.9999029608115547
2851,0.010958904109589045,0.989041095890411,0.9999999862599489,1.3740051153535846e-8,0.0002679164805945082,0.9997320835194055,0.0019222441977122854,0.9980777558022877,0.00020572650768781287,0.9997942734923122
2852,0.01955461073469355,0.9804453892653066,0.9999999994388066,5.611934427317025e-10,0.00001682400888501253,0.999983175991115,0.00001743540365671052,0.9999825645963434,0.0001684555871768437,0.9998315444128232
2853,0.6025092818359913,0.39749071816400866,0.9998180662093702,0.00018193379062985662,0.0000024424140144234406,0.9999975575859855,0.0000048494754221406506,0.9999951505245779,0.000769328616499477,0.9992306713835005
2854,0.6025140723215054,0.39748592767849444,0.9999999966686273,3.3313726719306763e-9,0.0000549208900098382,0.9999450791099901,0.0004293201258273576,0.9995706798741726,0.0010309818514384612,0.9989690181485614
2855,0.019556594849144265,0.9804434051508557,0.9999999943701187,5.629881354704935e-9,0.0003095629504113053,0.9996904370495887,0.0029879447849599453,0.9970120552150401,0.0007832585269464673,0.9992167414730535
2856,0.45714285714285724,0.5428571428571428,0.9999271858957637,0.00007281410423635984,0.10686202830923844,0.8931379716907616,0.017680349284181923,0.9823196507158181,0.00034664903627313476,0.9996533509637269
2857,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387063e-7,0.000027055545611075676,0.9999729444543889,0.00019422927570324276,0.9998057707242967,0.0001548703634780681,0.9998451296365221
2858,0.6025114074173652,0.3974885925826348,0.9999999941287689,5.87123102288732e-9,0.00003315271346795467,0.999966847286532,0.00009382525952081585,0.9999061747404792,0.00009502107966378266,0.9999049789203363
2859,0.019536870435886144,0.980463129564114,0.963420132701641,0.0365798672983591,0.0008641871685114151,0.9991358128314887,0.002460414777196113,0.997539585222804,0.03362152391727482,0.9663784760827252
2860,0.01955460993089155,0.9804453900691084,0.9999999996111687,3.8883128299040025e-10,0.00001617497003255389,0.9999838250299674,0.00001676276864124442,0.9999832372313587,0.0002058604131486022,0.9997941395868513
2861,0.6025115777257875,0.39748842227421266,0.9999997098611074,2.9013889254629563e-7,0.00004027605424909877,0.999959723945751,0.00010981476436507337,0.9998901852356349,0.0005356851407885408,0.9994643148592114
2862,0.019554659564785647,0.9804453404352144,0.9999994871502451,5.128497549145308e-7,0.00003807845692089218,0.9999619215430791,0.00007697613214342472,0.9999230238678566,0.00017589765108245396,0.9998241023489175
2863,0.01955817620635956,0.9804418237936404,0.9999999333137751,6.668622490384973e-8,0.005672351880124512,0.9943276481198755,0.00023989329674233337,0.9997601067032578,0.00019350922571699912,0.999806490774283
2864,0.05000000000000001,0.95,0.9999953513327163,0.000004648667283713201,2.874462974749784e-7,0.9999997125537025,1.7292416634980257e-7,0.9999998270758337,0.00037280150073459563,0.9996271984992654
2865,0.05000000000000003,0.95,0.9999999957067859,4.293214211051101e-9,0.00002694243353982237,0.9999730575664602,0.0001933066719182522,0.9998066933280818,0.00015487043865860365,0.9998451295613414
2866,0.01955461072571604,0.9804453892742839,0.9999997777674459,2.2223255405915048e-7,0.000016919694756932383,0.999983080305243,0.000017544547867104965,0.9999824554521329,0.00016847240603390826,0.9998315275939661
2867,0.019544943956548124,0.9804550560434518,0.9818972012090934,0.018102798790906673,1.9132009207827213e-7,0.999999808679908,5.571886175600787e-8,0.9999999442811381,0.00015751225880761708,0.9998424877411923
2868,0.019554617109414946,0.9804453828905849,0.9999999998196759,1.8032407775180163e-10,0.00001867232549053498,0.9999813276745095,0.000026067479682368333,0.9999739325203176,0.0007843820179290968,0.9992156179820709
2869,0.01955880742332787,0.9804411925766722,0.9999999758009925,2.4199007549316758e-8,0.0004428891648855689,0.9995571108351144,0.006493945453597067,0.9935060545464031,0.000598201946108423,0.9994017980538915
2870,0.019554591694351964,0.9804454083056482,0.9999999994955149,5.044851251259934e-10,0.0000022890210297476967,0.9999977109789703,6.666401052165883e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2871,0.050000000000000024,0.95,0.9999929355274167,0.0000070644725831927475,2.3059429108745706e-7,0.9999997694057089,9.084556566624664e-8,0.9999999091544344,0.0004996093586576172,0.9995003906413424
2872,0.019554743568733875,0.9804452564312662,0.9998515204190903,0.00014847958090972573,0.0000632018260620501,0.999936798173938,0.00033795075195867437,0.9996620492480413,0.0004003481980871444,0.9995996518019129
2873,0.08631860401394792,0.9136813959860521,0.8924679277542674,0.10753207224573255,0.0012549103889802204,0.9987450896110198,0.006391964340232677,0.9936080356597673,0.10028757813206893,0.8997124218679311
2874,0.007524235515451491,0.9924757644845486,0.9999960854772451,0.000003914522754869031,2.6253644660089914e-7,0.9999997374635533,1.0321094037647206e-7,0.9999998967890595,0.0006202059100737895,0.9993797940899262
2875,0.007776371091763421,0.9922236289082366,0.9999999979220722,2.077927804064951e-9,0.000019299151489314836,0.9999807008485107,0.000019999804437069016,0.9999800001955629,0.007097784839656828,0.992902215160343
2876,0.3508425708522855,0.6491574291477146,0.9999326807938638,0.00006731920613621732,0.000012304498906757345,0.9999876955010932,0.00007184595644057187,0.9999281540435594,0.0004925513965858443,0.9995074486034141
2877,0.019554723836156685,0.9804452761638434,0.9995211899486605,0.00047881005133951964,0.00007830290336994612,0.99992169709663,0.0006209586856684287,0.9993790413143316,0.00015483329741009753,0.9998451667025898
2878,0.6025105147689381,0.3974894852310618,0.9999999983797523,1.620247693178911e-9,0.000004071047193884258,0.9999959289528061,0.0000032383618844071768,0.9999967616381156,0.00007929384577657067,0.9999207061542233
2879,0.01955675994871048,0.9804432400512895,0.9999999649097566,3.509024332976385e-8,0.00354743686761171,0.9964525631323882,0.000020402339739023042,0.999979597660261,0.00021058063371536112,0.9997894193662847
2880,0.03589112951076094,0.9641088704892391,0.9999999533814531,4.661854694856858e-8,0.00000629400619779731,0.9999937059938022,0.00003518257107676276,0.9999648174289233,0.0014021195497591259,0.9985978804502408
2881,0.010958904109589043,0.989041095890411,0.9999995654441803,4.345558196613276e-7,0.0007784004241456052,0.9992215995758544,0.03022195051955571,0.9697780494804443,0.0002662857965682635,0.9997337142034317
2882,0.45714285714285724,0.5428571428571427,0.9999957802095468,0.000004219790453139059,0.00027909157723022827,0.9997209084227698,0.00200294302477345,0.9979970569752266,0.00016834743198593713,0.9998316525680142
2883,0.010958904109589046,0.9890410958904109,0.9999987903057923,0.0000012096942076070362,0.00002707169225068498,0.9999729283077492,0.00019438299067187,0.9998056170093282,0.00015487034516867623,0.9998451296548313
2884,0.05000000000000002,0.95,0.9999999917811111,8.21888896864582e-9,0.00032175685664422124,0.9996782431433558,0.0031056815647120847,0.9968943184352879,0.0006409998339660652,0.999359000166034
2885,0.007062643114743683,0.9929373568852563,0.9965838223384683,0.0034161776615317134,0.0005084261208353278,0.9994915738791647,0.0029566509588197613,0.9970433490411802,0.00007278468045364589,0.9999272153195463
2886,0.019555024204795827,0.9804449757952042,0.9999999908348315,9.16516851542756e-9,0.00008472467819490861,0.999915275321805,0.0006294076873508765,0.9993705923126491,0.00037808365839896906,0.9996219163416011
2887,0.0070612732445482955,0.9929387267554518,0.9999999930538034,6.94619651231195e-9,0.00004530190362075997,0.9999546980963793,0.0006642626556861052,0.9993357373443138,0.00044101573952804514,0.9995589842604721
2888,0.007061046485199934,0.9929389535148001,0.9999997730313044,2.2696869550582778e-7,0.0000019069214290439665,0.9999980930785709,0.0000019775059490766713,0.999998022494051,0.0001550795778787336,0.9998449204221213
2889,0.019554723900158277,0.9804452760998418,0.9999987903059576,0.0000012096940422671214,0.000027088413583151476,0.9999729115864169,0.00019450296260036337,0.9998054970373996,0.0001548703397053987,0.9998451296602946
2890,0.6025104792341974,0.3974895207658026,0.999999770328795,2.2967120505951936e-7,0.0000021348041523211315,0.9999978651958477,6.217269506156665e-7,0.9999993782730494,0.0001407609751238626,0.9998592390248761
2891,0.050000000000000044,0.95,0.9999999799414941,2.005850588331609e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118941994,0.9980007993881057,0.0001683477970414826,0.9998316522029586
2892,0.007061058972353311,0.9929389410276468,0.9999956421799122,0.000004357820087854366,0.000019933550489126126,0.9999800664495109,0.000020694298933655928,0.9999793057010663,0.011001172678423083,0.988998827321577
2893,0.007776399328528219,0.9922236006714718,0.99999999926734,7.326600814945187e-10,0.00004541260599027299,0.9999545873940097,0.00012363391208898423,0.9998763660879111,0.0005356813476036687,0.9994643186523963
2894,0.019554592627115806,0.9804454073728842,0.9999999977803116,2.2196884344422685e-9,0.00000187423286519874,0.9999981257671349,0.0000026165722164206765,0.9999973834277835,0.0005902212094367372,0.9994097787905633
2895,0.04999999999999999,0.95,0.9999999558983756,4.410162432865671e-8,0.0000038158859271214896,0.9999961841140729,0.000010413701804253698,0.9999895862981957,0.0004925472070721532,0.9995074527929279
2896,0.01095890410958905,0.989041095890411,0.999999979941494,2.0058505883316072e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118942,0.9980007993881058,0.00016834779704148252,0.9998316522029584
2897,0.007061054461266105,0.9929389455387339,0.9999997594680867,2.405319133348873e-7,0.000005553436573888005,0.9999944465634261,0.000023149875305020703,0.999976850124695,0.0003681536024645568,0.9996318463975354
2898,0.03267574745345316,0.9673242525465469,0.9997107960833458,0.0002892039166541538,0.00006250829467650168,0.9999374917053235,0.0004842118091300244,0.99951578819087,0.00015484652061784613,0.9998451534793822
2899,0.019562003504554268,0.9804379964954457,0.9999997498771567,2.501228433674109e-7,0.0005993106845749791,0.999400689315425,0.011598468956594384,0.9884015310434057,0.00011848701800376934,0.9998815129819961
2900,0.019555242846328143,0.9804447571536719,0.999986626193416,0.000013373806583967257,0.00005335496920865134,0.9999466450307913,0.0010343204530356466,0.9989656795469642,0.00008733995838364778,0.9999126600416164
2901,0.019560370501617023,0.9804396294983829,0.9999999595717441,4.042825576136627e-8,0.009291660905925175,0.9907083390940749,0.00021544732907952688,0.9997845526709205,0.00039907259614384294,0.9996009274038561
2902,0.05000000000000001,0.95,0.9998868514735545,0.00011314852644542836,0.0000023977029333547504,0.9999976022970667,0.0000042178239476669125,0.9999957821760523,0.0008499057558502245,0.9991500942441497
2903,0.3103452501539287,0.6896547498460712,0.9999993505054822,6.494945178637267e-7,0.000007482003089362514,0.9999925179969107,0.000055981492299258696,0.9999440185077006,0.000277873650806652,0.9997221263491934
2904,0.3509176616719975,0.6490823383280026,0.9999999669647361,3.303526385567313e-8,0.000473680594523799,0.9995263194054762,0.006945543522465803,0.9930544564775341,0.0004779809198570211,0.9995220190801429
2905,0.010958904109589046,0.9890410958904109,0.9999998418664484,1.5813355149735865e-7,0.000016881586160948237,0.999983118413839,0.00001750216795814238,0.999982497832042,0.00016846754970069528,0.9998315324502993
2906,0.019554540318757745,0.9804454596812423,0.9999066631462947,0.00009333685370526267,1.993571562561328e-7,0.9999998006428437,5.805952583883287e-8,0.9999999419404741,0.00012923936566678002,0.9998707606343331
2907,0.01955459146477251,0.9804454085352274,0.9999998763225717,1.236774281817659e-7,0.0000020822845165429012,0.9999979177154834,6.064314618166862e-7,0.9999993935685382,0.00014067347313715393,0.9998593265268628
2908,0.6025365065977242,0.3974634934022759,0.9999999917816497,8.218350408482448e-9,0.00032788970954446777,0.9996721102904554,0.0031648773669467273,0.9968351226330533,0.0006409819357114585,0.9993590180642886
2909,0.01955454031875774,0.9804454596812423,0.9999066631462947,0.00009333685370526264,1.9935715625613274e-7,0.9999998006428437,5.8059525838832864e-8,0.9999999419404741,0.00012923936566678007,0.9998707606343331
2910,0.010958904109589046,0.9890410958904109,0.9999097228160767,0.00009027718392329993,0.000005932687944721164,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2911,0.010958904109589045,0.989041095890411,0.999999834275815,1.6572418490214365e-7,0.0000020865056952823227,0.9999979134943048,6.076608113955742e-7,0.9999993923391886,0.00014070840813338583,0.9998592915918666
2912,0.032674777835243814,0.9673252221647561,0.999999772863719,2.2713628089118265e-7,0.0000019091677520504135,0.999998090832248,0.0000019798360820933798,0.9999980201639179,0.0001550797005122589,0.9998449202994877
2913,0.08653846950758687,0.9134615304924132,0.9999999991580332,8.419667944767276e-10,0.0000015641410570652228,0.9999984358589429,0.0000016209840593486181,0.9999983790159406,0.000189270719806275,0.9998107292801939
2914,0.010958904109589052,0.9890410958904109,0.999999876266735,1.2373326486923418e-7,0.00000208100274002909,0.9999979189972599,6.06058165276844e-7,0.9999993939418348,0.0001406735290188064,0.9998593264709811
2915,0.007781087969412906,0.9922189120305872,0.9999997656462829,2.3435371710455207e-7,0.02044155749156219,0.9795584425084377,0.00131500457976334,0.9986849954202367,0.00022412619160676236,0.9997758738083933
2916,0.007061058164384885,0.992938941835615,0.9999997504104509,2.4958954910555164e-7,0.000019742609475137112,0.9999802573905249,0.000020471394177145,0.9999795286058228,0.00016847179581758,0.9998315282041824
2917,0.010958904109589045,0.9890410958904109,0.9999097228160767,0.00009027718392329988,0.00000593268794472116,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2918,0.01955459169435196,0.980445408305648,0.9999999994955149,5.04485125125993e-10,0.0000022890210297476975,0.9999977109789703,6.666401052165887e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2919,0.05000000000000003,0.95,0.9998231185217286,0.0001768814782714842,0.00009490740265586997,0.9999050925973442,0.00010631323147020788,0.9998936867685297,0.00022436221638639863,0.9997756377836137
2920,0.6025098409409617,0.39749015905903823,0.9999081752530296,0.00009182474697048545,2.0304427926282774e-7,0.9999997969557207,5.91333403810263e-8,0.9999999408666597,0.0001292393805222859,0.9998707606194777
2921,0.019554650356253703,0.9804453496437463,0.9999999985330129,1.4669871700549545e-9,0.000032903713004837714,0.9999670962869951,0.00006649964352428642,0.9999335003564757,0.00017178082866827315,0.9998282191713318
2922,0.050000000000000024,0.95,0.9997191856780585,0.0002808143219415686,3.853967727284107e-7,0.9999996146032273,3.065683495519562e-7,0.9999996934316504,0.00007289989620343535,0.9999271001037966
2923,0.019558399495493643,0.9804416005045062,0.9999919707072329,0.000008029292767064308,0.00040025908693494533,0.999599740913065,0.00587364227038276,0.9941263577296172,0.00047826734766074676,0.9995217326523393
2924,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.8563601879069923e-7,0.9999996143639812,3.0675866061744163e-7,0.9999996932413394,0.00007289989704928565,0.9999271001029507
2925,0.35088079753212115,0.6491192024678788,0.9999899206236024,0.000010079376397691596,0.0038048208769811066,0.9961951791230189,0.000021828530375793253,0.9999781714696243,0.00016827576161542276,0.9998317242383845
2926,0.007068418836499475,0.9929315811635006,0.9560268819684681,0.04397311803153195,4.239737682561211e-7,0.9999995760262317,1.2347545689018316e-7,0.999999876524543,0.0006131880701525031,0.9993868119298476
2927,0.45714285714285724,0.5428571428571428,0.9999970159278777,0.0000029840721222434947,3.176850618794687e-7,0.9999996823149382,1.9057777165064718e-7,0.9999998094222284,0.00046364666879866295,0.9995363533312014
2928,0.019554591743949287,0.9804454082560508,0.9999998225706637,1.7742933641523696e-7,0.0000015682446363537839,0.9999984317553636,0.0000016260108039166475,0.999998373989196,0.00018943138961696114,0.9998105686103831
2929,0.01955597579051218,0.9804440242094878,0.9999999799415226,2.0058477529919763e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463543,0.9998316522707054
2930,0.007777518478800099,0.9922224815212,0.996043106245363,0.00395689375463712,0.009201381503923748,0.9907986184960763,0.00006879159842262135,0.9999312084015773,0.00047877055126820567,0.9995212294487318
2931,0.08653846982693465,0.9134615301730653,0.9999999989185919,1.081408062895695e-9,0.000001626910909219105,0.9999983730890908,0.0000016860368648824297,0.9999983139631351,0.00015488008061881767,0.9998451199193812
2932,0.019554618202720378,0.9804453817972796,0.9999999997513173,2.4868282154735095e-10,0.000019422388428529665,0.9999805776115714,0.00002711496061630412,0.9999728850393836,0.0006419271516850036,0.9993580728483149
2933,0.019554595964677377,0.9804454040353225,0.9999728801231172,0.000027119876882791665,0.000011961216643295998,0.9999880387833567,0.00002513626679971139,0.9999748637332003,0.00012923840213950854,0.9998707615978606
2934,0.6025098359212457,0.3974901640787543,0.9998908919453499,0.00010910805465006495,0.000003902287271898768,0.999996097712728,0.000012085771209509855,0.9999879142287905,0.0006532936308779725,0.999346706369122
2935,0.010958904109589048,0.9890410958904109,0.9999999869804419,1.3019558010933809e-8,2.7480622511166724e-7,0.9999997251937749,1.6423418997950123e-7,0.99999983576581,0.00044989936945875897,0.9995501006305412
2936,0.007776363472925766,0.9922236365270741,0.999999234326558,7.656734418842645e-7,0.000002156704521549353,0.9999978432954785,0.0000030177490682088885,0.9999969822509318,0.0005909711814584172,0.9994090288185415
2937,0.010958904109589041,0.9890410958904109,0.999999649854368,3.501456320752799e-7,0.05054059462661849,0.9494594053733815,0.002137455967924697,0.9978625440320753,0.00016597020353548131,0.9998340297964645
2938,0.019554966829180467,0.9804450331708195,0.9999999926124621,7.38753793039353e-9,0.00007353174152717302,0.9999264682584728,0.0005462573698090911,0.9994537426301909,0.0003692469060266673,0.9996307530939733
2939,0.35609041632801347,0.6439095836719866,0.028419184062738745,0.9715808159372612,2.0797255059918776e-7,0.9999997920274495,6.056861916593509e-8,0.9999999394313809,0.00011961496755465449,0.9998803850324454
2940,0.08653818981853491,0.9134618101814651,0.9997596553369845,0.0002403446630154868,0.000028227717966350325,0.9999717722820337,0.00008702858262715137,0.9999129714173729,0.00022449626556286803,0.9997755037344371
2941,0.019554610728312247,0.9804453892716877,0.9999998418729802,1.5812701975582961e-7,0.000016892023189763576,0.9999831079768102,0.000017512984259140483,0.9999824870157409,0.00016846754215877574,0.9998315324578413
2942,0.019554590078373586,0.9804454099216264,0.9999999749416016,2.505839832831933e-8,2.3016631061861295e-7,0.9999997698336893,9.03038848136177e-8,0.9999999096961152,0.000492574591859282,0.9995074254081407
2943,0.019552763422524416,0.9804472365774757,0.9490181223439003,0.05098187765609971,0.003927560497380202,0.9960724395026198,0.043608406602813544,0.9563915933971865,0.003984115121910127,0.9960158848780899
2944,0.019554966828398645,0.9804450331716013,0.9999979184234378,0.000002081576562333254,0.00007362664596270542,0.9999263733540373,0.0005482357828054374,0.9994517642171946,0.00036924682190375143,0.9996307531780961
2945,0.08653854745587403,0.9134614525441259,0.999999999438886,5.611140360488564e-10,0.000016859760733353497,0.9999831402392666,0.000017472454695385007,0.9999825275453046,0.00016845558362273992,0.9998315444163772
2946,0.7388532079965806,0.26114679200341934,0.9999445323575247,0.000055467642475256674,0.00000497140305834704,0.9999950285969416,0.000005471987618497723,0.9999945280123814,0.00020377279287878754,0.9997962272071211
2947,0.019555217689646718,0.9804447823103534,0.9999877303956068,0.0000122696043931281,0.00005127413920127255,0.9999487258607986,0.0009939061753276093,0.9990060938246724,0.0001067346326069248,0.9998932653673931
2948,0.019554591761544608,0.9804454082384554,0.9999996947824601,3.052175398509364e-7,0.0000016379889118635496,0.9999983620110882,0.0000016990328710818252,0.9999983009671288,0.00015515307080967637,0.9998448469291904
2949,0.010958904109589041,0.989041095890411,0.999998775841333,0.0000012241586669972327,0.000001855259255209818,0.9999981447407448,0.0000019287104922715878,0.9999980712895078,0.00019490646686940501,0.9998050935331305
2950,0.01955501902587971,0.9804449809741204,0.9957121411556984,0.004287858844301628,0.00015912151240037945,0.9998408784875996,0.00483679725840874,0.9951632027415912,0.00046116022655230064,0.9995388397734477
2951,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387061e-7,0.000027055545611075693,0.9999729444543889,0.0001942292757032428,0.9998057707242967,0.00015487036347806802,0.9998451296365221
2952,0.007776426784371634,0.9922235732156283,0.9999999890860002,1.091399975241166e-8,0.000036123136373034684,0.999963876863627,0.00025917700826769233,0.9997408229917323,0.00016200933097084948,0.9998379906690291
2953,0.05000000000000002,0.95,0.9999999984511525,1.5488475100914777e-9,0.0000023276944655075285,0.9999976723055345,0.000004949869352966619,0.999995050130647,0.00044117333339757674,0.9995588266666025
2954,0.007061046182205015,0.992938953817795,0.9999999042429433,9.575705667924266e-8,0.0000023307671535666315,0.9999976692328464,6.787979840710729e-7,0.9999993212020158,0.00017186442293267977,0.9998281355770674
2955,0.010958904109589041,0.989041095890411,0.9998409877433749,0.00015901225662498384,0.0000025284903861647827,0.9999974715096138,0.000004753266076060626,0.999995246733924,0.0008950697574881696,0.9991049302425118
2956,0.019554591631530796,0.9804454083684693,0.9999998578516346,1.4214836550682122e-7,0.0000023074123308657424,0.9999976925876692,6.719962722212034e-7,0.9999993280037278,0.00017602066439061895,0.9998239793356094
2957,0.6025104798375946,0.39748952016240535,0.9999998779871592,1.2201284082357402e-7,0.00000212049647140013,0.9999978795035286,6.175600715041923e-7,0.9999993824399286,0.00014067180720931215,0.9998593281927908
2958,0.08653844010782508,0.913461559892175,0.999989583715106,0.000010416284894060911,3.3100335377144884e-7,0.9999996689966462,2.67214592008874e-7,0.9999997327854079,0.0014125519484158356,0.9985874480515842
2959,0.019555313203414127,0.9804446867965859,0.9999847791861877,0.000015220813812316791,0.00005912147876304285,0.9999408785212369,0.0011461601938341551,0.9988538398061658,0.00010928957236408865,0.999890710427636
2960,0.01955459596523286,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.0000033027110349108354,0.999996697288965,0.000006674914428942697,0.9999933250855711,0.00012924003569492025,0.9998707599643052
2961,0.01955471873240435,0.9804452812675957,0.9999999970593798,2.9406200912520474e-9,0.000025919337294202104,0.9999740806627058,0.00018596598166717806,0.9998140340183329,0.00018925908828772056,0.9998107409117123
2962,0.08654479059618636,0.9134552094038136,0.9999999829581201,1.704187992933676e-8,0.00030947031848064307,0.9996905296815194,0.002220384272233163,0.9977796157277669,0.00021064118196597405,0.9997893588180341
2963,0.019554591761544605,0.9804454082384554,0.9999996947824601,3.0521753985093623e-7,0.0000016379889118635494,0.9999983620110882,0.0000016990328710818243,0.9999983009671288,0.00015515307080967642,0.9998448469291904
2964,0.007227098280356223,0.9927729017196437,0.009710452013539069,0.990289547986461,3.955672665707841e-7,0.9999996044327334,3.1465858728101466e-7,0.9999996853414127,0.00006736719980273268,0.9999326328001973
2965,0.08653854190128239,0.9134614580987176,0.99996673983624,0.000033260163760115775,0.0000312185121916766,0.9999687814878083,0.000033850782757860126,0.9999661492172423,0.00017097474071885453,0.9998290252592812
2966,0.08588076523162852,0.9141192347683714,0.6895642722338723,0.3104357277661277,0.0023712322801790068,0.997628767719821,0.00925895155144689,0.9907410484485532,0.31749175813208363,0.6825082418679164
2967,0.01955782885479304,0.9804421711452069,0.9999999214844497,7.851555029749136e-8,0.005122975158234531,0.9948770248417654,0.00021665860490731166,0.9997833413950926,0.00015466987567975388,0.9998453301243202
2968,0.049999999999999996,0.95,0.9999998819340666,1.1806593338236539e-7,0.000016864291428908346,0.9999831357085711,0.000017482440700285946,0.9999825175592998,0.00016846450812448412,0.9998315354918754
2969,0.01956128954380735,0.9804387104561926,0.9999997053304608,2.9466953923935457e-7,0.0005415974928897025,0.9994584025071104,0.010481554773664376,0.9895184452263356,0.00009472557478292892,0.999905274425217
2970,0.019554595965232856,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.000003302711034910838,0.999996697288965,0.000006674914428942704,0.9999933250855711,0.00012924003569492028,0.9998707599643052
2971,0.019554597213168382,0.9804454027868317,0.9999999971112393,2.8887606234258017e-9,0.0000031413985772301434,0.9999968586014227,0.000008890497762767178,0.9999911095022372,0.00008736616956955197,0.9999126338304304
2972,0.019555532138016408,0.9804444678619836,0.6798798427436161,0.32012015725638393,0.034525616653600516,0.9654743833463995,0.2872615161421916,0.7127384838578085,0.00014052177713887916,0.9998594782228611
2973,0.01955654932815654,0.9804434506718435,0.9999999586944345,4.130556546408111e-8,0.0032031399185483323,0.9967968600814516,0.000018422139852879495,0.9999815778601471,0.00016830477236750094,0.9998316952276325
2974,0.007776442041007265,0.9922235579589928,0.9999999925889069,7.411093051705311e-9,0.000053683393916456956,0.9999463166060836,0.0003116494433797336,0.9996883505566203,0.0002706566059986264,0.9997293433940013
2975,0.08653865074287309,0.9134613492571269,0.9999998374389277,1.6256107223127966e-7,0.000024210944731932936,0.9999757890552681,0.000051554727587721756,0.9999484452724123,0.0004798381192445468,0.9995201618807554
2976,0.6025085973732657,0.3974914026267344,0.9997238842024282,0.0002761157975718649,3.927683877561041e-7,0.9999996072316122,3.124321865440862e-7,0.9999996875678134,0.00007289992226565329,0.9999271000777343
2977,0.019555922440875808,0.9804440775591242,0.999996128496553,0.000003871503446969581,0.0002684951818868278,0.9997315048181131,0.0019268728422051256,0.9980731271577948,0.00020572597864477053,0.9997942740213552
2978,0.37329045469260275,0.6267095453073973,0.999999243317112,7.566828880380744e-7,0.00000217891398148939,0.9999978210860184,0.000003048754965313582,0.9999969512450346,0.0005909621845225253,0.9994090378154774
2979,0.45714285714285724,0.5428571428571428,0.99999999733146,2.668539810889212e-9,0.000044913956890703435,0.9999550860431092,0.0008839889794143137,0.9991160110205857,0.0016789441633826873,0.9983210558366173
2980,0.010958904109589046,0.989041095890411,0.9998631352672525,0.000136864732747454,0.0000036963142284668444,0.9999963036857715,0.000004043765077559002,0.9999959562349224,0.0016599933938908503,0.9983400066061091
2981,0.019554593651537642,0.9804454063484624,0.9999999983577911,1.642208980780503e-9,0.0000034207882634361252,0.9999965792117366,0.0000027535524134013185,0.9999972464475866,0.00152490572577615,0.9984750942742238
2982,0.019554852376543013,0.980445147623457,0.9999923527715653,0.000007647228434698772,0.00006734877797360431,0.9999326512220265,0.00037188018499742027,0.9996281198150025,0.00007928494261886763,0.9999207150573811
2983,0.019555975790512173,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.000278814864879082,0.999721185135121,0.002000438838097398,0.9979995611619026,0.0001683477292946355,0.9998316522707054
2984,0.019554555450691676,0.9804454445493084,0.9999168070025085,0.00008319299749153703,0.000014023649077237014,0.9999859763509228,0.00000408415946156696,0.9999959158405385,0.00021523297743383983,0.9997847670225662
2985,0.010958904109589053,0.989041095890411,0.9999999998927976,1.0720243372924327e-10,0.000003663705371773208,0.9999963362946281,0.000009974236062026654,0.999990025763938,0.0006018719786280313,0.999398128021372
2986,0.45714285714285724,0.5428571428571428,0.9999999994387834,5.612166239128749e-10,0.000016813571853216927,0.9999831864281469,0.000017424587352473093,0.9999825754126475,0.00016845558821439248,0.9998315444117857
2987,0.01955459531809981,0.9804454046819001,0.9999991772270296,8.2277297045416e-7,0.0000046364055582408015,0.9999953635944417,0.000005007713060684034,0.9999949922869393,0.0003029745878000245,0.9996970254122
2988,0.08654417573441278,0.9134558242655871,0.9999999799416196,2.0058380406513474e-8,0.00027940603162047257,0.9997205939683794,0.0020046803316114167,0.9979953196683885,0.00016834749723056527,0.9998316525027695
2989,0.08653719143244998,0.91346280856755,0.9993494273199107,0.0006505726800892284,0.00001004389487330506,0.9999899561051268,0.00006070921996483661,0.9999392907800352,0.0016512014454620235,0.9983487985545381
2990,0.3508453142524694,0.6491546857475305,0.9992814197629301,0.0007185802370699378,7.490156502750549e-7,0.9999992509843498,0.0000016497961133736356,0.9999983502038866,0.03320561259526959,0.9667943874047304
2991,0.35084258117653994,0.64915741882346,0.9997834650149163,0.00021653498508364234,2.71850670448484e-7,0.9999997281493296,1.0674943314677929e-7,0.9999998932505669,0.020692360185424495,0.9793076398145755
2992,0.03267579104771959,0.9673242089522803,0.9986543545787048,0.0013456454212953347,8.753690781756508e-7,0.9999991246309218,9.047461740708764e-7,0.9999990952538259,0.0017120586131198197,0.9982879413868802
2993,0.019554592030735465,0.9804454079692646,0.9999998042958258,1.957041741103282e-7,0.0000018077891311021576,0.9999981922108689,0.0000018744472583212297,0.9999981255527416,0.00019398221434958256,0.9998060177856505
2994,0.010958904109589043,0.9890410958904109,0.9999957802095468,0.000004219790453139061,0.00027909157723022843,0.9997209084227698,0.0020029430247734507,0.9979970569752264,0.00016834743198593718,0.9998316525680141
2995,0.007061068355714866,0.9929389316442851,0.9999841502670143,0.00001584973298572432,0.000024684580440385903,0.9999753154195596,0.00003990443928196429,0.9999600955607181,0.0006474930013230653,0.999352506998677
2996,0.019555975790512166,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463546,0.9998316522707054
2997,0.019554635794752202,0.9804453642052479,0.9999999994229526,5.770473847865098e-10,0.000024135994376199652,0.9999758640056238,0.000051325014029716876,0.9999486749859702,0.00047982053155036205,0.9995201794684496
2998,0.08653857713384035,0.9134614228661596,0.9999980540688255,0.0000019459311745695133,0.000007374235365552221,0.9999926257646344,0.000040767637002537365,0.9999592323629974,0.005985386146226423,0.9940146138537735
2999,0.0195567016274995,0.9804432983725005,0.7478059348480575,0.2521940651519425,0.2552860915978099,0.7447139084021902,0.0004688977789356216,0.9995311022210644,0.0004753785420682895,0.9995246214579318
3000,0.6025125871076792,0.3974874128923208,0.9999995521472679,4.478527320817496e-7,0.000055443762124404666,0.9999445562378756,0.00023011881402332398,0.9997698811859766,0.0005009711195850655,0.999499028880415

==> chapters/tables/JoinedResultProbsEPSamplesVMPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
1001,0.8662942593932763,inf,inf,0.9999994135922797,inf,0.9999995335368441,inf,0.9997034107974694,inf,0.9999999999999996
1002,0.0785545624436518,inf,inf,0.999999428851678,inf,0.9999995456750712,inf,0.9997034107959252,inf,0.9999999999999074
1003,0.017631234297223797,inf,inf,0.9999996976216932,inf,0.9999999119377795,inf,0.9995347384283276,inf,0.9999999999999987
1004,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1005,0.5224509864411285,inf,inf,0.9999994630900246,inf,0.9999995729102743,inf,0.9995611475177748,inf,0.9999999999999993
1006,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1007,0.07855456071983652,inf,inf,0.9999998250276283,inf,0.9999998608167421,inf,0.9998860117865306,inf,0.9999999999999989
1008,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1009,0.0640004792306844,inf,inf,0.9999999040039644,inf,0.9999999720429047,inf,0.999826469125822,inf,0.9999999999999967
1010,0.24038985546733166,inf,inf,0.9999998988813878,inf,0.9999999705510472,inf,0.9998372586704587,inf,0.9999999999992963
1011,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1012,0.5224509756094566,inf,inf,0.9999999002990725,inf,0.9999999709639221,inf,0.9998372586702567,inf,0.9999999999999967
1013,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1014,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1015,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1016,0.06400047922421906,inf,inf,0.9999999056111525,inf,0.9999999725109691,inf,0.9998135849619664,inf,0.9999999999999967
1017,0.5769923083119435,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999990615
1018,0.07855456023744675,inf,inf,0.9999999109040275,inf,0.9999999740524229,inf,0.9996954297620682,inf,0.9999999999999958
1019,0.07855456025821841,inf,inf,0.9999999042693174,inf,0.9999999721201839,inf,0.9899643708190918,inf,0.9999999999999969
1020,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1021,0.5224509782041827,inf,inf,0.9999998168303599,inf,0.9999998542961542,inf,0.9998860117876517,inf,0.9999999999999988
1022,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1023,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1024,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1025,0.5769923105731838,inf,inf,0.9999996919071406,inf,0.999999910273518,inf,0.999534738428997,inf,0.9999999999999987
1026,0.07855456076972296,inf,inf,0.9999998135624721,inf,0.9999998516966847,inf,0.9999133721918211,inf,0.999999999999999
1027,0.014190799625570126,inf,inf,0.9999995315237056,inf,0.9999998635646882,inf,0.9987651561002394,inf,0.9999999999999986
1028,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1029,0.07855456058686734,inf,inf,0.9999998555872777,inf,0.999999885125678,inf,0.9997749481070888,inf,0.9999999999999994
1030,0.06400047921644482,inf,inf,0.9999999075437133,inf,0.9999999730737923,inf,0.9997979272106521,inf,0.9999999999999966
1031,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1032,0.06400047977683662,inf,inf,0.9999998332411322,inf,0.9999998673502445,inf,0.9998551468001515,inf,0.9999999999999984
1033,0.017631234133743977,inf,inf,0.9999999158435134,inf,0.9999999754909584,inf,0.9997432173810157,inf,0.9999999999999954
1034,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1035,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1036,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1037,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1038,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1039,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1040,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1041,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1042,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1043,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1044,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1045,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1046,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1047,0.0785545602525211,inf,inf,0.9999999060891094,inf,0.9999999726501653,inf,0.9998264691255064,inf,0.9999999999999968
1048,0.014190799418385249,inf,inf,0.9999998216050011,inf,0.9999998580941838,inf,0.9998860117869987,inf,0.9999999999999989
1049,0.240389857374056,inf,inf,0.9999998020528494,inf,0.9999998425412558,inf,0.9999133721930382,inf,0.9999999999999989
1050,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1051,0.06400047921088507,inf,inf,0.9999999089257905,inf,0.9999999734762972,inf,0.9996954297625951,inf,0.9999999999999957
1052,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1053,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1054,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1055,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1056,0.017631234139732655,inf,inf,0.9999999078494886,inf,0.9999999731628438,inf,0.9998135849616042,inf,0.9999999999999968
1057,0.5224509779156736,inf,inf,0.9999998292205504,inf,0.9999998641520381,inf,0.9998551468008745,inf,0.9999999999999984
1058,0.5769923210872778,inf,inf,0.9999990616934966,inf,0.9999992536156986,inf,0.9994015068994023,inf,0.9999999999999996
1059,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1060,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1061,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1062,0.004146743150657566,inf,inf,0.9999998999847812,inf,0.9999999708723905,inf,0.9998372586703016,inf,0.9999999999999967
1063,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1064,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1065,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1066,0.01939542553413351,inf,inf,0.9999999013097103,inf,0.999999971258252,inf,0.9998264691262296,inf,0.9999999999999967
1067,0.5224509782041827,inf,inf,0.9999998168303599,inf,0.9999998542961542,inf,0.9998860117876517,inf,0.9999999999999988
1068,0.06400047923614599,inf,inf,0.9999999026462851,inf,0.9999999716475052,inf,0.9998372586699223,inf,0.9999999999999968
1069,0.017631234264414878,inf,inf,0.9999998139422605,inf,0.9999998519987906,inf,0.9999133721917809,inf,0.999999999999999
1070,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1071,0.5224509778901165,inf,inf,0.9999998303181225,inf,0.9999998650251113,inf,0.9905288639281739,inf,0.9999999999999984
1072,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1073,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1074,0.24038985548055397,inf,inf,0.9999998976743143,inf,0.9999999701995088,inf,0.9998464271647803,inf,0.9999999999999967
1075,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1076,0.8662942557685844,inf,inf,0.9999999085236492,inf,0.9999999733591809,inf,0.9996954297627022,inf,0.9999999999999957
1077,0.014190799266239024,inf,inf,0.9999999140221889,inf,0.9999999749605307,inf,0.9997432173814335,inf,0.9999999999999953
1078,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1079,0.24038985718865283,inf,inf,0.999999814225802,inf,0.9999998522243361,inf,0.999886011788008,inf,0.9999999999999988
1080,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1081,0.5769923105348218,inf,inf,0.99999969554105,inf,0.9999999113318293,inf,0.9995069708948127,inf,0.9999999999999987
1082,0.00414674315095346,inf,inf,0.999999898790879,inf,0.999999970524688,inf,0.9998464271646297,inf,0.9999999999999968
1083,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1084,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1085,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1086,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1087,0.004146743192512302,inf,inf,0.9999998065219118,inf,0.9999998460962101,inf,0.9999082000349673,inf,0.9999999999999989
1088,0.8386217738131863,inf,inf,0.9999998137959665,inf,0.9999998518824198,inf,0.9998860117880667,inf,0.9999999999999988
1089,0.06400047885693895,inf,inf,0.9999999969116721,inf,0.9999999991005811,inf,0.9996789805285011,inf,0.9999999999999982
1090,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1091,0.5769923098921318,inf,inf,0.9999998247381822,inf,0.9999998605864996,inf,0.9998281858296484,inf,0.9999999999999986
1092,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1093,0.07855456066833784,inf,inf,0.9999998368633282,inf,0.9999998702315515,inf,0.9998551467995002,inf,0.9999999999999984
1094,0.5224509754180885,inf,inf,0.9999999117210423,inf,0.9999999742903636,inf,0.9997432173819611,inf,0.9999999999999952
1095,0.5224509755254249,inf,inf,0.9999999053145785,inf,0.9999999724245973,inf,0.999797927211041,inf,0.9999999999999964
1096,0.5224509781405555,inf,inf,0.9999998195628655,inf,0.9999998564697493,inf,0.9998281858307292,inf,0.9999999999999986
1097,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1098,0.8662942564765184,inf,inf,0.9999998325048025,inf,0.9999998667645248,inf,0.999855146800284,inf,0.9999999999999984
1099,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1100,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1101,0.0785545607601566,inf,inf,0.9999998157612912,inf,0.9999998534457543,inf,0.9999082000339352,inf,0.9999999999995852
1102,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1103,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1104,0.8662942565872683,inf,inf,0.999999816598607,inf,0.9999998541118045,inf,0.9998948449617472,inf,0.9999999999999989
1105,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1106,0.01763123426213022,inf,inf,0.9999998161366003,inf,0.9999998537442971,inf,0.9999082000338934,inf,0.999999999999999
1107,0.24038985534037316,inf,inf,0.9999999104657711,inf,0.9999999739247887,inf,0.999743217382249,inf,0.9999999999999951
1108,0.01419079940263002,inf,inf,0.9999998336722189,inf,0.9999998676931562,inf,0.999855146800074,inf,0.9999999999999984
1109,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1110,0.06400047989743422,inf,inf,0.9999998116705566,inf,0.9999998501917441,inf,0.9999082000343922,inf,0.9999999999999989
1111,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1112,0.5224509789265332,inf,inf,0.9999997023166471,inf,0.9999999133051011,inf,0.9993878640841354,inf,0.9999999999999986
1113,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1114,0.5224509755117454,inf,inf,0.9999999061310605,inf,0.9999999726623828,inf,0.986836100205849,inf,0.9999999999999964
1115,0.240389857374056,inf,inf,0.9999998020528494,inf,0.9999998425412558,inf,0.9999133721930382,inf,0.9999999999999989
1116,0.014190799275417831,inf,inf,0.9999999042521228,inf,0.9999999721151763,inf,0.9998264691257843,inf,0.9999999999993121
1117,0.5224509755862183,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.999826469126172,inf,0.9999999999955843
1118,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1119,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1120,0.007456336766681603,inf,inf,0.9999998989160575,inf,0.999999970561144,inf,0.9998372586704538,inf,0.9999999999999963
1121,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1122,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1123,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1124,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1125,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1126,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1127,0.2403898554673257,inf,inf,0.9999998988813878,inf,0.9999999705510472,inf,0.9998372586704588,inf,0.9999999999999967
1128,0.017631234133743977,inf,inf,0.9999999158435134,inf,0.9999999754909584,inf,0.9997432173810157,inf,0.9999999999999954
1129,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1130,0.5769923098396561,inf,inf,0.9999997613918892,inf,0.9999999305097087,inf,0.9987920198239049,inf,0.9999999999999993
1131,0.01763123424978997,inf,inf,0.9999998279889633,inf,0.9999998631723616,inf,0.9998281858289695,inf,0.9999999999999986
1132,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1133,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1134,0.004146743193307651,inf,inf,0.9999998042128241,inf,0.9999998442594263,inf,0.9999133721928098,inf,0.9999999999999989
1135,0.5224509752482517,inf,inf,0.9999999218578943,inf,0.9999999772425376,inf,0.9996010731374565,inf,0.9999999999999982
1136,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1137,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1138,0.06400047920780867,inf,inf,0.9999999096905324,inf,0.9999999736990144,inf,0.9872385428345943,inf,0.9999999999999957
1139,0.017631234256301438,inf,inf,0.9999998217349226,inf,0.9999998581975309,inf,0.9998948449610956,inf,0.9999999999999989
1140,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1141,0.06400047986537463,inf,inf,0.9999998174048624,inf,0.9999998547531472,inf,0.9998948449616449,inf,0.9999999999999989
1142,0.0176312341373084,inf,inf,0.9999999110855231,inf,0.9999999741052802,inf,0.9996954297620199,inf,0.9999999999999958
1143,0.5224509876284141,inf,inf,0.9999994121013641,inf,0.9999995323508818,inf,0.9996813928210432,inf,0.9999999999999996
1144,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1145,0.28822805561705006,inf,inf,0.9999999040901857,inf,0.999999972068015,inf,0.9998372586697166,inf,0.9999999999999968
1146,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1147,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1148,0.5224509754180885,inf,inf,0.9999999117210423,inf,0.9999999742903636,inf,0.9997432173819611,inf,0.9999999999999952
1149,0.0176312341373084,inf,inf,0.9999999110855231,inf,0.9999999741052802,inf,0.9996954297620199,inf,0.9999999999999958
1150,0.10730037257073806,inf,inf,0.9999997278626336,inf,0.9999997835260029,inf,0.9999082000437535,inf,0.9999999999999987
1151,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1152,0.017631234259461104,inf,inf,0.9999998187001888,inf,0.9999998557835258,inf,0.999902113351681,inf,0.9999999999999989
1153,0.06400047924082099,inf,inf,0.9999999014841539,inf,0.9999999713090556,inf,0.9998464271642664,inf,0.9999999999999968
1154,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1155,0.017631234259461104,inf,inf,0.9999998187001888,inf,0.9999998557835258,inf,0.999902113351681,inf,0.9999999999999989
1156,0.576992312355997,inf,inf,0.9999995230269462,inf,0.999999861090157,inf,0.9988607476547093,inf,0.9999999999999987
1157,0.01763123426136245,inf,inf,0.9999998168740124,inf,0.999999854330878,inf,0.9939771406202048,inf,0.999999999999999
1158,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1159,0.5769923098729823,inf,inf,0.9999998260433892,inf,0.9999998616247379,inf,0.988785507308252,inf,0.9999999999999986
1160,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1161,0.576992312253019,inf,inf,0.9999995327817197,inf,0.9999998639310627,inf,0.9987651561004399,inf,0.9999999999999986
1162,0.01939542552997969,inf,inf,0.9999999049488069,inf,0.9999999723180729,inf,0.9997979272111047,inf,0.9999999999999964
1163,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1164,0.07855456022252019,inf,inf,0.9999999156717301,inf,0.9999999754409297,inf,0.9997432173810551,inf,0.9999999999999954
1165,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1166,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1167,0.5224509752482517,inf,inf,0.9999999218578943,inf,0.9999999772425376,inf,0.9996010731374565,inf,0.9999999999999982
1168,0.5224509755254249,inf,inf,0.9999999053145785,inf,0.9999999724245973,inf,0.999797927211041,inf,0.9999999999999964
1169,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1170,0.5224509781405555,inf,inf,0.9999998195628655,inf,0.9999998564697493,inf,0.9998281858307292,inf,0.9999999999999986
1171,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1172,0.24038985534042762,inf,inf,0.9999999104657711,inf,0.9999999739247887,inf,0.9997432173822487,inf,0.99999999999357
1173,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1174,0.8662942553258426,inf,inf,0.9999999968980359,inf,0.9999999990966099,inf,0.9996789805285051,inf,0.9999999999999982
1175,0.019395425724348932,inf,inf,0.9999998090843996,inf,0.9999998481345631,inf,0.9999021133528219,inf,0.9999999999999989
1176,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1177,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1178,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1179,0.8662942566380263,inf,inf,0.9999998093086034,inf,0.9999998483129081,inf,0.9943145782055741,inf,0.9999999999999989
1180,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1181,0.014190799276689477,inf,inf,0.9999999028979532,inf,0.999999971720799,inf,0.9998372586698865,inf,0.9999999999999968
1182,0.5224509781405555,inf,inf,0.9999998195628655,inf,0.9999998564697493,inf,0.9998281858307292,inf,0.9999999999999986
1183,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1184,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1185,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1186,0.5769923082646466,inf,inf,0.9999999105875141,inf,0.9999999739602441,inf,0.980288592330017,inf,0.9999999999999957
1187,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1188,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1189,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1190,0.5224509782041827,inf,inf,0.9999998168303599,inf,0.9999998542961542,inf,0.9998860117876517,inf,0.9999999999999988
1191,0.017631234139732655,inf,inf,0.9999999078494886,inf,0.9999999731628438,inf,0.9998135849616042,inf,0.9999999999999968
1192,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1193,0.019395425535726724,inf,inf,0.9999998999139259,inf,0.9999999708517551,inf,0.9998372586703117,inf,0.9999999999999967
1194,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1195,0.5224509774592553,inf,inf,0.9999998488216981,inf,0.9999998797439397,inf,0.9997749481092452,inf,0.9999999999999994
1196,0.5769923083384426,inf,inf,0.999999903597073,inf,0.9999999719244049,inf,0.9931413597649927,inf,0.9999999999999968
1197,0.5224509754180885,inf,inf,0.9999999117210423,inf,0.9999999742903636,inf,0.9997432173819611,inf,0.9999999999999952
1198,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1199,0.017631234240204307,inf,inf,0.9999998371956507,inf,0.9999998704959002,inf,0.9998551467994404,inf,0.9999999999999984
1200,0.014190799275420453,inf,inf,0.9999999042521228,inf,0.9999999721151763,inf,0.9998264691257842,inf,0.9999999999956993
1201,inf,0.7510275847677365,0.7763562762330823,inf,inf,0.00001109789076747525,inf,0.9996453474315833,inf,0.9999999999999352
1202,inf,0.7510275613437928,1,inf,inf,0.914308880331512,inf,0.999632529379043,inf,0.9999977170649358
1203,inf,0.9850635617310622,0.0003777545009024758,inf,inf,0,inf,0.9995032831832715,inf,0.9999999999999875
1204,inf,0.4132366795647101,0.17766907207326385,inf,inf,0.9985172662680681,inf,0.004416725814216482,inf,1.0372569581029722e-8
1205,inf,0.981779579418373,0.811007047776773,inf,inf,0.0000068027504357415225,inf,0.9998584322406118,inf,0.9999999999998391
1206,inf,0.995656983337997,1,inf,inf,0.9447530575570136,inf,0.9989227401398925,inf,0.9999999999999489
1207,inf,0.9850635531340601,0.8004502281624294,inf,inf,0.00000358592734095442,inf,0.9966473340155954,inf,0.9999900264116262
1208,inf,0.9984209496825895,1,inf,inf,0.7793031375749375,inf,0.9886778892018439,inf,0.9999999999999927
1209,inf,0.9925436632333184,1,inf,inf,0.9988031938464794,inf,0.995681865561221,inf,0.9999986034939908
1210,inf,0.9850635568690086,0.7867143052975222,inf,inf,0.0000013247728087861788,inf,0.9956450986925508,inf,0.9999943594142481
1211,inf,0.9850635617310622,0.8110052250547624,inf,inf,0.000006872951618053236,inf,0.9964569287441969,inf,0.9999999999999687
1212,inf,0.9326495443000535,0.001128140308089092,inf,inf,0.9560503672773313,inf,0.999627563774954,inf,0
1213,inf,0.9984209496825895,1,inf,inf,0.9971664465959806,inf,0.9993003389892866,inf,0.9999988641987873
1214,inf,0.9984209496825895,0.7614674126759127,inf,inf,0.000004742236329624561,inf,0.999930666764961,inf,0.9999999999999207
1215,inf,0.981779579418373,1,inf,inf,0.9143087397943577,inf,0.9996913006142814,inf,0.9999999999999655
1216,inf,0.9925436632333184,0.7869077259766607,inf,inf,0.0000013091644777141198,inf,0.999429357566201,inf,0.9999882927181591
1217,inf,0.9984209496825895,1,inf,inf,0.9143089985282781,inf,0.9995506521757659,inf,0.9999999999999355
1218,inf,0.46460158956592545,0.4126830113424776,inf,inf,1.1124434706744069e-13,inf,0.999568676580004,inf,0.99999999999989
1219,inf,0.4646015536174095,1,inf,inf,0.9586259579045884,inf,0.9898877554296839,inf,0.9999975331710044
1220,inf,0.9956569833379988,0.2895848976952373,inf,inf,1.336419863662286e-11,inf,0.9999340101668646,inf,0.999999999999932
1221,inf,0.7469182821396709,0.39448052775467196,inf,inf,0.9934857520562944,inf,2.2306154123796773e-7,inf,0.00011827435914857354
1222,inf,0.9817791863744167,1,inf,inf,0.9262274553460809,inf,0.9958857566491864,inf,0.9994126185408745
1223,inf,0.9817795480689786,0.8631022823870187,inf,inf,5.264003866134459e-7,inf,0.9917810121771827,inf,0.9999531496868905
1224,inf,0.9850635617310621,0.5644166795452363,inf,inf,1.567634910770721e-13,inf,0.9994083535703606,inf,0.9999999999998015
1225,inf,0.985063559829529,1,inf,inf,0.9262230899751938,inf,0.9940901001073873,inf,0.9999977939851893
1226,inf,0.985809063765734,0.00014589468008707152,inf,inf,0.9999575182415159,inf,6.423284126810813e-11,inf,0.9999999999999059
1227,inf,0.41486012813316686,1,inf,inf,0.8051524972652597,inf,0.9992563894774306,inf,0.9999999999925514
1228,inf,0.981779579418373,1,inf,inf,0.9262137111006997,inf,0.9999184700830479,inf,0.9999999999999646
1229,inf,0.9956506022865348,0.0019390573093582212,inf,inf,0.9747755025036346,inf,1.021627227260069e-12,inf,0.0002842542958060301
1230,inf,0.981779579418373,1,inf,inf,0.8051417902870809,inf,0.9993922003758843,inf,0.9999999999999674
1231,inf,0.9956569830744855,1,inf,inf,0.9990654779204164,inf,0.9998612190438916,inf,0.9999988894477287
1232,inf,0.9817795787182055,1,inf,inf,0.9998325060349279,inf,0.9991901293210532,inf,0.9999989536290841
1233,inf,0.9328150572831421,0.0004105276713794181,inf,inf,0,inf,0.9998578431992529,inf,0.9999999999999146
1234,inf,0.9850635617310622,0.5895510515326026,inf,inf,4.3108938641012173e-10,inf,0.9994408607881848,inf,0.9999999999999499
1235,inf,0.9328150572831423,1,inf,inf,0.926213687195459,inf,0.999933368178492,inf,0.9999999999999658
1236,inf,0.9815949325317325,0.2729385804369715,inf,inf,0.9977365181189419,inf,1.3954873478994045e-8,inf,4.119389689360986e-7
1237,inf,0.9797012624384143,1,inf,inf,0.9262137226153295,inf,0.999911293995821,inf,0.9999999999999618
1238,inf,0.981779577117448,1,inf,inf,0.9965637156004153,inf,0.9996718519016501,inf,0.9999965613643563
1239,inf,0.9925436632333184,0.009626174545861442,inf,inf,0.9680631287233558,inf,0,inf,0.9999999999994175
1240,inf,0.9189882514935963,1,inf,inf,0.944745175420929,inf,0.9992239910415432,inf,0.9999979057804977
1241,inf,0.9850635537448427,1,inf,inf,0.6818185116583337,inf,0.9994647182198887,inf,0.9999907349948671
1242,inf,0.41115822250773804,0.40361275721414935,inf,inf,0.9919971513790427,inf,0.0000013247948016381628,inf,0.0001781294317670934
1243,inf,0.4116734707468732,0.3251254177008607,inf,inf,0.9611213447917062,inf,4.790761687356593e-8,inf,0.000030229331824838113
1244,inf,0.9817795788946676,1,inf,inf,0.7738715852785729,inf,0.9958804275473114,inf,0.9999992173441765
1245,inf,0.981779579418373,0.6252287924992751,inf,inf,2.8771833804341895e-9,inf,0.9999031198287547,inf,0.9999999999999413
1246,inf,0.9850635585146034,0.761465320279065,inf,inf,0.0000047419222443112474,inf,0.9999222882612575,inf,0.9999962685081971
1247,inf,0.9817795794204245,0.6252288903049702,inf,inf,9.53240719692161e-9,inf,0.99995376766226,inf,0.9999999999999597
1248,inf,0.9189882425209333,0.8110044679497859,inf,inf,0.000006804058449438877,inf,0.999739883723162,inf,0.9999946838252902
1249,inf,0.9984209496825895,0.29617112535910517,inf,inf,0.9668080883295662,inf,0.9996444236168366,inf,0
1250,inf,0.9984209496825895,1,inf,inf,0.9585282359969299,inf,0.9953567874415912,inf,0.9999971832585278
1251,inf,0.9984209496825895,0.7615217774181916,inf,inf,0.00000956301275156779,inf,0.9998767004423893,inf,0.9999999999999563
1252,inf,0.9925436632333184,0.20419092084450538,inf,inf,0.9642754776014636,inf,0.004177562284818581,inf,1.7390212048162823e-8
1253,inf,0.9984209496825895,1,inf,inf,0.9262137098462135,inf,0.9999374279874764,inf,0.9999976458261778
1254,inf,0.995656983337997,1,inf,inf,0.47834016977857075,inf,0.9759094311751667,inf,0.9999999999999363
1255,inf,0.9925436632333184,0.8110041450702495,inf,inf,0.000006803913892405866,inf,0.9997398836202599,inf,0.999994001646309
1256,inf,0.7510275847677369,1,inf,inf,0.7734062807883924,inf,0.9996584548243507,inf,0.9999999999999835
1257,inf,0.9850635617310622,0.8110063061951636,inf,inf,0.000006831185699884834,inf,0.9984763913600279,inf,0.9999999999999423
1258,inf,0.9984209496825895,1,inf,inf,0.926214087075162,inf,0.9996921210181215,inf,0.9999989684413014
1259,inf,0.9984209496825895,1,inf,inf,0.8058845412848025,inf,0.989957761159682,inf,0.999999127320416
1260,inf,0.9956569833379969,0.22901575396548335,inf,inf,1.2567724638756772e-13,inf,0.9997933314862313,inf,0.9999999999994739
1261,inf,0.9984209496825895,0.2895816524981365,inf,inf,1.3962164757685969e-12,inf,0.999564817016651,inf,0.9999954691234296
1262,inf,0.9817582030840674,0.03099058230889954,inf,inf,0.9990329593048877,inf,0.0003541781312202952,inf,2.361248752080769e-9
1263,inf,0.9925436632333184,0.12018027809529745,inf,inf,0,inf,0.9996943273892326,inf,0.9999768283567456
1264,inf,0.981779576576147,0.5282720388710117,inf,inf,1.2420064976481626e-11,inf,0.9999221963093875,inf,0.9999957524129344
1265,inf,0.9817795780255181,1,inf,inf,0.9262137333441453,inf,0.9999206789370494,inf,0.9999979184368776
1266,inf,0.9797012624384142,0.4493606586638148,inf,inf,1.163513729807164e-13,inf,0.9998896470993808,inf,0.9999999999997795
1267,inf,0.4148601281332345,1,inf,inf,0.7793546031861168,inf,0.9880823650214384,inf,0.9999999999999876
1268,inf,0.41486010804786644,1,inf,inf,0.9447479323818216,inf,0.9991189327868683,inf,0.9999977880540525
1269,inf,0.995656983337997,1,inf,inf,0.9262137226153295,inf,0.999911293995821,inf,0.9999999999999619
1270,inf,0.995656983337997,0.0013706807806636323,inf,inf,0,inf,0.9996688170269092,inf,0.999999999999966
1271,inf,0.9797012531442401,0.17565833377942988,inf,inf,4.1300296516055823e-14,inf,0.9999090221263653,inf,0.9999914829600631
1272,inf,0.9984209496825895,1,inf,inf,0.9356937064061539,inf,0.9968540385329258,inf,0.999997638081045
1273,inf,0.9817795699147605,0.8068716266702224,inf,inf,0.0000013028734195952296,inf,0.9992758610824958,inf,0.9999857972539812
1274,inf,0.9189882573256838,1,inf,inf,0.9584583048951782,inf,0.9992617012352746,inf,0.999999999999895
1275,inf,0.9984209496825895,0.37318889720683135,inf,inf,1.7763568394002505e-15,inf,0.9982771796497955,inf,0.9999660979050581
1276,inf,0.4148601088266861,1,inf,inf,0.9262137338968495,inf,0.9999206789352506,inf,0.9999978738233086
1277,inf,0.9956569828127033,1,inf,inf,0.9262137428853746,inf,0.9999157537941596,inf,0.9999977861834536
1278,inf,0.9984209496825895,0.7615039071486298,inf,inf,0.000007979676176717021,inf,0.9995940020941142,inf,0.9999999999999878
1279,inf,0.9326754097723308,0.036890730483067624,inf,inf,0.9988501074290289,inf,0.0006508146589633279,inf,3.9077288072064675e-9
1280,inf,0.93281505728325,0.6467434568363125,inf,inf,9.748113427576754e-11,inf,0.9997112958676254,inf,0.9999999999999398
1281,inf,0.995656983337997,1,inf,inf,0.926213687195459,inf,0.999933368178492,inf,0.999999999999965
1282,inf,0.98177957920501,1,inf,inf,0.9971694274696439,inf,0.99709678689429,inf,0.999999681137923
1283,inf,0.9850635617310622,1,inf,inf,0.9625530003174799,inf,0.7591929914593281,inf,0.9999999999999787
1284,inf,0.995656983337997,1,inf,inf,0.8234792351037321,inf,0.9965701587994399,inf,0.9999999999999636
1285,inf,0.995656982686955,0.5489912728543495,inf,inf,4.259459451816383e-11,inf,0.9995017517141991,inf,0.9999972562253872
1286,inf,0.9189882285376205,0.8110021325990301,inf,inf,0.000006801418496182876,inf,0.9998166421471634,inf,0.9999896626184434
1287,inf,0.981779579418373,1,inf,inf,0.9584574503111448,inf,0.9993093956755553,inf,0.9999999999998973
1288,inf,0.9925436632333184,0.7166368004702007,inf,inf,4.015410226543281e-11,inf,0.9988117542109001,inf,0.9999999999997978
1289,inf,0.9817795774827598,1,inf,inf,0.9584561309602236,inf,0.9993841921576193,inf,0.9999971073074732
1290,inf,0.995656983337997,1,inf,inf,0.9262149890483855,inf,0.9991220279343419,inf,0.999999999999987
1291,inf,0.9984209496825895,0.8110070578115917,inf,inf,0.0000068023668287064964,inf,0.9998771162017241,inf,0.9999999999998256
1292,inf,0.9850635617310622,1,inf,inf,0.9519284669737821,inf,0.9777249031744382,inf,0.9999999999999601
1293,inf,0.995656983337997,0.7614674126761103,inf,inf,0.000004742236346055861,inf,0.999930666764961,inf,0.9999999999999376
1294,inf,0.9816709690534127,0.1564881157237345,inf,inf,0.993654392177443,inf,0.9988781627369011,inf,0
1295,inf,0.9816020524391021,0.2572103772618548,inf,inf,0.9907969709822848,inf,0.9986816766784304,inf,0
1296,inf,0.9956569829933986,0.7614663562604602,inf,inf,0.000004748145899236,inf,0.999593917701048,inf,0.9999985477119743
1297,inf,0.9797012599157433,1,inf,inf,0.9262137646529217,inf,0.9999029439419009,inf,0.999997688262243
1298,inf,0.995656983337997,0.6095360056817993,inf,inf,8.703675558052737e-10,inf,0.9997301676645862,inf,0.9999999999998403
1299,inf,0.9850635617310622,1,inf,inf,0.9262136925605178,inf,0.9999300245958812,inf,0.9999999999999629
1300,inf,0.8926996274292619,1,inf,inf,0.9262150764455126,inf,0.999067559860881,inf,0.9999999999999857
1301,inf,0.9850635617310621,0.686162612733365,inf,inf,2.1444757081212629e-10,inf,0.9998448399362815,inf,0.9999999999999353
1302,inf,0.9189882581945592,0.8236137806597356,inf,inf,0.00003838246398568668,inf,0.7180339608140933,inf,0.999999999999941
1303,inf,0.46460155465522046,1,inf,inf,0.9447519154147199,inf,0.9989671493432477,inf,0.9999976043868013
1304,inf,0.9925436632333184,1,inf,inf,0.9143190126617373,inf,0.9941066471726115,inf,0.9999999999999759
1305,inf,0.9925436632333184,1,inf,inf,0.9448893502617954,inf,0.9937208389360662,inf,0.9999987172071054
1306,inf,0.9189882573256838,0.3778177349085228,inf,inf,3.721756236529927e-11,inf,0.9950774145778077,inf,0.9999999999998931
1307,inf,0.9328150572831423,0.0058870520607500875,inf,inf,0,inf,0.9953553945796538,inf,0.9999999999999667
1308,inf,0.9850635617310194,0.7869147141103611,inf,inf,0.0000013096013335989198,inf,0.999447751632449,inf,0.9999999999502266
1309,inf,0.995656982748183,0.002500909598175377,inf,inf,0,inf,0.9994737778808734,inf,0.9999975142671083
1310,inf,0.9817795751332933,1,inf,inf,0.9584598512999288,inf,0.9991779732720808,inf,0.999993596129096
1311,inf,0.981779579418373,0.608490679005299,inf,inf,1.426367690626762e-9,inf,0.9863239510935699,inf,0.9999999999999769
1312,inf,0.9850635617310622,1,inf,inf,0.80514827886283,inf,0.999309897780845,inf,0.9999999999999655
1313,inf,0.9984209496825895,0.814853511021449,inf,inf,0.0000014542810091722203,inf,0.7689802916947273,inf,0.9999967809654301
1314,inf,0.9797012624384142,0.44936065866381747,inf,inf,1.163513729807164e-13,inf,0.9998960983086835,inf,0.9999999999997831
1315,inf,0.9189882555213235,0.7476245366379533,inf,inf,4.21218642188137e-8,inf,0.9961473263063896,inf,0.999999352079814
1316,inf,0.9850635617310622,1,inf,inf,0.9262137044924086,inf,0.9999225884669691,inf,0.9999999999999837
1317,inf,0.9817795765290012,0.5282719789118777,inf,inf,1.2420509065691476e-11,inf,0.9999173653772386,inf,0.9999956819554643
1318,inf,0.12987616612179076,0.5282752770919856,inf,inf,1.2422285422530877e-11,inf,0.9999200297994967,inf,0.9999999999999254
1319,inf,0.8926996274292619,0.6095361944038419,inf,inf,8.695337783137802e-10,inf,0.9998841822239548,inf,0.9999999999996261
1320,inf,0.9984209496825895,1,inf,inf,0.9262137815325194,inf,0.9998944014092328,inf,0.9999974321865742
1321,inf,0.41486012075067524,0.8660842643359845,inf,inf,0.00003296264800733972,inf,0.998081852771647,inf,0.9999991869784907
1322,inf,0.9850635617310622,0.3976091045942555,inf,inf,8.47744097143277e-11,inf,0.993762580926673,inf,0.9999999999999619
1323,inf,0.9817795765994426,0.8235807275651327,inf,inf,0.000017335970115328614,inf,0.991596967321433,inf,0.999995787227193
1324,inf,0.9850635617310619,0.6897603209709415,inf,inf,2.294213707898507e-10,inf,0.998078084365468,inf,0.9999999999995746
1325,inf,0.985063557157081,0.001127038921095242,inf,inf,0,inf,0.9998665043458927,inf,0.9999946936139168
1326,inf,0.9956569833382186,0.6095362247377828,inf,inf,2.9554905189854708e-9,inf,0.99988320462964,inf,0.9999999999998648
1327,inf,0.9189882573343093,0.6252288915671913,inf,inf,9.6201103749749e-9,inf,0.999944352663359,inf,0.9999999999999817
1328,inf,0.9925436632333184,0.7869066736242141,inf,inf,0.0000013090753933076016,inf,0.9994293567777829,inf,0.9999862507340659
1329,inf,0.9797012624384206,0.99999999999299,inf,inf,0.9999836819431668,inf,0.999908013540618,inf,0.9999999999999949
1330,inf,0.9328150496627102,1,inf,inf,0.7785751139827256,inf,0.997092180554867,inf,0.9999979244752686
1331,inf,0.4645751025550473,0.0017637811952791894,inf,inf,0.9999461094391776,inf,0.9998915280297311,inf,2.220446049250313e-16
1332,inf,0.9817795780055775,1,inf,inf,0.8051586922501637,inf,0.9991785692219449,inf,0.9999978886364482
1333,inf,0.9850509984336553,0.013012048073162941,inf,inf,0.9984225626726494,inf,0.00020536728222630973,inf,2.612192684381398e-10
1334,inf,0.9817746509076161,0.00965938200572525,inf,inf,0.9999450956245006,inf,0.00020051009740851278,inf,0.0026225067728334883
1335,inf,0.9797012583408893,0.8110050417660665,inf,inf,0.000006810708468640847,inf,0.9994323189104916,inf,0.999996245089889
1336,inf,0.9850635617310624,0.5644267748154079,inf,inf,6.192824031359123e-13,inf,0.9995408405228224,inf,0.9999999999999155
1337,inf,0.9797012551911324,1,inf,inf,0.9959598113921293,inf,0.9991155848374182,inf,0.9999933587007499
1338,inf,0.9984209496825895,1,inf,inf,0.6817716594826271,inf,0.9996761392736606,inf,0.9999929411934714
1339,inf,0.918988257325684,1,inf,inf,0.9447530575570134,inf,0.9989227401398925,inf,0.999999999999951
1340,inf,0.9850635617310622,0.0025943426474034793,inf,inf,0,inf,0.9982260548386666,inf,0.9999999999999449
1341,inf,0.7510275847677359,0.8110070578115963,inf,inf,0.0000068023668287064964,inf,0.9998771162017241,inf,0.9999999999998365
1342,inf,0.9984209496825895,0.8468817492529124,inf,inf,6.465184533288593e-7,inf,0.9667757986231843,inf,0.9999999999999822
1343,inf,0.9189882391004335,1,inf,inf,0.958460869326751,inf,0.9991212104251537,inf,0.9999934555729865
1344,inf,0.9189882573256829,0.22901575396553464,inf,inf,1.2567724638756772e-13,inf,0.9998728681660944,inf,0.9999999999995695
1345,inf,0.9797012595647032,0.6252269153124791,inf,inf,2.8769071569456628e-9,inf,0.9999302307857468,inf,0.9999973665744352
1346,inf,0.9189882309934871,0.8235797177828706,inf,inf,0.000016970994148102214,inf,0.9990181165331082,inf,0.999990544484859
1347,inf,0.46225300035581773,0.1447645750907636,inf,inf,0.9807615203228346,inf,0.002611841588160524,inf,1.0911989090089946e-9
1348,inf,0.9850635617310621,0.8235782789868146,inf,inf,0.000018776112547302937,inf,0.963625586784951,inf,0.9999999999998382
1349,inf,0.9850629159994564,1,inf,inf,0.977853702231061,inf,0.9993551765271512,inf,0.9992508870035451
1350,inf,0.9850635617310621,0.0026613313505839172,inf,inf,0,inf,0.9988558280434795,inf,0.9999999999999003
1351,inf,0.981779578879397,1,inf,inf,0.8054360216425644,inf,0.9956583013472354,inf,0.999999194522942
1352,inf,0.9850635559931685,1,inf,inf,0.9584608701376637,inf,0.9991212103753961,inf,0.9999933433312193
1353,inf,0.8926996274292619,0.5891211158709171,inf,inf,4.3526515725034187e-10,inf,0.9942948629625774,inf,0.9999992459883408
1354,inf,0.932815057283141,0.35392413022712443,inf,inf,6.661338147750939e-16,inf,0.9998581016796947,inf,0.9999999999996209
1355,inf,0.9189882573256839,1,inf,inf,0.9584633564753485,inf,0.9989797527486484,inf,0.9999999999999334
1356,inf,0.9925436632333184,1,inf,inf,0.8051514211946383,inf,0.9992704206230203,inf,0.9999989419583728
1357,inf,0.932815016729722,0.7869035645036384,inf,inf,0.0000013095423603282086,inf,0.9993426379854777,inf,0.9999889547460578
1358,inf,0.9925436632333184,0.6095207520234226,inf,inf,8.692593311820929e-10,inf,0.9998313017306848,inf,0.9999789506991426
1359,inf,0.9984209496825895,0.7614650002761791,inf,inf,0.000004742042867933449,inf,0.9999117591837928,inf,0.9999957098381074
1360,inf,0.9189882370968019,0.6587346113504086,inf,inf,1.51533230408063e-10,inf,0.9993862058135303,inf,0.9999927360975897
1361,inf,0.9817795648391308,0.35390888033162854,inf,inf,6.661338147750939e-16,inf,0.999861944416321,inf,0.9999782119436507
1362,inf,0.981779579418369,1,inf,inf,0.9447410374349975,inf,0.9993809744382455,inf,0.999999999994004
1363,inf,0.9328150489620342,1,inf,inf,0.9447497244436893,inf,0.9990506328780876,inf,0.9999977336369298
1364,inf,0.9956419798923716,0.0071260871857329955,inf,inf,0.9435566044282319,inf,0.0005245600263316108,inf,0.0000522864435100745
1365,inf,0.4148601281336206,0.8517362853085695,inf,inf,0.00000152801848063433,inf,0.7449972486280942,inf,0.9999999999998891
1366,inf,0.9817795794183729,1,inf,inf,0.7277151645363183,inf,0.9988735842377803,inf,0.9999999999997667
1367,inf,0.9321814505028075,0.1706171416904491,inf,inf,0.9985488556019644,inf,0.003207795267975766,inf,7.787152811467024e-9
1368,inf,0.9817690656924271,0.014133294160562889,inf,inf,0.9984028213791277,inf,0.9998764917641839,inf,2.1678967732086107e-8
1369,inf,0.9850635572613105,0.0011270387893660622,inf,inf,0,inf,0.9998429571455832,inf,0.9999948145329814
1370,inf,0.932815057283141,0.3539241422549832,inf,inf,6.661338147750939e-16,inf,0.9998683177450585,inf,0.9999999999996295
1371,inf,0.9797012624384144,0.761467399918926,inf,inf,0.00000474255400850776,inf,0.9999130937896012,inf,0.9999999999999329
1372,inf,0.9817795794184523,0.823581526044475,inf,inf,0.000017658095695538556,inf,0.9851771221852071,inf,0.9999999999999323
1373,inf,0.9797012613661157,1,inf,inf,0.9143087511568718,inf,0.9996927102882802,inf,0.999999017361583
1374,inf,0.9956569829552041,0.7978680880305146,inf,inf,0.0000033734179634148376,inf,0.9994715955139769,inf,0.9999983867441035
1375,inf,0.9817795763775365,0.7614648099692979,inf,inf,0.0000047432103801314796,inf,0.9998454212226282,inf,0.9999954555979848
1376,inf,0.9984209496825895,0.7763536558481297,inf,inf,0.00001109456409464915,inf,0.9996938866206967,inf,0.9999950734575932
1377,inf,0.8926996274292619,0.7614674050227133,inf,inf,0.000004742426916726217,inf,0.9999201242897983,inf,0.9999999999999296
1378,inf,0.918988257325684,1,inf,inf,0.9262136834770849,inf,0.9999356855232723,inf,0.9999999999999645
1379,inf,0.9850635595204059,0.6445526571379409,inf,inf,8.977724230696538e-9,inf,0.9996516008352846,inf,0.9999974353640301
1380,inf,0.9848981354403,0.17024281904780605,inf,inf,0.97513335913338,inf,0.0005685831453297041,inf,5.3591979742861895e-9
1381,inf,0.4646012633632065,0.37319803687459063,inf,inf,1.7763568394002505e-15,inf,0.9990158783265682,inf,0.999977615589326
1382,inf,0.9817795791694438,1,inf,inf,0.9361332262266899,inf,0.9822710002551267,inf,0.9999996279856279
1383,inf,0.9797012595250797,1,inf,inf,0.9521041687644944,inf,0.9691790106381749,inf,0.9999973302640309
1384,inf,0.9925436632333184,0.6093829071277063,inf,inf,1.4011336535446617e-9,inf,0.9971914705188701,inf,0.9999999999999302
1385,inf,0.9956569816108817,1,inf,inf,0.9965646745210588,inf,0.987773288854991,inf,0.9999927211850612
1386,inf,0.9984209496825895,0.6095352555838217,inf,inf,1.8341044238923132e-9,inf,0.9991060229747198,inf,0.9999999999999082
1387,inf,0.9817734328907662,0.0010897053580295054,inf,inf,0.991555222655392,inf,1.1779688335877836e-11,inf,0.00038075675048776514
1388,inf,0.46460149147430607,1,inf,inf,0.9584598536644138,inf,0.9991779731355018,inf,0.9999932688389614
1389,inf,0.918988203897909,0.6095220956988741,inf,inf,8.69389227275974e-10,inf,0.9998164548723927,inf,0.9999808148533726
1390,inf,0.46460161956696433,0.7615283781825161,inf,inf,0.000010156241820991063,inf,0.9999380139417976,inf,0.9999999999999721
1391,inf,0.9817795706326446,0.4493507753499336,inf,inf,1.163513729807164e-13,inf,0.9998686320341973,inf,0.9999868701011659
1392,inf,0.9189882498797944,0.6252268865945271,inf,inf,2.8769029380981692e-9,inf,0.9999146312663373,inf,0.9999973262872826
1393,inf,0.9984209496825895,0.797865723346615,inf,inf,0.000003373289572117244,inf,0.9994306182843862,inf,0.9999982152537216
1394,inf,0.9655457837558199,1,inf,inf,0.9262140797738627,inf,0.9996887070148108,inf,0.9999999999999937
1395,inf,0.9850635594500166,0.81224792706445,inf,inf,4.2280873580047285e-7,inf,0.99768386611708,inf,0.9999973537036234
1396,inf,0.9850635583973989,0.7614652366118604,inf,inf,0.0000047420955975319146,inf,0.9999117592030657,inf,0.9999961325364761
1397,inf,0.9817795728322476,0.3539172517893933,inf,inf,6.661338147750939e-16,inf,0.999868918562821,inf,0.9999901573140314
1398,inf,0.981779579418373,1,inf,inf,0.9448129160052006,inf,0.996639401823279,inf,0.9999999999999863
1399,inf,0.9984209496825895,0.009817091656380941,inf,inf,0.9995453928994067,inf,0.000014934910669950341,inf,2.5793811531116262e-11
1400,inf,0.4646015895659259,0.7614673999189283,inf,inf,0.000004742554008729805,inf,0.9999130937896012,inf,0.9999999999999327
1401,inf,0.9817795783082909,inf,0.9945739738972705,1,inf,inf,0.9992738738317876,inf,0.9999983410289099
1402,inf,0.9850635617310554,inf,0.9967671160588345,1,inf,inf,0.9977389646679548,inf,0.9999999999920137
1403,inf,0.9984209496825895,inf,0.9965019792077474,1,inf,inf,0.9900365533379896,inf,0.9999999999999618
1404,inf,0.9850635617310622,inf,0.9946411955919103,1,inf,inf,0.9634542724086351,inf,0.9999999999999727
1405,inf,0.9850635617310622,inf,0.9976987005516514,1,inf,inf,0.9999255864023254,inf,0.9999999999999724
1406,inf,0.9984209496825895,inf,0.9945736961858891,1,inf,inf,0.9994207707281165,inf,0.9999999999999865
1407,inf,0.9984209496825895,inf,0.9951741281997931,0.04498861393397474,inf,inf,0,inf,0.0012272096483637585
1408,inf,0.46460157798843404,inf,0.9991611201849002,1,inf,inf,0.999236719479672,inf,0.9999992055390419
1409,inf,0.981779579418373,inf,0.9945737543482744,1,inf,inf,0.9993899713297664,inf,0.9999999999999734
1410,inf,0.9817795775478372,inf,0.9923693139734305,1,inf,inf,0.9819250353958012,inf,0.9999972045629272
1411,inf,0.981779579418373,inf,0.9962432244818511,1,inf,inf,0.9997759332620209,inf,0.9999999999999734
1412,inf,0.981779579197645,inf,0.9945872871026615,1,inf,inf,0.9922149085538216,inf,0.9999996701312719
1413,inf,0.414860097672771,inf,0.9989019774241326,1,inf,inf,0.9906875435009301,inf,0.9999966454735177
1414,inf,0.9817795782261645,inf,0.9911713536508072,1,inf,inf,0.9970824520970127,inf,0.9999982182943771
1415,inf,0.8926996274292619,inf,0.9991611171503869,1,inf,inf,0.9999344651845471,inf,0.9999999999999704
1416,inf,0.981779579418373,inf,0.9962431868108197,1,inf,inf,0.9998232407291565,inf,0.9999999999999734
1417,inf,0.9817795782254103,inf,0.997848402887083,1,inf,inf,0.9962913016257896,inf,0.9999982171672961
1418,inf,0.9984209496825895,inf,0.997698701213012,1,inf,inf,0.999869642208877,inf,0.9999999999999568
1419,inf,0.9817795780618822,inf,0.9980185687833399,1,inf,inf,0.9986392067112267,inf,0.9999979727814647
1420,inf,0.9817795778158044,inf,0.9904727028089683,1,inf,inf,0.9853905524462037,inf,0.9999976050285492
1421,inf,0.9328150062256465,inf,0.9962369967710294,1,inf,inf,0.9837536743423836,inf,0.9999860938248589
1422,inf,0.9850635617310604,inf,0.9978547190638463,1,inf,inf,0.98787129923245,inf,0.9999999999978689
1423,inf,0.4148600798494043,inf,0.9973382718095035,1,inf,inf,0.9993387830826851,inf,0.9999946826354982
1424,inf,0.918988257325684,inf,0.9962432140523262,1,inf,inf,0.9997890307581959,inf,0.9999999999999738
1425,inf,0.9925436632333184,inf,0.9929054188619366,1,inf,inf,0.9979994148396996,inf,0.9999982793446185
1426,inf,0.9984209496825895,inf,0.9967297295715646,1,inf,inf,0.9976113578227855,inf,0.9999933149521106
1427,inf,0.932815057283142,inf,0.9958006589184375,1,inf,inf,0.9891440309911381,inf,0.9999999999999031
1428,inf,0.9328150509322733,inf,0.9945740686015374,1,inf,inf,0.9992237283400551,inf,0.9999982702574186
1429,inf,0.9984209496825895,inf,0.99718930851978,1,inf,inf,0.9914386930360002,inf,0.9999961820292932
1430,inf,0.9797012624383924,inf,0.9969893661748506,1,inf,inf,0.9995662566085874,inf,0.9999999999798332
1431,inf,0.9817110353702937,inf,0.9901999012305492,0.09345043737598364,inf,inf,1.7410517472171705e-11,inf,0.00009628248681570195
1432,inf,0.9984209496825895,inf,0.9915991578148116,1,inf,inf,0.7576608497777633,inf,0.999999999999965
1433,inf,0.464601589565925,inf,0.9973382007857912,1,inf,inf,0.9994245042981899,inf,0.9999999999999173
1434,inf,0.7510275663699181,inf,0.9962432733635622,1,inf,inf,0.9997148413453655,inf,0.999998206919135
1435,inf,0.41486012813323436,inf,0.9941085241175016,1,inf,inf,0.9975148252205424,inf,0.9999999999999728
1436,inf,0.9797012624384144,inf,0.9945786459344587,1,inf,inf,0.9967984976339669,inf,0.9999999999999895
1437,inf,0.995656983337997,inf,0.996243196536863,1,inf,inf,0.9998110267612548,inf,0.9999999999999716
1438,inf,0.9850635602100914,inf,0.9986293123873424,1,inf,inf,0.9996925660805518,inf,0.9999982354848833
1439,inf,0.981779579418373,inf,0.9974990868607039,1,inf,inf,0.9997325308666387,inf,0.9999999999999738
1440,inf,0.9817795783265182,inf,0.9974990876572787,1,inf,inf,0.9996816067834828,inf,0.9999983682688992
1441,inf,0.8926996274292619,inf,0.9962432368102005,1,inf,inf,0.9997604511573637,inf,0.9999999999999694
1442,inf,0.9956569829329045,inf,0.9945738937937605,1,inf,inf,0.9993162984119645,inf,0.9999982927635905
1443,inf,0.9850635602972296,inf,0.9976987007277675,1,inf,inf,0.9999219854413579,inf,0.9999983365760323
1444,inf,0.9984209496825895,inf,0.9993351441521329,1,inf,inf,0.9985784219945888,inf,0.9999945119223529
1445,inf,0.9984209496825895,inf,0.9945738339125737,1,inf,inf,0.9993478381973968,inf,0.9999999999999694
1446,inf,0.9328150526098123,inf,0.9929848634861965,1,inf,inf,0.9729118048557924,inf,0.9999987271571912
1447,inf,0.9956569825018365,inf,0.9989009093503023,1,inf,inf,0.9997590074762591,inf,0.9999964760559538
1448,inf,0.9189882487032954,inf,0.9884806949665161,1,inf,inf,0.9949382183371415,inf,0.9999969038232863
1449,inf,0.918988257325684,inf,0.9980180248861427,1,inf,inf,0.9994249244434418,inf,0.9999999999999738
1450,inf,0.985063561072584,inf,0.9976987004669498,1,inf,inf,0.9999379391864307,inf,0.9999992360833458
1451,inf,0.9817795782864536,inf,0.9980181649026952,1,inf,inf,0.999222793004949,inf,0.9999983083940372
1452,inf,0.7507794214218013,inf,0.9989161542138038,0.023172414656219918,inf,inf,0.00002632925767043215,inf,0.00006211171807812832
1453,inf,0.9850635585112867,inf,0.9983969033546678,1,inf,inf,0.9905092784478462,inf,0.9999962646603942
1454,inf,0.9956569831578367,inf,0.9989629164828012,1,inf,inf,0.9993875849111622,inf,0.9999992407257438
1455,inf,0.9817795789251812,inf,0.9976987006068069,1,inf,inf,0.9999259262996845,inf,0.9999992629455511
1456,inf,0.9850635609046645,inf,0,0.07378631251338005,inf,inf,0.9999405888348288,inf,0.999999041275969
1457,inf,0.9984209496825895,inf,0.9851967668922064,1,inf,inf,0.978262974511659,inf,0.999999999999806
1458,inf,0.9984209496825895,inf,0.9991611185477909,1,inf,inf,0.9996161578127982,inf,0.9999991914221519
1459,inf,0.4646015422736933,inf,0.9969862235966643,1,inf,inf,0.9998190079587668,inf,0.9999967547520124
1460,inf,0.9984209496825895,inf,0.9941091382570537,1,inf,inf,0.9972153220008733,inf,0.9999981524137471
1461,inf,0.9850635617310622,inf,0.9988735928048269,1,inf,inf,0.9974354798700628,inf,0.9999999999999873
1462,inf,0.41486011300008063,inf,0.9962432462573853,1,inf,inf,0.9997488611149856,inf,0.9999983334276992
1463,inf,0.9797012588512288,inf,0.9989009035797095,1,inf,inf,0.999807731675931,inf,0.9999967127573357
1464,inf,0.9984209496825895,inf,0.9966168061218219,0.11667000652249228,inf,inf,1.539257610261302e-11,inf,0.005069650309987406
1465,inf,0.9984209496825895,inf,0.9929060437833679,1,inf,inf,0.9978027120258457,inf,0.9999999999999184
1466,inf,0.8926996274292619,inf,0.999088238613962,1,inf,inf,0.9993769707888136,inf,0.9999999999999811
1467,inf,0.41486012813323414,inf,0.998629284240275,1,inf,inf,0.9997889236516679,inf,0.9999999999999732
1468,inf,0.9984209496825895,inf,0.9945738938199626,1,inf,inf,0.9993162983629766,inf,0.9999981543938306
1469,inf,0.9850428961674317,inf,0.9989257296589942,0.02296876309126343,inf,inf,0.00003201746259795524,inf,0.00006749739629197116
1470,inf,0.981779579418373,inf,0.9962432696955508,1,inf,inf,0.9997191530510071,inf,0.9999999999999715
1471,inf,0.9328150572831421,inf,0.9982229328729769,1,inf,inf,0.9667829264912282,inf,0.999999999999925
1472,inf,0.9925436632333184,inf,0.9911819721332541,1,inf,inf,0.9949046320749796,inf,0.9999989969064539
1473,inf,0.9984209496825895,inf,0.9976987132586016,1,inf,inf,0.9988507082234345,inf,0.9999999999999879
1474,inf,0.9817795786783781,inf,0.9930941402112149,1,inf,inf,0.9506766763784222,inf,0.9999988941086412
1475,inf,0.9850635617310557,inf,0.9976987004947879,1,inf,inf,0.9999303965155549,inf,0.9999999999923564
1476,inf,0.9850635617310622,inf,0.9962432271760477,1,inf,inf,0.9997725498585668,inf,0.9999999999999875
1477,inf,0.9956569832673219,inf,0.9945907680290427,1,inf,inf,0.9903664257947352,inf,0.9999997021441547
1478,inf,0.9796657284044912,inf,0.9983261353077184,0.032491773733422005,inf,inf,0.0005845870324190372,inf,0.0018509350157127624
1479,inf,0.979701261559021,inf,0.9995231514593326,1,inf,inf,0.999725151479477,inf,0.9999991941371537
1480,inf,0.9817795782270851,inf,0.9980182575824413,1,inf,inf,0.999088887310574,inf,0.9999982196701347
1481,inf,0.9817795782275832,inf,0.997698701042624,1,inf,inf,0.9998961407064826,inf,0.9999982204146182
1482,inf,0.9984209496825895,inf,0.9991611171679482,1,inf,inf,0.9999303959914914,inf,0.9999999999999647
1483,inf,0.9797012604589816,inf,0.9911702050789258,1,inf,inf,0.9973178620034439,inf,0.9999981860777031
1484,inf,0.4646015630558862,inf,0.9974990885879369,1,inf,inf,0.9996104396860411,inf,0.9999981808502428
1485,inf,0.9189882573256839,inf,0.9929074628043507,1,inf,inf,0.997357017827312,inf,0.9999999999999383
1486,inf,0.9984209496825895,inf,0.9945751693394259,1,inf,inf,0.9986408425920166,inf,0.9999973077011387
1487,inf,0.9850635617310622,inf,0.9923625265707399,1,inf,inf,0.983556009631433,inf,0.9999999999999564
1488,inf,0.981779579418373,inf,0.9969862409981729,1,inf,inf,0.9997614371837761,inf,0.9999999999999385
1489,inf,0.9850635614750469,inf,0.9945921604335215,1,inf,inf,0.9896266845825632,inf,0.9999997029903605
1490,inf,0.918988255234144,inf,0.9976987006623024,1,inf,inf,0.9999213269508034,inf,0.9999992489577506
1491,inf,0.9984209496825895,inf,0.9991310047299142,1,inf,inf,0.981639496344377,inf,0.9999981657372413
1492,inf,0.8926996274292619,inf,0.9945796835760637,1,inf,inf,0.9962484749550381,inf,0.9999999999999879
1493,inf,0.9956569831483412,inf,0.9974990879041784,1,inf,inf,0.99965673696238,inf,0.9999992007077062
1494,inf,0.981779579418373,inf,0.9974990879987904,1,inf,inf,0.9996439458070037,inf,0.9999999999999715
1495,inf,0.4148601281332346,inf,0.9912528954122467,1,inf,inf,0.9802917347665059,inf,0.9999999999999976
1496,inf,0.981779579418373,inf,0.9923091531693906,1,inf,inf,0.9933917701061589,inf,0.9999999999999474
1497,inf,0.9328150509246156,inf,0.9941099089399988,1,inf,inf,0.9968391886365157,inf,0.9999982681717416
1498,inf,0.9817795785817911,inf,0.9980578299790077,1,inf,inf,0.9846422625577363,inf,0.9999987497633871
1499,inf,0.9984209496825895,inf,0.9974991049276715,1,inf,inf,0.9983285529516424,inf,0.9999996608219015
1500,inf,0.985063561992142,inf,0.9991611179099215,0.9999999999997171,inf,inf,0.9997584684619787,inf,0.9999999999999954
1501,inf,0.7510275491422946,inf,0.9969862216485635,1,inf,inf,0.9998253018621935,inf,0.9999965278874833
1502,inf,0.9925436632333184,inf,0.9976987004855192,1,inf,inf,0.9999379391789638,inf,0.999999004786809
1503,inf,0.9850635610597199,inf,0.9976987007288073,1,inf,inf,0.9999158901155878,inf,0.999999221159406
1504,inf,0.9984209496825895,inf,0.998629701549513,1,inf,inf,0.9983559443701353,inf,0.9999992491723358
1505,inf,0.9984209496825895,inf,0.9945743947107161,1,inf,inf,0.9990508511155122,inf,0.9999999999999569
1506,inf,0.9925436632333184,inf,0.9976987008020858,1,inf,inf,0.999917141410604,inf,0.9999981241635785
1507,inf,0.9984209496825895,inf,0.998395697223417,1,inf,inf,0.9975380414016102,inf,0.999988852424656
1508,inf,0.9328150572831218,inf,0.997698700446683,1,inf,inf,0.9999344656779748,inf,0.9999999999943691
1509,inf,0.9817795780627616,inf,0.9991611175966505,1,inf,inf,0.9998448178109135,inf,0.9999979740956697
1510,inf,0.9850543945518213,inf,0.9983237392376832,0.009352513731162963,inf,inf,0.000226076458195279,inf,0.00042924888280004847
1511,inf,0.4642551910890562,inf,0.9976089236307988,0.021801593909246846,inf,inf,0.000004474002147314415,inf,0.00041489751030121536
1512,inf,0.464601589565926,inf,0.998965426758386,1,inf,inf,0.9923510040259328,inf,0.9999999999999952
1513,inf,0.981779577144451,inf,0.9999640619714106,1,inf,inf,0.9996257520720165,inf,0.9999966017191887
1514,inf,0.9328150572831423,inf,0.9967260115399049,1,inf,inf,0.996954287194073,inf,0.9999999999999811
1515,inf,0.9817795783265182,inf,0.9974990876572787,1,inf,inf,0.9996816067834828,inf,0.9999983682688992
1516,inf,0.918988257325684,inf,0.9980180110498404,1,inf,inf,0.9994449148086759,inf,0.9999999999999721
1517,inf,0.9984209496825895,inf,0.9976987008283532,1,inf,inf,0.9999171413966347,inf,0.999997796983528
1518,inf,0.8926996274292619,inf,0.9929039165353483,1,inf,inf,0.9984716574422011,inf,0.9999962968482072
1519,inf,0.9189882527712304,inf,0.9962432462533077,1,inf,inf,0.9997488611190357,inf,0.9999983645606196
1520,inf,0.9925436632333184,inf,0.9962449679920959,1,inf,inf,0.9975859072430424,inf,0.999999999999994
1521,inf,0.9817795731005492,inf,0.9985235200770862,1,inf,inf,0.9996591898437761,inf,0.9999905582793375
1522,inf,0.4646015709082859,inf,0.997414655069755,1,inf,inf,0.9905211332821046,inf,0.9999987196910449
1523,inf,0.9850635600266899,inf,0.9973467153077397,1,inf,inf,0.9890599088618169,inf,0.9999980227163472
1524,inf,0.995656983337997,inf,0.9904605484342867,1,inf,inf,0.9876991634998464,inf,0.9999999999999598
1525,inf,0.9984209496825895,inf,0.9973382377620026,1,inf,inf,0.9993795642881759,inf,0.999999999999951
1526,inf,0.9189882526054548,inf,0.9976987008552569,1,inf,inf,0.9999114153619151,inf,0.9999983050329798
1527,inf,0.9984209496825895,inf,0.995089031966702,1,inf,inf,0.9955199625330504,inf,0.9998200036482102
1528,inf,0.995656983337997,inf,0.9980181566563675,1,inf,inf,0.9992345389309871,inf,0.9999999999999701
1529,inf,0.9328150572831418,inf,0.9958290295270172,1,inf,inf,0.9801466786343922,inf,0.9999999999998638
1530,inf,0.9328150532537662,inf,0.9976987012075675,1,inf,inf,0.9998775557283789,inf,0.9999989025464823
1531,inf,0.9925436632333184,inf,0.9969862142431922,1,inf,inf,0.999848357664785,inf,0.9999964502914469
1532,inf,0.9984209496825895,inf,0.997499086135223,1,inf,inf,0.9997889999956014,inf,0.9999999999999704
1533,inf,0.9817795782273994,inf,0.9974990890248758,1,inf,inf,0.9995761629322985,inf,0.9999982201398637
1534,inf,0.9189882551429931,inf,0.9945741023363923,1,inf,inf,0.9992057686288629,inf,0.9999992162267622
1535,inf,0.6365620736698498,inf,0.9945736870345323,1,inf,inf,0.9994256167216506,inf,0.9999999999999704
1536,inf,0.981779579418373,inf,0.9986292811354065,1,inf,inf,0.9997995846034405,inf,0.9999999999999881
1537,inf,0.4646015084080194,inf,0.15161077444161875,0.9999957353116995,inf,inf,0.9811666191574983,inf,0.9999944308500436
1538,inf,0.9956569829258043,inf,0.9967672512832646,1,inf,inf,0.9976638049557388,inf,0.9999982628402514
1539,inf,0.9850635617310622,inf,0.9991611172440834,1,inf,inf,0.999912754392873,inf,0.9999999999999709
1540,inf,0.995656983337997,inf,0.9976987006199041,1,inf,inf,0.9999198129509373,inf,0.9999999999999709
1541,inf,0.9817795790042735,inf,0.9991611186450532,1,inf,inf,0.9995923323031822,inf,0.9999993811456285
1542,inf,0.9817795791505199,inf,0.9962471629419309,1,inf,inf,0.9948274521106767,inf,0.9999995997048574
1543,inf,0.9189882526956262,inf,0.999161117273881,1,inf,inf,0.9999171407958525,inf,0.9999983374122622
1544,inf,0.981779579418373,inf,0.9995231514564701,1,inf,inf,0.9996046349673102,inf,0.999999999999983
1545,inf,0.9984209496825895,inf,0.9994626572111325,1,inf,inf,0.9992308826831731,inf,0.9999999999996341
1546,inf,0.8926996274292619,inf,0.9884810126490853,1,inf,inf,0.9948957069342905,inf,0.9999981157507263
1547,inf,0.9984209496825895,inf,0.9969833873057095,1,inf,inf,0.3215831162202065,inf,0.9999933248805283
1548,inf,0.9189882551433328,inf,0.997499087241673,1,inf,inf,0.9997081981144685,inf,0.9999992163487645
1549,inf,0.9850635617310622,inf,0.9998263782069821,0.9999999999998925,inf,inf,0.9997283910730576,inf,0.9999999999999877
1550,inf,0.9817795780598871,inf,0.9911783552118224,1,inf,inf,0.9956467916973318,inf,0.9999979697999422
1551,inf,0.995656982926218,inf,0.9974990879202437,1,inf,inf,0.9996618423792204,inf,0.9999982645835835
1552,inf,0.751027573604415,inf,0.9973515068397077,1,inf,inf,0.9832124293047694,inf,0.9999989120047624
1553,inf,0.9817795772762886,inf,0.998805525132561,1,inf,inf,0.999161430850484,inf,0.9999967987450088
1554,inf,0.9984209496825895,inf,0.9950829278524793,1,inf,inf,0.9994177510576765,inf,0.9999958995615228
1555,inf,0.9817795790110715,inf,0.9986295825627887,1,inf,inf,0.9987645837306728,inf,0.9999993913050202
1556,inf,0.9189882573256839,inf,0.9995894723550559,1,inf,inf,0.9998453316900949,inf,0.999999999999914
1557,inf,0.9984209496825895,inf,0.9969864378202181,1,inf,inf,0.999150914825413,inf,0.9999999999999784
1558,inf,0.918988257325684,inf,0.9980180495875206,1,inf,inf,0.9993892361251333,inf,0.9999999999999734
1559,inf,0.41486012813323414,inf,0.9974990867412189,1,inf,inf,0.9997418311982582,inf,0.9999999999999717
1560,inf,0.9817795689083954,inf,0.996060119472866,1,inf,inf,0.9980231540040152,inf,0.9999842932843568
1561,inf,0.41486012813323436,inf,0.9962432154701949,1,inf,inf,0.9997872501873553,inf,0.9999999999999877
1562,inf,0.9817257688635774,inf,0.9975417074406308,0.08285207033112937,inf,inf,2.1940227412642344e-12,inf,0.00531717603162285
1563,inf,0.9984209496825895,inf,0.9976987007423634,1,inf,inf,0.99992198543401,inf,0.9999981547713068
1564,inf,0.932815050933816,inf,0.9976987008580152,1,inf,inf,0.9999114153603565,inf,0.9999982706776079
1565,inf,0.4148601281332345,inf,0.9980183782406399,1,inf,inf,0.9989143589439443,inf,0.999999999999985
1566,inf,0.9797012624384143,inf,0.997448459120461,1,inf,inf,0.9699392125873992,inf,0.9999999999999489
1567,inf,0.9817795738713923,inf,0.992934589493912,1,inf,inf,0.9925775345637731,inf,0.9999917102714986
1568,inf,0.9850635587713594,inf,0.9929057585353593,1,inf,inf,0.9978931955994353,inf,0.9999965663770963
1569,inf,0.9850635590164476,inf,0.9974054391006415,1,inf,inf,0.9984134525755815,inf,0.9999968507097742
1570,inf,0.9817795789251853,inf,0.9976987004219005,1,inf,inf,0.9999415674153107,inf,0.9999992629515803
1571,inf,0.9984209496825895,inf,0.9981822589725666,0.03889911564924694,inf,inf,0.000040480509202578396,inf,0.00007533464342546203
1572,inf,0.9817795784286244,inf,0.9950828514185358,1,inf,inf,0.999466367339042,inf,0.999998520862212
1573,inf,0.9850635617310622,inf,0.9991611206256863,1,inf,inf,0.9991291877428864,inf,0.9999999999999954
1574,inf,0.995656983337997,inf,0.9967251756879819,1,inf,inf,0.9993411533602601,inf,0.9999999999999473
1575,inf,0.9984209496825895,inf,0.9974990870740239,1,inf,inf,0.9997159267136936,inf,0.9999999999999647
1576,inf,0.9850635602431966,inf,0.9967675406120378,1,inf,inf,0.9975027474961989,inf,0.9999982738909892
1577,inf,0.7510275847677367,inf,0.9976987009525946,1,inf,inf,0.9998916707958901,inf,0.9999999999999596
1578,inf,0.9817136713471518,inf,0.9976798789068627,0.09860180493592414,inf,inf,2.9899638320785016e-11,inf,0.0026184717563525473
1579,inf,0.9817795782275478,inf,0.9962432563052334,1,inf,inf,0.9997362614065077,inf,0.9999982203617043
1580,inf,0.9984209496825895,inf,0.9989629888948741,1,inf,inf,0.9991848477602391,inf,0.9999991046326602
1581,inf,0.9817795786999794,inf,0.9945746282034501,1,inf,inf,0.9989272964740251,inf,0.99999892639105
1582,inf,0.8926996274292619,inf,0.9985235340899071,1,inf,inf,0.9995728384036408,inf,0.9999885426380457
1583,inf,0.9850635617310622,inf,0.9974991003186907,1,inf,inf,0.9986850010262946,inf,0.99999999999999
1584,inf,0.9817795782544038,inf,0.9904529292519324,1,inf,inf,0.9891450746958874,inf,0.9999982604968696
1585,inf,0.464601589565926,inf,0.9980180892414816,1,inf,inf,0.9993319435272994,inf,0.9999999999999868
1586,inf,0.9189882485647326,inf,0.9929044038154102,1,inf,inf,0.9983185188008146,inf,0.9999968540673592
1587,inf,0.9925436632333184,inf,0.9968164144992424,1,inf,inf,0.7720991740883162,inf,0.9999947690591262
1588,inf,0.9984209496825895,inf,0.9962433125825048,1,inf,inf,0.9996656826666177,inf,0.9999976361352388
1589,inf,0.9850635596422045,inf,0.9980184098487899,1,inf,inf,0.9988689257221621,inf,0.9999975766655129
1590,inf,0.9850635602446215,inf,0.9945740686005359,1,inf,inf,0.9992237283421557,inf,0.9999982755439922
1591,inf,0.9817574251305901,inf,0.9990193761221858,0.032167278720777466,inf,inf,0.00011664669574185105,inf,0.00003055496246839873
1592,inf,0.4646015895659257,inf,0.9974990873261803,1,inf,inf,0.9996962996597143,inf,0.9999999999999715
1593,inf,0.4148600419901953,inf,0.998523516933969,1,inf,inf,0.9996791092034818,inf,0.9999905133055284
1594,inf,0.9956569829329666,inf,0.9991611172542766,1,inf,inf,0.9999219848522101,inf,0.9999982930254804
1595,inf,0.995656983337997,inf,0.9878300559522182,1,inf,inf,0.6499609396671507,inf,0.999999999999978
1596,inf,0.985063560167077,inf,0.9962432563097884,1,inf,inf,0.9997362614018831,inf,0.9999981855827721
1597,inf,0.41486011498226993,inf,0.996986211023255,1,inf,inf,0.9998560172716632,inf,0.9999985517207028
1598,inf,0.9797012624384143,inf,0.9989021466106595,1,inf,inf,0.999137195511727,inf,0.999999999999881
1599,inf,0.918988246178189,inf,0.9910718238924325,1,inf,inf,0.9406413908434694,inf,0.9999959970936563
1600,inf,0.9850635589173913,inf,0.9974056901652609,1,inf,inf,0.9981988615061232,inf,0.9999967357921339
1601,inf,0.8926996274292619,inf,0.9999996236771568,inf,0.9999997562059852,0.9999999999999853,inf,inf,0.9999999999999948
1602,inf,0.7596100040155432,inf,0.9999958855570534,inf,0.9999874145414661,0.9999755093578668,inf,inf,0.9999999999999835
1603,inf,0.7596101283744287,inf,0.9999990196893497,inf,0.9999989445775269,0.9999999999999998,inf,inf,0.9999999999999992
1604,inf,0.9858092007281587,inf,0.9999999107849984,inf,0.9999999704514853,0.9999995456571397,inf,inf,0.9999999999999944
1605,inf,0.47754902441354596,inf,0.9999999045877085,inf,0.9999999683989059,0.9999992575939705,inf,inf,0.999999999999996
1606,inf,0.9823687658813691,inf,0.9999999371793338,inf,0.9999999801979157,0.9999973107893422,inf,inf,0.9999999999999946
1607,inf,0.9214454396973263,inf,0.9999998985038594,inf,0.9999999594889007,0.9999999999999998,inf,inf,0.9999999999999937
1608,inf,0.9806045743936418,inf,0.9999998701429581,inf,0.9999999206110454,0.9999999999999769,inf,inf,0.9999999999999925
1609,inf,0.8926996274292618,inf,0.9999997108435384,inf,0.999999720399556,0.9999999999999718,inf,inf,0.9999999999999986
1610,inf,0.9806045745209435,inf,0.9999999517874029,inf,0.9999999830790025,0.9999999752828508,inf,inf,0.9999999999999896
1611,inf,0.4775490218215489,inf,0.99999982732945,inf,0.9999998457396253,0.99999923317114,inf,inf,0.9999999999999987
1612,inf,0.9858092006647453,inf,0.9999998561637601,inf,0.9999999378613543,1,inf,inf,0.9999999999999936
1613,inf,0.8926996274292619,inf,0.9999956881879234,inf,0.9999961479097629,0.999999999999988,inf,inf,0.9999999999999979
1614,inf,0.9359995202249872,inf,0.9999998421547909,inf,0.9999998589843004,0.9999999937926902,inf,inf,0.9999999999999981
1615,inf,0.759610144743605,inf,0.999999924410055,inf,0.9999999698290842,0.9999999999999938,inf,inf,0.9999999999999962
1616,inf,0.9984209496825895,inf,0.9999652364190635,inf,0.999856115189973,1,inf,inf,0.9999999999999819
1617,inf,0.9858092006869276,inf,0.9999998708384211,inf,0.9999999536979671,1,inf,inf,0.9999999999999961
1618,inf,0.9214454214033564,inf,0.9999959375051815,inf,0.9999963706452236,0.999999999999208,inf,inf,0.9999999999999982
1619,inf,0.9858085925683674,inf,0.9995504087038108,inf,0.9996129655484175,1,inf,inf,0.9999999999999678
1620,inf,0.9925436632333184,inf,0.9999999304141343,inf,0.9999999769527693,0.9999999947447551,inf,inf,0.9999999999999976
1621,inf,0.982368765827159,inf,0.9999998703491355,inf,0.9999999535225672,1,inf,inf,0.9999999999999963
1622,inf,0.9823687262163623,inf,0.9999742588146557,inf,0.9999572378083773,1,inf,inf,0.9999999999999526
1623,inf,0.892699627429262,inf,0.9999775296337083,inf,0.999845837857031,1,inf,inf,0.9999999999999367
1624,inf,0.9806045654939516,inf,0.9999950480004475,inf,0.9999946685803396,1,inf,inf,0.9999999999999978
1625,inf,0.9984209496825895,inf,0.999999802601148,inf,0.9999998429774045,0.003662350411898916,inf,inf,0.9999999999999988
1626,inf,0.42300768507444453,inf,0.9999996050529799,inf,0.9999994641157678,1,inf,inf,0.9999999999999987
1627,inf,0.9958532567214333,inf,0.9999994110687759,inf,0.9999997933046648,0.9999997638305689,inf,inf,0.9999999999999974
1628,inf,0.9858088293563674,inf,0.9999982984299791,inf,0.9999983688846992,1,inf,inf,0.9994923814358179
1629,inf,0.47754902511969344,inf,0.9999999462995167,inf,0.9999999811509767,0.9999046601148086,inf,inf,0.9999999999999932
1630,inf,0.9958532568356739,inf,0.9999998755936526,inf,0.999999923943364,0.999999999999988,inf,inf,0.9999999999999921
1631,inf,0.982368764969378,inf,0.99999940218914,inf,0.9999989421991953,0.9999999999999742,inf,inf,0.9999999999999977
1632,inf,0.9214447780357897,inf,0.9999228990289768,inf,0.9998038420461383,1,inf,inf,0.9999999999999658
1633,inf,0.9858091900078336,inf,0.9999931354963929,inf,0.9999920009306619,1,inf,inf,0.9999999999999967
1634,inf,0.42300759111268016,inf,0.999990664222195,inf,0.9999969079074077,0.9999999999947824,inf,inf,0.9999999999998516
1635,inf,0.9823687629397924,inf,0.9999979044510195,inf,0.9999969388383416,1,inf,inf,0.999999999999955
1636,inf,0.8926996274292619,inf,0.9999657392551963,inf,0.9999535140143806,1,inf,inf,0.9999995347944336
1637,inf,0.4775490223583384,inf,0.9999998491926975,inf,0.9999998652718236,0.9999999926371506,inf,inf,0.999999999999998
1638,inf,0.9359995202026138,inf,0.999999838359473,inf,0.9999998555936404,0.9999999939849105,inf,inf,0.9999999999999987
1639,inf,0.9958532568467003,inf,0.9999998978155036,inf,0.9999999592141507,0.9999999999999922,inf,inf,0.999999999999993
1640,inf,0.9858091921219148,inf,0.9999910213291933,inf,0.9999970261848762,0.9999999999999967,inf,inf,0.9999999999999992
1641,inf,0.980604574064401,inf,0.9999997803033983,inf,0.9999996377104298,0.9999999999999893,inf,inf,0.9999999999999973
1642,inf,0.9359995019115183,inf,0.9999978383226449,inf,0.9999992250756989,1,inf,inf,0.9999967558827546
1643,inf,0.9359995192993982,inf,0.999999774943195,inf,0.9999996288712203,0.9999999999999998,inf,inf,0.9999999999999976
1644,inf,0.47754901401289573,inf,0.9999995256695209,inf,0.9999995452996769,0.9999999855398718,inf,inf,0.9999999999999987
1645,inf,0.9984209496825895,inf,0.9999997685552794,inf,0.9999996183372688,0.9999999999999998,inf,inf,0.9999999999999972
1646,inf,0.9858091982211935,inf,0.999997451258916,inf,0.9999989826929737,1,inf,inf,0.9999999999999907
1647,inf,0.9823687658590774,inf,0.9999999090444804,inf,0.9999999698750173,0.9999999887514167,inf,inf,0.9999999999949707
1648,inf,0.9359995123409134,inf,0.9999987436716192,inf,0.9999984250523838,0.999999999999849,inf,inf,0.9999999999999996
1649,inf,0.9925436632333184,inf,0.9999999032109096,inf,0.999999967942782,0.9999685017404959,inf,inf,0.9999999999999956
1650,inf,0.9823687658336764,inf,0.9999998786216707,inf,0.999999956488119,0.9999999999999842,inf,inf,0.9999999999999946
1651,inf,0.9359995107877565,inf,0.9999975492779257,inf,0.9999991214577756,1,inf,inf,0.9999999999999979
1652,inf,0.8926996274292618,inf,0.9999999080032219,inf,0.9999999437571704,0.9999999999999998,inf,inf,0.9999999999999954
1653,inf,0.4230076900596519,inf,0.9999998306644058,inf,0.999999848719023,0.9999999920848947,inf,inf,0.9999999999999988
1654,inf,0.4775490221489045,inf,0.9999998184604688,inf,0.9999998798746335,1,inf,inf,0.9999999999999926
1655,inf,0.9359995207757504,inf,0.9999999084027,inf,0.9999999696624534,0.9999993151305681,inf,inf,0.999999999999996
1656,inf,0.9214454397370158,inf,0.9999999056308742,inf,0.9999999687444112,0.9999999997931122,inf,inf,0.9999999999999963
1657,inf,0.42300766214889574,inf,0.9999976812787684,inf,0.999998582430927,1,inf,inf,0.9999999999999959
1658,inf,0.982368765510583,inf,0.9999994957823422,inf,0.999999782172912,1,inf,inf,0.9999999999999987
1659,inf,0.9806045656563703,inf,0.9999954365953507,inf,0.9999955874045356,1,inf,inf,0.9999988763632
1660,inf,0.9984209496825895,inf,0.9999920012292913,inf,0.9999867118570689,1,inf,inf,0.9999999999998461
1661,inf,0.9858091986283215,inf,0.999998864871272,inf,0.9999981281263587,0.9999999999999931,inf,inf,0.9999999999999991
1662,inf,0.9958532561275975,inf,0.9999978348186753,inf,0.9999982734266418,1,inf,inf,0.9999999999999952
1663,inf,0.7596101162501367,inf,0.9999975238741534,inf,0.9999990116767776,1,inf,inf,0.9999999999999895
1664,inf,0.982368764157482,inf,0.9999989517046104,inf,0.9999979923322173,1,inf,inf,0.9999999999999978
1665,inf,0.9858091999853509,inf,0.9999993976849879,inf,0.9999994619035858,0.9999956212990673,inf,inf,0.9999999999999998
1666,inf,0.9858091979940762,inf,0.9999984320686461,inf,0.9999987527745294,0.9999996486304175,inf,inf,0.9999989362503598
1667,inf,0.9925436632333184,inf,0.999999823244129,inf,0.999999842089887,0.9999994776031738,inf,inf,0.9999999999999986
1668,inf,0.9858091996445518,inf,0.9999991038918302,inf,0.9999992871827597,0.042696740275814264,inf,inf,0.9999999999999994
1669,inf,0.9823687659004827,inf,0.9999999632286565,inf,0.9999999870944885,0.9999993250571632,inf,inf,0.9999999999999964
1670,inf,0.9359994821243173,inf,0.9999954355958371,inf,0.9999946811873976,1,inf,inf,0.9999973462695716
1671,inf,0.759610143184521,inf,0.9999998470483343,inf,0.999999863356093,0.9999999998884417,inf,inf,0.9999999999999979
1672,inf,0.9806045742769275,inf,0.9999998356041107,inf,0.99999982300798,0.9999999999999998,inf,inf,0.9999999999999966
1673,inf,0.9958532568267299,inf,0.9999998577256539,inf,0.9999998951790977,1,inf,inf,0.9999999999999873
1674,inf,0.9359995209439288,inf,0.9999999497309233,inf,0.9999999823572308,0.9999991158746618,inf,inf,0.9999999999999907
1675,inf,0.4775486281422422,inf,0.99997777183211,inf,0.9999915561592405,1,inf,inf,0.9999999999999976
1676,inf,0.9984209496825895,inf,0.9994038053318148,inf,0.9990162021440656,1,inf,inf,0.9999999999998931
1677,inf,0.9823687567338555,inf,0.9999952664822832,inf,0.9999888718486046,1,inf,inf,0.9999999999998677
1678,inf,0.9858092000535635,inf,0.9999993505511482,inf,0.999999602954858,0.9999999999999949,inf,inf,0.9999999999999973
1679,inf,0.9858092006851571,inf,0.9999998690462981,inf,0.999999953055524,1,inf,inf,0.9999999999999961
1680,inf,0.9823687649686099,inf,0.9999987176166395,inf,0.9999996265283319,0.9999955060647697,inf,inf,0.9999999999999963
1681,inf,0.985809190010228,inf,0.9999934058363632,inf,0.9999917335095245,1,inf,inf,0.9999999999999988
1682,inf,0.9823687658141353,inf,0.9999998985969378,inf,0.9999999027935094,0.9999999989522683,inf,inf,0.9999999999999979
1683,inf,0.9806045654917873,inf,0.9999962859481183,inf,0.9999934281845406,1,inf,inf,0.9999999999999958
1684,inf,0.98236876177711,inf,0.9999962177392857,inf,0.999996621001204,0.9999999999999858,inf,inf,0.999999999999998
1685,inf,0.9823687250464425,inf,0.9999687096567292,inf,0.999960774438067,1,inf,inf,0.9999999999999996
1686,inf,0.9958532428881179,inf,0.9999820322469778,inf,0.999945043056484,0.9999968903994054,inf,inf,0.9999999999999902
1687,inf,0.9984209496825895,inf,0.9999693673285287,inf,0.9999755726121805,1,inf,inf,0.9999999999995972
1688,inf,0.9823687656154179,inf,0.9999997597690382,inf,0.9999996988433951,0.9999999999999998,inf,inf,0.9999999999999988
1689,inf,0.9806045740402727,inf,0.9999997573201334,inf,0.9999996333735964,1,inf,inf,0.9999999999999966
1690,inf,0.982368765862428,inf,0.9999999300266945,inf,0.9999999546690673,0.9999999999999263,inf,inf,0.999999999999988
1691,inf,0.9214431736020683,inf,0.9998415267457995,inf,0.9992366812220927,1,inf,inf,0.9999862036001381
1692,inf,0.4230076881866256,inf,0.9999997924171776,inf,0.9999996576865822,1,inf,inf,0.9999999999999964
1693,inf,0.9984209496825895,inf,0.9998890427361362,inf,0.9999182535025164,1,inf,inf,0.999999999999847
1694,inf,0.759610143059636,inf,0.9999998767194012,inf,0.9999998189621725,0.9998426889189922,inf,inf,0.9999999999999963
1695,inf,0.9823687658161666,inf,0.9999999263368767,inf,0.9999998785261339,0.9999999999999982,inf,inf,0.9999999999999996
1696,inf,0.9214454397810489,inf,0.9999999168117412,inf,0.9999999757729372,0.21660900370555494,inf,inf,0.9999999999999968
1697,inf,0.9823687658638193,inf,0.9999999314825082,inf,0.9999999556121899,0.9999999999999991,inf,inf,0.9999999999999877
1698,inf,0.9858092007498163,inf,0.9999999331552601,inf,0.9999999778606459,0.999999999920375,inf,inf,0.9999999999999979
1699,inf,0.42300768817253087,inf,0.9999997552289921,inf,0.9999996931519372,0.9999999999999891,inf,inf,0.9999999999999988
1700,inf,0.980604574330911,inf,0.9999998864511062,inf,0.9999998332759926,0.9999971723548908,inf,inf,0.999999999999996
1701,inf,0.9214454329655248,inf,0.9999984309621178,inf,0.9999986491095664,0.9999999816295116,inf,inf,0.9999999999999993
1702,inf,0.7548372250517916,inf,0.9999997893449079,inf,0.9999996526202748,0.9999999999999998,inf,inf,0.9999999999999964
1703,inf,0.9189880934588719,inf,0.9999876634514772,inf,0.9999534944149019,0.09026090962165184,inf,inf,4.440892098500626e-15
1704,inf,0.423007691229339,inf,0.9999998693979518,inf,0.9999999531815854,0.9999999999999989,inf,inf,0.9999999999999961
1705,inf,0.982368760628557,inf,0.9999955974714917,inf,0.9999952601512113,1,inf,inf,0.9999999999960021
1706,inf,0.9858092004293506,inf,0.9999996162615435,inf,0.9999998542293695,0.9999999999999993,inf,inf,0.9999999999999977
1707,inf,0.47754902106928054,inf,0.999999814625475,inf,0.9999998004219478,0.9999999999994575,inf,inf,0.9999999999999978
1708,inf,0.995853256810614,inf,0.9999998251129035,inf,0.9999998437594124,0.9999994776032073,inf,inf,0.9999999999999987
1709,inf,0.995853256735195,inf,0.9999997575151173,inf,0.9999995181147255,1,inf,inf,0.9999999999999957
1710,inf,0.42300755325361783,inf,0.9999949067682784,inf,0.9999880262054487,1,inf,inf,0.9999999999999059
1711,inf,0.9858092005419392,inf,0.9999998194575871,inf,0.9999998056242995,0.9999999999994575,inf,inf,0.9999999999999978
1712,inf,0.9858091490028466,inf,0.9999716153144791,inf,0.9999571190185237,1,inf,inf,0.999999999999923
1713,inf,0.982368765827159,inf,0.9999998703491355,inf,0.9999999535225672,0.9999999999999705,inf,inf,0.9999999999999963
1714,inf,0.9359995200472837,inf,0.9999998285941877,inf,0.9999998154609521,0.9999999999999953,inf,inf,0.9999999999999969
1715,inf,0.9823687655892802,inf,0.9999997612100793,inf,0.9999996523386796,1,inf,inf,0.9999999999999979
1716,inf,0.9823687335816877,inf,0.9999605104178971,inf,0.9999869207694102,1,inf,inf,0.9999967910121749
1717,inf,0.9858091958353629,inf,0.9999967640085327,inf,0.9999963879658279,1,inf,inf,0.999999999999998
1718,inf,0.9359995029336411,inf,0.9999974283485281,inf,0.9999977858912625,0.9999999999467886,inf,inf,0.999998933501904
1719,inf,0.982368761391622,inf,0.9999970904087899,inf,0.9999968674762831,1,inf,inf,0.9999982156085817
1720,inf,0.4230075066107811,inf,0.9999858684231085,inf,0.9999913605050513,1,inf,inf,0.9999999999998191
1721,inf,0.9984209496825895,inf,0.9999997334366494,inf,0.9999999064432212,0.9999807454423922,inf,inf,0.9999999999999961
1722,inf,0.9823687593130389,inf,0.9999964576480657,inf,0.9999941585451084,1,inf,inf,0.9999979718507377
1723,inf,0.9214454321978203,inf,0.9999975689373047,inf,0.9999991948147005,1,inf,inf,0.9999999999999962
1724,inf,0.98236876577502,inf,0.9999998518179769,inf,0.9999998821273554,0.29895207335588003,inf,inf,0.9999999999999989
1725,inf,0.9823687087649504,inf,0.9999579578841579,inf,0.9999434474320313,1,inf,inf,0.9999999999999992
1726,inf,0.9858092007511624,inf,0.9999999325455327,inf,0.999999980355118,0.4682002341579633,inf,inf,0.9999999999999963
1727,inf,0.477549022346335,inf,0.9999998276222205,inf,0.9999998859369996,1,inf,inf,0.9999999999999921
1728,inf,0.9925436632333184,inf,0.9999997415729438,inf,0.9999996760325464,0.9999999999999998,inf,inf,0.9999999999999986
1729,inf,0.9214454384893536,inf,0.9999997041577724,inf,0.9999996552599644,1,inf,inf,0.9999999999999979
1730,inf,0.9984209496825895,inf,0.9999999007965841,inf,0.9999999671432642,0.9999994532995224,inf,inf,0.9999999999999958
1731,inf,0.9214440965290301,inf,0.9998552963180284,inf,0.9995901098141821,1,inf,inf,0.9999999999998452
1732,inf,0.42300769024949714,inf,0.999999842936493,inf,0.99999985968233,0.9999826180617508,inf,inf,0.9999999999999982
1733,inf,0.8926996274292618,inf,0.9999998991485294,inf,0.999999959746214,0.999999999999992,inf,inf,0.9999999999999895
1734,inf,0.9984209496825895,inf,0.9999998098967923,inf,0.9999997953309505,1,inf,inf,0.9999999999999976
1735,inf,0.9823687629099473,inf,0.9999984989130534,inf,0.999999502829977,0.9999999999971154,inf,inf,0.9999967908181904
1736,inf,0.9858092007281594,inf,0.9999999107857132,inf,0.9999999704517236,0.9999999931160142,inf,inf,0.9999999999999944
1737,inf,0.9823684788797464,inf,0.9998913872373782,inf,0.9996270073026928,1,inf,inf,0.9999864258877085
1738,inf,0.9359656467231504,inf,0.9989739113876162,inf,0.99013715282907,1,inf,inf,0.9999999999999718
1739,inf,0.9858092007652551,inf,0.9999999498615458,inf,0.9999999824030915,0.9999999791620111,inf,inf,0.9999999999999907
1740,inf,0.9359995209320691,inf,0.9999999469128927,inf,0.9999999813681647,0.9999975858383106,inf,inf,0.9999999999999934
1741,inf,0.4230076917112665,inf,0.9999999110248283,inf,0.9999999705309189,0.9999997079224012,inf,inf,0.9999999999999944
1742,inf,0.9823687623773322,inf,0.9999973205998441,inf,0.999997606276228,0.9999999999999991,inf,inf,0.9999989469142726
1743,inf,0.9925436632333184,inf,0.9999973321868559,inf,0.9999976166278456,0.9999999999999776,inf,inf,0.9999982450386012
1744,inf,0.9214454106858911,inf,0.9999952304031118,inf,0.9999944420804495,1,inf,inf,0.9999982119757365
1745,inf,0.9823687653124923,inf,0.9999996623533541,inf,0.9999992737435813,1,inf,inf,0.9999999999999937
1746,inf,0.47754894641749823,inf,0.9999968774255188,inf,0.9999969806191739,1,inf,inf,0.9999999999999996
1747,inf,0.9823687658140774,inf,0.9999998766834222,inf,0.999999924609602,0.9999999999999998,inf,inf,0.9999999999999929
1748,inf,0.9359995205156043,inf,0.9999998724680784,inf,0.9999999220325233,0.9999999999989662,inf,inf,0.9999999999999928
1749,inf,0.9984209496825895,inf,0.9999955088945482,inf,0.9999959877323419,0.9999999999999805,inf,inf,0.9999999999999986
1750,inf,0.9823687617714271,inf,0.9999961469649439,inf,0.999996682660297,0.9999999999999922,inf,inf,0.9999999999982966
1751,inf,0.9958532567800336,inf,0.9999997778405387,inf,0.9999997316024144,0.9999999999952798,inf,inf,0.9999999999999981
1752,inf,0.9359995208383987,inf,0.9999999272244517,inf,0.9999999709524208,1,inf,inf,0.9999999999999963
1753,inf,0.4230076868695649,inf,0.9999997619525114,inf,0.9999995269330578,1,inf,inf,0.9999999999999959
1754,inf,0.7596101289650379,inf,0.9999990532216798,inf,0.9999989806791091,1,inf,inf,0.9999999999997584
1755,inf,0.9925436632333184,inf,0.9999980949089832,inf,0.9999981578679077,0.9999999999999953,inf,inf,0.9999999999999991
1756,inf,0.9858091950011117,inf,0.999997027439041,inf,0.9999967996818443,1,inf,inf,0.9999981769909173
1757,inf,0.9858092006669127,inf,0.9999998740145922,inf,0.9999999229779949,0.9999999999999996,inf,inf,0.9999999999999927
1758,inf,0.8926996274292619,inf,0.9999998500810143,inf,0.9999999401614312,0.9999999999999902,inf,inf,0.9999999999999917
1759,inf,0.9984209496825895,inf,0.9999998562053666,inf,0.9999998940590228,1,inf,inf,0.9999999999999862
1760,inf,0.9359991769296568,inf,0.9999467571786861,inf,0.9999426778177507,1,inf,inf,0.9999999999999992
1761,inf,0.4230076882342061,inf,0.9999997585787251,inf,0.999999697351204,0.99999999999999,inf,inf,0.9999999999999987
1762,inf,0.7596101444433496,inf,0.9999998991139397,inf,0.9999999597324079,1,inf,inf,0.9999999999999902
1763,inf,0.9984209496825895,inf,0.999993135426799,inf,0.999991394523297,1,inf,inf,0.9999999999999986
1764,inf,0.92144540760507,inf,0.9999931942618322,inf,0.9999934191736494,1,inf,inf,0.9999999999999987
1765,inf,0.9823687376368972,inf,0.9999684965937684,inf,0.9999880328232875,1,inf,inf,0.999994694191725
1766,inf,0.9958532561214152,inf,0.9999971958730417,inf,0.9999988807576705,1,inf,inf,0.9999999999999933
1767,inf,0.4230013046754091,inf,0.999823623400635,inf,0.9993943189693048,1,inf,inf,0.9999999999999835
1768,inf,0.9823678926543924,inf,0.9997409699738684,inf,0.9987523940863425,1,inf,inf,0.999999999999984
1769,inf,0.9858092003629442,inf,0.9999995335520371,inf,0.9999998455096316,0.9999999965758741,inf,inf,0.9999999999999986
1770,inf,0.9359995017578955,inf,0.9999972866608688,inf,0.999997575955788,1,inf,inf,0.999998907033527
1771,inf,0.9823687326564746,inf,0.9999895275151669,inf,0.9999530782427098,1,inf,inf,0.9999999999999578
1772,inf,0.9823687658152942,inf,0.9999998627132325,inf,0.9999999406907908,1,inf,inf,0.9999999999999936
1773,inf,0.9823687612934822,inf,0.9999957771986074,inf,0.9999962274302758,1,inf,inf,0.9999999999999988
1774,inf,0.9858091868321163,inf,0.9999862580218924,inf,0.9999945149792601,1,inf,inf,0.9999999999999976
1775,inf,0.9858092004846299,inf,0.9999997904453864,inf,0.9999997558094708,1,inf,inf,0.9999999999984222
1776,inf,0.9958532568277161,inf,0.9999998606857113,inf,0.9999998973599261,1,inf,inf,0.9999999999999871
1777,inf,0.7596101425905335,inf,0.9999998235118203,inf,0.9999998168829826,0.9999999999999962,inf,inf,0.9999999999999978
1778,inf,0.9214454336901816,inf,0.999998126967721,inf,0.9999992523967005,1,inf,inf,0.9999999999999964
1779,inf,0.9858092006402008,inf,0.9999998666114515,inf,0.9999998936325536,1,inf,inf,0.999999999999993
1780,inf,0.9958532567729652,inf,0.9999996571090214,inf,0.9999998156716497,0.9999991695150772,inf,inf,0.9999999999999972
1781,inf,0.4775489091420415,inf,0.9999960338241333,inf,0.9999949484619287,0.9999999999999989,inf,inf,0.9999999999999497
1782,inf,0.8926996274292618,inf,0.9999998268281498,inf,0.9999998452911559,0.9999694887241527,inf,inf,0.9999999999999986
1783,inf,0.7596101443741895,inf,0.999999905621981,inf,0.9999999450869811,0.999999999999998,inf,inf,0.9999999999999923
1784,inf,0.9823687574811208,inf,0.9999890573139888,inf,0.9999963756830162,1,inf,inf,0.9999999999999978
1785,inf,0.42300709563558525,inf,0.9999675723849681,inf,0.9999593487587985,1,inf,inf,0.9999999999999996
1786,inf,0.9984209496825895,inf,0.9999985485617515,inf,0.999997868861224,0.9999999997239486,inf,inf,0.999999999999999
1787,inf,0.9858092004337382,inf,0.999999767592618,inf,0.9999997086511316,0.999999999999996,inf,inf,0.9999999999994836
1788,inf,0.9958532554205434,inf,0.9999972292047073,inf,0.999997125135621,1,inf,inf,0.9999980677072305
1789,inf,0.9984209496825895,inf,0.9999973901259975,inf,0.9999991355909207,0.999999999998356,inf,inf,0.9999999999999958
1790,inf,0.9858092007339524,inf,0.9999999167694326,inf,0.9999999724335641,0.9999994610776324,inf,inf,0.999999999999994
1791,inf,0.9958532568400399,inf,0.9999998692033885,inf,0.999999953111838,0.9999999999984288,inf,inf,0.9999999999999959
1792,inf,0.9823687640164513,inf,0.9999975223411945,inf,0.9999991793816864,0.9999999999999589,inf,inf,0.9999999999999963
1793,inf,0.9958532237769021,inf,0.9999351507119475,inf,0.9998922724730066,1,inf,inf,0.9999999999999675
1794,inf,0.9958532233649645,inf,0.9999340464404328,inf,0.9998912419010265,1,inf,inf,0.9999999999999991
1795,inf,0.9359994889741545,inf,0.9999959218599795,inf,0.999993740515898,1,inf,inf,0.9999999999999138
1796,inf,0.9823687440906359,inf,0.9999926707386531,inf,0.9999696585465891,1,inf,inf,0.9999999999999734
1797,inf,0.9823687658590794,inf,0.9999999090432898,inf,0.9999999698746203,0.9999992575940493,inf,inf,0.9999999999999962
1798,inf,0.9806045744780945,inf,0.9999999120224097,inf,0.9999999743781314,0.01078023800483275,inf,inf,0.9999999999999951
1799,inf,0.9984209496825895,inf,0.999999506108493,inf,0.9999998364201541,0.9999999962882076,inf,inf,0.9999999999999983
1800,inf,0.9958532205604324,inf,0.9998534669051752,inf,0.9999573323991147,0.9999999999991505,inf,inf,0.9999999999999002
1801,inf,0.7510260814307441,inf,0.999961835798424,inf,0.9998916449483709,inf,0.9996361938142011,1,inf
1802,inf,0.7510270386707105,inf,0.9999468619171641,inf,0.9999999148844663,inf,0.9997652570638675,0.9999999999980718,inf
1803,inf,0.9328142966332453,inf,0.9999443414108204,inf,0.9998484811555083,inf,0.9992029268745503,1,inf
1804,inf,0.8926996274292619,inf,0.9999404708664881,inf,0.9998290984301976,inf,0.9974106061021266,1,inf
1805,inf,0.9956569668787641,inf,0.9999711024906551,inf,0.9999595330731864,inf,0.9990390310487373,1,inf
1806,inf,0.7510275743945772,inf,0.9999994366872214,inf,0.9999995519079252,inf,0.9998914991274951,0.9999999991782347,inf
1807,inf,0.9984209496825895,inf,0.912459581137428,inf,0.9962961606177976,inf,0.9995013159951047,1,inf
1808,inf,0.9850635614651929,inf,0.9999997612019286,inf,0.9999999304543861,inf,0.9996099181831407,0.9999999998406657,inf
1809,inf,0.9850635581399027,inf,0.9999979574863047,inf,0.9999978765599088,inf,0.999604219902899,1,inf
1810,inf,0.9984209496825895,inf,0.9999987698051258,inf,0.9999990214303115,inf,0.9992383692353052,0.9999999951232768,inf
1811,inf,0.9817796063740196,inf,0.9999997862908647,inf,0.9999999377610885,inf,0.9995078728947469,0.9999546709049233,inf
1812,inf,0.9817795767308057,inf,0.9999980308947903,inf,0.9999979528779969,inf,0.9995296926244859,0.9999999999999996,inf
1813,inf,0.9328148114352888,inf,0.9999721048742823,inf,0.9999609371322984,inf,0.9989801571235182,1,inf
1814,inf,0.9817793692110685,inf,0.9999617324761966,inf,0.9997241129217839,inf,0.9997681022826684,1,inf
1815,inf,0.9189882283571339,inf,0.9999966799974334,inf,0.9999929180593198,inf,0.9993394908609663,1,inf
1816,inf,0.9850606778961997,inf,0.9995917639314276,inf,0.9970617504452908,inf,0.9997612372809107,1,inf
1817,inf,0.7510275452529579,inf,0.9999970197551151,inf,0.9999991320542918,inf,0.9997779652704833,1,inf
1818,inf,0.985063141464443,inf,0.9999544600244753,inf,0.9995579651836083,inf,0.9991630411039982,1,inf
1819,inf,0.9925436632333184,inf,0.9897162040159955,inf,0.9995799594350931,inf,0.9997175816049388,1,inf
1820,inf,0.981779568085895,inf,0.9999955890712188,inf,0.9999874752169036,inf,0.9998611554701188,1,inf
1821,inf,0.981779576306276,inf,0.9999977198554107,inf,0.9999976295113455,inf,0.9997538672302054,1,inf
1822,inf,0.46455186907658386,inf,0.9995836326605981,inf,0.9970032205509225,inf,0.999747981354685,1,inf
1823,inf,0.9328031965654082,inf,0.9996058181333859,inf,0.9971629084694398,inf,0.9997142686875395,1,inf
1824,inf,0.9956569796441247,inf,0.9999959454549256,inf,0.9999884871473196,inf,0.9997767242479706,1,inf
1825,inf,0.9189881391167413,inf,0.9999791897011446,inf,0.9999783652085869,inf,0.9995695365408114,1,inf
1826,inf,0.4646006015435675,inf,0.9999717549621313,inf,0.9999604475817587,inf,0.9989106678759886,1,inf
1827,inf,0.9984209496825895,inf,0.9999589098538147,inf,0.999942459124542,inf,0.9990390431880808,1,inf
1828,inf,0.9817795787799314,inf,0.9999994687334385,inf,0.9999995773993788,inf,0.9998914991280102,0.999999999996896,inf
1829,inf,0.9925436632333184,inf,0.9999632326149465,inf,0.9999617759255931,inf,0.9995695405277886,1,inf
1830,inf,0.9817795764919187,inf,0.9999968607672642,inf,0.999998768489841,inf,0.9990272832967004,1,inf
1831,inf,0.4148597420771035,inf,0.9999791562684935,inf,0.9999783304641063,inf,0.9994884815604964,1,inf
1832,inf,0.9817795649741984,inf,0.9999955260411738,inf,0.9999828878948546,inf,0.9991493004446063,1,inf
1833,inf,0.9817795770669987,inf,0.9999972806547694,inf,0.9999992080370689,inf,0.9997446778018677,0.9999999999997713,inf
1834,inf,0.981779524621036,inf,0.9999902914418269,inf,0.9999278158763961,inf,0.9994953507523912,1,inf
1835,inf,0.9189882470589585,inf,0.9999971470841367,inf,0.9999991691367991,inf,0.9997907923529207,1,inf
1836,inf,0.9189882469485029,inf,0.9999971163907679,inf,0.9999991601978551,inf,0.9998017981040962,1,inf
1837,inf,0.9817795726628638,inf,0.999996777730573,inf,0.9999931266881836,inf,0.9992512328488657,1,inf
1838,inf,0.9850635608934744,inf,0.9999994583510244,inf,0.9999995691405936,inf,0.9998914991262094,0.9999999987968824,inf
1839,inf,0.9956569762286271,inf,0.9999941781413366,inf,0.9999758599938009,inf,0.9988893531867952,1,inf
1840,inf,0.9956562872982966,inf,0.9996420338959381,inf,0.9974238658906955,inf,0.9820706884642607,1,inf
1841,inf,0.9817794638452471,inf,0.999953593900416,inf,0.9998736840184544,inf,0.9983845079066418,1,inf
1842,inf,0.9850635500029922,inf,0.9999954965026939,inf,0.9999908977096083,inf,0.9858091416488127,1,inf
1843,inf,0.9984209496825895,inf,0.9999931598301217,inf,0.9999861750060645,inf,0.9998177735184633,1,inf
1844,inf,0.995656953186473,inf,0.9999579378052929,inf,0.9999149899395544,inf,0.9995757404548016,1,inf
1845,inf,0.8926996274292619,inf,0.9999962879438021,inf,0.9999977819977167,inf,0.9989833658530204,1,inf
1846,inf,0.9984209496825895,inf,0.9995438092971503,inf,0.9999973873969583,inf,0.9997538911670475,1,inf
1847,inf,0.9956568658929207,inf,0.9999537676085033,inf,0.9995512537091846,inf,0.9991165992742901,1,inf
1848,inf,0.9850635113052366,inf,0.999991027207413,inf,0.9999504724619077,inf,0.9998915000436671,1,inf
1849,inf,0.981779488366156,inf,0.9999549578326855,inf,0.9999089674072458,inf,0.9997446834906755,1,inf
1850,inf,0.9850635541910816,inf,0.9999951294130407,inf,0.9999961256416795,inf,0.9997985845366385,1,inf
1851,inf,0.9956562838001694,inf,0.9996402740005157,inf,0.9974108763147314,inf,0.9995698957011542,1,inf
1852,inf,0.9850635193731552,inf,0.9999759082129234,inf,0.99997495368275,inf,0.9997322945110803,1,inf
1853,inf,0.41486006878777393,inf,0.9999972774178729,inf,0.9999961872991633,inf,0.9991164061688002,1,inf
1854,inf,0.46459167752728403,inf,0.9999230355768808,inf,0.9993967441079585,inf,0.9981178514160551,1,inf
1855,inf,0.985059837636611,inf,0.9995954002987609,inf,0.9960831350630968,inf,0.9983644235055382,1,inf
1856,inf,0.7492317290399215,inf,0.8469072644023303,inf,0.9745962560706442,inf,0.9995180216442823,1,inf
1857,inf,0.9817793669498133,inf,0.9999613206113313,inf,0.9997211452488604,inf,0.9997803018250134,1,inf
1858,inf,0.46459898872359573,inf,0.999953511439943,inf,0.9998680122379737,inf,0.9998263476923298,1,inf
1859,inf,0.9850635516889663,inf,0.999994377239376,inf,0.9999939750368528,inf,0.9992325402130782,1,inf
1860,inf,0.9817795510819649,inf,0.9999792385216808,inf,0.9999784159633283,inf,0.9995695365286131,1,inf
1861,inf,0.46459848655825864,inf,0.9999427937757841,inf,0.9998442682188843,inf,0.9992029286132784,1,inf
1862,inf,0.9850634549870252,inf,0.9999590087789239,inf,0.9999171543808874,inf,0.9995757401697111,1,inf
1863,inf,0.9817752669658969,inf,0.9938052843086984,inf,0.9997491284946552,inf,0.9995304266126147,1,inf
1864,inf,0.9797012617188873,inf,0.9999995874538119,inf,0.9999997534701215,inf,0.9994521409167145,1,inf
1865,inf,0.9797009079637389,inf,0.9999604297798576,inf,0.9997147266064323,inf,0.9997538846103323,1,inf
1866,inf,0.9817795476454027,inf,0.9999767206100415,inf,0.9999757982701031,inf,0.999714038942225,1,inf
1867,inf,0.985063561460595,inf,0.9999997570492845,inf,0.9999999292450029,inf,0.9996717366761844,0.9999999998045661,inf
1868,inf,0.9817795409344303,inf,0.999976039208182,inf,0.9999664498830495,inf,0.9983608658479364,1,inf
1869,inf,0.9817744904345007,inf,0.9995155722327598,inf,0.9928767487844106,inf,0.9985514966147812,1,inf
1870,inf,0.9817795773195065,inf,0.9999975726780505,inf,0.9999992930840687,inf,0.9995757295337084,1,inf
1871,inf,0.979701261947381,inf,0.9999996770133878,inf,0.9999998732911267,inf,0.9991691521147975,1,inf
1872,inf,0.98177935693526,inf,0.9999353855206231,inf,0.999732110209302,inf,0.9992729799021833,1,inf
1873,inf,0.9189882291442105,inf,0.9999967701531781,inf,0.9999931105252781,inf,0.9992512328587162,1,inf
1874,inf,0.9984209496825895,inf,0.999999521202673,inf,0.9999998121849151,inf,0.9985144431044929,1,inf
1875,inf,0.9984209496825895,inf,0.9999641118959337,inf,0.999962692640366,inf,0.9899602394287206,1,inf
1876,inf,0.8926996274292619,inf,0.9999944961933935,inf,0.999985015360873,inf,0.9992670828263649,1,inf
1877,inf,0.9850632826829109,inf,0.9999605644569074,inf,0.9997156969304969,inf,0.9997803021358747,1,inf
1878,inf,0.46460143647429997,inf,0.9999941505330584,inf,0.9999953469803172,inf,0.999888195653463,1,inf
1879,inf,0.9850601299466423,inf,0.9960418586640382,inf,0.9999772072078703,inf,0.9994890439430606,1,inf
1880,inf,0.9925436632333184,inf,0.9999892976432104,inf,0.9999402649292323,inf,0.9974559867524398,1,inf
1881,inf,0.9956461626217199,inf,0.9988589345508281,inf,0.9555435956989914,inf,0.9996069643897031,1,inf
1882,inf,0.7509918913255688,inf,0.9995754945995791,inf,0.996944637950723,inf,0.9997612457189635,1,inf
1883,inf,0.9956569045166572,inf,0.9999595337050521,inf,0.9997082702043772,inf,0.9997803025596163,1,inf
1884,inf,0.9796957540632261,inf,0.9995272993722591,inf,0.9954234182626385,inf,0.9989825942139811,1,inf
1885,inf,0.9984209496825895,inf,0.999990892131075,inf,0.9999497269627052,inf,0.9998848468938456,0.9999999999999816,inf
1886,inf,0.9850628964404053,inf,0.9999084299423886,inf,0.9993197071273842,inf,0.9990883834619755,1,inf
1887,inf,0.9984209496825895,inf,0.9999439725343999,inf,0.9991725771645006,inf,0.9992516383739702,1,inf
1888,inf,0.9984209496825895,inf,0.9999976104833107,inf,0.9999975158057289,inf,0.9997538672421667,1,inf
1889,inf,0.9817793718340856,inf,0.9999622102278777,inf,0.9997275553734822,inf,0.9997538838175337,1,inf
1890,inf,0.464601533931263,inf,0.9999970456468671,inf,0.999999139594844,inf,0.9997779652691492,1,inf
1891,inf,0.9796976533376971,inf,0.9995964331240581,inf,0.9970953595978153,inf,0.9997142742341301,1,inf
1892,inf,0.9984209496825895,inf,0.999974753912048,inf,0.9999737565515121,inf,0.9844691327081314,1,inf
1893,inf,0.9984209496825895,inf,0.9999190424644048,inf,0.9997796123549663,inf,0.9992029552967047,1,inf
1894,inf,0.9850635560474162,inf,0.9999972531917186,inf,0.9999961533441206,inf,0.9991628595550921,1,inf
1895,inf,0.9797012407054086,inf,0.9999946500219786,inf,0.9999854343833807,inf,0.999169157516531,1,inf
1896,inf,0.995656213272028,inf,0.9996039931476765,inf,0.9971497738439182,inf,0.9996924040982068,1,inf
1897,inf,0.9984209496825895,inf,0.9999932460662769,inf,0.9999719917334192,inf,0.9994185725003002,1,inf
1898,inf,0.9925436632333184,inf,0.9999609847459081,inf,0.9997187253147145,inf,0.9997371004240029,1,inf
1899,inf,0.9817706304527137,inf,0.9993447695037516,inf,0.9872762643431222,inf,0.9997125151529063,1,inf
1900,inf,0.9850622767893086,inf,0.9999276927796027,inf,0.9985815752824873,inf,0.9998403871827011,1,inf
1901,inf,0.9850524032484622,inf,0.9873489735314456,inf,0.9997068528592941,inf,0.9993275677454753,1,inf
1902,inf,0.9797012562055504,inf,0.9999976204147014,inf,0.9999966681185621,inf,0.9982093242426868,1,inf
1903,inf,0.7450925940135462,inf,0.9999897781652355,inf,0.9999239999126674,inf,0.9995312087535619,1,inf
1904,inf,0.8926996274292619,inf,0.9994130414919858,inf,0.9913661897529257,inf,0.9992422264065972,1,inf
1905,inf,0.9956569713733197,inf,0.9999752787423231,inf,0.9999742992726428,inf,0.9997322945986988,1,inf
1906,inf,0.9850635614230634,inf,0.9999997234881292,inf,0.999999919470917,inf,0.999795860638625,0.9999999999990061,inf
1907,inf,0.9817795770240615,inf,0.9999972309984104,inf,0.9999991935754643,inf,0.9997628235182523,1,inf
1908,inf,0.41481541615720374,inf,0.9995388251829432,inf,0.9955350351276651,inf,0.9989825341512085,1,inf
1909,inf,0.9817795791873406,inf,0.999999732812025,inf,0.999999922186335,inf,0.999781939016318,0.9999999999990057,inf
1910,inf,0.9956569821562982,inf,0.9999975584154133,inf,0.9999974616743239,inf,0.9997802861611647,0.9999999999999993,inf
1911,inf,0.995656982465682,inf,0.9999971550697512,inf,0.9999991714624794,inf,0.9997446778088341,1,inf
1912,inf,0.9925436632333184,inf,0.9999976881548801,inf,0.9999975965554261,inf,0.9997169680209813,1,inf
1913,inf,0.9189882459190982,inf,0.9999979919265579,inf,0.9999979123647093,inf,0.9996042198960178,1,inf
1914,inf,0.9956569824363762,inf,0.9999970594932207,inf,0.9999991436273695,inf,0.9997779652684358,1,inf
1915,inf,0.9984209496825895,inf,0.9657025784125703,inf,0.9977937891774028,inf,0.9995949859257977,1,inf
1916,inf,0.9984209496825895,inf,0.9999746537848256,inf,0.9999736495489674,inf,0.9997610286431013,1,inf
1917,inf,0.9956569822209964,inf,0.9999976920923389,inf,0.9999976006488929,inf,0.9997169680205122,0.9999999999999993,inf
1918,inf,0.9850635589744896,inf,0.9999975252416523,inf,0.9999992792689963,inf,0.9995757295391102,1,inf
1919,inf,0.9797012148780518,inf,0.99997863253543,inf,0.9999777859817552,inf,0.999488481715138,1,inf
1920,inf,0.41486012498828817,inf,0.9999997319794228,inf,0.9999999219438545,inf,0.999765255437838,0.9999999999990485,inf
1921,inf,0.9817794967294388,inf,0.9999590951954502,inf,0.9999173290290063,inf,0.9996429731618145,1,inf
1922,inf,0.9797012613777699,inf,0.9999994588032554,inf,0.9999995695003249,inf,0.9998769920660737,0.9999999999971645,inf
1923,inf,0.9817737781883249,inf,0.9994478710394868,inf,0.991879307466659,inf,0.9991902502934416,1,inf
1924,inf,0.9817795787730632,inf,0.9999994630182009,inf,0.9999995728531414,inf,0.9998972075580937,0.9999999999968485,inf
1925,inf,0.8926996274292619,inf,0.9951820756960027,inf,0.9999722382941424,inf,0.9997613249300047,1,inf
1926,inf,0.9984209496825895,inf,0.9999986783347491,inf,0.9999996150881483,inf,0.9989345687942491,0.999999999376507,inf
1927,inf,0.7510275789264439,inf,0.9999996437845476,inf,0.9999997871621249,inf,0.9988893354362957,1,inf
1928,inf,0.9817795766840485,inf,0.9999979966375699,inf,0.9999979172623751,inf,0.9996042198950764,1,inf
1929,inf,0.9817774338909626,inf,0.9996087409855728,inf,0.997183944605682,inf,0.9997325121666882,1,inf
1930,inf,0.9984209496825895,inf,0.990601096518306,inf,0.999888550352227,inf,0.9991888743611075,1,inf
1931,inf,0.9328150398199628,inf,0.9999976681682932,inf,0.9999975757762923,inf,0.9997538672358581,1,inf
1932,inf,0.9850635034612925,inf,0.9999718382927315,inf,0.9999605634532822,inf,0.9990390303161426,1,inf
1933,inf,0.9817795706318448,inf,0.999995653699684,inf,0.9999912154259006,inf,0.9997652558309886,0.9999999999999993,inf
1934,inf,0.4148600460754771,inf,0.9999971154456546,inf,0.99999384797877,inf,0.998661116383488,1,inf
1935,inf,0.9956569832023879,inf,0.9999996424049724,inf,0.9999997863284839,inf,0.9990652420067947,1,inf
1936,inf,0.9984209496825895,inf,0.9999962116957289,inf,0.9999946950364333,inf,0.9989218015245014,1,inf
1937,inf,0.9956396012099097,inf,0.92966389747817,inf,0.9970159231085005,inf,0.9996975133507124,1,inf
1938,inf,0.9817790640316804,inf,0.9999086204457514,inf,0.9993211067586393,inf,0.9992327894998574,1,inf
1939,inf,0.8926996274292619,inf,0.9999997090893592,inf,0.9999999152775326,inf,0.9998177719694724,0.9999996612142084,inf
1940,inf,0.9328149921958225,inf,0.999995382929362,inf,0.9999868898935962,inf,0.9998760599523171,0.9999999999999978,inf
1941,inf,0.9817795476454027,inf,0.9999767206100415,inf,0.9999757982701031,inf,0.999714038942225,1,inf
1942,inf,0.9850635613477103,inf,0.9999996807750764,inf,0.9999998747658276,inf,0.9992221653254733,1,inf
1943,inf,0.981779405042859,inf,0.9999459799326008,inf,0.999793415969712,inf,0.999486307725028,1,inf
1944,inf,0.9817790640316804,inf,0.9999086204457514,inf,0.9993211067586393,inf,0.9992327894998574,1,inf
1945,inf,0.9189881210840183,inf,0.9999760150773251,inf,0.9999750647783057,inf,0.9997477593962509,1,inf
1946,inf,0.6365620736698497,inf,0.9999965651260372,inf,0.9999964290292996,inf,0.9997680862772977,0.9999999999999996,inf
1947,inf,0.9850623946897812,inf,0.9999343465322232,inf,0.9987117076385107,inf,0.9997767991666382,1,inf
1948,inf,0.9850635575475618,inf,0.9999976205868703,inf,0.9999975263091356,inf,0.9997802861548846,1,inf
1949,inf,0.9956569823409607,inf,0.9999979399569665,inf,0.9999978583372023,inf,0.9995296926459404,1,inf
1950,inf,0.9850613786993583,inf,0.9998390051692752,inf,0.9976282075413614,inf,0.9982860534140635,1,inf
1951,inf,0.9817793718340856,inf,0.9999622102278777,inf,0.9997275553734822,inf,0.9997538838175337,1,inf
1952,inf,0.9984209496825895,inf,0.9998381741064969,inf,0.9988346264920717,inf,0.9993635175267008,1,inf
1953,inf,0.9797012505803304,inf,0.9999965317841931,inf,0.9999926019073277,inf,0.9993394910337771,1,inf
1954,inf,0.9984209496825895,inf,0.9999974120028812,inf,0.9999992462900598,inf,0.9996429641790113,1,inf
1955,inf,0.995656981983912,inf,0.9999976224972206,inf,0.9999966710344844,inf,0.9982093242389434,1,inf
1956,inf,0.9850635589744896,inf,0.9999975252416523,inf,0.9999992792689963,inf,0.9995757295391102,1,inf
1957,inf,0.4646015332281821,inf,0.9999970083113406,inf,0.9999991287214783,inf,0.9997907923598134,1,inf
1958,inf,0.9328150541685108,inf,0.999999530060026,inf,0.9999996219129991,inf,0.9980240175224777,1,inf
1959,inf,0.9817787059949071,inf,0.9999367099890492,inf,0.9987579470708643,inf,0.9997347570064594,1,inf
1960,inf,0.9850635495228234,inf,0.9999953121190978,inf,0.9999905250458276,inf,0.9998177733406587,1,inf
1961,inf,0.9817793970285118,inf,0.9999667988411762,inf,0.9997606206909904,inf,0.9996042464824025,1,inf
1962,inf,0.9328046559766127,inf,0.9996543376961554,inf,0.997512075627745,inf,0.9994888891872801,1,inf
1963,inf,0.9817795763524515,inf,0.9999977536867096,inf,0.999997664683385,inf,0.9997370825416922,1,inf
1964,inf,0.9984209496825895,inf,0.9999994432401793,inf,0.9999995571205351,inf,0.9998914973769357,0.9999989977310364,inf
1965,inf,0.9189881196181319,inf,0.9999757570106688,inf,0.9999747964846418,inf,0.9997610285019556,1,inf
1966,inf,0.9328148124027832,inf,0.999972114570386,inf,0.9999611909685775,inf,0.9607884863402797,1,inf
1967,inf,0.9850568559753602,inf,0.9925235920783648,inf,0.9996963442168846,inf,0.9997806649421858,1,inf
1968,inf,0.9797012091551187,inf,0.9999760613798109,inf,0.9999751129253197,inf,0.9996921620196803,1,inf
1969,inf,0.9817695702087268,inf,0.9992669504648473,inf,0.9857683066122906,inf,0.9998269794625784,1,inf
1970,inf,0.9850635496527634,inf,0.9999953620157678,inf,0.9999906258936044,inf,0.9998076544817516,1,inf
1971,inf,0.9850635470682277,inf,0.9999955695901577,inf,0.9999874199029363,inf,0.9998516860666742,1,inf
1972,inf,0.9850606778961997,inf,0.9995917639314276,inf,0.9970617504452908,inf,0.9997612372809107,1,inf
1973,inf,0.9850597187696499,inf,0.9955676741383147,inf,0.9999744670205558,inf,0.9996924872091487,1,inf
1974,inf,0.9984209496825895,inf,0.9999024424579146,inf,0.9994318941200899,inf,0.9995700070721245,1,inf
1975,inf,0.9189879608944935,inf,0.9999660245426379,inf,0.9999275317760848,inf,0.999237639002901,1,inf
1976,inf,0.464601574793848,inf,0.9999994355738548,inf,0.9999995510222877,inf,0.9998972075588543,0.9999999999969975,inf
1977,inf,0.9817776935648532,inf,0.9996561135192797,inf,0.9975248519570789,inf,0.9995698796723808,1,inf
1978,inf,0.8926996274292619,inf,0.9999961424656773,inf,0.999994598023477,inf,0.9989983704507627,1,inf
1979,inf,0.7510131910891361,inf,0.9999327156212868,inf,0.9986643904601724,inf,0.9974894953630532,1,inf
1980,inf,0.9956569813218243,inf,0.9999952922165191,inf,0.9999962135860988,inf,0.9972334109119494,1,inf
1981,inf,0.9850635543521569,inf,0.999995257386431,inf,0.9999961850192685,inf,0.9975933151227179,1,inf
1982,inf,0.9817791816799324,inf,0.9999087873472599,inf,0.9994967724071241,inf,0.9998819994760766,1,inf
1983,inf,0.9850608352574595,inf,0.9996140453225095,inf,0.9972221211245424,inf,0.9996923978650991,1,inf
1984,inf,0.9817795727360444,inf,0.9999922719385167,inf,0.9999977493283593,inf,0.9992990593164388,0.9999999999999987,inf
1985,inf,0.9956569791277652,inf,0.9999952332850474,inf,0.9999870231532814,inf,0.9987496585302215,1,inf
1986,inf,0.7510270681801714,inf,0.9999753164312256,inf,0.9999743384581671,inf,0.9997140391468319,1,inf
1987,inf,0.9850635504703483,inf,0.9999936950393942,inf,0.9999932437701494,inf,0.9994901114486491,1,inf
1988,inf,0.9189793071213302,inf,0.9996078237479117,inf,0.9971773430534738,inf,0.999732512684405,1,inf
1989,inf,0.9189881867537888,inf,0.9999920747439336,inf,0.9999825861109819,inf,0.997816395863595,1,inf
1990,inf,0.8926996274292619,inf,0.9999990950534906,inf,0.9999980476533613,inf,0.9523685965847439,1,inf
1991,inf,0.8926996274292619,inf,0.9999996790989039,inf,0.9999998747537266,inf,0.965921327682091,1,inf
1992,inf,0.9925436632333184,inf,0.9999995871116382,inf,0.9999997532656447,inf,0.9994521409168375,0.9999999999999969,inf
1993,inf,0.9817795767308057,inf,0.9999980308947903,inf,0.9999979528779969,inf,0.9995296926244859,1,inf
1994,inf,0.995656187492281,inf,0.9995907329048699,inf,0.9970543297387533,inf,0.9997325223311432,1,inf
1995,inf,0.9984209496825895,inf,0.9999718393763233,inf,0.9999605657886873,inf,0.9989106677827647,1,inf
1996,inf,0.9817774068693338,inf,0.9996038118523946,inf,0.9971484678448821,inf,0.9997479704502878,1,inf
1997,inf,0.9850634697918736,inf,0.9999659551188298,inf,0.9999273846670206,inf,0.9991856792027056,1,inf
1998,inf,0.9328148739820301,inf,0.99999234268019,inf,0.9999577327967788,inf,0.9856809022064362,1,inf
1999,inf,0.9817751691516833,inf,0.9934864862385401,inf,0.999922838263518,inf,0.9992836427080479,1,inf
2000,inf,0.4148573760911861,inf,0.9999410967718789,inf,0.9997558162582546,inf,0.9987922785635193,1,inf


==> chapters/tables/JoinedResultProbsJTBPSamples.csv <==
ResultId,BTProbTrue,BTProbFalse,CHProbTrue,CHProbFalse,MAProbTrue,MAProbFalse,MOProbTrue,MOProbFalse,THProbTrue,THProbFalse
3601,0.5224509837271446,inf,inf,0.9999995580009275,inf,0.9999997570176631,inf,0.9999999292353505,inf,0.9996597102247332
3602,0.5769923088085985,inf,inf,0.9999998277269518,inf,0.9999999919984977,inf,0.9999999976696927,inf,0.9996413325322795
3603,0.01763123411989094,inf,inf,0.999999943790668,inf,0.9999999848084894,inf,0.999999987915736,inf,0.9999360954803783
3604,0.5224509750733608,inf,inf,0.9999999410179361,inf,0.9999999840591223,inf,0.9999999873196432,inf,0.9999360954804034
3605,0.1073003725707382,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
3606,0.01939542610679941,inf,inf,0.9999995564335614,inf,0.9999997561560277,inf,0.9999999289844133,inf,0.9996597102248415
3607,0.07855456523331589,inf,inf,0.9999999767525937,inf,0.9999988176401963,inf,0.9999990594781286,inf,0.999238369177503
3608,0.5224510697129968,inf,inf,0.9999999338326012,inf,0.999995918021226,inf,0.99999675294246,inf,0.9996669634805074
3609,0.10730037257073814,inf,inf,0.9999998411727887,inf,0.9999992140299285,inf,0.9999997710990136,inf,0.9993160984514562
3610,0.24038986014276423,inf,inf,0.9999996705439584,inf,0.9999997334681706,inf,0.9999999223769442,inf,0.9998284133433807
3611,0.10730037257073814,inf,inf,0.999999632665452,inf,0.9999997404254566,inf,0.9999999244031406,inf,0.9998061147161558
3612,0.5224509863599348,inf,inf,0.9999998396831933,inf,0.9999995550971902,inf,0.9999996460968802,inf,0.9998381556286154
3613,0.5224509840296384,inf,inf,0.9999995178341589,inf,0.9999997700211558,inf,0.9999999330224061,inf,0.9997131006926736
3614,0.5769923080139401,inf,inf,0.9999999427203103,inf,0.9999999845205152,inf,0.9999999876866636,inf,0.999797663703337
3615,0.576992315328387,inf,inf,0.9999998934807716,inf,0.9999995120609474,inf,0.9999996118631997,inf,0.999897431331795
3616,0.5224509750733456,inf,inf,0.9999999410170919,inf,0.9999999840602369,inf,0.9999999873205299,inf,0.9997976637033859
3617,0.522450987042487,inf,inf,0.9999998903134094,inf,0.9999994975520392,inf,0.9999996003219198,inf,0.9998974313330914
3618,0.10730037257073814,inf,inf,0.9999996248197166,inf,0.9999997447709625,inf,0.9999999256686984,inf,0.9997917196113317
3619,0.5224509825428731,inf,inf,0.9999996751180859,inf,0.9999997371686645,inf,0.9999999234546529,inf,0.9998284133430246
3620,0.017631234443819862,inf,inf,0.9999996903906997,inf,0.999999749524292,inf,0.9999999270530282,inf,0.9998284133418358
3621,0.5224509825488485,inf,inf,0.9999996639486595,inf,0.9999997454550303,inf,0.999999925867922,inf,0.987362831721875
3622,0.1073003725707382,inf,inf,0.9999999393651265,inf,0.9999965638368211,inf,0.999997266663994,inf,0.9510891767955458
3623,0.5224509868658104,inf,inf,0.9999998882955557,inf,0.9999995062736936,inf,0.9999996072596614,inf,0.9928325809466089
3624,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
3625,0.10730037257073811,inf,inf,0.9999999166676239,inf,0.9999962051632719,inf,0.9999969813529436,inf,0.9990107832003186
3626,0.10730037257073814,inf,inf,0.9999998533348381,inf,0.9999975558674574,inf,0.9999992881861915,inf,0.9996469199434868
3627,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999973651716834,inf,0.9999992326491522,inf,0.9990831179204032
3628,0.014190802180010552,inf,inf,0.9999999355762557,inf,0.9999977996700772,inf,0.9999982497219457,inf,0.999010783426908
3629,0.5224509776549068,inf,inf,0.9999999756562802,inf,0.999999853750979,inf,0.9999998836645135,inf,0.9998684864093429
3630,0.014190799249071661,inf,inf,0.9999999425736378,inf,0.9999999844795711,inf,0.999999987654094,inf,0.9999360954803893
3631,0.10730037257073811,inf,inf,0.9999997765959827,inf,0.9999999861628548,inf,0.9999999959701568,inf,0.9998867087868502
3632,0.10730037257073811,inf,inf,0.9999997765959827,inf,0.9999999861628548,inf,0.9999999959701568,inf,0.9998867087868502
3633,0.5224509763736596,inf,inf,0.9999998226088932,inf,0.9999999917595537,inf,0.9999999976001042,inf,0.9998867087869752
3634,0.5224509865493687,inf,inf,0.9999998830169776,inf,0.9999995228216544,inf,0.9999996204229294,inf,0.9998726405979312
3635,0.5224509750733608,inf,inf,0.9999999410179361,inf,0.9999999840591223,inf,0.9999999873196432,inf,0.9999360954804034
3636,0.5769923315606854,inf,inf,0.999999822843991,inf,0.9999978347873435,inf,0.9999993694170671,inf,0.9992998984303824
3637,0.5769923218880645,inf,inf,0.9999998677836984,inf,0.999998718714652,inf,0.9999996268465039,inf,0.9988887398574848
3638,0.5224510750114968,inf,inf,0.9999999393450276,inf,0.9999956870864126,inf,0.9999965692426741,inf,0.9996049904587782
3639,0.5224509776549068,inf,inf,0.9999999756562802,inf,0.999999853750979,inf,0.9999998836645135,inf,0.9998684864093429
3640,0.07855456228430034,inf,inf,0.9999998596572705,inf,0.9999995511056547,inf,0.9999996429217668,inf,0.9998080327626103
3641,0.5769923088085733,inf,inf,0.9999998277313225,inf,0.9999999919975058,inf,0.9999999976694038,inf,0.9998867087870176
3642,0.10730037257073811,inf,inf,0.9999993927667438,inf,0.9999996138236976,inf,0.9999998875324395,inf,0.999713100716398
3643,0.10730037257073814,inf,inf,0.9999995165369757,inf,0.999999753730006,inf,0.999999928277874,inf,0.9996597102233795
3644,0.10730037257073811,inf,inf,0.9999997702579437,inf,0.9999968551299653,inf,0.9999990841078061,inf,0.9992998984051912
3645,0.24038992230110193,inf,inf,0.9999999384910477,inf,0.999995626363832,inf,0.9999965209401904,inf,0.99960499045761
3646,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999999297166607,inf,0.9999999795311217,inf,0.9993073760033586
3647,0.1073003725707382,inf,inf,0.9997062386881871,inf,0.9999999883778601,inf,0.999999996615241,inf,0.9996413216498025
3648,0.5224529271607428,inf,inf,0.9998500171264462,inf,0.9999995128415252,inf,0.9999996124841195,inf,0.999882508984477
3649,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
3650,0.5224509825932945,inf,inf,0.9999996569968594,inf,0.9999997481782223,inf,0.9999999266610073,inf,0.9997917196111978
3651,0.5769923080139401,inf,inf,0.9999999427203103,inf,0.9999999845205152,inf,0.9999999876866636,inf,0.999797663703337
3652,0.01763123463190825,inf,inf,0.9999998935610966,inf,0.9999995288931177,inf,0.9999996252525457,inf,0.9953805485354864
3653,0.10730037257073802,inf,inf,0.9999999166691588,inf,0.9999980271313468,inf,0.9999984306586608,inf,0.9995096875047649
3654,0.5769923133839985,inf,inf,0.9999999427200156,inf,0.9999996175253979,inf,0.9999996957561249,inf,0.9997485520537862
3655,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
3656,0.522450987042487,inf,inf,0.9999998903134094,inf,0.9999994975520392,inf,0.9999996003219198,inf,0.9998974313330914
3657,0.07855456652309387,inf,inf,0.9999999550495803,inf,0.9999985374530043,inf,0.9999988365999647,inf,0.9996440277244235
3658,0.10730037257073814,inf,inf,0.9999998533357513,inf,0.9999991625245058,inf,0.9999997560988978,inf,0.9994801831101541
3659,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
3660,0.10730037257073811,inf,inf,0.9999997702579437,inf,0.9999968551299653,inf,0.9999990841078061,inf,0.9992998984051912
3661,0.10730037257073811,inf,inf,0.9999999077947226,inf,0.999999929709622,inf,0.9999999795290718,inf,0.9978099772123634
3662,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544213902,inf,0.9999998046516357,inf,0.9998684864093429
3663,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997937139207,inf,0.9999998359073364,inf,0.9995836589310219
3664,0.24038986434460527,inf,inf,0.9999998527501242,inf,0.9999992136042634,inf,0.9999997709750456,inf,0.9993160984510627
3665,0.522450997500814,inf,inf,0.9999998614004673,inf,0.9999986989930258,inf,0.9999996211029013,inf,0.9988151392343163
3666,0.522450997500814,inf,inf,0.9999998614004673,inf,0.9999986989930258,inf,0.9999996211029013,inf,0.9988151392343163
3667,0.24038985599578416,inf,inf,0.9999998201067766,inf,0.9999999916445705,inf,0.9999999975666172,inf,0.9996413325320799
3668,0.5769923151455101,inf,inf,0.999999889245563,inf,0.9999995269171552,inf,0.9999996236807432,inf,0.9998825098099814
3669,0.06400048192575102,inf,inf,0.999999856535267,inf,0.9999995411197569,inf,0.9999996349783681,inf,0.9998080327642157
3670,0.5224510309252441,inf,inf,0.9999999517195877,inf,0.9999975761539112,inf,0.9999980719234092,inf,0.9992214232103312
3671,0.5769923083279972,inf,inf,0.9999999288997533,inf,0.9999999593529121,inf,0.9999999881621975,inf,0.9993073760051314
3672,0.5224509890816922,inf,inf,0.9999998175738607,inf,0.9999992361103831,inf,0.9999997775295865,inf,0.9989694547420042
3673,0.5224509892048501,inf,inf,0.9999998613966775,inf,0.9999991948368735,inf,0.9999997655093488,inf,0.99941265663464
3674,0.5224509871603692,inf,inf,0.9999998919775732,inf,0.99999949155581,inf,0.9999995955521496,inf,0.9999032101584375
3675,0.5224509869051818,inf,inf,0.9999998883372457,inf,0.9999995045572857,inf,0.9999996058943247,inf,0.9998906307233818
3676,0.10730037257073811,inf,inf,0.9999998563697777,inf,0.9999991819868776,inf,0.9999993493019382,inf,0.9998825098454055
3677,0.10730037257073811,inf,inf,0.9999995770597734,inf,0.9999995699459604,inf,0.999999874753763,inf,0.9998061147365477
3678,0.10730037257073814,inf,inf,0.9999999354848236,inf,0.9999999838434378,inf,0.9999999871480745,inf,0.9999360954803794
3679,0.2403898611421831,inf,inf,0.9999995110455765,inf,0.9999997667832038,inf,0.9999999320794053,inf,0.9997131006929918
3680,0.10730037257073811,inf,inf,0.9999999693418395,inf,0.9999979209772234,inf,0.9999983462171275,inf,0.9992383694986832
3681,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
3682,0.014190801156251572,inf,inf,0.9999999409443996,inf,0.9999985611825047,inf,0.999998855475872,inf,0.9994184647934096
3683,0.004146743615397912,inf,inf,0.9999999265791683,inf,0.9999981267391453,inf,0.9999994544432759,inf,0.9990831178466587
3684,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999999297166607,inf,0.9999999795311217,inf,0.9993073760033586
3685,0.24038985535431354,inf,inf,0.9999999753135362,inf,0.9999999491835956,inf,0.9999999595774994,inf,0.9993870661851167
3686,0.24038986983132474,inf,inf,0.9999998149978809,inf,0.9999987481039373,inf,0.9999996354056547,inf,0.9979219957656483
3687,0.576992328800094,inf,inf,0.9999999410960758,inf,0.9999985648779178,inf,0.9999988584154315,inf,0.999418464792739
3688,0.5769923125865367,inf,inf,0.999999679639033,inf,0.9999997477689757,inf,0.9999999265418209,inf,0.9998181695953707
3689,0.10730037257073811,inf,inf,0.9999997980991193,inf,0.9999992529275425,inf,0.999999405732516,inf,0.9998381556714764
3690,0.5224515848007281,inf,inf,0.9999536768636629,inf,0.9999995228190318,inf,0.9999996204208433,inf,0.9998726403640965
3691,0.1073003725707382,inf,inf,0.9999997823200288,inf,0.9999988158399682,inf,0.9999996551326709,inf,0.9982475506566246
3692,0.5224509763737006,inf,inf,0.9999998226043927,inf,0.999999991760575,inf,0.9999999976004016,inf,0.9996413325321453
3693,0.017631234445089898,inf,inf,0.9999996799570036,inf,0.9999997559303533,inf,0.9999999289186893,inf,0.9998061147147342
3694,0.07855456099207736,inf,inf,0.9999998305918293,inf,0.9999998055896097,inf,0.9999999433811392,inf,0.9995542925439772
3695,0.007456336766681597,inf,inf,0.9999995845447539,inf,0.999999563864187,inf,0.9999998729825454,inf,0.9998181696156354
3696,0.014190799321980366,inf,inf,0.9999998272877325,inf,0.9999999919768997,inf,0.9999999976634026,inf,0.9998867087870139
3697,0.866294259701854,inf,inf,0.9999998211307923,inf,0.9999992510046355,inf,0.999999781867295,inf,0.9989694547386843
3698,0.07855456523331585,inf,inf,0.9999999767525937,inf,0.9999988176401963,inf,0.9999990594781286,inf,0.999238369177503
3699,0.06400048836827293,inf,inf,0.999999821916282,inf,0.9999978234488263,inf,0.9999993661149086,inf,0.999299898430082
3700,0.007456336766681597,inf,inf,0.9999997765903148,inf,0.9999999861645698,inf,0.9999999959706563,inf,0.9996413325317494
3701,0.10730037257073814,inf,inf,0.9999998752534409,inf,0.9999995062586458,inf,0.9999996072476913,inf,0.9998825098120366
3702,0.0015790503174104532,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
3703,0.10730037257073814,inf,inf,0.9999998059611469,inf,0.9999997936670031,inf,0.9999999399088741,inf,0.9995542925465883
3704,0.5769923125786336,inf,inf,0.9999996844995281,inf,0.9999997447583022,inf,0.9999999256650113,inf,0.9998284133422943
3705,0.014190799737353349,inf,inf,0.9999999424770601,inf,0.9999996199044707,inf,0.999999697648586,inf,0.9836713135195853
3706,0.0015790503174104547,inf,inf,0.9999998004630616,inf,0.9999977402373343,inf,0.9999993418809163,inf,0.9992998984274795
3707,0.01763123851262273,inf,inf,0.9999999539878658,inf,0.9999958277632033,inf,0.9999966811456651,inf,0.9997379155784113
3708,0.01419080250001154,inf,inf,0.9999999551302453,inf,0.9999975498184541,inf,0.9999980509745633,inf,0.9993313394003543
3709,0.10730037257073811,inf,inf,0.9999998639579737,inf,0.9999992828330715,inf,0.9999994295212171,inf,0.999903210176166
3710,0.01939542550090432,inf,inf,0.9999999408087805,inf,0.9999999840025953,inf,0.9999999872746782,inf,0.9999360954804053
3711,0.007456336766681597,inf,inf,0.9999997765882943,inf,0.9999996581546959,inf,0.999999900443121,inf,0.9995542925878089
3712,0.10730037257073814,inf,inf,0.9999999354848236,inf,0.9999999838434378,inf,0.9999999871480745,inf,0.9999360954803794
3713,0.07855456224393946,inf,inf,0.9999998882852787,inf,0.9999995443112347,inf,0.9999996375170663,inf,0.9998726405955626
3714,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999775152644,inf,0.9999999821142553,inf,0.9999360954806817
3715,0.01419079930954607,inf,inf,0.999999928716671,inf,0.9999999263904791,inf,0.9999999785624255,inf,0.9997668622579872
3716,0.24038985685702385,inf,inf,0.9999999753135362,inf,0.9999998516918898,inf,0.9999998820265871,inf,0.9998684864093429
3717,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
3718,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.9999999634642597,inf,0.9999999893595605,inf,0.9989138395514301
3719,0.24038986219377417,inf,inf,0.9999999257547674,inf,0.9999993510409488,inf,0.9999998110012425,inf,0.9986504929126109
3720,0.24038987870760656,inf,inf,0.9999999522670671,inf,0.9999984469189163,inf,0.9999987645835703,inf,0.9996440277343405
3721,0.0015790503174104532,inf,inf,0.9999999438516395,inf,0.9999934202386412,inf,0.9999947660522228,inf,0.9998008161879223
3722,0.014190800057979602,inf,inf,0.9999998694509582,inf,0.9999991954988542,inf,0.9999997657021399,inf,0.9994801831059191
3723,0.017631235467176747,inf,inf,0.9999999302273712,inf,0.9999982198192958,inf,0.9999994815513542,inf,0.9990831178376455
3724,0.014190802380727934,inf,inf,0.9999999529930251,inf,0.9999976400846214,inf,0.999998122777837,inf,0.9992214232196659
3725,0.5224509893635992,inf,inf,0.9999998638490815,inf,0.9999991834508037,inf,0.9999997621933414,inf,0.9994491614213717
3726,0.007456336766681597,inf,inf,0.9999998254432921,inf,0.9999960541637727,inf,0.9999988508394436,inf,0.9996010446388686
3727,0.10730037257073814,inf,inf,0.999999632665452,inf,0.9999997404254566,inf,0.9999999244031406,inf,0.9998061147161558
3728,0.5769923154004258,inf,inf,0.9999998950968803,inf,0.9999995062378679,inf,0.9999996072311634,inf,0.9999032101571973
3729,0.5769923080136755,inf,inf,0.9999999426966333,inf,0.9999999845517764,inf,0.9999999877115306,inf,0.99579974868338
3730,0.5769923184735541,inf,inf,0.9999999288997535,inf,0.9999989957294,inf,0.999999707522539,inf,0.9972797203570337
3731,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999968633016763,inf,0.999999086487684,inf,0.9990831179690004
3732,0.5224509825428731,inf,inf,0.9999996751180859,inf,0.9999997371686645,inf,0.9999999234546529,inf,0.9998284133430246
3733,0.10730037257073814,inf,inf,0.9999995908480168,inf,0.9999996292730015,inf,0.9999998920317977,inf,0.9998284133539282
3734,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999775152644,inf,0.9999999821142553,inf,0.9999360954806817
3735,0.007456336766681597,inf,inf,0.9999790698621791,inf,0.9999994444718633,inf,0.9999995580986759,inf,0.9997485515539013
3736,0.019395548832891817,inf,inf,0.9998636772530292,inf,0.9999997692030563,inf,0.9999999327841479,inf,0.9997130950739097
3737,0.24039022209156957,inf,inf,0.9999580096317965,inf,0.9999995233181392,inf,0.9999996208178641,inf,0.9998080315915889
3738,0.10730037257073811,inf,inf,0.9999998149191476,inf,0.9999992106781834,inf,0.9999993721247714,inf,0.9998080328190712
3739,0.10730037257073811,inf,inf,0.9999995908480125,inf,0.9999995586583944,inf,0.9999998714664432,inf,0.9998284133616513
3740,0.007456336766681597,inf,inf,0.9999995845447539,inf,0.999999563864187,inf,0.9999998729825454,inf,0.9998181696156354
3741,0.019395425591944796,inf,inf,0.9999998219798488,inf,0.9999999917303326,inf,0.999999997591594,inf,0.99988670878697
3742,0.007456336766681597,inf,inf,0.9999997702455783,inf,0.9999982587015147,inf,0.9999994928751674,inf,0.9979219956368102
3743,0.5224510817161669,inf,inf,0.9999999547293208,inf,0.9999953901815559,inf,0.9999963330662491,inf,0.9997889252489253
3744,0.5224509796419589,inf,inf,0.9999998226027916,inf,0.9999997964215102,inf,0.9999999407110794,inf,0.9995542925464895
3745,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
3746,0.5769923088085985,inf,inf,0.9999998277269518,inf,0.9999999919984977,inf,0.9999999976696927,inf,0.9996413325322795
3747,0.0640004794290747,inf,inf,0.9999998268292046,inf,0.9999999919555997,inf,0.9999999976571994,inf,0.9998867087870101
3748,0.8386217720765926,inf,inf,0.9999999400501888,inf,0.9999999837975759,inf,0.9999999871115931,inf,0.9999360954804122
3749,0.0015790503174104532,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
3750,0.06400055154150235,inf,inf,0.9999771993052207,inf,0.9999999844383317,inf,0.9999999876212897,inf,0.9999360953301275
3751,0.007456336766681597,inf,inf,0.9999998639579699,inf,0.9999991462300953,inf,0.9999993208587893,inf,0.9999032101878789
3752,0.06400047937582952,inf,inf,0.9999999285274233,inf,0.9999999261950558,inf,0.9999999785055117,inf,0.9992621032187363
3753,0.007456336766681597,inf,inf,0.9999999693418395,inf,0.9999979209772234,inf,0.9999983462171275,inf,0.9992383694986832
3754,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999971782881788,inf,0.9999977554364803,inf,0.9984638176590886
3755,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544213902,inf,0.9999998046516357,inf,0.9995836589310219
3756,0.017631235895712416,inf,inf,0.9999998722168693,inf,0.9999977018599469,inf,0.999999330704127,inf,0.9996469199448254
3757,0.014190799321980366,inf,inf,0.9999998272877325,inf,0.9999999919768997,inf,0.9999999976634026,inf,0.9998867087870139
3758,0.017631234176280767,inf,inf,0.9999998309480035,inf,0.9999999921469302,inf,0.9999999977129213,inf,0.9998867087870442
3759,0.10730037257073811,inf,inf,0.9999999257173159,inf,0.9999993386586096,inf,0.9999994739282914,inf,0.9997485521220423
3760,0.10730037257073811,inf,inf,0.999999814585335,inf,0.9999992154619995,inf,0.9999993759301136,inf,0.9874863102125435
3761,0.5224509763775229,inf,inf,0.9999998221866881,inf,0.9999999918553704,inf,0.9999999976280093,inf,0.9768672498416349
3762,0.10730037257073814,inf,inf,0.9999999733725937,inf,0.999999851772167,inf,0.9999998820904445,inf,0.9732455236216352
3763,0.10730037257073814,inf,inf,0.9999999733725948,inf,0.9999987606305631,inf,0.9999990141291522,inf,0.9521035301507387
3764,0.007456336766681597,inf,inf,0.9999997759382326,inf,0.9999996634046978,inf,0.9999999019720985,inf,0.9714115463651154
3765,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999732324967,inf,0.9999999787074779,inf,0.99993609548093
3766,0.5224510302486046,inf,inf,0.9999999393431714,inf,0.9999976121445913,inf,0.9999981005526146,inf,0.9988268486199807
3767,0.07855457524403028,inf,inf,0.9999999767525941,inf,0.9999965491500508,inf,0.9999972549812316,inf,0.9994826303810617
3768,0.5224509761369763,inf,inf,0.9999999756562802,inf,0.9999999190305633,inf,0.9999999355919189,inf,0.9987635476537471
3769,0.10730037257073811,inf,inf,0.9999998217232797,inf,0.9999978519047241,inf,0.9999993744022255,inf,0.9987272622028991
3770,0.5769923218880645,inf,inf,0.9999998677836984,inf,0.999998718714652,inf,0.9999996268465039,inf,0.9988887398574848
3771,0.10730037257073802,inf,inf,0.9999999166676228,inf,0.9999968123336398,inf,0.9999974643336816,inf,0.999010783286338
3772,0.576992308225435,inf,inf,0.999999976359241,inf,0.9999999513361413,inf,0.999999961289767,inf,0.9993870661846519
3773,0.07855456228430034,inf,inf,0.9999998596572705,inf,0.9999995511056547,inf,0.9999996429217668,inf,0.9998080327626103
3774,0.06400108225484887,inf,inf,0.9998113384590018,inf,0.9999995411188919,inf,0.9999996349776801,inf,0.9998080274679984
3775,0.0640004794290747,inf,inf,0.9999998268292046,inf,0.9999999919555997,inf,0.9999999976571994,inf,0.9998867087870101
3776,0.004146743257432336,inf,inf,0.9999996560298354,inf,0.999999747468265,inf,0.9999999264542438,inf,0.9997917196112819
3777,0.24038986997872253,inf,inf,0.9999998564486015,inf,0.9999987027368488,inf,0.9999996221932288,inf,0.998727262341883
3778,0.1073003725707382,inf,inf,0.9999999471892047,inf,0.999998479531892,inf,0.9999987905259416,inf,0.9996141336776544
3779,0.5769923133023523,inf,inf,0.9999995707642978,inf,0.9999997640341318,inf,0.9999999312787828,inf,0.9996597102238516
3780,0.5224509867720684,inf,inf,0.9999998530389156,inf,0.9999995299364888,inf,0.9999996260825074,inf,0.9998080327660136
3781,0.10730037257073814,inf,inf,0.9999997765959828,inf,0.999999988376782,inf,0.999999996614927,inf,0.9998867087866864
3782,0.019395426291134343,inf,inf,0.9999998391146967,inf,0.999999553519528,inf,0.9999996448419104,inf,0.999838155628831
3783,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
3784,0.240389861028653,inf,inf,0.9999999401863426,inf,0.9999996006073691,inf,0.9999996822984819,inf,0.999748552057888
3785,0.5769923152204185,inf,inf,0.9999998915211864,inf,0.9999995205307516,inf,0.9999996186006042,inf,0.9928325808580778
3786,0.2403898601514577,inf,inf,0.9999996654684685,inf,0.9999997366120155,inf,0.999999923292538,inf,0.9998181695965118
3787,0.01939542550090432,inf,inf,0.9999999408087805,inf,0.9999999840025953,inf,0.9999999872746782,inf,0.9999360954804053
3788,0.007456336766681597,inf,inf,0.9999998526731176,inf,0.9999993269339276,inf,0.9999994646017566,inf,0.9998726406196119
3789,0.01939542612797854,inf,inf,0.999999516124358,inf,0.9999997692056319,inf,0.9999999327848981,inf,0.9997131006927538
3790,0.014190799751256705,inf,inf,0.9999995305516848,inf,0.9999997760870383,inf,0.9999999347889955,inf,0.9997131006920774
3791,0.10730037257073811,inf,inf,0.9999998526731135,inf,0.9999991987310896,inf,0.9999993626213165,inf,0.9998726406339018
3792,0.10730037257073811,inf,inf,0.9999995680263816,inf,0.9999995771454423,inf,0.9999998768504949,inf,0.9997917196328463
3793,0.2403898926658816,inf,inf,0.9999999510398315,inf,0.9999975420278641,inf,0.9999980447774477,inf,0.9992214232053483
3794,0.10730037257073802,inf,inf,0.9999998311332229,inf,0.9999965985461161,inf,0.9999990093819376,inf,0.9996469199333643
3795,0.0015790503174104532,inf,inf,0.999963929828071,inf,0.9999977845147368,inf,0.9999993547759889,inf,0.9988887413774691
3796,0.0015790503174104532,inf,inf,0.9999843731046113,inf,0.9999999732343242,inf,0.9999999787089315,inf,0.9997976633797543
3797,0.10730037257073811,inf,inf,0.9999843730233703,inf,0.9999993386575171,inf,0.9999994739274224,inf,0.9997485517178051
3798,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
3799,0.5769923088085733,inf,inf,0.9999998277313225,inf,0.9999999919975058,inf,0.9999999976694038,inf,0.9998867087870176
3800,0.5224509837271446,inf,inf,0.9999995580009275,inf,0.9999997570176631,inf,0.9999999292353505,inf,0.9996597102247332
3801,inf,0.9984209496825895,0.9999999704291496,inf,inf,0.9999756030524041,inf,0.9999746364625134,inf,0.9997140093132005
3802,inf,0.8926996274292619,0.999991198528939,inf,inf,0.9994244783322066,inf,0.9958607723967258,inf,0.9997143053226563
3803,inf,0.8926996274292619,0.9999999858618378,inf,inf,0.999994830336176,inf,0.9999853246444852,inf,0.9996654850376792
3804,inf,0.9925436632333184,0.9999980278271118,inf,inf,0.9999934245929368,inf,0.9999812727908496,inf,0.9998392889005264
3805,inf,0.9925436632333184,0.9999843486653671,inf,inf,0.9999986583295266,inf,0.9999977552923454,inf,0.9996340790413856
3806,inf,0.9850636175725133,0.9999247422134985,inf,inf,0.9999997611940517,inf,0.9999999304516557,inf,0.9996099219297216
3807,inf,0.9189867828837307,0.9999999979229646,inf,inf,0.9994796193615153,inf,0.9999991651006053,inf,0.9997446981476816
3808,inf,0.9817795772818622,0.9999999987449504,inf,inf,0.9999975725406938,inf,0.9999992930420002,inf,0.9995757283603136
3809,inf,0.9984209496825895,0.9999999995288242,inf,inf,0.999998191798052,inf,0.9999870645574322,inf,0.9995228756987163
3810,inf,0.8926996274292619,0.9999892195709258,inf,inf,0.9999997162409833,inf,0.9999998884077722,inf,0.9985036799944006
3811,inf,0.9984209496825895,0.9999999957424701,inf,inf,0.9997768365442007,inf,0.9993931037440209,inf,0.9911094037843933
3812,inf,0.9984209496825895,0.9996598961901942,inf,inf,0.9998919870652223,inf,0.999968542991378,inf,0.9991062334923932
3813,inf,0.9984209496825895,0.999999832745448,inf,inf,0.9999957377449986,inf,0.9999987586876276,inf,0.9997906616951436
3814,inf,0.9817626719669196,0.9999999920723294,inf,inf,0.9766112006521754,inf,0.9984417764133898,inf,0.9995930194182239
3815,inf,0.9817796207359052,0.9999295175001383,inf,inf,0.9999997617028074,inf,0.9999999305998225,inf,0.9996717395908977
3816,inf,0.8926996274292619,0.9999999998430933,inf,inf,0.9983866515038768,inf,0.9999929163423935,inf,0.9997986458014596
3817,inf,0.8926996274292619,0.9998852281039498,inf,inf,0.8183197235365169,inf,0.9754543673087186,inf,0.9997260708141447
3818,inf,0.8926996274292619,0.9999999998605715,inf,inf,0.9991438183438435,inf,0.9999962406800508,inf,0.9996983089369265
3819,inf,0.8926996274292619,0.9999999995015518,inf,inf,0.9894117280390022,inf,0.9997701378096492,inf,0.9994595614813795
3820,inf,0.9984209496825895,0.9999998892896707,inf,inf,0.9987181606594618,inf,0.9999793531011143,inf,0.9998760931165908
3821,inf,0.9984209496825895,0.9999999974355338,inf,inf,0.9991235117900324,inf,0.9999931294221984,inf,0.9989986074168032
3822,inf,0.9984209496825895,0.999999999977438,inf,inf,0.9993716016340181,inf,0.9999989917976885,inf,0.9994652221970085
3823,inf,0.4645958051519521,0.9999977884651813,inf,inf,0.9996024201336012,inf,0.9999977040266295,inf,0.9995297347749702
3824,inf,0.7510194216547907,0.9999999929461587,inf,inf,0.9999490006722533,inf,0.9992647006571282,inf,0.9986616749826039
3825,inf,0.41485989194984074,0.9999999788145095,inf,inf,0.9999916616420317,inf,0.9999822217442271,inf,0.9969110771957729
3826,inf,0.9925436632333184,0.9999999927286307,inf,inf,0.999985033570725,inf,0.9999910597149403,inf,0.9972127307758196
3827,inf,0.9984209496825895,0.9999999885381551,inf,inf,0.9999799153340317,inf,0.9999941506680489,inf,0.9980237929369195
3828,inf,0.9984209496825895,0.9999999999762466,inf,inf,0.9998214697538353,inf,0.9995142935755503,inf,0.9944292513151765
3829,inf,0.9984209496825895,0.9999966751587884,inf,inf,0.9999152306702254,inf,0.9999990634939379,inf,0.9989138578336719
3830,inf,0.9984209496825895,0.9999999340968545,inf,inf,0.9988811273172261,inf,0.9999935055272829,inf,0.9987097123809306
3831,inf,0.9984209496825895,0.994897379975661,inf,inf,0.9945371597641753,inf,0.9999990017257289,inf,0.9978407302691064
3832,inf,0.9817798117787445,0.9996044752382246,inf,inf,0.9999992906923953,inf,0.9999997155163999,inf,0.9944809868348238
3833,inf,0.9984209496825895,0.9999973501224316,inf,inf,0.9999824902433943,inf,0.9999895414631437,inf,0.9966867396947758
3834,inf,0.7510251056018107,0.9999999296266496,inf,inf,0.9999633824900513,inf,0.9997981364510523,inf,0.9987811812115186
3835,inf,0.9817795718784473,0.9999999811228742,inf,inf,0.9999920439751758,inf,0.9999968802226595,inf,0.9955751507494329
3836,inf,0.9984209496825895,0.9999999760522912,inf,inf,0.9999992936721128,inf,0.9999997229723123,inf,0.9971340565012883
3837,inf,0.9850639003263546,0.9995458370255373,inf,inf,0.9999999595371531,inf,0.9999999882158547,inf,0.9993073760328156
3838,inf,0.9984209496825895,0.9999999574512712,inf,inf,0.9995245247808016,inf,0.9954256971650124,inf,0.997195842754859
3839,inf,0.8926996274292619,0.9999999999140823,inf,inf,0.9979565677034871,inf,0.9999514110610025,inf,0.9989378324890944
3840,inf,0.9984209496825895,0.9999999999905118,inf,inf,0.9996397325545158,inf,0.9999988133925592,inf,0.9977168436685622
3841,inf,0.9984209496825895,0.9999999999837548,inf,inf,0.9991796034986358,inf,0.9999986837666767,inf,0.9995757946442855
3842,inf,0.9984209496825895,0.9999999125660325,inf,inf,0.9924764259154149,inf,0.9999101193649941,inf,0.9981714755221409
3843,inf,0.9984209496825895,0.9999968270949494,inf,inf,0.9996230408923256,inf,0.9999987686760657,inf,0.998404862767135
3844,inf,0.9984209496825895,0.999996552905619,inf,inf,0.999980600536905,inf,0.9999884131468504,inf,0.9965006822301705
3845,inf,0.9984209496825895,0.9998987082553321,inf,inf,0.9999998967660041,inf,0.9999999366212162,inf,0.9979279381484781
3846,inf,0.9850610561784936,0.9999999831720446,inf,inf,0.999653700889686,inf,0.9975178680167521,inf,0.9994888546653711
3847,inf,0.9984209496825895,0.9999988398398408,inf,inf,0.9998282128603228,inf,0.999287315369219,inf,0.9966906041826673
3848,inf,0.9984209496825895,0.9999988664346946,inf,inf,0.999999915337214,inf,0.9999999494533077,inf,0.9937839795833194
3849,inf,0.9984209496825895,0.9999999861295388,inf,inf,0.999986912159527,inf,0.9999961883795543,inf,0.998586123699914
3850,inf,0.9328158292238541,0.9997563716877308,inf,inf,0.9999992016904139,inf,0.9999997675053309,inf,0.9994718849731091
3851,inf,0.9925436632333184,0.9999975752139846,inf,inf,0.9999996232980605,inf,0.9999996072673539,inf,0.9995837482688729
3852,inf,0.9984209496825895,0.9999315208369745,inf,inf,0.9996258507297165,inf,0.9906972591427692,inf,0.9944315736568473
3853,inf,0.9984209496825895,0.9999999690911877,inf,inf,0.9999976144041166,inf,0.9999908787489175,inf,0.9993956946409487
3854,inf,0.9850635466148755,0.9999988953178616,inf,inf,0.9999953260885005,inf,0.9999866997939076,inf,0.9998685579419339
3855,inf,0.8926996274292619,0.9999885960068081,inf,inf,0.9999989079656034,inf,0.9999988195282774,inf,0.9995750916599996
3856,inf,0.9984209496825895,0.9999870117427168,inf,inf,0.9999031132200626,inf,0.997609053984099,inf,0.9995019125219842
3857,inf,0.9984209496825895,0.9932090236374889,inf,inf,0.9316306479932212,inf,0.9973675055088446,inf,0.998701984126152
3858,inf,0.8926996274292619,0.6519591637516949,inf,inf,0.9519194949850538,inf,0.9322528192341335,inf,0.7678153511350136
3859,inf,0.9817795546569098,0.999997134614446,inf,inf,0.9999809860458407,inf,0.9999801942283502,inf,0.9995076571367498
3860,inf,0.9984209496825895,0.999919412601324,inf,inf,0.9998405505296049,inf,0.9998342150682338,inf,0.9983365187342687
3861,inf,0.9925436632333184,0.9999601381056256,inf,inf,0.9998222246897674,inf,0.9998151615223247,inf,0.9990068817689666
3862,inf,0.9984209496825895,0.9999996492215353,inf,inf,0.9996841385217002,inf,0.9991031647826041,inf,0.9992113371625354
3863,inf,0.9984209496825895,0.9999719939207222,inf,inf,0.9999274316858505,inf,0.9995987095121428,inf,0.9992662638936423
3864,inf,0.9850650406474109,0.9977575618300949,inf,inf,0.9998976770302382,inf,0.999884399730434,inf,0.9967390017162585
3865,inf,0.9956569828531706,0.9999997589393123,inf,inf,0.999999090795906,inf,0.9999987269353485,inf,0.9980241859991151
3866,inf,0.9956569833518922,0.9999999034515834,inf,inf,0.9999999870303625,inf,0.9999999922497101,inf,0.9988731476806447
3867,inf,0.8926996274292619,0.9999999998185194,inf,inf,0.995931754825464,inf,0.9999764145503486,inf,0.9994890125686905
3868,inf,0.8926996274292618,0.9999931357459526,inf,inf,0.9363551368785877,inf,0.9970166870309964,inf,0.9994971377970113
3869,inf,0.8926996274292618,0.9999999999534286,inf,inf,0.9945009690534681,inf,0.9999569846077827,inf,0.9990406596029056
3870,inf,0.8926996274292619,0.9999613234720964,inf,inf,0.9905323382162998,inf,0.9995350960838484,inf,0.9996051093212367
3871,inf,0.8926996274292619,0.9999898508732579,inf,inf,0.9758036836504181,inf,0.9992299675033065,inf,0.9998565210239889
3872,inf,0.9925436632333184,0.9999999728308667,inf,inf,0.9999595120684757,inf,0.9999579079603848,inf,0.9996921370118014
3873,inf,0.9984209496825895,0.999998922279838,inf,inf,0.9999510278984328,inf,0.9996485169210858,inf,0.9995297358460997
3874,inf,0.9984209496825895,0.9999995745616483,inf,inf,0.9999970559324193,inf,0.9999969378273473,inf,0.9995292987720126
3875,inf,0.9984209496825895,0.9999999981976457,inf,inf,0.9999999238398473,inf,0.9999999208218762,inf,0.9998492776490298
3876,inf,0.9817795791380887,0.9999999963684605,inf,inf,0.9999997999463607,inf,0.9999997856193091,inf,0.9997076649032883
3877,inf,0.9984209496825895,0.9994982156394466,inf,inf,0.9999999824795959,inf,0.9999999860631905,inf,0.9999294918216022
3878,inf,0.9817794847440967,0.9999999896270123,inf,inf,0.9999961100631078,inf,0.9998643752384666,inf,0.9997578113754855
3879,inf,0.9984209496825895,0.9999999999283424,inf,inf,0.9999550985677902,inf,0.9991590768413522,inf,0.9877298749330956
3880,inf,0.9984209496825895,0.9999999977068326,inf,inf,0.9999998413724199,inf,0.9999999538023,inf,0.9995695759730273
3881,inf,0.9817795763642191,0.9999999999999916,inf,inf,0.9999985159864724,inf,0.99999700102144,inf,0.9995695786103679
3882,inf,0.9189896113997048,0.9994411436041384,inf,inf,0.9999962326774484,inf,0.9999970032394155,inf,0.9995896174010727
3883,inf,0.9189757098239184,0.999846983649857,inf,inf,0.9993003001102526,inf,0.9961298287718694,inf,0.9996233332140058
3884,inf,0.9925436632333184,0.9999840329438574,inf,inf,0.9998994925692642,inf,0.9981007539665263,inf,0.9997768279245419
3885,inf,0.46455195384526615,0.9999999783252305,inf,inf,0.9995816362176132,inf,0.9970000961846514,inf,0.9997479652506212
3886,inf,0.9984209496825895,0.9999804472292352,inf,inf,0.9999219509179614,inf,0.9985189012543275,inf,0.9998403866838924
3887,inf,0.9850630952957142,0.9999999971101119,inf,inf,0.9999192338667892,inf,0.9995547151467703,inf,0.9997986040805219
3888,inf,0.9956569148770571,0.9999990480438633,inf,inf,0.9999655521652421,inf,0.99975258906793,inf,0.9995297229177194
3889,inf,0.9956569708864403,0.999999999926058,inf,inf,0.9999749652072046,inf,0.9999739733411711,inf,0.9997477592219189
3890,inf,0.9189882034180132,0.9999562631990334,inf,inf,0.9999816126674854,inf,0.9999613140712442,inf,0.9997819410309813
3891,inf,0.9797012619491927,0.9999999616553138,inf,inf,0.9999996644101503,inf,0.9999998683388502,inf,0.9993055770424457
3892,inf,0.8926996274292619,0.9999999478868913,inf,inf,0.9981782508320631,inf,0.9131664395966325,inf,0.996327807538084
3893,inf,0.41485986956529697,0.9999999999999238,inf,inf,0.9999966052650178,inf,0.9999748155862846,inf,0.9997076717495742
3894,inf,0.9956569833014002,0.999999993806143,inf,inf,0.9999999239743875,inf,0.9999999209618741,inf,0.999522867855891
3895,inf,0.8926996274292618,0.9999999950670206,inf,inf,0.9981497261407174,inf,0.9866222381331307,inf,0.9985178150649809
3896,inf,0.8926996274292619,0.9998550454124634,inf,inf,0.9999999846945684,inf,0.9999999955425423,inf,0.9996042679856211
3897,inf,0.9984209496825895,0.9999999984133217,inf,inf,0.9999970194387038,inf,0.9999969013478901,inf,0.9996042186022255
3898,inf,0.9984209496825895,0.9999999997842519,inf,inf,0.9999988797708614,inf,0.9999988353904602,inf,0.9994810601460246
3899,inf,0.9817794492217716,0.9999999983883403,inf,inf,0.9999063111979906,inf,0.9999026008777219,inf,0.9971707107449937
3900,inf,0.8926996274292619,0.9999937574387593,inf,inf,0.9999837930355192,inf,0.999983131752162,inf,0.9973923668160267
3901,inf,0.9984209496825895,0.9999824032646636,inf,inf,0.9634061893598197,inf,0.9997909305235759,inf,0.9994271421552451
3902,inf,0.9956569796484881,0.999994053701471,inf,inf,0.9999902419341015,inf,0.9999898420078475,inf,0.9978040905424229
3903,inf,0.9984209496825895,0.9999999948771414,inf,inf,0.9999510293092954,inf,0.9996495891249422,inf,0.9995297356779194
3904,inf,0.892699627429262,0.9999999990903958,inf,inf,0.9999931576152589,inf,0.9999861724492161,inf,0.9998177734781915
3905,inf,0.9984209496825895,0.015179539159145312,inf,inf,0.9999991548237633,inf,0.9999993276947227,inf,0.9998973413162082
3906,inf,0.932813949878605,0.9999990199300504,inf,inf,0.9997083458807208,inf,0.9999966682238022,inf,0.9995694897005986
3907,inf,0.9925436632333184,0.016915638285666352,inf,inf,0.9993262219900619,inf,0.010866472803979343,inf,0.9997714242140252
3908,inf,0.8926996274292619,0.9904323119460129,inf,inf,0.9999976972499653,inf,0.9999972520943561,inf,0.9895118807428278
3909,inf,0.9956569808127426,0.9999999995838598,inf,inf,0.999998728347824,inf,0.9999909028494531,inf,0.999522875199322
3910,inf,0.9327915675131785,0.9999998587320087,inf,inf,0.9995964589415581,inf,0.9941545092965355,inf,0.9975113169642142
3911,inf,0.9925436632333184,0.9999999985994419,inf,inf,0.9997968763229091,inf,0.9995671642993537,inf,0.9932444020857554
3912,inf,0.9925436632333184,0.9999996536948592,inf,inf,0.9999240257768826,inf,0.9997095166255797,inf,0.9993379971398043
3913,inf,0.8926996274292619,0.99999999702556,inf,inf,0.9999952280527535,inf,0.9999933173125166,inf,0.9991628578880394
3914,inf,0.9850632772210146,0.999999998255547,inf,inf,0.9998427260747265,inf,0.9998364956678318,inf,0.9987979359244233
3915,inf,0.9850635310882847,0.9999999882031531,inf,inf,0.9999830562992802,inf,0.9999823849420599,inf,0.9992620152085082
3916,inf,0.9817796922695096,0.9998084498824258,inf,inf,0.9999999913575409,inf,0.9999999974830245,inf,0.9996042697123535
3917,inf,0.9850635591477838,0.9999999961107111,inf,inf,0.9999977435280428,inf,0.9999993428392816,inf,0.9994651311904856
3918,inf,0.8926996274292619,0.9999999998898823,inf,inf,0.9999288619872967,inf,0.9997980510797898,inf,0.9997571679748334
3919,inf,0.8926996274292619,0.9999999427657591,inf,inf,0.9999776246782471,inf,0.9999522920076799,inf,0.9968570238354711
3920,inf,0.9984209496825895,0.9999999841829934,inf,inf,0.9996441062714438,inf,0.9974489593319734,inf,0.9994888652147094
3921,inf,0.9984209496825895,0.9999998672371607,inf,inf,0.999998191613747,inf,0.9999869322687547,inf,0.9995228757181934
3922,inf,0.9984209496825895,0.9999999999969589,inf,inf,0.9998817195589463,inf,0.9995096848409314,inf,0.9993677935841714
3923,inf,0.9984209496825895,0.9999999987789447,inf,inf,0.9816433342734676,inf,0.9995684211173215,inf,0.999328577780298
3924,inf,0.9984209496825895,0.9999999387844989,inf,inf,0.9772138942349822,inf,0.9964673799148691,inf,0.9994881312210576
3925,inf,0.9984209496825895,0.999999970193342,inf,inf,0.9902015665309104,inf,0.9993329197791981,inf,0.9977523011467412
3926,inf,0.892699627429262,0.9999999967941919,inf,inf,0.9999363527672626,inf,0.999389610547651,inf,0.9989220746000124
3927,inf,0.8926996274292619,0.9999997757060678,inf,inf,0.9999955992876208,inf,0.9999987183641705,inf,0.9996427753539163
3928,inf,0.9850635171200537,0.999999999927023,inf,inf,0.9999753396778739,inf,0.9999743626460447,inf,0.9997610282511421
3929,inf,0.9984209496825895,0.9999776010091992,inf,inf,0.9999174398878627,inf,0.9984315550761679,inf,0.9998761034715403
3930,inf,0.9984209496825895,0.9999996344790926,inf,inf,0.99999599608332,inf,0.9999958348825171,inf,0.9997367718578032
3931,inf,0.9817763997113994,0.9999999879304483,inf,inf,0.9995599061845168,inf,0.9957664748933684,inf,0.9988296295542551
3932,inf,0.9850635598439256,0.9999999998017344,inf,inf,0.9999991135276398,inf,0.9999987585496153,inf,0.99937529007311
3933,inf,0.9984209496825895,0.9999999376063852,inf,inf,0.9999844772506916,inf,0.9999782867150883,inf,0.9901526189616262
3934,inf,0.9984209496825895,0.9999679163321074,inf,inf,0.9995112174593836,inf,0.9964619473600013,inf,0.9992622238469697
3935,inf,0.9850628610484755,0.9999999708491036,inf,inf,0.999903035924633,inf,0.9993059658427582,inf,0.9989139488715467
3936,inf,0.9797011214181184,0.9999998348808445,inf,inf,0.9999382281044709,inf,0.9999357810865039,inf,0.9988184647249037
3937,inf,0.9956347359971129,0.11053892625526422,inf,inf,0.9982845765730851,inf,0.023955298213236498,inf,0.9988781347220276
3938,inf,0.9984209496825895,0.9999969667595118,inf,inf,0.9988851570719227,inf,0.9916937863231314,inf,0.9985723759107606
3939,inf,0.8926996274292619,0.9996436201636166,inf,inf,0.9999999473092742,inf,0.9999999777077302,inf,0.9983367192881598
3940,inf,0.4148600993147402,0.9999879921013459,inf,inf,0.999989170620717,inf,0.9999968461196043,inf,0.9970305144621603
3941,inf,0.9925436632333184,0.9999999982540146,inf,inf,0.999673776565822,inf,0.999073742775711,inf,0.9986551946634903
3942,inf,0.9984209496825895,0.9999999999899876,inf,inf,0.9999366530592079,inf,0.9995466890065182,inf,0.9995499463885485
3943,inf,0.9984209496825895,0.9999520128417565,inf,inf,0.9999977556961436,inf,0.9999976667332731,inf,0.9995019117654087
3944,inf,0.9817778835741858,0.9999729823431657,inf,inf,0.9996952379426027,inf,0.9977893388952437,inf,0.9994722355563133
3945,inf,0.9984209496825895,0.9999915768933433,inf,inf,0.9945377284502303,inf,0.9596243969636704,inf,0.9995560178885567
3946,inf,0.9850635502123081,0.999999998608788,inf,inf,0.999993632015741,inf,0.9999933797531144,inf,0.9990324813257976
3947,inf,0.9984209496825895,0.9928030057508486,inf,inf,0.999514772170699,inf,0.9893795432596585,inf,0.9991238576241717
3948,inf,0.9984209496825895,0.999999996014721,inf,inf,0.9999228653232817,inf,0.9992601750182407,inf,0.9989986831210679
3949,inf,0.9984209496825895,0.9999999453921943,inf,inf,0.9999999746551578,inf,0.9999999795994337,inf,0.9986437023635936
3950,inf,0.892699627429262,0.999999997038945,inf,inf,0.999995991555033,inf,0.9999943865302307,inf,0.9991628573411018
3951,inf,0.9984209496825895,0.999818513354667,inf,inf,0.999995326590045,inf,0.9999981666183212,inf,0.9988459736733601
3952,inf,0.9984209496825895,0.9999921520149779,inf,inf,0.9998720293525533,inf,0.9992940441134933,inf,0.9996980596109688
3953,inf,0.9850635584245634,0.9999994375187438,inf,inf,0.9999979411679258,inf,0.9999978579750453,inf,0.9996036922257562
3954,inf,0.9956569834080795,0.9999994460784689,inf,inf,0.9999999223933751,inf,0.9999999191589317,inf,0.9998487294210249
3955,inf,0.99565521408642,0.9999988098949574,inf,inf,0.9928547255074098,inf,0.999885207119292,inf,0.9996370395597737
3956,inf,0.9984209496825895,0.9872450855002064,inf,inf,0.9999997504809944,inf,0.9999999273316522,inf,0.9996722642709723
3957,inf,0.8926996274292619,0.2349202731728652,inf,inf,0.9991689752367918,inf,0.23424204630349033,inf,0.9991508704326522
3958,inf,0.4766598748847247,0.06867090410112174,inf,inf,0.999997688087933,inf,0.9999993266932523,inf,0.999572934977075
3959,inf,0.9984209496825895,0.9999999999999922,inf,inf,0.9999984448229362,inf,0.9999968572100157,inf,0.9995695786283961
3960,inf,0.9984209496825895,0.9999986067381778,inf,inf,0.9990480109815622,inf,0.9999886012981866,inf,0.9993744338918347
3961,inf,0.9984209496825895,0.9999999953525525,inf,inf,0.9999997883540483,inf,0.9999987680921402,inf,0.9997577884330621
3962,inf,0.9984209496825895,0.9999999974921525,inf,inf,0.9999929408182222,inf,0.9999884780393514,inf,0.9993183153810041
3963,inf,0.9984209496825895,0.9999999999998674,inf,inf,0.9999949082461672,inf,0.9999719329257137,inf,0.9999233068393999
3964,inf,0.9956569375119788,0.999999999877873,inf,inf,0.9999510398936121,inf,0.9998610125668691,inf,0.9998651995618932
3965,inf,0.9925436632333184,0.9999998819843511,inf,inf,0.9999978470646352,inf,0.999984482069742,inf,0.999849280071721
3966,inf,0.4645998416058311,0.9999966679792582,inf,inf,0.9999592534343572,inf,0.9999175374339337,inf,0.9996412848268881
3967,inf,0.9328165431542689,0.9995333215835619,inf,inf,0.9999999526647606,inf,0.9999999811381912,inf,0.9912388506958089
3968,inf,0.9956568582884354,0.9999999999926819,inf,inf,0.999862162935388,inf,0.9996249609954434,inf,0.9955760438463449
3969,inf,0.9328150229761849,0.9999999909668728,inf,inf,0.9999929445107879,inf,0.9999979452036422,inf,0.9988355776306237
3970,inf,0.9925436632333184,0.9999999925358717,inf,inf,0.9999877834768731,inf,0.9999964421365448,inf,0.9988355811714671
3971,inf,0.8926996274292619,0.9999999042850137,inf,inf,0.9995889644012258,inf,0.9970527019198482,inf,0.9992621902013257
3972,inf,0.9925436632333184,0.9999979241159117,inf,inf,0.9999916946959834,inf,0.9999385308498862,inf,0.9991649802671663
3973,inf,0.8926996274292619,0.9999999938985595,inf,inf,0.9998908625319801,inf,0.9997794357375809,inf,0.9985324758295003
3974,inf,0.892699627429262,0.9999999898717077,inf,inf,0.999392396280309,inf,0.9999964722547257,inf,0.9985762524502376
3975,inf,0.9984209496825895,0.9142826504459132,inf,inf,0.9127919572323762,inf,0.9993188334826202,inf,0.9997858062381325
3976,inf,0.9984209496825895,0.9999999935667632,inf,inf,0.9991795909382488,inf,0.9999986837563046,inf,0.9995757943947136
3977,inf,0.9925436632333184,0.9999974351710305,inf,inf,0.9890735926033348,inf,0.9992569296597078,inf,0.9984981342326331
3978,inf,0.9850787826947706,0.9795862645839113,inf,inf,0.9999997240301923,inf,0.9999999196282867,inf,0.9997960699620103
3979,inf,0.9817795769280973,0.9999999916185495,inf,inf,0.9999982044884449,inf,0.9999981333420358,inf,0.9994070965458525
3980,inf,0.9984209496825895,0.9999999997515943,inf,inf,0.9999992108468687,inf,0.9999991795827936,inf,0.9994810600196841
3981,inf,0.9984209496825895,0.9999999997317164,inf,inf,0.9999723234137529,inf,0.9999712269559161,inf,0.9993551626346143
3982,inf,0.985063650434597,0.9998800072428571,inf,inf,0.9999995920047492,inf,0.9999995421315472,inf,0.9997301140757162
3983,inf,0.8926996274292619,0.9999987038333294,inf,inf,0.999938362828954,inf,0.9994077106540342,inf,0.9977440680699502
3984,inf,0.8926996274292619,0.9998550454124194,inf,inf,0.9999999871434214,inf,0.9999999962557308,inf,0.9996042679854151
3985,inf,0.9984209496825895,0.9999931489764806,inf,inf,0.9999696370852569,inf,0.9999684339268496,inf,0.9994816396403888
3986,inf,0.9984209496825895,0.9999999998695086,inf,inf,0.9994684790918043,inf,0.994883974025553,inf,0.9975531375207113
3987,inf,0.9925436632333184,0.9999999999451386,inf,inf,0.9999996941749076,inf,0.999998732449904,inf,0.9996439080870647
3988,inf,0.4148596585924389,0.9999999999997722,inf,inf,0.9999957708843178,inf,0.9999523260977805,inf,0.9997815125246055
3989,inf,0.8926996274292619,0.9999999935475845,inf,inf,0.9999973290410995,inf,0.9999972232105068,inf,0.9994070988340152
3990,inf,0.9925436632333184,0.9999999981976457,inf,inf,0.9999999238398473,inf,0.9999999208218762,inf,0.9998492776490298
3991,inf,0.9925436632333184,0.9999998624125229,inf,inf,0.9962894760009064,inf,0.9999784858970985,inf,0.9993559423104366
3992,inf,0.9925436632333184,0.9999999975400624,inf,inf,0.9999919108378683,inf,0.9999935653818048,inf,0.9998747493615103
3993,inf,0.9925436632333184,0.9999999804300072,inf,inf,0.9989294991037988,inf,0.9796031333153533,inf,0.9996387906011115
3994,inf,0.8926996274292619,0.9999418176792655,inf,inf,0.9999995851962644,inf,0.9999998791951658,inf,0.999609921093417
3995,inf,0.9984209496825895,0.9999999933916974,inf,inf,0.9972888917125631,inf,0.9802984614534567,inf,0.9976202442662443
3996,inf,0.9189870659907882,0.9999999976239038,inf,inf,0.9998654580092773,inf,0.999713380088203,inf,0.9919813769278897
3997,inf,0.9925436632333184,0.9999999806757177,inf,inf,0.9999997332287444,inf,0.9999999223072152,inf,0.998818695496942
3998,inf,0.9925436632333184,0.999999865307383,inf,inf,0.9999279751950072,inf,0.9999251217408136,inf,0.9993438111119222
3999,inf,0.9984209496825895,0.9958573307072511,inf,inf,0.9995203515967405,inf,0.998521132670469,inf,0.996800339705482
4000,inf,0.9984209496825895,0.9999980861806114,inf,inf,0.9999771091330507,inf,0.9999536726384283,inf,0.9994013199818929
3201,inf,0.9189882526008261,inf,0.9999983297638163,0.9999978265415855,inf,inf,0.9811039103170063,inf,0.9998517180893919
3202,inf,0.9328150255603298,inf,0.9999915764859281,0.9969785103368969,inf,inf,0.4651402858994289,inf,0.9924125854313354
3203,inf,0.9797012600608842,inf,0.9999978780254268,0.9982329840065248,inf,inf,0.7268051862309728,inf,0.982296204897202
3204,inf,0.9925436632333184,inf,0.9999994419178247,0.9999263382576609,inf,inf,0.8055590265815042,inf,0.9897593795388304
3205,inf,0.9956569831609502,inf,0.9999992739545235,0.9999246236179531,inf,inf,0.8058687932814974,inf,0.9851605821043145
3206,inf,0.918988253483582,inf,0.999998641817908,0.9999539461293003,inf,inf,0.9260859572852407,inf,0.9999255448421629
3207,inf,0.9925436632333184,inf,0.9999990690413508,0.9999987156946842,inf,inf,0.9447521464437421,inf,0.9985059992685956
3208,inf,0.9925436632333184,inf,0.9999934519922852,0.9999992229245024,inf,inf,0.985931434351572,inf,0.9997815310312993
3209,inf,0.9984209496825895,inf,0.9999989315524785,0.9999993227533924,inf,inf,0.9859318580236401,inf,0.9987207184757163
3210,inf,0.9984209496825895,inf,0.9999996529848125,0.9999985485958567,inf,inf,0.9448712175852595,inf,0.9929495967784358
3211,inf,0.41486012122984706,inf,0.9999992372391908,0.9997985224775404,inf,inf,0.8664515415482895,inf,0.9985494404135005
3212,inf,0.9956569832056203,inf,0.9999994571404234,0.999997852111111,inf,inf,0.9811043361859034,inf,0.9988849100005537
3213,inf,0.8926996274292619,inf,0.9999993446278197,0.9999271383320947,inf,inf,0.8054145348924582,inf,0.9919044135887984
3214,inf,0.9984209496825895,inf,0.9993968189407387,0.9999876804975235,inf,inf,0.9859213973033386,inf,0.9990920941831756
3215,inf,0.9984209496825895,inf,0.999437909212946,0.9970210392986536,inf,inf,0.6767942113428763,inf,0.9946522799806738
3216,inf,0.8926996274292619,inf,0.9999990011903654,0.004046851469952509,inf,inf,9.739731254843065e-8,inf,0.9965453567052027
3217,inf,0.9984209496825895,inf,0.9999999487176521,0.0000025031480120135342,inf,inf,0.9999958723191326,inf,4.463096558993129e-14
3218,inf,0.9984209496825895,inf,0.9999983332832959,0.9999996752885312,inf,inf,0.9584918997576777,inf,0.9967889153911317
3219,inf,0.8926996274292619,inf,0.9999984112450585,0.0026599620341146418,inf,inf,3.869093045949512e-9,inf,0.9967364547057944
3220,inf,0.9817795781439089,inf,0.9999981290283343,0.9999999956675316,inf,inf,0.9896333628668119,inf,0.9991434595218381
3221,inf,0.8926996274292619,inf,0.9999923099067447,0.9999992008365556,inf,inf,0.9859314147278398,inf,0.9997815308097379
3222,inf,0.7510275630049128,inf,0.9999979076446965,0.9999539039025754,inf,inf,0.9260859969723898,inf,0.999876925139046
3223,inf,0.9984209496825895,inf,0.9999998554064411,0.999991045946102,inf,inf,0.9961267622928275,inf,0.999792210425436
3224,inf,0.9850635610799122,inf,0.9999992565615442,0.9999978318272497,inf,inf,0.9811043753433675,inf,0.9987196342001298
3225,inf,0.9925436632333184,inf,0.9999991865035144,0.9999999984118606,inf,inf,0.9994917168798212,inf,0.9969386791562387
3226,inf,0.9984209496825895,inf,0.9999990249839886,0.9999999486635176,inf,inf,0.9979101454777406,inf,0.9832363004637645
3227,inf,0.9925436632333184,inf,0.9999989315524785,0.9999993227533924,inf,inf,0.9859318580236401,inf,0.9987207184757163
3228,inf,0.9984209496825895,inf,0.9999953389978113,0.9999992598162467,inf,inf,0.985931445530874,inf,0.9998499242577653
3229,inf,0.9984209496825895,inf,0.9999998391196372,0.9999999982517118,inf,inf,0.999664230276628,inf,0.9993670608711953
3230,inf,0.9850635606739779,inf,0.9999988081495768,0.0009699046787406355,inf,inf,8.317317945483182e-10,inf,0.9969693674127277
3231,inf,0.9984209496825895,inf,0.9999977734775405,0.9999999915006915,inf,inf,0.9978989534298853,inf,0.9987087801499412
3232,inf,0.9984209496825895,inf,0.9999991697829639,0.9999999922102042,inf,inf,0.999494126317087,inf,0.9832272136476045
3233,inf,0.9984209496825895,inf,0.9999993362248907,0.9999910348063411,inf,inf,0.996126751270162,inf,0.9999128230062834
3234,inf,0.9984209496825895,inf,0.9999982080692028,0.9999999937080708,inf,inf,0.9978983901080302,inf,0.9994875795988257
3235,inf,0.9984209496825895,inf,0.9999998584740669,0.9999988102683085,inf,inf,0.9859746169259613,inf,0.9977540850283259
3236,inf,0.8926996274292619,inf,0.9999991974246084,0.9999998959339746,inf,inf,0.9998323077275408,inf,0.9995956360857903
3237,inf,0.9984209496825895,inf,0.9999991865551345,0.9999999866094016,inf,inf,0.9979002324471498,inf,0.9969403606435165
3238,inf,0.9817795790090847,inf,0.9999993992875839,0.9999999871724711,inf,inf,0.9979000897832858,inf,0.9971375840683682
3239,inf,0.46460158464068857,inf,0.99999966122467,0.9999999036506024,inf,inf,0.999832315211803,inf,0.999688751342838
3240,inf,0.8926996274292619,inf,0.9999988044114977,0.9999997530535977,inf,inf,0.9998321737486705,inf,0.9997806072481357
3241,inf,0.9984209496825895,inf,0.9999993230577451,0.999811493367521,inf,inf,0.773340308904749,inf,0.9945331175203744
3242,inf,0.9984209496825895,inf,0.999998351094644,0.9997985001240315,inf,inf,0.8664116181071563,inf,0.9997415060409282
3243,inf,0.9984209496825895,inf,0.999993110759135,0.9970970701503803,inf,inf,0.6758790761422815,inf,0.9996461222904542
3244,inf,0.8926996274292619,inf,0.9999996478357737,0.9999910414923807,inf,inf,0.9961267578859214,inf,0.9999172266405556
3245,inf,0.9984209496825895,inf,0.9999983285587181,0.9999539278319276,inf,inf,0.9260859799587479,inf,0.9999008791354729
3246,inf,0.9984209496825895,inf,0.9999992419749121,0.9999910327840773,inf,inf,0.9961267492691548,inf,0.9999198754041209
3247,inf,0.9850635612149877,inf,0.999999418131849,0.9999910365637688,inf,inf,0.9961267530091165,inf,0.999919875415099
3248,inf,0.46459963942245264,inf,0.9998658626398087,0.9999991962825467,inf,inf,0.9998316096644159,inf,0.999015043416347
3249,inf,0.8926996274292619,inf,0.999997037299813,0.9999992920838217,inf,inf,0.9859315056291409,inf,0.9997503895718955
3250,inf,0.8926996274292619,inf,0.9999991947081903,0.99999785042463,inf,inf,0.9811038929344938,inf,0.9999292126037813
3251,inf,0.9984209496825895,inf,0.999999608583078,0.9999997820940087,inf,inf,0.9998321962731139,inf,0.9992780969978977
3252,inf,0.9984209496825895,inf,0.9999999330209355,0.9999999996999986,inf,inf,0.9997518432918344,inf,0.9987122876129048
3253,inf,0.9850635616226788,inf,0.9999998189010243,0.9999999995887658,inf,inf,0.9999192832153541,inf,0.9832993184453804
3254,inf,0.7511524243749477,inf,0.9999991991834442,0.9853909544441022,inf,inf,0.8461004527431182,inf,0.9977120626082565
3255,inf,0.9817795795787437,inf,0.9999998755874664,0.9999887114272027,inf,inf,0.964257932402761,inf,0.9937003781930253
3256,inf,0.9984209496825895,inf,0.9999705371850481,0.9999524190035225,inf,inf,0.926085645024117,inf,0.9993153773597359
3257,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
3258,inf,0.9984209496825895,inf,0.9999994074329538,0.9999539667561865,inf,inf,0.9260863956999483,inf,0.9996485116490632
3259,inf,0.9984209496825895,inf,0.9999990241728722,0.9999539682007688,inf,inf,0.9260859349739842,inf,0.9999519874774637
3260,inf,0.9984209496825895,inf,0.9999996359069987,0.9999539587886974,inf,inf,0.926086816030639,inf,0.9993680940266253
3261,inf,0.9984209496825895,inf,0.9999994420567938,0.9999289564847867,inf,inf,0.8050882625383655,inf,0.9967478381657424
3262,inf,0.9850635581417261,inf,0.9999959530646519,0.9999999957834715,inf,inf,0.9896330870622917,inf,0.9992169030315942
3263,inf,0.9984209496825895,inf,0.9999989513471134,0.999999993480597,inf,inf,0.9896571651639087,inf,0.9929004321525458
3264,inf,0.9328150551797139,inf,0.9999994414662667,0.9999978613654167,inf,inf,0.9811040523788145,inf,0.9995874212035535
3265,inf,0.9925436632333184,inf,0.9999990240707692,0.9999539592339474,inf,inf,0.9260861186454507,inf,0.9998265248202903
3266,inf,0.9925436632333184,inf,0.9999968755423989,0.9971281973185233,inf,inf,0.6773797245285773,inf,0.9913319864351817
3267,inf,0.9925436632333184,inf,0.9999973264314385,0.9971161300277894,inf,inf,0.6767807570421265,inf,0.9946505080244263
3268,inf,0.9925436632333184,inf,0.9999988922317691,0.9997468937523195,inf,inf,0.8980183548051517,inf,0.9983569152612749
3269,inf,0.9797012612509289,inf,0.9999989198903744,0.9999998274582622,inf,inf,0.9802778182238047,inf,0.997842763108073
3270,inf,0.9984209496825895,inf,0.9999757330274508,0.9999949607867976,inf,inf,0.9801903939757208,inf,0.9990235022087769
3271,inf,0.8926996274292619,inf,0.9999996571778983,0.9999294874980903,inf,inf,0.8049937663772885,inf,0.9981505511490705
3272,inf,0.8926996274292619,inf,0.9999989610597454,0.9999955086832498,inf,inf,0.9124934902261721,inf,0.9934016952890395
3273,inf,0.9925436632333184,inf,0.9999994200504746,0.9997985518494427,inf,inf,0.8664377839224975,inf,0.9989610936179266
3274,inf,0.8926996274292619,inf,0.9999998554077101,0.9999910459461284,inf,inf,0.9961267622928471,inf,0.9979917270032987
3275,inf,0.9984209496825895,inf,0.9999994901325415,0.9999999895039494,inf,inf,0.9986121882841049,inf,0.9983768172407163
3276,inf,0.9984209496825895,inf,0.9999959438764544,0.9999986778456954,inf,inf,0.9553337525804112,inf,0.9846588319158528
3277,inf,0.985063558719623,inf,0.9999966046368389,0.999917622966563,inf,inf,0.9228886258733797,inf,0.9940316725982083
3278,inf,0.9956569832025265,inf,0.9999994444531394,0.9999978619342195,inf,inf,0.9811040390181359,inf,0.999620787827924
3279,inf,0.9925436632333184,inf,0.9999996272006849,0.99999779385786,inf,inf,0.9811044014133509,inf,0.9984592355456617
3280,inf,0.8926996274292619,inf,0.9999994475283976,0.9998118979972854,inf,inf,0.7732681865283562,inf,0.9952513041903585
3281,inf,0.9984209496825895,inf,0.9997277559180613,0.9999884554380412,inf,inf,0.9810952356039004,inf,0.9999519181065436
3282,inf,0.9984209496825895,inf,0.9999991675752657,0.9999539426579349,inf,inf,0.9260866198465957,inf,0.9994883778233776
3283,inf,0.9984209496825895,inf,0.9999992138278042,0.9999235236233767,inf,inf,0.8060684584720004,inf,0.9821962107286792
3284,inf,0.41486012571418984,inf,0.9999997326920782,0.9999956572496269,inf,inf,0.9342156779987264,inf,0.9886913942530958
3285,inf,0.46460158561536546,inf,0.9999997282679783,0.9999233603003891,inf,inf,0.8060996442378587,inf,0.9817331973985599
3286,inf,0.8926996274292619,inf,0.9999952195110702,0.9999956610416952,inf,inf,0.9123004127192098,inf,0.9967135281724929
3287,inf,0.9984209496825895,inf,0.9999994977803884,0.9999999946612605,inf,inf,0.9920065341599636,inf,0.9851444390253872
3288,inf,0.9984209496825895,inf,0.9999998777594344,0.9999985534418652,inf,inf,0.9990625936117844,inf,0.973781144196982
3289,inf,0.9817795802723387,inf,0.9999998997633512,0.0002346885087834168,inf,inf,0.00004186669670847021,inf,0.9691162774010671
3290,inf,0.9984209496825895,inf,0.9999958035516608,0.0009650396995503776,inf,inf,1.5717552181993e-7,inf,0.9776280689818536
3291,inf,0.9925436632333184,inf,0.9999997254627289,0.0008391622344078155,inf,inf,2.0013253576589562e-7,inf,0.9697208764044275
3292,inf,0.9984209496825895,inf,0.9999981095548679,0.9999978197098794,inf,inf,0.9811038802758376,inf,0.9999087866517402
3293,inf,0.9925436632333184,inf,0.9999975652479024,0.9999999416724893,inf,inf,0.9965636641471214,inf,0.9989073953861247
3294,inf,0.96554578375582,inf,0.9999998554064184,0.9999910459461016,inf,inf,0.9961267622928272,inf,0.9998244178689928
3295,inf,0.9189882569550789,inf,0.9999998689911135,0.9999999993650217,inf,inf,0.9997952796350329,inf,0.9945862215032415
3296,inf,0.985063561238328,inf,0.9999994431750879,0.9999978611253746,inf,inf,0.9811040143977035,inf,0.9996745149902833
3297,inf,0.9817795792310027,inf,0.9999997249963709,0.9999999809133341,inf,inf,0.9973298369146616,inf,0.9991837811604629
3298,inf,0.9956567583981412,inf,0.9990775504402383,0.9999965498643889,inf,inf,0.9999364073704484,inf,0.9998381169256778
3299,inf,0.9984209496825895,inf,0.9999316702704149,0.9999963820928994,inf,inf,0.9996635697982202,inf,0.9994994448558393
3300,inf,0.9925436632333184,inf,0.9999995678406467,0.9999998019771866,inf,inf,0.9998322159440632,inf,0.9997543619772169
3301,inf,0.9984209496825895,inf,0.9999975326725871,0.9999950946871211,inf,inf,0.9692898311182863,inf,0.9969702023329398
3302,inf,0.9817795788790993,inf,0.9999991678779234,0.9999993299887927,inf,inf,0.9859317189001023,inf,0.9991816325817454
3303,inf,0.8926996274292619,inf,0.9999996462343753,0.9999297299852913,inf,inf,0.8049503122428532,inf,0.998795570451566
3304,inf,0.8926996274292619,inf,0.9999987332507557,0.9999996709364983,inf,inf,0.9584998141085908,inf,0.9962586924881176
3305,inf,0.9984209496825895,inf,0.999999872643152,0.999991046315934,inf,inf,0.9961267626587709,inf,0.9994858757345386
3306,inf,0.9925436632333184,inf,0.9999991188252334,0.9999985447452487,inf,inf,0.9990625849502852,inf,0.9998697437055831
3307,inf,0.9925436632333184,inf,0.9999971311054442,0.99999929119394,inf,inf,0.9859316522133295,inf,0.999283683736691
3308,inf,0.9925436632333184,inf,0.9992203144176971,0.9999842704400717,inf,inf,0.9859182179885008,inf,0.9995665732463542
3309,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
3310,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
3311,inf,0.9956569832862969,inf,0.9999997879844211,0.999998554332315,inf,inf,0.9990625945004952,inf,0.9997108344471773
3312,inf,0.8926996274292619,inf,0.9999992442673881,0.9999985458326287,inf,inf,0.9990625860373504,inf,0.9947391741762475
3313,inf,0.8926996274292619,inf,0.9999992900203868,0.9999517691736596,inf,inf,0.9261313725652806,inf,0.9689264032785653
3314,inf,0.9925436632333184,inf,0.999999858497849,0.9999993770375137,inf,inf,0.9883954768754778,inf,0.9950170139847884
3315,inf,0.8926996274292619,inf,0.9999971958316546,0.9999996577024223,inf,inf,0.958518447078252,inf,0.9950110581315713
3316,inf,0.9850635572876203,inf,0.9999949900701849,0.9999999093914185,inf,inf,0.9965635681207252,inf,0.9997370483743457
3317,inf,0.7510275630049128,inf,0.9999979076446965,0.9999539039025754,inf,inf,0.9260859969723898,inf,0.999876925139046
3318,inf,0.9850635612572686,inf,0.9999994658030867,0.9999539698372978,inf,inf,0.9260863982036658,inf,0.9996485116479803
3319,inf,0.9925436632333184,inf,0.9999994420567938,0.9999289564847867,inf,inf,0.8050882625383655,inf,0.9967478381657424
3320,inf,0.9984209496825895,inf,0.9999996117580316,0.9999910407182871,inf,inf,0.9961267571199635,inf,0.9995500045931526
3321,inf,0.9817795788804448,inf,0.9999992104826256,0.9999999935629447,inf,inf,0.9896571648505659,inf,0.9929004321555275
3322,inf,0.9850635460521391,inf,0.9999823221939356,0.9999318430710478,inf,inf,0.8350108168493875,inf,0.9725920217131279
3323,inf,0.8926996274292619,inf,0.9999978973861905,0.9999297293398155,inf,inf,0.8049460348470177,inf,0.9988590990246068
3324,inf,0.9984209496825895,inf,0.9999996352910796,0.9999999984788461,inf,inf,0.9958269792965192,inf,0.9807515091469183
3325,inf,0.8926996274292619,inf,0.9999980342563585,0.9999999947706768,inf,inf,0.989644748539837,inf,0.9961577135659277
3326,inf,0.8926996274292619,inf,0.9999993677739997,0.9999291009775139,inf,inf,0.8050621935742326,inf,0.9971348131826644
3327,inf,0.8926996274292619,inf,0.9999994551780976,0.9999984709033631,inf,inf,0.9449252112491167,inf,0.9904296522443888
3328,inf,0.9984209496825895,inf,0.9999997076928975,0.9999224273799799,inf,inf,0.8062696764935307,inf,0.9792086769195248
3329,inf,0.9956569832680661,inf,0.9999997132223127,0.9999539470655784,inf,inf,0.9260871433152598,inf,0.9991468042600096
3330,inf,0.9956569832744053,inf,0.9999997392187305,0.9999910434531334,inf,inf,0.9961267598260621,inf,0.9994585363048457
3331,inf,0.9189882551041288,inf,0.9999992146807797,0.9999910321984437,inf,inf,0.9961267486896772,inf,0.9998917551512225
3332,inf,0.9984209496825895,inf,0.9999991133734935,0.9999320799370677,inf,inf,0.9241466500700504,inf,0.9818346153014957
3333,inf,0.9984209496825895,inf,0.9999988529494127,0.9999998993627098,inf,inf,0.9998323109333485,inf,0.99976297565141
3334,inf,0.9984209496825895,inf,0.9999996929571523,0.9999978653796948,inf,inf,0.9811041959207704,inf,0.9992513340188007
3335,inf,0.9984209496825895,inf,0.9999992074868568,0.9998126882008398,inf,inf,0.773125119340395,inf,0.9966758440217156
3336,inf,0.9984209496825895,inf,0.9999971310915672,0.9999992891189888,inf,inf,0.9859317634101736,inf,0.998925707930381
3337,inf,0.9925436632333184,inf,0.9999994282626893,0.9999539667955505,inf,inf,0.9260864183240876,inf,0.9996336682419401
3338,inf,0.9984209496825895,inf,0.9999993151050519,0.9999994056386963,inf,inf,0.9993061503274492,inf,0.9994874507624383
3339,inf,0.9850635609580405,inf,0.9999991284266948,0.9999996920281278,inf,inf,0.994551870535521,inf,0.9984760747057096
3340,inf,0.9328150543813835,inf,0.9999992294817064,0.9955174426622545,inf,inf,0.40807402856241826,inf,0.9945380301210569
3341,inf,0.9925436632333184,inf,0.9999941338378866,0.9970969695739723,inf,inf,0.675865563994485,inf,0.9997208292520765
3342,inf,0.9984209496825895,inf,0.99998980879572,0.9998642363122436,inf,inf,0.8017089386099425,inf,0.9732202973999988
3343,inf,0.9984209496825895,inf,0.9999780633728109,0.9999161708166968,inf,inf,0.9226366911836696,inf,0.9992934481386575
3344,inf,0.9817795773052407,inf,0.9999968984361473,0.9997470464504161,inf,inf,0.8979322258910913,inf,0.9997470980922539
3345,inf,0.9850635615056536,inf,0.9999997458542798,0.9999910435955083,inf,inf,0.9961267599669404,inf,0.9994585363049032
3346,inf,0.9984209496825895,inf,0.9999998465629912,0.9999999769994466,inf,inf,0.9999324406240873,inf,0.9996375636866879
3347,inf,0.9797012616216892,inf,0.9999992710783545,0.9999999997754851,inf,inf,0.9957956602189725,inf,0.9992524079495001
3348,inf,0.9984209496825895,inf,0.9999986531353239,0.9999999996733873,inf,inf,0.995796486224481,inf,0.9987647686321086
3349,inf,0.9984209496825895,inf,0.9999998407965837,0.9999999994053488,inf,inf,0.995808798672547,inf,0.991493089189171
3350,inf,0.9984209496825895,inf,0.999999772583371,0.9999999997065627,inf,inf,0.9980433793772622,inf,0.9951510096911168
3351,inf,0.9984209496825895,inf,0.9999994181343927,0.9999999999618294,inf,inf,0.999245818231444,inf,0.9942169920213921
3352,inf,0.9956569831441058,inf,0.9999992048755815,0.9999539711245331,inf,inf,0.9260860783021598,inf,0.9998593793436279
3353,inf,0.9984209496825895,inf,0.9999993841400128,0.9996495592311541,inf,inf,0.9438874961020532,inf,0.9955200108705352
3354,inf,0.9984209496825895,inf,0.9999994527409313,0.9999290354725734,inf,inf,0.8050741427897651,inf,0.9969574353314343
3355,inf,0.9328150553036736,inf,0.9999994743819438,0.9999539719124455,inf,inf,0.9260863653178664,inf,0.9996712260518268
3356,inf,0.9189882517036129,inf,0.9999980125992292,0.999999395297273,inf,inf,0.9993061400392563,inf,0.999769090648574
3357,inf,0.9850635614796214,inf,0.9999997165032913,0.9997985365443539,inf,inf,0.8664714004099483,inf,0.9979565297797303
3358,inf,0.9984209496825895,inf,0.9999991743103475,0.9999978492689916,inf,inf,0.9811041260331309,inf,0.9993836409265071
3359,inf,0.9925436632333184,inf,0.9999978665976225,0.9985155632389775,inf,inf,0.5271584501023416,inf,0.9948646274709589
3360,inf,0.9925436632333184,inf,0.999999635640509,0.9999999035165414,inf,inf,0.9998323150779846,inf,0.9988761932049925
3361,inf,0.46460151444413966,inf,0.9999948328910263,0.9999999073722091,inf,inf,0.9965635661868976,inf,0.9997370483385415
3362,inf,0.9984209496825895,inf,0.99999737970375,0.9999538760348611,inf,inf,0.9260859743271835,inf,0.9998769250810233
3363,inf,0.9984209496825895,inf,0.9999996916429732,0.9999539362108865,inf,inf,0.9260873415503476,inf,0.9990107656867001
3364,inf,0.9984209496825895,inf,0.9999998130315143,0.9999999995322952,inf,inf,0.9958050990290063,inf,0.9936782825060821
3365,inf,0.9984209496825895,inf,0.9999993764184846,0.9999539166498167,inf,inf,0.9260873879128955,inf,0.9989698612051217
3366,inf,0.9984209496825895,inf,0.9999993822740474,0.9999978429343783,inf,inf,0.9811042851840974,inf,0.9989685993571674
3367,inf,0.9984209496825895,inf,0.9999989315533984,0.999999322478771,inf,inf,0.9859318727487436,inf,0.998673314518699
3368,inf,0.8926996274292619,inf,0.9999975363546775,0.9999950924111702,inf,inf,0.9692915831373774,inf,0.9968087702614538
3369,inf,0.8926996274292619,inf,0.9999972079692654,0.9999949950880125,inf,inf,0.9130838553706475,inf,0.9832536707722823
3370,inf,0.9984209496825895,inf,0.9999996274967609,0.9999978566755243,inf,inf,0.9811040685940741,inf,0.999513609379666
3371,inf,0.9984209496825895,inf,0.9999987039541529,0.9999993207686877,inf,inf,0.9859317245154486,inf,0.9991379269471873
3372,inf,0.9984209496825895,inf,0.9999971310980211,0.9999992900834552,inf,inf,0.9859317117238575,inf,0.9990921015452189
3373,inf,0.9984209496825895,inf,0.9999940212630505,0.9999879585298855,inf,inf,0.9801824459887839,inf,0.9985705458917198
3374,inf,0.9984209496825895,inf,0.9999979719777791,0.9999999963551356,inf,inf,0.9989503591560202,inf,0.9802924740749414
3375,inf,0.9817795792278482,inf,0.9999997203667901,0.9999999932768937,inf,inf,0.9986121522878564,inf,0.9996206390023854
3376,inf,0.9984209496825895,inf,0.9999970435781473,0.9999999833533522,inf,inf,0.9997511487926676,inf,0.9997370296467486
3377,inf,0.9925436632333184,inf,0.9999989188959353,0.9999999938668478,inf,inf,0.9997511691171479,inf,0.9980239252764509
3378,inf,0.9956569832680658,inf,0.9999997132212997,0.999953962869841,inf,inf,0.9260868193470091,inf,0.9993680940258457
3379,inf,0.9984209496825895,inf,0.9999929762848297,0.9970971371892736,inf,inf,0.6758834930938107,inf,0.9996216741586404
3380,inf,0.9328150551798311,inf,0.9999994414970146,0.9999978488909952,inf,inf,0.9811044131336012,inf,0.9986928663813994
3381,inf,0.9925436632333184,inf,0.9999994461528219,0.9999984528266564,inf,inf,0.9449378145307255,inf,0.9898413992746258
3382,inf,0.9984209496825895,inf,0.9999998246092388,0.9999910452852936,inf,inf,0.9961267616389639,inf,0.9994943753743201
3383,inf,0.9984209496825895,inf,0.9999998584676206,0.999999937005251,inf,inf,0.9971721745350858,inf,0.9936706643655333
3384,inf,0.9984209496825895,inf,0.999999166306277,0.999953935164056,inf,inf,0.9260867720289758,inf,0.9993843906906387
3385,inf,0.9984209496825895,inf,0.9999975534583517,0.9999992971832615,inf,inf,0.9859317762741971,inf,0.9989076593674201
3386,inf,0.8926996274292619,inf,0.9999996689132225,0.9999910419446311,inf,inf,0.9961267583334165,inf,0.9994585363042369
3387,inf,0.8926996274292619,inf,0.9999995671779638,0.9999999953085446,inf,inf,0.999664226391269,inf,0.9995135304534312
3388,inf,0.4646015642176855,inf,0.9999982467936613,0.999997813245922,inf,inf,0.9811038745309654,inf,0.9998830168363311
3389,inf,0.7510275613787409,inf,0.9999977512987345,0.9999999941173718,inf,inf,0.9896493420640092,inf,0.9949529420759555
3390,inf,0.9956569831327806,inf,0.9999991584346951,0.9999993271414636,inf,inf,0.9859318619222318,inf,0.9987207184704517
3391,inf,0.9925436632333184,inf,0.9999995161271357,0.9999997699818856,inf,inf,0.9924072435867017,inf,0.9956977015285806
3392,inf,0.9925436632333184,inf,0.9999954548362391,0.9999177597683644,inf,inf,0.9234305416550302,inf,0.9826937077878276
3393,inf,0.9925436632333184,inf,0.9999898767079293,0.9999171492508081,inf,inf,0.9229317961725055,inf,0.9931252371876009
3394,inf,0.9984209496825895,inf,0.9999965983324944,0.9988837241732599,inf,inf,0.7045136068349902,inf,0.996497837490358
3395,inf,0.9984209496825895,inf,0.999999571751124,0.9999999999354554,inf,inf,0.9987679685508458,inf,0.996824309677347
3396,inf,0.9984209496825895,inf,0.9999998101133274,0.9999999945650133,inf,inf,0.9986121645118851,inf,0.999277816431734
3397,inf,0.9925436632333184,inf,0.9999995673655195,0.9999999954473258,inf,inf,0.9996642377161059,inf,0.9980472997318026
3398,inf,0.9925436632333184,inf,0.9999929504437819,0.9981936781040863,inf,inf,0.7240044888068151,inf,0.9972664551089463
3399,inf,0.9984209496825895,inf,0.9999981347584719,0.9999539186433877,inf,inf,0.9260859503043158,inf,0.9999154569489392
3400,inf,0.9984209496825895,inf,0.9999998370675367,0.9999978597277481,inf,inf,0.9811041527461505,inf,0.9993145318007814
3001,inf,0.9984209496825895,inf,0.9978238400640254,inf,0.9986293968746295,0.9999999679154209,inf,inf,0.9995300412252851
3002,inf,0.9328150554944343,inf,0.9999995236275052,inf,0.9967815203071252,0.9999999887655818,inf,inf,0.9866707060675614
3003,inf,0.9189882562299494,inf,0.9999996115513999,inf,0.9989009767644138,0.9999999799271804,inf,inf,0.9987026644434137
3004,inf,0.9925436632333184,inf,0.9999995659430373,inf,0.9957902718441456,0.9999999954198107,inf,inf,0.9872899318805246
3005,inf,0.9797012614294633,inf,0.9999990989401599,inf,0.996516912118427,0.9999999985454846,inf,inf,0.996519709292076
3006,inf,0.9850635606672402,inf,0.9999988005526762,inf,0.9994191892936365,0.9999999346153342,inf,inf,0.9984168519950604
3007,inf,0.9984209496825895,inf,0.9999941391717839,inf,0.9962414194079277,0.9999999946127716,inf,inf,0.9970695247607727
3008,inf,0.9984209496825895,inf,0.999997763199454,inf,0.998872593127829,0.9999998362609824,inf,inf,0.9996975711808196
3009,inf,0.9984209496825895,inf,0.9999991875942669,inf,0.9973421179683927,0.9999999934405472,inf,inf,0.9938033956382969
3010,inf,0.9984209496825895,inf,0.9999995019465209,inf,0.9981584478804706,0.9999999996555404,inf,inf,0.9975857431007435
3011,inf,0.9817795780890886,inf,0.9999979841897525,inf,0.9985244326552333,0.9999998757947041,inf,inf,0.9977447671974657
3012,inf,0.9817795791590305,inf,0.9999996193628835,inf,0.9991610169353902,0.9999999618141829,inf,inf,0.9996397283102619
3013,inf,0.9925436632333184,inf,0.9999984052518834,inf,0.9988725814008255,0.999999834139877,inf,inf,0.9980597244397882
3014,inf,0.9817795785672797,inf,0.9999987508504445,inf,0.9945746310849463,0.9999999948849423,inf,inf,0.9987238678614676
3015,inf,0.9328150558050033,inf,0.9999996075020144,inf,0.9974180813681308,0.9999999965612025,inf,inf,0.9857512527044431
3016,inf,0.9956569830193255,inf,0.9999986931699315,inf,0.994574631090006,0.9999999948816318,inf,inf,0.9987238677955318
3017,inf,0.9850635603878642,inf,0.9999984855596644,inf,0.9991610014584199,0.9999999462012741,inf,inf,0.9998789616618308
3018,inf,0.9984209496825895,inf,0.9999997298994189,inf,0.9980208112678909,0.999999998102552,inf,inf,0.994569585236347
3019,inf,0.9984209496825895,inf,0.9999997589752916,inf,0.9976982348523907,0.9999998406796619,inf,inf,0.9996463263706117
3020,inf,0.9956569833145715,inf,0.999999903900255,inf,0.9945837055531618,0.9999999876306357,inf,inf,0.9930544569693701
3021,inf,0.8926996274292619,inf,0.9999992709039264,inf,0.996906619577339,0.9999997976769152,inf,inf,0.9995792539547906
3022,inf,0.8926996274292619,inf,0.9999993825174505,inf,0.9962444225829271,0.999999998594763,inf,inf,0.9980853441640005
3023,inf,0.7510275825022503,inf,0.9999997821880485,inf,0.9976982359567242,0.9999998422794534,inf,inf,0.9998036681654148
3024,inf,0.8926996274292619,inf,0.9999986026340156,inf,0.9976982251095752,0.9999998317700726,inf,inf,0.9999344124159089
3025,inf,0.9984209496825895,inf,0.9999993813804368,inf,0.9945991041911595,0.9999999716878035,inf,inf,0.9834291512097751
3026,inf,0.99565698331826,inf,0.9999998120576838,inf,0.994577212600258,0.9999999930132335,inf,inf,0.9971112030926114
3027,inf,0.9984209496825895,inf,0.9999966724655736,inf,0.9993594711772732,0.9998514841672456,inf,inf,0.9841619349770094
3028,inf,0.8926996274292619,inf,0.9669638227481189,inf,0.382973432203936,0.8684736801478327,inf,inf,0.9867157152826751
3029,inf,0.9925436632333184,inf,0.9999952207820944,inf,0.9935875075266924,0.9999999987444554,inf,inf,0.9942065667051014
3030,inf,0.9817795789377728,inf,0.9999992946230878,inf,0.9885810545405873,0.9999999646589975,inf,inf,0.9770046526170539
3031,inf,0.9984209496825895,inf,0.9999994867906833,inf,0.9969864083973289,0.9999999298656381,inf,inf,0.9985592561132427
3032,inf,0.9984209496825895,inf,0.9999993722752332,inf,0.9991610119947298,0.9999999569860275,inf,inf,0.99939457195625
3033,inf,0.9984209496825895,inf,0.9999997299360707,inf,0.9945794556814307,0.9999999912288186,inf,inf,0.9957098701261435
3034,inf,0.9925436632333184,inf,0.9999993830153749,inf,0.9980183175689336,0.9999999990842379,inf,inf,0.9988195303122339
3035,inf,0.9984209496825895,inf,0.9999997280498333,inf,0.9969066450040933,0.9999998003226086,inf,inf,0.999515822606544
3036,inf,0.9984209496825895,inf,0.999999379212879,inf,0.9969066020256561,0.9999997988504481,inf,inf,0.9996312707106216
3037,inf,0.9956569832971326,inf,0.9999994960279828,inf,0.9945735298588332,0.9999999957166783,inf,inf,0.9994116834415324
3038,inf,0.9956569831946757,inf,0.9999994081063586,inf,0.9967684384407139,0.9999999923387434,inf,inf,0.9961051199534164
3039,inf,0.9984209496825895,inf,0.9999994017824069,inf,0.9985237105365183,0.9999999313084414,inf,inf,0.9972356850004995
3040,inf,0.9925436632333184,inf,0.9999990534139465,inf,0.9969861910687988,0.9999999324952878,inf,inf,0.999293917520301
3041,inf,0.9189882534152582,inf,0.999998617388724,inf,0.9966445576596277,0.9999999233394302,inf,inf,0.9356481906639889
3042,inf,0.9925436632333184,inf,0.999999308224873,inf,0.9962679050495543,0.9999999706292675,inf,inf,0.9800177562753306
3043,inf,0.9925436632333184,inf,0.9999983887508347,inf,0.9984061562488488,0.9999998128666375,inf,inf,0.9970393369221202
3044,inf,0.9925436632333184,inf,0.9999978252412516,inf,0.9985247329006305,0.9999999459934006,inf,inf,0.9972193478482742
3045,inf,0.9984209496825895,inf,0.9999997700631285,inf,0.9928344746584004,0.9999999024816455,inf,inf,0.9591181553073443
3046,inf,0.9984209496825895,inf,0.9999998052563158,inf,0.9945768887606237,0.9999999932621901,inf,inf,0.9973135079423364
3047,inf,0.9984209496825895,inf,0.9999997546220057,inf,0.9945779751446909,0.9999999924150341,inf,inf,0.9966348307080939
3048,inf,0.9984209496825895,inf,0.9999992753037776,inf,0.9945749805916082,0.9999999946591318,inf,inf,0.9985055210194808
3049,inf,0.98506356046449,inf,0.9999985719543539,inf,0.9973414785519952,0.9999999942266076,inf,inf,0.9947050935291496
3050,inf,0.932815056929529,inf,0.9999999060415266,inf,0.9946020224420723,0.9999999683380437,inf,inf,0.9816043803234225
3051,inf,0.9956569830760886,inf,0.9999989259483129,inf,0.9886341020282586,0.9999999466383043,inf,inf,0.9681699876669126
3052,inf,0.9984209496825895,inf,0.9999994875017293,inf,0.9959511460674524,0.9999999176712612,inf,inf,0.9988775413556475
3053,inf,0.9956569832358327,inf,0.999999581037917,inf,0.9969067966736701,0.9999997957650895,inf,inf,0.9990816478673507
3054,inf,0.985063561230798,inf,0.9999994359569743,inf,0.9991610153376184,0.9999999601126821,inf,inf,0.9998504916052283
3055,inf,0.8926996274292619,inf,0.9999993775121147,inf,0.9976982328161575,0.9999998395821201,inf,inf,0.9999527821606123
3056,inf,0.9984209496825895,inf,0.9999994513231202,inf,0.9976982320224295,0.9999998379373726,inf,inf,0.9996802916755771
3057,inf,0.9984209496825895,inf,0.9999986151434669,inf,0.9927176255202557,0.9999999918624861,inf,inf,0.9985841951043852
3058,inf,0.9850635613799558,inf,0.9999996041314915,inf,0.99278209841526,0.9999999506089885,inf,inf,0.976846478162097
3059,inf,0.9850635613614505,inf,0.9999995832669213,inf,0.9911997159884605,0.9999999644185497,inf,inf,0.9886955314214677
3060,inf,0.9797012617987727,inf,0.9999994291242245,inf,0.9962434389544389,0.9999999991114064,inf,inf,0.9994508790866752
3061,inf,0.9984209496825895,inf,0.9999986295399336,inf,0.9974045603958949,0.9999999997378888,inf,inf,0.9990390424270261
3062,inf,0.9817795791586748,inf,0.9999996188408877,inf,0.9945771169325845,0.9999999930727896,inf,inf,0.9971709761436466
3063,inf,0.9850635614492149,inf,0.999999641971175,inf,0.996986192882193,0.9999999351090094,inf,inf,0.9992959420093308
3064,inf,0.9925436632333184,inf,0.9999991132030013,inf,0.997698229870415,0.9999998365351924,inf,inf,0.9999093421058918
3065,inf,0.9328150569293746,inf,0.9999999060513766,inf,0.9945819924719879,0.9999999891271237,inf,inf,0.9941248815645601
3066,inf,0.9797012612463111,inf,0.9999989354675383,inf,0.9959708563819254,0.9999998825296721,inf,inf,0.9052588715299986
3067,inf,0.9189882566248224,inf,0.9999997486220991,inf,0.9991610109968431,0.9999999589966307,inf,inf,0.9995222420657118
3068,inf,0.4646015863599334,inf,0.9999997787666646,inf,0.9980205720301124,0.9999999974629934,inf,inf,0.9949749242687682
3069,inf,0.8926996274292619,inf,0.9999989878597998,inf,0.9988726132978094,0.999999860545059,inf,inf,0.9989981055590865
3070,inf,0.4148601265251334,inf,0.9999998223168902,inf,0.9976982320245514,0.9999998359115106,inf,inf,0.9990271236300439
3071,inf,0.8926996274292619,inf,0.9999997689859365,inf,0.9976982315011552,0.999999835384825,inf,inf,0.9990271236332433
3072,inf,0.8926996274292619,inf,0.9999994675606702,inf,0.994573695912967,0.9999999955983923,inf,inf,0.9993079664566145
3073,inf,0.9817795782975886,inf,0.9999983550244935,inf,0.9986293131799148,0.9999999986646955,inf,inf,0.9958701395581967
3074,inf,0.9925436632333184,inf,0.9999991871121781,inf,0.9990343285050154,0.9999999905871703,inf,inf,0.9806025347483276
3075,inf,0.9984209496825895,inf,0.9999991513910764,inf,0.9995893634398321,0.9999999348309698,inf,inf,0.9990085777010179
3076,inf,0.9984209496825895,inf,0.9999788418068385,inf,0.9994619574722797,0.9999992730209497,inf,inf,0.9985803245094512
3077,inf,0.9984209496825895,inf,0.9999994936902233,inf,0.9986300902323458,0.9999999996298201,inf,inf,0.9967069132596375
3078,inf,0.9984209496825895,inf,0.9999994513507364,inf,0.9976982266507866,0.999999829538077,inf,inf,0.998716037059585
3079,inf,0.9956569825169558,inf,0.9999966330174102,inf,0.9988725664580762,0.9999998084863844,inf,inf,0.9998837239431289
3080,inf,0.9817795790947883,inf,0.9999995250747954,inf,0.9983056763990299,0.9999994760803081,inf,inf,0.9977378978683334
3081,inf,0.4148601188395935,inf,0.999998973138181,inf,0.9962432132429265,0.9999999992154234,inf,inf,0.9997642679630756
3082,inf,0.8926996274292619,inf,0.9999995623873715,inf,0.9991610125909646,0.9999999577863354,inf,inf,0.9989754106203012
3083,inf,0.9984209496825895,inf,0.9999727132833133,inf,0.9980681816869958,0.9999996877805544,inf,inf,0.9983311506848863
3084,inf,0.9850635589035978,inf,0.9999968120650713,inf,0.9984055367034429,0.9999998139841917,inf,inf,0.9996993581476868
3085,inf,0.9984209496825895,inf,0.9999916955950042,inf,0.995087651829587,0.9999999958065047,inf,inf,0.9945415609385367
3086,inf,0.9984209496825895,inf,0.9999973198731364,inf,0.9929040878542661,0.9999999972004128,inf,inf,0.9981813260045292
3087,inf,0.9925436632333184,inf,0.9999995689224068,inf,0.9962454143023629,0.9999999980413699,inf,inf,0.9967084211203266
3088,inf,0.9984209496825895,inf,0.9999997677409915,inf,0.9976982334466477,0.9999998384336707,inf,inf,0.9993785468811448
3089,inf,0.9984209496825895,inf,0.9999997631999311,inf,0.9989624243792418,0.9999998170756325,inf,inf,0.9993801779651222
3090,inf,0.9817795898331942,inf,0.9999998829558517,inf,0.9994363115196468,0.9999313822894959,inf,inf,0.9999683719576764
3091,inf,0.9956569898260184,inf,0.9999997764881091,inf,0.9972674795367154,0.9999673948079214,inf,inf,0.9967997170057282
3092,inf,0.9984209496825895,inf,0.9999997947710331,inf,0.9976982352036772,0.9999998410331559,inf,inf,0.9996463263698209
3093,inf,0.9984209496825895,inf,0.9999994398578478,inf,0.9962432127115393,0.9999999992240864,inf,inf,0.9997649441994861
3094,inf,0.9925436632333184,inf,0.999999381585588,inf,0.9911729206673803,0.9999999832547731,inf,inf,0.9958006689121007
3095,inf,0.9984209496825895,inf,0.9999997910642745,inf,0.9945779751424786,0.9999999924180297,inf,inf,0.9966348307019988
3096,inf,0.9984209496825895,inf,0.9999995645655333,inf,0.9976982331135476,0.9999998390240911,inf,inf,0.9996766661823506
3097,inf,0.9984209496825895,inf,0.999999377458079,inf,0.9976982322457016,0.9999998386904891,inf,inf,0.9998504921373901
3098,inf,0.9984209496825895,inf,0.9999963053766101,inf,0.9969860550257077,0.9999999229708009,inf,inf,0.9997192065926961
3099,inf,0.9817795787159418,inf,0.9999989690417292,inf,0.9929271487582902,0.9999999916423453,inf,inf,0.989867267213061
3100,inf,0.9984209496825895,inf,0.9999995679101136,inf,0.9929162598075618,0.9999999946189653,inf,inf,0.9937941565389941
3101,inf,0.9850635613885844,inf,0.9999996138601055,inf,0.9976982340606467,0.99999984023537,inf,inf,0.9997598361772347
3102,inf,0.9797012619912122,inf,0.9999996008744817,inf,0.9945761627602462,0.9999999937995376,inf,inf,0.9977670428839169
3103,inf,0.9984209496825895,inf,0.9999993824001671,inf,0.9980202073758361,0.9999999984359347,inf,inf,0.99559924688176
3104,inf,0.985063561237559,inf,0.9999994429218118,inf,0.9911695870121947,0.9999999854085286,inf,inf,0.996684494803382
3105,inf,0.9984209496825895,inf,0.9999992675962882,inf,0.997698229197338,0.999999834524946,inf,inf,0.9994968419706548
3106,inf,0.9984209496825895,inf,0.9999985872620151,inf,0.9945746310992961,0.9999999948755534,inf,inf,0.9987238676744663
3107,inf,0.4646015833142213,inf,0.999999569988398,inf,0.9945782607358008,0.9999999921741992,inf,inf,0.9964564196344778
3108,inf,0.8926996274292619,inf,0.9999990189509248,inf,0.9969862189760819,0.9999999317510173,inf,inf,0.9991983196689502
3109,inf,0.9984209496825895,inf,0.999999466491863,inf,0.9976982273774021,0.9999998305914112,inf,inf,0.9988197922219275
3110,inf,0.9984209496825895,inf,0.9999994513429764,inf,0.9976982281596585,0.9999998318974229,inf,inf,0.9989868948572523
3111,inf,0.9956569832475917,inf,0.9999995120786638,inf,0.9950867290632817,0.9999999990775805,inf,inf,0.9966786877308983
3112,inf,0.9984209496825895,inf,0.9999973664955955,inf,0.9959561608014097,0.9999998732132299,inf,inf,0.9982215839058116
3113,inf,0.7510275361906069,inf,0.9999953296181798,inf,0.9985245377613099,0.9999999265689473,inf,inf,0.9976251625862634
3114,inf,0.9817795791342931,inf,0.9999995118688999,inf,0.9996219904954098,0.9999998517371103,inf,inf,0.999396020952622
3115,inf,0.9817795792049157,inf,0.9999996845159057,inf,0.9995058893605925,0.9999999957980461,inf,inf,0.9948434495681885
3116,inf,0.9850635616277825,inf,0.9999998201692412,inf,0.99819434059068,0.9999999448069982,inf,inf,0.9764272602185228
3117,inf,0.9984209496825895,inf,0.9999998757109735,inf,0.9989624994062014,0.9999993123919614,inf,inf,0.9957994304443472
3118,inf,0.8926996274292619,inf,0.9999999422643086,inf,0.9994412511693487,0.9999363274976556,inf,inf,0.9980929868272783
3119,inf,0.9984209496825895,inf,0.9999993683027558,inf,0.9994412121991556,0.9999362884886901,inf,inf,0.9999483440133891
3120,inf,0.9850635615705983,inf,0.9999998190786514,inf,0.9994412428066984,0.9999363191266808,inf,inf,0.9997852173510049
3121,inf,0.4148601270938608,inf,0.9999997787273601,inf,0.9991608111648594,0.9999998450464787,inf,inf,0.9994196842378215
3122,inf,0.9925436632333184,inf,0.9999994858489946,inf,0.9989013197051824,0.9999999693075234,inf,inf,0.9954447164632062
3123,inf,0.9984209496825895,inf,0.9999986224851173,inf,0.9991610037081947,0.9999999484329596,inf,inf,0.9999222303352302
3124,inf,0.4148601165836545,inf,0.99999872387767,inf,0.9945746310873123,0.9999999948833942,inf,inf,0.9987238678306345
3125,inf,0.9817795778020982,inf,0.9999976277938143,inf,0.9969860771943595,0.9999999284671508,inf,inf,0.9996621197660104
3126,inf,0.9984209496825895,inf,0.9999981922527401,inf,0.9930194645168312,0.9999999401122186,inf,inf,0.9660509301666682
3127,inf,0.8926996274292619,inf,0.9999889689979485,inf,0.9985621881781326,0.9999999227021406,inf,inf,0.997765966690276
3128,inf,0.9984209496825895,inf,0.9999665145776636,inf,0.9992959625566666,0.9999994655105505,inf,inf,0.9960453494084069
3129,inf,0.9984209496825895,inf,0.9999971135583724,inf,0.9994620298042141,0.9999999348762751,inf,inf,0.9987485515530148
3130,inf,0.9984209496825895,inf,0.9999986771702516,inf,0.9985244073919948,0.999999879050417,inf,inf,0.9919525071851577
3131,inf,0.9984209496825895,inf,0.9999986680126342,inf,0.9988726144699861,0.9999998584916372,inf,inf,0.9995478636495676
3132,inf,0.9984209496825895,inf,0.9999974091989656,inf,0.9985234791690475,0.9999999202866615,inf,inf,0.9987921357539525
3133,inf,0.9850632097952052,inf,0.9995427887939488,inf,0.9982028039776712,0.9999281093260672,inf,inf,0.9872354809268953
3134,inf,0.9189844968966822,inf,0.9977761750726063,inf,0.997671951404012,0.9989693392255113,inf,inf,0.920516773486739
3135,inf,0.9850635611434311,inf,0.9999993374511701,inf,0.9988726222633928,0.9999998696136146,inf,inf,0.998981272053236
3136,inf,0.9956569831391552,inf,0.9999991843746363,inf,0.9864456980796333,0.9999987552661894,inf,inf,0.8203925226426328
3137,inf,0.8926996274292619,inf,0.9999980549961519,inf,0.9949546676871933,0.9999999983779049,inf,inf,0.9990398575683873
3138,inf,0.8926996274292619,inf,0.9999983273210956,inf,0.9988718773101187,0.9999999424109509,inf,inf,0.9997014044207161
3139,inf,0.8926996274292619,inf,0.999999468137347,inf,0.9969074949442427,0.9999997787698717,inf,inf,0.9970936619377283
3140,inf,0.8926996274292619,inf,0.9999997913590866,inf,0.9993037429230403,0.999944606119693,inf,inf,0.9990278079994404
3141,inf,0.9984209496825895,inf,0.9999992753037776,inf,0.9945749805916082,0.9999999946591318,inf,inf,0.9985055210194808
3142,inf,0.9328150564999869,inf,0.9999997920448588,inf,0.9945758448007381,0.9999999940511681,inf,inf,0.9979656559399678
3143,inf,0.9984209496825895,inf,0.9999994944418332,inf,0.9991610119034925,0.9999999570689247,inf,inf,0.9990352563520245
3144,inf,0.9984209496825895,inf,0.999999729958067,inf,0.9927528524745995,0.9999999718503104,inf,inf,0.986718635036106
3145,inf,0.9984209496825895,inf,0.9999985785432266,inf,0.9969065932138204,0.9999997933885426,inf,inf,0.9996407823067426
3146,inf,0.9797012615279779,inf,0.999999187441297,inf,0.9959517504384031,0.999999912645909,inf,inf,0.9981732427453911
3147,inf,0.9850635609310696,inf,0.9999990980165101,inf,0.998523400152389,0.9999999678821002,inf,inf,0.9959118723715691
3148,inf,0.9925436632333184,inf,0.999996442132008,inf,0.9985243533564723,0.9999998538949659,inf,inf,0.9921585519965164
3149,inf,0.8926996274292619,inf,0.9999980591729603,inf,0.9995893235629489,0.9999998922405954,inf,inf,0.9991534884106166
3150,inf,0.8926996274292619,inf,0.9999980893440705,inf,0.998872560062808,0.9999998171291961,inf,inf,0.9973206159037447
3151,inf,0.8926996274292619,inf,0.9999993754102802,inf,0.9976982246291973,0.9999998267924881,inf,inf,0.9984869525136342
3152,inf,0.9925436632333184,inf,0.9999978233690764,inf,0.9989042710090447,0.9999998793375445,inf,inf,0.9874357639662595
3153,inf,0.9984209496825895,inf,0.9999950719614361,inf,0.9929340476814839,0.9999999896220232,inf,inf,0.9916205639854172
3154,inf,0.9984209496825895,inf,0.9999996641467152,inf,0.9993037036982857,0.9999446041003449,inf,inf,0.9996236014482693
3155,inf,0.9984209496825895,inf,0.9999992697827061,inf,0.9969069077531098,0.9999997909858457,inf,inf,0.9987597111659303
3156,inf,0.9984209496825895,inf,0.9999990759518601,inf,0.9930380546022087,0.9999999244675625,inf,inf,0.9604633230187465
3157,inf,0.9984209496825895,inf,0.9999974469898909,inf,0.996989387321283,0.999999894132361,inf,inf,0.9990108790490354
3158,inf,0.9984209496825895,inf,0.9999997280498333,inf,0.9969066450040933,0.9999998003226086,inf,inf,0.999515822606544
3159,inf,0.9984209496825895,inf,0.9999972422458561,inf,0.9974056008531179,0.9999999995608271,inf,inf,0.9980180485691377
3160,inf,0.9956569832325597,inf,0.9999995676152882,inf,0.9988719780212343,0.9999999521183324,inf,inf,0.9990006597556466
3161,inf,0.9850635612333019,inf,0.999999438780851,inf,0.997698232847498,0.9999998392960675,inf,inf,0.9998504921451686
3162,inf,0.9797012618919726,inf,0.9999995123044072,inf,0.9945991042036653,0.9999999717190292,inf,inf,0.9834291512616069
3163,inf,0.9925436632333184,inf,0.9999993812622134,inf,0.9928074203490914,0.9999999288651042,inf,inf,0.9682832633631241
3164,inf,0.9984209496825895,inf,0.9999980521599817,inf,0.9927211741567793,0.99999999006834,inf,inf,0.9973901946286469
3165,inf,0.9956569831819778,inf,0.9999993601858743,inf,0.9962442437575227,0.9999999932627128,inf,inf,0.9952548766932257
3166,inf,0.9925436632333184,inf,0.999998415308473,inf,0.9986352115651056,0.9999999936637041,inf,inf,0.9854907311377685
3167,inf,0.9984209496825895,inf,0.9999983661967323,inf,0.9973407009469892,0.999999995260439,inf,inf,0.9958016491592382
3168,inf,0.9817795791629883,inf,0.999999625171914,inf,0.9911891975972135,0.9999999721569396,inf,inf,0.991484843560715
3169,inf,0.9984209496825895,inf,0.9999997589744373,inf,0.9976982352590871,0.9999998413252872,inf,inf,0.9997209902509052
3170,inf,0.9925436632333184,inf,0.9999997700733175,inf,0.9912220755539475,0.9999999465956966,inf,inf,0.9827651556994114
3171,inf,0.4148601165824056,inf,0.999998723739662,inf,0.9980183752610875,0.9999999993700379,inf,inf,0.998722564002691
3172,inf,0.9925436632333184,inf,0.9999998007554708,inf,0.9989010065655416,0.9999999604642444,inf,inf,0.9981529484773938
3173,inf,0.9925436632333184,inf,0.9999995451270463,inf,0.998900926143503,0.9999999810167169,inf,inf,0.9991796131260803
3174,inf,0.9984209496825895,inf,0.9999995479524301,inf,0.9969863769778935,0.9999999308042254,inf,inf,0.998667196115465
3175,inf,0.9984209496825895,inf,0.9999981837937505,inf,0.9936503096127308,0.9999999891471602,inf,inf,0.9723691213254959
3176,inf,0.9984209496825895,inf,0.9999986985323086,inf,0.9976671009925834,0.9999999959788981,inf,inf,0.9840099934535277
3177,inf,0.9189882527241813,inf,0.9999983695647409,inf,0.997658616585581,0.9999999951874934,inf,inf,0.992045204120816
3178,inf,0.9817795773177687,inf,0.9999969169380571,inf,0.9985648191961001,0.999999936281739,inf,inf,0.9907745824484423
3179,inf,0.8926996274292619,inf,0.9999889948878669,inf,0.9960594090611531,0.9999999165677379,inf,inf,0.9982380490507273
3180,inf,0.8926996274292619,inf,0.9999986256524538,inf,0.9884951278162031,0.9999999870235485,inf,inf,0.9912863657821301
3181,inf,0.8926996274292619,inf,0.9999990615390328,inf,0.9885356581034367,0.9999999775228682,inf,inf,0.9845543403843356
3182,inf,0.8926996274292619,inf,0.9999990246026246,inf,0.993409430459532,0.9999999983062187,inf,inf,0.9950044510319367
3183,inf,0.9984209496825895,inf,0.9999958466768366,inf,0.998405538203705,0.9999997966792824,inf,inf,0.9996189073670871
3184,inf,0.9850635599466471,inf,0.999997988092373,inf,0.9904919645624536,0.9999999941948454,inf,inf,0.9958533749902182
3185,inf,0.41486012656872495,inf,0.9999998238419732,inf,0.9886661675977407,0.9999999344372738,inf,inf,0.9628228658443563
3186,inf,0.8926996274292619,inf,0.9999994719644562,inf,0.9945890061860797,0.9999999825948024,inf,inf,0.9897418540065093
3187,inf,0.8926996274292619,inf,0.9999996880065638,inf,0.998898348009884,0.9999960727772753,inf,inf,0.9819654940845302
3188,inf,0.9797012601467701,inf,0.9999979546645572,inf,0.9989016291599782,0.999999948744225,inf,inf,0.992400139184268
3189,inf,0.9984209496825895,inf,0.9999973544268523,inf,0.9989016799168493,0.9999999429874699,inf,inf,0.9918791572148086
3190,inf,0.9984209496825895,inf,0.9999993760583112,inf,0.9976981165914484,0.9999996578203229,inf,inf,0.9790876442466069
3191,inf,0.9984209496825895,inf,0.9999991939853974,inf,0.9969899540848082,0.9999998967163095,inf,inf,0.9979706980471905
3192,inf,0.9925436632333184,inf,0.9999987788999996,inf,0.9976982061012551,0.9999998010863327,inf,inf,0.9962126912972875
3193,inf,0.9984209496825895,inf,0.9999991212715992,inf,0.9945742004483231,0.9999999952188823,inf,inf,0.9989928403241541
3194,inf,0.9850635615082068,inf,0.9999997487089709,inf,0.9945748598587422,0.9999999947757177,inf,inf,0.9985809120519173
3195,inf,0.9850635613083691,inf,0.9999995203163122,inf,0.9989009528216022,0.9999999775509848,inf,inf,0.9988919786700815
3196,inf,0.9984209496825895,inf,0.9999997161143797,inf,0.999161012517889,0.9999999594490213,inf,inf,0.9994251362286741
3197,inf,0.9984209496825895,inf,0.999999372263924,inf,0.9991610050758138,0.9999999506944248,inf,inf,0.9980826827359685
3198,inf,0.9984209496825895,inf,0.9999986255253708,inf,0.9959510174879017,0.9999999158555699,inf,inf,0.9990245112134496
3199,inf,0.8926996274292619,inf,0.9999986252670001,inf,0.9965239189866886,0.9999999983115575,inf,inf,0.9925450528619314
3200,inf,0.8926996274292619,inf,0.9999993821587896,inf,0.9980257309133309,0.9999999939712525,inf,inf,0.9861770924802641
3401,inf,0.9806045558816044,inf,0.9999999558665248,inf,0.9999902493112849,inf,0.9999890982109539,0.9999999669210149,inf
3402,inf,0.9925436632333184,inf,0.9999999310715261,inf,0.9999956639044627,inf,0.9999951548187686,0.9999999999982496,inf
3403,inf,0.9359995201456085,inf,0.9999998623490646,inf,0.9999998886449438,inf,0.9999999319216738,0.9999999999998328,inf
3404,inf,0.982368763134327,inf,0.9999998656231823,inf,0.9999971401018685,inf,0.9999982515661416,1,inf
3405,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999992598413456,inf,0.9999992765589145,0.9999989636608202,inf
3406,inf,0.9925436632333184,inf,0.9999997534980171,inf,0.9999933652100308,inf,0.9999978024931756,0.9999999999908233,inf
3407,inf,0.9359994134474854,inf,0.9999975658899805,inf,0.9999878836145757,inf,0.9999807089042277,0.9999999999948175,inf
3408,inf,0.9925436632333184,inf,0.99999727266191,inf,0.9999874204246495,inf,0.9999799714333457,0.999999999999998,inf
3409,inf,0.9984209496825895,inf,0.9999998643043747,inf,0.9999999050395214,inf,0.9999999620970782,0.9999999999999998,inf
3410,inf,0.8926996274292618,inf,0.999999954881265,inf,0.9999961978214591,inf,0.9999959065037599,0.9999999999929907,inf
3411,inf,0.9984209496825895,inf,0.9999998999509745,inf,0.9999996329136521,inf,0.9999992705328434,0.9999999999999978,inf
3412,inf,0.42300769052689347,inf,0.9999997937520483,inf,0.9999999806092611,inf,0.9999999614670875,0.9999999999999998,inf
3413,inf,0.9359994800713687,inf,0.9999998623493803,inf,0.9999927681718175,inf,0.9999944700272904,0.9999999999999993,inf
3414,inf,0.9984209496825895,inf,0.999999587675275,inf,0.9999999821475553,inf,0.9999999863487363,1,inf
3415,inf,0.921445421589997,inf,0.9999998653447534,inf,0.9999958216515986,inf,0.9999968049352919,1,inf
3416,inf,0.9925436632333184,inf,0.9999998092611558,inf,0.9999999597116805,inf,0.9999999772269299,0.9999999777766255,inf
3417,inf,0.9984209496825895,inf,0.9999999077947228,inf,0.9999999406283373,inf,0.99999998270897,0.08519026658159942,inf
3418,inf,0.9984209496825895,inf,0.9999977378304684,inf,0.999993785683892,inf,0.9999817717093462,0.9999999999996063,inf
3419,inf,0.9823687591054736,inf,0.9999999553071264,inf,0.9999956456062314,inf,0.9999928178803772,0.9999999968141793,inf
3420,inf,0.9858081763760114,inf,0.9986391912953942,inf,0.9999921760225249,inf,0.9999947337470912,0.9999979657387674,inf
3421,inf,0.9984209496825895,inf,0.999999867153099,inf,0.9999077053547948,inf,0.9998644055786436,0.999999826513417,inf
3422,inf,0.9984209496825895,inf,0.9999998224194921,inf,0.9999998391046309,inf,0.9999999016346182,0.9999999999999956,inf
3423,inf,0.8926996274292619,inf,0.9999997413270051,inf,0.9991452693621996,inf,0.9970182504201158,0.9999999999944538,inf
3424,inf,0.759609557203873,inf,0.9999999194400506,inf,0.9999803518981849,inf,0.9999511665067315,0.9999999999999811,inf
3425,inf,0.8926996274292619,inf,0.9999806891045177,inf,0.9977792943468234,inf,0.9988915644491344,0.9999999998918121,inf
3426,inf,0.9958532539730272,inf,0.9999981784870356,inf,0.9999902686893775,inf,0.9999967768960375,0.999999999983435,inf
3427,inf,0.9806045604964918,inf,0.9999999367597179,inf,0.999993129451233,inf,0.9999913452897281,0.9999998680331225,inf
3428,inf,0.9984209496825895,inf,0.9999999480514188,inf,0.9999993060264151,inf,0.999998951615196,0.999999999999359,inf
3429,inf,0.9984209496825895,inf,0.9999994695810255,inf,0.999997339224615,inf,0.9999980396551409,0.9999999999999971,inf
3430,inf,0.9823687557626299,inf,0.9999999265283509,inf,0.9999917269175178,inf,0.9999910928851953,0.9999999997019573,inf
3431,inf,0.9359994879689922,inf,0.9999994151083363,inf,0.9999929719986627,inf,0.9999971948155356,0.9999999999999984,inf
3432,inf,0.9925436632333184,inf,0.9999999059977601,inf,0.9998886152473476,inf,0.9998931599075889,0.9999998678708858,inf
3433,inf,0.9806043845644844,inf,0.9999998673893118,inf,0.9999148430403587,inf,0.999874965195527,0.9999999999025946,inf
3434,inf,0.982368760833244,inf,0.9999999399455385,inf,0.9999954731200573,inf,0.9999959386937032,0.9999997302916305,inf
3435,inf,0.935999517541535,inf,0.999999351309846,inf,0.9999997093869757,inf,0.9999998045973414,0.9999999999996745,inf
3436,inf,0.9984209496825895,inf,0.9999980137400114,inf,0.9997769180860827,inf,0.9999261141537432,0.9999999999510318,inf
3437,inf,0.9984209496825895,inf,0.9999995823193504,inf,0.9999999879294218,inf,0.999999995182099,0.9999999999999989,inf
3438,inf,0.9359995193472705,inf,0.999999830465101,inf,0.9999998516832818,inf,0.9999997500594442,0.9999994342460866,inf
3439,inf,0.9984209496825895,inf,0.9999999409546783,inf,0.9999993273583746,inf,0.9999986127102173,0.9999999999999998,inf
3440,inf,0.9984209496825895,inf,0.999999674190148,inf,0.9999914207142644,inf,0.9999934396658854,0.9999999999999987,inf
3441,inf,0.9823687341047094,inf,0.9999998770062818,inf,0.9999606390843206,inf,0.999985469377936,0.9999519089144747,inf
3442,inf,0.9984209496825895,inf,0.9999993917383798,inf,0.9999996160873108,inf,0.9999998881916801,0.012029743293892862,inf
3443,inf,0.9984209496825895,inf,0.999998037470977,inf,0.9999929014400253,inf,0.9999928964530909,0.9999884083932756,inf
3444,inf,0.9984209496825895,inf,0.999999716916478,inf,0.9999768375996438,inf,0.9999875452047878,0.9999999898977717,inf
3445,inf,0.9823534042386884,inf,0.9999949975540903,inf,0.9932482567733358,inf,0.9806625962331504,0.9999917788421887,inf
3446,inf,0.9984209496825895,inf,0.9999997148246446,inf,0.9999782491063324,inf,0.999955187140051,0.9999999999999989,inf
3447,inf,0.9984209496825895,inf,0.9999999409552806,inf,0.9999813284834529,inf,0.999956798121428,0.9999999999999989,inf
3448,inf,0.9984209496825895,inf,0.9999995252589694,inf,0.9999996133842215,inf,0.9999997636376579,1,inf
3449,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999661188131586,inf,0.9999887780822997,0.9999999948317264,inf
3450,inf,0.9984209496825895,inf,0.9999999135874027,inf,0.9999884728520024,inf,0.9999885852433101,0.9999823232561368,inf
3451,inf,0.9984209496825895,inf,0.9999999733725948,inf,0.999999856803995,inf,0.9999998399918187,1,inf
3452,inf,0.9984209496825895,inf,0.9999999480514851,inf,0.9999941549166865,inf,0.9999921291142366,1,inf
3453,inf,0.9984209496825895,inf,0.9999998224237923,inf,0.9998856905276786,inf,0.9999301161117079,0.9999999999985922,inf
3454,inf,0.9984209496825895,inf,0.9999995955609062,inf,0.999998133862529,inf,0.9999992551421799,0.9999999999999447,inf
3455,inf,0.7596101371228007,inf,0.999999400373482,inf,0.9999997193121805,inf,0.9999998879650912,0.9999999999999525,inf
3456,inf,0.7596091905005679,inf,0.9999999581556349,inf,0.9999432176075123,inf,0.9999455601608652,0.9999999850464327,inf
3457,inf,0.8926996274292619,inf,0.9999999077947226,inf,0.9999999409560657,inf,0.9999999828044155,0.002190022785512807,inf
3458,inf,0.9984209496825895,inf,0.9999997386566319,inf,0.9999612191897295,inf,0.9999748760807817,0.9999999994372288,inf
3459,inf,0.9984209496825895,inf,0.9999997878286595,inf,0.9999839741280409,inf,0.9999856577977709,0.999999606529417,inf
3460,inf,0.9925436632333184,inf,0.9999998421489233,inf,0.9999993176946531,inf,0.9999988748814906,1,inf
3461,inf,0.9984209496825895,inf,0.9999999453393258,inf,0.9998859990049488,inf,0.9998853157171341,0.9997976115029076,inf
3462,inf,0.9858090621968395,inf,0.9999997870831601,inf,0.9998673261527629,inf,0.9999470444657157,0.9999999999950315,inf
3463,inf,0.9958522625964553,inf,0.9999982188261028,inf,0.9995566130080691,inf,0.9953650229855137,0.9999999817590485,inf
3464,inf,0.9823685137888404,inf,0.9999984290007076,inf,0.9998124168148183,inf,0.9997610199444358,0.9999986774136236,inf
3465,inf,0.9984209496825895,inf,0.9999949948072993,inf,0.9999896552279224,inf,0.9999868264686265,0.9999999918337538,inf
3466,inf,0.9984209496825895,inf,0.9999992637196491,inf,0.9999995307256108,inf,0.9999998126913922,0.9999999999955966,inf
3467,inf,0.9984209496825895,inf,0.9999999206380756,inf,0.999961495185994,inf,0.9999396248667376,0.9999999946475207,inf
3468,inf,0.9984209496825895,inf,0.9999999288145468,inf,0.9999989107148409,inf,0.9999982920836168,0.9999999999998421,inf
3469,inf,0.9925436632333184,inf,0.99999992339901,inf,0.9999966091429823,inf,0.9999973027033073,0.07194207203459298,inf
3470,inf,0.9984209496825895,inf,0.9999999199173465,inf,0.9999927961165692,inf,0.9999973062192351,0.9999875430357472,inf
3471,inf,0.8926996274292619,inf,0.9999997534998233,inf,0.9999997121663683,inf,0.999999895151784,0.9999999563620131,inf
3472,inf,0.9984209496825895,inf,0.9999999310752361,inf,0.9997641914010471,inf,0.9997653896038414,0.9999980710578342,inf
3473,inf,0.8926996274292619,inf,0.9999999213311759,inf,0.9999956971983479,inf,0.9999965772863298,0.7668464232343937,inf
3474,inf,0.759610144528908,inf,0.9999999257547673,inf,0.9999999571977465,inf,0.9999999875345406,0.12652979933013264,inf
3475,inf,0.9984209496825895,inf,0.9999991871377094,inf,0.9999975735301984,inf,0.9999920502400139,0.9999886881103106,inf
3476,inf,0.9984209496825895,inf,0.9999997534685755,inf,0.9998791373057648,inf,0.9999545848893748,0.9998209522789125,inf
3477,inf,0.9984209496825895,inf,0.9999800405968059,inf,0.9999982038518858,inf,0.9999986765487735,0.9999999974705847,inf
3478,inf,0.9823687625399969,inf,0.9999953723286042,inf,0.9999991553465536,inf,0.9999997202425096,0.9999999999999012,inf
3479,inf,0.9984209496825895,inf,0.9999992396406551,inf,0.9998570428838442,inf,0.9997758545325304,0.9999999999981763,inf
3480,inf,0.9858091580210546,inf,0.9999999386455658,inf,0.9999776747999006,inf,0.9999649957730173,0.9999999999575384,inf
3481,inf,0.9984209496825895,inf,0.9999995403103532,inf,0.9999951279357719,inf,0.9999970214041265,0.9999999999996205,inf
3482,inf,0.9925436632333184,inf,0.9999999180389566,inf,0.9999999609676576,inf,0.9999999563849965,0.999999999999992,inf
3483,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999997550626377,inf,0.9999998985303481,1,inf
3484,inf,0.9984209496825895,inf,0.9999999046875951,inf,0.9999926441419694,inf,0.9999920805050665,0.9999999999135052,inf
3485,inf,0.995853152487547,inf,0.9999971356676884,inf,0.9997912203458674,inf,0.9996795293623082,0.9999997944359605,inf
3486,inf,0.9984209496825895,inf,0.9999967281322238,inf,0.9983359342578069,inf,0.9982073684277706,0.9999973638945252,inf
3487,inf,0.9984209496825895,inf,0.9999992226281813,inf,0.99994912750107,inf,0.999954413181337,0.9999978228804668,inf
3488,inf,0.995853252395589,inf,0.9999998849526758,inf,0.9999880111788075,inf,0.9999892889614954,0.9999999932162988,inf
3489,inf,0.8926996274292619,inf,0.9999992553139812,inf,0.9999897288124432,inf,0.9999959003181623,1,inf
3490,inf,0.9925436632333184,inf,0.9999997878327078,inf,0.9999988180468644,inf,0.9999986792726576,0.9999999999725155,inf
3491,inf,0.8926996274292619,inf,0.9999997534998994,inf,0.9999999776283421,inf,0.999999990732142,0.999999999999954,inf
3492,inf,0.8926996274292619,inf,0.9999999693418395,inf,0.9999939482969311,inf,0.9999951861023373,0.033035432754279614,inf
3493,inf,0.4230075509748846,inf,0.9999999288997592,inf,0.9999872950850605,inf,0.9999953850956632,0.9999868680502323,inf
3494,inf,0.9984209496825895,inf,0.9999998224194575,inf,0.9999998391045679,inf,0.9999999016345621,0.9999999999999063,inf
3495,inf,0.9823687653959841,inf,0.9999999553197676,inf,0.9999996751774957,inf,0.999999464368567,0.9999999999988398,inf
3496,inf,0.8926996274292619,inf,0.9999999077947263,inf,0.9999950002592036,inf,0.9999983301112199,0.9999995514961364,inf
3497,inf,0.8926996274292619,inf,0.9999999446151429,inf,0.9999721831305523,inf,0.9999685334046701,0.9999672790753107,inf
3498,inf,0.9958532428035536,inf,0.9999999121298323,inf,0.9999816109678122,inf,0.9999467856840326,0.9999999999999356,inf
3499,inf,0.9925436632333184,inf,0.9999997555633173,inf,0.9999841427820277,inf,0.9999738514780236,0.9999999999999925,inf
3500,inf,0.9925436632333184,inf,0.9999999077947263,inf,0.9964454339554307,inf,0.9989647905135359,0.9953495654429797,inf
3501,inf,0.9858092006061792,inf,0.9999999762983663,inf,0.9999998576084143,inf,0.9999998867329554,0.026754476378364814,inf
3502,inf,0.9984209496825895,inf,0.9999999184889186,inf,0.9999971790964692,inf,0.9999966176764504,0.9999999999024116,inf
3503,inf,0.9925436632333184,inf,0.9999999084205726,inf,0.9999914025367732,inf,0.9999896913412327,0.9999999995203339,inf
3504,inf,0.9925436632333184,inf,0.9999999426936298,inf,0.9995979046662241,inf,0.9993899785758029,0.9982195851302726,inf
3505,inf,0.9984209496825895,inf,0.9999999693418397,inf,0.9999971835017938,inf,0.999997759583711,0.0921833556956826,inf
3506,inf,0.9925436632333184,inf,0.9999967674303728,inf,0.999998424471027,inf,0.9999960191313055,0.9999902210742816,inf
3507,inf,0.4775490216118282,inf,0.999999668345976,inf,0.9999999914423547,inf,0.9999999965842653,0.9999999999999667,inf
3508,inf,0.8926996274292619,inf,0.9999998157267567,inf,0.999996220106089,inf,0.9999961926674347,0.9999929854207692,inf
3509,inf,0.8926996274292619,inf,0.9999997625125662,inf,0.9999999919564609,inf,0.9999999976574502,0.6098194493466677,inf
3510,inf,0.9984209496825895,inf,0.9999992553203166,inf,0.999999609580573,inf,0.9999998441660356,0.9999999999965932,inf
3511,inf,0.9984209496825895,inf,0.9999999480514584,inf,0.9999993149001263,inf,0.9999987055228804,1,inf
3512,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999890895416049,inf,0.9999954801491004,0.9999999998861084,inf
3513,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999976691024524,inf,0.9999987305107562,0.999992480372641,inf
3514,inf,0.9925436632333184,inf,0.9999999733726024,inf,0.9999930329499314,inf,0.9999922149420276,0.9999999998259388,inf
3515,inf,0.9806045666028278,inf,0.9999999367596716,inf,0.9999953708611281,inf,0.999995864133827,0.9999999956974575,inf
3516,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999995726518743,inf,0.999999522478226,0.9999999999993685,inf
3517,inf,0.4230076820129749,inf,0.9999999288997563,inf,0.9999990716790658,inf,0.9999996907376,0.9999999409840264,inf
3518,inf,0.42300763563918353,inf,0.9999998629987508,inf,0.9999957419779082,inf,0.9999973957520781,0.9999999972529132,inf
3519,inf,0.7596032078587007,inf,0.9999964510522891,inf,0.9995006510924334,inf,0.9996947284616474,0.9999999948633771,inf
3520,inf,0.9958532568398725,inf,0.9999998743071568,inf,0.9999999815609908,inf,0.9999999695941567,0.999999999999998,inf
3521,inf,0.9984209496825895,inf,0.999999954881265,inf,0.9999961978214591,inf,0.9999959065037599,0.9999999999929907,inf
3522,inf,0.9858092003365556,inf,0.9999993781064601,inf,0.9999999889845405,inf,0.9999999918842816,0.9999999999999789,inf
3523,inf,0.9823687652215569,inf,0.9999989854455369,inf,0.9999998654067663,inf,0.9999999480417732,0.9999997710745083,inf
3524,inf,0.9823687605824956,inf,0.999999872460777,inf,0.9999965263014993,inf,0.9999945274079497,0.9999991678477594,inf
3525,inf,0.9806045707804321,inf,0.9999988830540149,inf,0.9999980245859881,inf,0.9999988889919404,0.9999978512527598,inf
3526,inf,0.9984209496825895,inf,0.9999998068293316,inf,0.9999966589813576,inf,0.9999980951177772,0.9999996500201317,inf
3527,inf,0.9823687651721403,inf,0.9999999606900327,inf,0.9999994691350648,inf,0.9999992851464207,1,inf
3528,inf,0.9823687548525121,inf,0.9999999768006754,inf,0.9999917010533645,inf,0.9999895229925557,0.999999768104759,inf
3529,inf,0.9359994824196938,inf,0.999999947107512,inf,0.999995379714614,inf,0.9999925105553839,0.9999984416176081,inf
3530,inf,0.9958532528327128,inf,0.9999999529837715,inf,0.9999922451031219,inf,0.9999872121962465,0.999999999993143,inf
3531,inf,0.9984209496825895,inf,0.9999998535170246,inf,0.9999963414951051,inf,0.999996060436824,0.9999999986129182,inf
3532,inf,0.9984209496825895,inf,0.9999998437632824,inf,0.9999999266342999,inf,0.9999999707165066,0.9999999999999769,inf
3533,inf,0.9984209496825895,inf,0.9999999077947247,inf,0.9999999677550842,inf,0.9999999906091933,0.5993146746815946,inf
3534,inf,0.9984209496825895,inf,0.9999999487178625,inf,0.9999922861115159,inf,0.9999801225865955,0.9999999999993054,inf
3535,inf,0.8926996274292619,inf,0.9999992433701451,inf,0.9999996667987395,inf,0.999999796257307,0.9999999997815983,inf
3536,inf,0.9984209496825895,inf,0.9999997409416851,inf,0.9999888828029947,inf,0.9999779038369007,0.9999999951874528,inf
3537,inf,0.9984209496825895,inf,0.9999993532276124,inf,0.9999997194631707,inf,0.999999888025244,0.9999999999986311,inf
3538,inf,0.9984209496825895,inf,0.9999997534999027,inf,0.9999999869094679,inf,0.9999999955795924,0.9999999914409309,inf
3539,inf,0.9984209496825895,inf,0.9999999180388535,inf,0.9999993250183159,inf,0.9999991350636317,0.9999999407224502,inf
3540,inf,0.9984209496825895,inf,0.9993957419786761,inf,0.999994925761367,inf,0.9999965884314059,0.9999999999982192,inf
3541,inf,0.9858092006421953,inf,0.9999998779664547,inf,0.9999999643775684,inf,0.9999999265305155,1,inf
3542,inf,0.9958532566234419,inf,0.999999952983632,inf,0.9999995982931373,inf,0.9999991714996539,1,inf
3543,inf,0.9984209496825895,inf,0.999999847155879,inf,0.9999796331285303,inf,0.9999579943030925,1,inf
3544,inf,0.4230076885155478,inf,0.9999998795245945,inf,0.9999997395538187,inf,0.999999869975424,1,inf
3545,inf,0.9984209496825895,inf,0.9999997534976425,inf,0.9999920476597393,inf,0.9999973649691701,0.9999999633894501,inf
3546,inf,0.9984209496825895,inf,0.9999999180388798,inf,0.9999993856326812,inf,0.9999994511346881,0.9999999999999967,inf
3547,inf,0.982368763401954,inf,0.999999791594482,inf,0.9999970840882015,inf,0.9999988361309775,0.999999999999897,inf
3548,inf,0.9984209496825895,inf,0.9999936154475781,inf,0.9997475143367963,inf,0.9981375670205218,0.9984647463165324,inf
3549,inf,0.9925436632333184,inf,0.9999979522819239,inf,0.9999972825428055,inf,0.9999975660540826,0.9999999015673543,inf
3550,inf,0.9925436632333184,inf,0.9999836036313913,inf,0.9999356675460612,inf,0.9998721447902298,0.9999998441561809,inf
3551,inf,0.9984209496825895,inf,0.9999998933340267,inf,0.9999819330267349,inf,0.9999627377335717,0.9999999999951814,inf
3552,inf,0.9214454290337766,inf,0.9999996209459546,inf,0.9999988234426946,inf,0.9999970757847956,1,inf
3553,inf,0.9214454346258996,inf,0.999999638399873,inf,0.9999993832562226,inf,0.9999987744145628,0.9999999999945324,inf
3554,inf,0.9858091991386961,inf,0.9999996312711347,inf,0.999999371123652,inf,0.9999987501460678,0.9999999997588886,inf
3555,inf,0.9984209496825895,inf,0.9999999548812587,inf,0.9999982269412113,inf,0.999998091091992,0.9999999999967861,inf
3556,inf,0.985809197181346,inf,0.9999999571820307,inf,0.9999973107267267,inf,0.9999978607862643,0.9998094467676887,inf
3557,inf,0.9984209496825895,inf,0.9999976405236671,inf,0.9988913397235559,inf,0.9986708326078426,0.9999999993333215,inf
3558,inf,0.9984209496825895,inf,0.9999997979052139,inf,0.9999992554106976,inf,0.9999994077077705,0.006821088396402693,inf
3559,inf,0.8926996274292619,inf,0.9999999206377616,inf,0.9999767959177138,inf,0.9999772848779165,0.9999686801299915,inf
3560,inf,0.9958465635060262,inf,0.9987708534077527,inf,0.9929474738298788,inf,0.9721094732242295,0.9639524171423577,inf
3561,inf,0.9984209496825895,inf,0.9991057704420153,inf,0.998664057574218,inf,0.9985274463044811,0.996219377429565,inf
3562,inf,0.9984209496825895,inf,0.9999999180361926,inf,0.9999827132884107,inf,0.9999783284234366,0.9999999968319997,inf
3563,inf,0.9984209496825895,inf,0.9999997534980171,inf,0.9999933652148524,inf,0.9999978024948745,0.9999999999941007,inf
3564,inf,0.9925436632333184,inf,0.9999999733726187,inf,0.9999768013889118,inf,0.9999770576273448,0.9999649967233523,inf
3565,inf,0.9806003834151287,inf,0.9999999344647521,inf,0.9974165510634898,inf,0.9979449654651634,0.9946483188427636,inf
3566,inf,0.9214454386184744,inf,0.999999955227224,inf,0.9999998506094043,inf,0.9999996150457376,1,inf
3567,inf,0.921445411456974,inf,0.9999999767525957,inf,0.9999954794576283,inf,0.9999929109240464,0.9999999974440883,inf
3568,inf,0.4775490216117978,inf,0.9999996683442255,inf,0.999999991441936,inf,0.9999999965840695,0.9999999999978002,inf
3569,inf,0.8926996274292619,inf,0.9999999693418408,inf,0.9999995236172288,inf,0.9999995408225882,0.9999994345400258,inf
3570,inf,0.8926996274292619,inf,0.9999995823192195,inf,0.9999997261410364,inf,0.999999890690792,0.9999999999999942,inf
3571,inf,0.9958532568192354,inf,0.9999999265791694,inf,0.9999998453745087,inf,0.9999999484378721,0.9999999870029646,inf
3572,inf,0.9984209496825895,inf,0.9999902918468986,inf,0.9998397467479249,inf,0.9997842080896914,0.9999999999977605,inf
3573,inf,0.9858091833779515,inf,0.9999999249410333,inf,0.9999900670822773,inf,0.9999866245123047,0.9999999999999056,inf
3574,inf,0.9958532556861293,inf,0.9999997930570604,inf,0.9999958676458411,inf,0.9999982880969677,0.9999999999789502,inf
3575,inf,0.9925436632333184,inf,0.999999761314766,inf,0.9999925782255562,inf,0.9999969249463959,0.9999999962930566,inf
3576,inf,0.9858092003962091,inf,0.9999996770931521,inf,0.9999998346027547,inf,0.9999999273936152,0.9999999999993447,inf
3577,inf,0.9984209496825895,inf,0.9999997689851802,inf,0.9999986851472205,inf,0.9999985302883228,0.9999999973598062,inf
3578,inf,0.9984209496825895,inf,0.999999606478007,inf,0.9999924854882359,inf,0.9999677647933262,0.9999996732806476,inf
3579,inf,0.9984209496825895,inf,0.999998311000182,inf,0.9998216626523706,inf,0.9984451330510652,0.9999990472418645,inf
3580,inf,0.985809173501441,inf,0.9999953073659998,inf,0.9999904777852492,inf,0.9999775608970324,0.9999998426597799,inf
3581,inf,0.9857876627356916,inf,0.999731403902827,inf,0.9856553579362858,inf,0.9838736972679429,0.9693228465283333,inf
3582,inf,0.9984209496825895,inf,0.9999997386522838,inf,0.9999971515450169,inf,0.9999979013370999,0.9999999999360087,inf
3583,inf,0.9984209496825895,inf,0.999999358714763,inf,0.9999994071272601,inf,0.9999988216796248,0.99999904550293,inf
3584,inf,0.9984209496825895,inf,0.9999998958284086,inf,0.9999862978123346,inf,0.999968263502955,0.9999999622337256,inf
3585,inf,0.9984209496825895,inf,0.9999998629023334,inf,0.9999999813640033,inf,0.9999999692693011,0.9999999999998277,inf
3586,inf,0.9984209496825895,inf,0.9999997534997528,inf,0.9999994924245762,inf,0.9999997897277051,0.9999999999983658,inf
3587,inf,0.9958532566620707,inf,0.9999994918979301,inf,0.9999995954305185,inf,0.9999998323997675,0.9999999999985434,inf
3588,inf,0.9958532556861293,inf,0.9999997930570604,inf,0.9999958676458411,inf,0.9999982880969677,0.9999999999789502,inf
3589,inf,0.9984209496825895,inf,0.9999999288146741,inf,0.999999635011859,inf,0.9999996681243591,0.9999999043977441,inf
3590,inf,0.9858091879558369,inf,0.9999998960379212,inf,0.9999917464488876,inf,0.9999911140797728,0.9999999999970086,inf
3591,inf,0.9984209496825895,inf,0.9999999693418408,inf,0.9999994501318563,inf,0.9999994937404518,0.9999997554069965,inf
3592,inf,0.9984209496825895,inf,0.9999998619169541,inf,0.9995581859034369,inf,0.00009998639239905405,0.016282779011847156,inf
3593,inf,0.9984209496825895,inf,0.9999224620416548,inf,0.9986209986832619,inf,0.9982433547388556,0.9999999463340425,inf
3594,inf,0.9925436632333184,inf,0.9999979308397807,inf,0.9996720070406605,inf,0.999477701721853,0.9999999999774105,inf
3595,inf,0.9823687655918691,inf,0.9999996775863522,inf,0.9999998063080319,inf,0.9999999435903679,0.4420257158861152,inf
3596,inf,0.9858091560679504,inf,0.9999998818371673,inf,0.999983255657076,inf,0.999956852527884,0.9999999999995832,inf
3597,inf,0.9823687642666324,inf,0.9999999242919603,inf,0.9999993879313058,inf,0.9999978656590649,1,inf
3598,inf,0.9925436632333184,inf,0.9999998793803717,inf,0.9999994873330058,inf,0.9999992255151707,0.9999999999999998,inf
3599,inf,0.9823687649240536,inf,0.9999998256068948,inf,0.9999988146334226,inf,0.999999654781284,0.08117821913967903,inf
3600,inf,0.9855699065018731,inf,0.9999999348276342,inf,0.8771774304914155,inf,0.8018912302958362,0.3588826596914635,inf
601,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
602,0.5957446841253817,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
603,0.01902173939182935,inf,inf,0.9999998831437323,inf,0.9999997918614332,inf,0.9999998344337541,inf,0.9999306797598226
604,0.595744684224736,inf,inf,0.9999998812192443,inf,0.9999997884336321,inf,0.9999998317070696,inf,0.9999306797600364
605,0.356243952818452,inf,inf,0.9999998831523466,inf,0.9999997733448502,inf,0.9999998197045225,inf,0.9998466128297697
606,0.05000000000000001,inf,inf,0.9999995275940329,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907
607,0.08433735183218817,inf,inf,0.9999999351663839,inf,0.9999994200660538,inf,0.999999538684791,inf,0.9997974831012042
608,0.5957446991178554,inf,inf,0.9999999062391921,inf,0.999998548487232,inf,0.9999988453772706,inf,0.9998535456298474
609,0.3562439521459006,inf,inf,0.999999803230395,inf,0.9999997048686188,inf,0.9999999140477905,inf,0.9998424424867336
610,0.4571428571428572,inf,inf,0.9999996532094898,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693
611,0.356243950254364,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
612,0.5957446860996229,inf,inf,0.9999998327020097,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826
613,0.595744685785767,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
614,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
615,0.5957446858573832,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
616,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
617,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
618,0.35624395025436384,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
619,0.5957446848035379,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
620,0.019021739436675338,inf,inf,0.9999996530210167,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738
621,0.595744684799978,inf,inf,0.999999647081307,inf,0.9999998213027296,inf,0.9999999479573294,inf,0.9921846151487379
622,0.36555361410009835,inf,inf,0.9999999243961787,inf,0.9999992294902538,inf,0.9999993870890521,inf,0.9815595917877475
623,0.5957446858499299,inf,inf,0.9999998826878966,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798
624,0.5957446866617908,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
625,0.35624394431598255,inf,inf,0.9999998916571275,inf,0.9999993449653726,inf,0.9999994789450798,inf,0.9996795847374403
626,0.3562439592636927,inf,inf,0.9999998032246825,inf,0.9999991127531358,inf,0.9999997416037969,inf,0.9997694264377038
627,0.36555361502997596,inf,inf,0.999999773351024,inf,0.999998952515003,inf,0.9999996949370497,inf,0.9994746977918626
628,0.01902173979889321,inf,inf,0.9999999077501541,inf,0.9999993526722432,inf,0.9999994850755998,inf,0.9996795847388018
629,0.5957446923092026,inf,inf,0.9999999334306441,inf,0.9999990938353078,inf,0.9999992791807463,inf,0.9998660546579919
630,0.019021739391829377,inf,inf,0.9999998831437323,inf,0.9999997918614332,inf,0.9999998344337541,inf,0.9999306797598226
631,0.35624395274432763,inf,inf,0.9999995872392072,inf,0.999999891124539,inf,0.9999999682917947,inf,0.9998771081862374
632,0.3562439527443276,inf,inf,0.9999995872392072,inf,0.999999891124539,inf,0.9999999682917947,inf,0.9998771081862374
633,0.5957446842235111,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
634,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
635,0.5957446842247361,inf,inf,0.9999998812192443,inf,0.9999997884336321,inf,0.9999998317070696,inf,0.9999306797600364
636,0.5957446904391008,inf,inf,0.9999997307372348,inf,0.9999991110300827,inf,0.9999997411019858,inf,0.9997299405921614
637,0.5957446852296057,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
638,0.5957447023464368,inf,inf,0.9999999104713858,inf,0.9999982803511549,inf,0.9999986320853066,inf,0.9998476563744231
639,0.5957446923092026,inf,inf,0.9999999334306441,inf,0.9999990938353078,inf,0.9999992791807463,inf,0.9998660546579919
640,0.08433735130803433,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
641,0.5957446842235112,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
642,0.35624395385685453,inf,inf,0.9999994186397593,inf,0.999999825603245,inf,0.9999999492097845,inf,0.999865631317853
643,0.35624394995984643,inf,inf,0.999999521709918,inf,0.9999997601991137,inf,0.9999999301618963,inf,0.9998602279977549
644,0.3655536153723087,inf,inf,0.9999996915364526,inf,0.999998981609014,inf,0.9999997034102068,inf,0.9997299405939517
645,0.4571428571428573,inf,inf,0.9999999119697742,inf,0.9999983091318022,inf,0.9999986549792074,inf,0.9998476563739527
646,0.3562439503404103,inf,inf,0.9999997686467058,inf,0.9999997886190546,inf,0.9999999384387414,inf,0.9994805631323013
647,0.3655577170971755,inf,inf,0.999468370356021,inf,0.9999998838288251,inf,0.9999999661670368,inf,0.9997280665463258
648,0.5957457284784216,inf,inf,0.9998457806210278,inf,0.999999653184383,inf,0.99999972412148,inf,0.9999326862030433
649,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
650,0.5957446848035377,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
651,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
652,0.0190217395179594,inf,inf,0.9999998846036791,inf,0.9999996592106525,inf,0.9999997289151461,inf,0.9971519505806365
653,0.3655536113263606,inf,inf,0.9999998925915985,inf,0.9999994468818078,inf,0.9999995600156947,inf,0.9998999261919392
654,0.595744686661791,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
655,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
656,0.5957446858573835,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
657,0.08433735146484228,inf,inf,0.999999935222854,inf,0.9999995129867857,inf,0.9999996125996691,inf,0.999911124336624
658,0.3562439521459007,inf,inf,0.999999803230395,inf,0.9999997048686188,inf,0.9999999140477905,inf,0.9998424424867336
659,0.5957446835668782,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
660,0.3655536153723086,inf,inf,0.9999996915364526,inf,0.999998981609014,inf,0.9999997034102068,inf,0.9997299405939517
661,0.3562439504223062,inf,inf,0.9999997713333214,inf,0.9999998039441224,inf,0.9999999429019177,inf,0.9988512520709042
662,0.007228726078436251,inf,inf,0.9999999241740455,inf,0.9999990904863207,inf,0.9999992765167555,inf,0.999866054658143
663,0.007524237173384534,inf,inf,0.9999999255413771,inf,0.9999990488885933,inf,0.9999992434273588,inf,0.9997036378060357
664,0.4571428571428574,inf,inf,0.9999998056511319,inf,0.9999997488433101,inf,0.9999999268547034,inf,0.9998424424864912
665,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
666,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
667,0.4571428571428574,inf,inf,0.9999996528938645,inf,0.9999999002919955,inf,0.9999999709616672,inf,0.9997280909264433
668,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
669,0.08433735130803434,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
670,0.5957446894756305,inf,inf,0.9999999342735687,inf,0.9999993266273093,inf,0.999999464357854,inf,0.999715431828159
671,0.5957446840607987,inf,inf,0.9999997997672672,inf,0.9999997876658376,inf,0.9999999381611324,inf,0.9994805631362731
672,0.5957446852561131,inf,inf,0.9999997307485515,inf,0.999999704294981,inf,0.9999999138807278,inf,0.9998154583742112
673,0.5957446844198828,inf,inf,0.9999998023430667,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836
674,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
675,0.5957446858573829,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
676,0.3562439475736624,inf,inf,0.9999998645040241,inf,0.9999996547483697,inf,0.9999997253655714,inf,0.9999326870640665
677,0.35624395220991945,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
678,0.35624395310830403,inf,inf,0.9999998817524779,inf,0.9999997555515825,inf,0.9999998055506606,inf,0.9999306797622086
679,0.45714285714285724,inf,inf,0.9999995052626491,inf,0.9999998277487452,inf,0.9999999498346266,inf,0.9998656313197346
680,0.356243944687001,inf,inf,0.9999999239978856,inf,0.9999994142540528,inf,0.9999995340615673,inf,0.9997974831016379
681,0.5957446835668782,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
682,0.019021739715752668,inf,inf,0.9999999119240739,inf,0.9999994372503681,inf,0.999999552354254,inf,0.9998959018075693
683,0.010958904109589043,inf,inf,0.9999998054657107,inf,0.9999991009366364,inf,0.9999997381624338,inf,0.9994746977766885
684,0.35624395034041023,inf,inf,0.9999997686467058,inf,0.9999997886190546,inf,0.9999999384387414,inf,0.9994805631323013
685,0.45714285714285724,inf,inf,0.9999999353222343,inf,0.9999997251746564,inf,0.999999781386981,inf,0.9997974830535559
686,0.45714285714285724,inf,inf,0.999999735202355,inf,0.9999996037655644,inf,0.9999998846031721,inf,0.9994092463944443
687,0.5957446884054313,inf,inf,0.999999910473565,inf,0.9999994279825396,inf,0.9999995449820518,inf,0.9998959018076062
688,0.5957446848035376,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
689,0.3562439481882998,inf,inf,0.9999998067002287,inf,0.9999996626353945,inf,0.9999997316393971,inf,0.9999242055683912
690,0.5957449992441156,inf,inf,0.999953563353718,inf,0.9999996531893381,inf,0.9999997241254216,inf,0.9999326868053904
691,0.35624395286865124,inf,inf,0.9999997192299331,inf,0.9999996069927395,inf,0.9999998855430342,inf,0.999432073937111
692,0.5957446841253818,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
693,0.01902173943667534,inf,inf,0.9999996530210167,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738
694,0.08433735076145969,inf,inf,0.9999996520574528,inf,0.9999997895940123,inf,0.9999999387226819,inf,0.999728090952173
695,0.03343023291725082,inf,inf,0.9999995978305612,inf,0.9999998201683191,inf,0.9999999476269509,inf,0.9998806665717518
696,0.01902173939173445,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
697,0.875000002000566,inf,inf,0.999999728636224,inf,0.9999997019751203,inf,0.9999999132051063,inf,0.9998154583742515
698,0.08433735183218803,inf,inf,0.9999999351663839,inf,0.9999994200660538,inf,0.999999538684791,inf,0.9997974831012042
699,0.08433735247205304,inf,inf,0.9999997346057583,inf,0.9999991238019819,inf,0.9999997448215934,inf,0.9997299405919846
700,0.03343023299393615,inf,inf,0.9999995974645346,inf,0.9999998982823765,inf,0.9999999703763983,inf,0.9997280909241004
701,0.3562439557283491,inf,inf,0.9999998832567586,inf,0.9999995992898371,inf,0.9999996812504359,inf,0.9999326870669981
702,0.007228726428649261,inf,inf,0.9999998821916336,inf,0.9999997765561028,inf,0.9999998222589507,inf,0.999846612829493
703,0.35624395072756504,inf,inf,0.9999996485704248,inf,0.9999997533486445,inf,0.9999999281668086,inf,0.9997280909581691
704,0.5957446848035378,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
705,0.01902173957890042,inf,inf,0.9999998843347002,inf,0.9999995956617288,inf,0.999999678364415,inf,0.9899763862365992
706,0.007228726670909138,inf,inf,0.9999997297420855,inf,0.9999989874172474,inf,0.9999997051017602,inf,0.9997299405948321
707,0.01902174056299815,inf,inf,0.9999999353423514,inf,0.9999985386222093,inf,0.9999988375300235,inf,0.9998699330300815
708,0.0190217397986725,inf,inf,0.9999999353384699,inf,0.9999993375372938,inf,0.9999994730363281,inf,0.9997154318278708
709,0.3655536093702455,inf,inf,0.9999998656575312,inf,0.9999996027011699,inf,0.9999996839640203,inf,0.9999326870667259
710,0.050000000000000024,inf,inf,0.9999998832072067,inf,0.9999997919744906,inf,0.9999998345236868,inf,0.9999306797598155
711,0.03343023288427922,inf,inf,0.9999995974645202,inf,0.9999997858692476,inf,0.9999999376379048,inf,0.9997280909503002
712,0.3562439531083041,inf,inf,0.9999998817524779,inf,0.9999997555515825,inf,0.9999998055506606,inf,0.9999306797622086
713,0.08433735100289733,inf,inf,0.9999998844151343,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031
714,0.03475935892811705,inf,inf,0.9999998654280561,inf,0.9999997603071628,inf,0.9999998093335422,inf,0.9999306797617903
715,0.01902173955246557,inf,inf,0.9999998030339045,inf,0.9999995391578269,inf,0.9999998657872204,inf,0.9997625518089595
716,0.45714285714285724,inf,inf,0.9999999345447761,inf,0.9999991090012202,inf,0.9999992912446477,inf,0.9998660546571099
717,0.5957446835668784,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
718,0.36555360621901467,inf,inf,0.9999997733700869,inf,0.9999998344693412,inf,0.9999999517918907,inf,0.9996410123864503
719,0.4571428571428572,inf,inf,0.9999998054820614,inf,0.999999700928765,inf,0.9999999129003724,inf,0.9996410124192429
720,0.4571428571428572,inf,inf,0.9999999353785683,inf,0.9999995141574896,inf,0.999999613530919,inf,0.999911124336618
721,0.0075242375039448256,inf,inf,0.9999999256085016,inf,0.9999983186207188,inf,0.9999986625272766,inf,0.9998699330336001
722,0.019021739406949446,inf,inf,0.9999998055455076,inf,0.999999748706812,inf,0.9999999268149505,inf,0.9998424424864942
723,0.019021739853075436,inf,inf,0.9999998053599856,inf,0.9999991004480155,inf,0.999999738020131,inf,0.9994746977767383
724,0.019021739798672492,inf,inf,0.9999999353384699,inf,0.9999993375372938,inf,0.9999994730363281,inf,0.9997154318278708
725,0.5957446844198825,inf,inf,0.9999998023430667,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836
726,0.03343023210633345,inf,inf,0.9999997746090505,inf,0.9999992297351906,inf,0.9999997756729155,inf,0.9997694264351146
727,0.35624395025436384,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
728,0.5957446858573834,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
729,0.5957446842189599,inf,inf,0.9999998811699918,inf,0.9999997889365749,inf,0.9999998321071414,inf,0.9954453864113454
730,0.5957446858108625,inf,inf,0.9999998020924825,inf,0.9999995855430303,inf,0.9999998792961556,inf,0.9988512522290841
731,0.35624394543935145,inf,inf,0.9999997714049509,inf,0.9999990897382366,inf,0.9999997349010822,inf,0.9994746977760266
732,0.5957446848035377,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
733,0.3655536079897048,inf,inf,0.9999995959596192,inf,0.9999997946202608,inf,0.9999999401864949,inf,0.9998806665733935
734,0.03475935892811706,inf,inf,0.9999998654280561,inf,0.9999997603071628,inf,0.9999998093335422,inf,0.9999306797617903
735,0.03475940164309597,inf,inf,0.9999625320554125,inf,0.9999995321262024,inf,0.9999996278243407,inf,0.9998466119072361
736,0.05000000000000004,inf,inf,0.9998606175983737,inf,0.9999998277460647,inf,0.999999949833846,inf,0.9998656280461139
737,0.45714285714285724,inf,inf,0.9999557436011806,inf,0.9999996052311125,inf,0.9999996859764926,inf,0.9999211569408364
738,0.35624394750256966,inf,inf,0.9999998154252394,inf,0.9999996003154575,inf,0.9999996820662777,inf,0.9999211574869065
739,0.3562439522099197,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
740,0.03343023291725084,inf,inf,0.9999995978305612,inf,0.9999998201683191,inf,0.9999999476269509,inf,0.9998806665717518
741,0.05000000000000004,inf,inf,0.9999996487407256,inf,0.9999998924639688,inf,0.9999999686818818,inf,0.9998771081868234
742,0.034759359301246406,inf,inf,0.9999996948927077,inf,0.9999995434475593,inf,0.9999998670365352,inf,0.9994092463897166
743,0.5957446993403497,inf,inf,0.9999999342775133,inf,0.9999985145550643,inf,0.9999988183855328,inf,0.9998699330304663
744,0.5957446851044345,inf,inf,0.9999996469856648,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611
745,0.5957446866617913,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
746,0.5957446841253817,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
747,0.08433735047898622,inf,inf,0.999999647894318,inf,0.9999998922048459,inf,0.9999999686064165,inf,0.9998771081868356
748,0.8750000015321633,inf,inf,0.999999880287387,inf,0.9999997867738548,inf,0.9999998303867803,inf,0.9999306797601398
749,0.007228726428649258,inf,inf,0.9999998821916336,inf,0.9999997765561028,inf,0.9999998222589507,inf,0.999846612829493
750,0.08433745226359741,inf,inf,0.9999536407520558,inf,0.9999997914725381,inf,0.9999998341244029,inf,0.999930679463528
751,0.03343023226401306,inf,inf,0.9999998662796155,inf,0.9999996521228411,inf,0.999999723277064,inf,0.9999326870642101
752,0.08433735104370549,inf,inf,0.9999998049969999,inf,0.9999995718435482,inf,0.9999998753064046,inf,0.9994746976297006
753,0.03343023185728921,inf,inf,0.9999999249938467,inf,0.9999994097996431,inf,0.9999995305182552,inf,0.999797483101827
754,0.007524237153672106,inf,inf,0.9999999255282082,inf,0.9999990924420658,inf,0.9999992780724757,inf,0.9993517298293019
755,0.007228726098080983,inf,inf,0.9999999250711211,inf,0.9999991566180747,inf,0.999999329122029,inf,0.9997036378146948
756,0.019021739753836763,inf,inf,0.9999998055398744,inf,0.9999992445428305,inf,0.9999997799853997,inf,0.9997694264350051
757,0.01902173939173444,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
758,0.019021739391734446,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
759,0.35624394693591077,inf,inf,0.9999998643828256,inf,0.999999588884435,inf,0.9999996729733378,inf,0.9998466128662822
760,0.3562439475122021,inf,inf,0.9999998152774232,inf,0.999999601166628,inf,0.999999682743351,inf,0.994822925417914
761,0.5957446841280019,inf,inf,0.9999996459509248,inf,0.999999899096301,inf,0.9999999706134406,inf,0.9823656718378487
762,0.35624396558124394,inf,inf,0.999999934378934,inf,0.9999990263497446,inf,0.9999992254985693,inf,0.9808097669853648
763,0.3562439606526022,inf,inf,0.9999999345795494,inf,0.9999993212776158,inf,0.999999460102378,inf,0.9868075451560973
764,0.03343023288760238,inf,inf,0.9999995962846122,inf,0.9999997876682256,inf,0.999999938161828,inf,0.9823656733646553
765,0.03343023245030977,inf,inf,0.9999998645565766,inf,0.9999997877817294,inf,0.999999831188506,inf,0.9999306797599726
766,0.5957446909264097,inf,inf,0.9999999104635393,inf,0.99999922045956,inf,0.9999993799054817,inf,0.9996667024656265
767,0.08433735643027444,inf,inf,0.999999935163259,inf,0.9999982565807503,inf,0.9999986131768615,inf,0.9997036380396835
768,0.59574468592365,inf,inf,0.9999999342065798,inf,0.9999996190659483,inf,0.9999996969815739,inf,0.9993517295876513
769,0.35624394937017084,inf,inf,0.9999997715917173,inf,0.9999996534664244,inf,0.9999998990777383,inf,0.9994955978275831
770,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
771,0.3655536141138926,inf,inf,0.9999998925794753,inf,0.9999992462179847,inf,0.9999994003953206,inf,0.9996795847419101
772,0.5957446846914071,inf,inf,0.9999999342213363,inf,0.9999997204967805,inf,0.9999997776659102,inf,0.9997974830532137
773,0.08433735130803428,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
774,0.08433780670380134,inf,inf,0.9997929490948835,inf,0.9999996042745748,inf,0.9999996852156037,inf,0.9999211549248681
775,0.08433735047898622,inf,inf,0.999999647894318,inf,0.9999998922048459,inf,0.9999999686064165,inf,0.9998771081868356
776,0.010958904109589041,inf,inf,0.9999996532094897,inf,0.9999998237212258,inf,0.9999999486616772,inf,0.9998806665720693
777,0.4571428571428572,inf,inf,0.9999998056246462,inf,0.9999996577296175,inf,0.999999900319324,inf,0.9994955978312782
778,0.3562439588504505,inf,inf,0.999999934573668,inf,0.9999994290920245,inf,0.9999995458646046,inf,0.9999111243369136
779,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
780,0.5957446868089853,inf,inf,0.9999998402533731,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206
781,0.36555360722986774,inf,inf,0.9999995907531312,inf,0.9999998747113916,inf,0.9999999635117327,inf,0.9998771081876576
782,0.05,inf,inf,0.999999835501976,inf,0.999999666785787,inf,0.9999997349408751,inf,0.9999242055685315
783,0.5957446866617911,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
784,0.4571428571428573,inf,inf,0.9999998845898429,inf,0.99999959394214,inf,0.999999676996548,inf,0.9998466128661315
785,0.5957446858499298,inf,inf,0.9999998826878966,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798
786,0.45714285714285724,inf,inf,0.9999996532094898,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693
787,0.05,inf,inf,0.9999998832072067,inf,0.9999997919744906,inf,0.9999998345236868,inf,0.9999306797598155
788,0.03475935923752112,inf,inf,0.9999998671400079,inf,0.9999996070853824,inf,0.9999996874514931,inf,0.9999326870665108
789,0.049999999999999996,inf,inf,0.9999995052626491,inf,0.9999998277487451,inf,0.9999999498346266,inf,0.9998656313197347
790,0.01902173951277918,inf,inf,0.9999995049937701,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354
791,0.3562439475736623,inf,inf,0.9999998645040241,inf,0.9999996547483697,inf,0.9999997253655714,inf,0.9999326870640665
792,0.3562439522099195,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
793,0.45714285714285724,inf,inf,0.9999999353735928,inf,0.9999993378971318,inf,0.9999994733225656,inf,0.9997154318278613
794,0.3655536133521015,inf,inf,0.9999997735604985,inf,0.9999991203064543,inf,0.9999997438035779,inf,0.999769426437361
795,0.00722874025204771,inf,inf,0.9999526316335138,inf,0.9999996506160576,inf,0.9999998982476155,inf,0.9994955924636643
796,0.007228734581937022,inf,inf,0.9999718745469579,inf,0.999999803108125,inf,0.9999998433800659,inf,0.9998466121022374
797,0.3562442112745411,inf,inf,0.9999714703470359,inf,0.999999588882593,inf,0.9999996729718724,inf,0.9998466121311046
798,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
799,0.595744684223511,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
800,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
801,inf,0.992938941835615,0.9999997504104509,inf,inf,0.9999802573905249,inf,0.9999795286058228,inf,0.9998315282041824
802,inf,0.6266923196028631,0.998812837168526,inf,inf,0.9995494067380085,inf,0.9966204285486859,inf,0.9998317730384313
803,inf,0.6267094633811916,0.999999995300561,inf,inf,0.9999955919345141,inf,0.9999875247226382,inf,0.9997851552756319
804,inf,0.9641088980378413,0.9999989420578542,inf,inf,0.9999962676339015,inf,0.999989403145819,inf,0.9999120683004761
805,inf,0.9652406554687556,0.9999903964691998,inf,inf,0.9999994197008644,inf,0.9999990304085978,inf,0.999782760244186
806,inf,0.9804454464405316,0.9999314802592103,inf,inf,0.9999997791346482,inf,0.9999999356765624,inf,0.9998382769628816
807,inf,0.913460547582826,0.9999972280110507,inf,inf,0.9996019270037275,inf,0.9999993655916937,inf,0.999859442247114
808,inf,0.980445408305648,0.9999999994955149,inf,inf,0.9999977109789703,inf,0.9999993333598948,inf,0.999824097206669
809,inf,0.9922236085123954,0.9999999975736938,inf,inf,0.9999837234807301,inf,0.999883219391376,inf,0.9996191689326618
810,inf,0.6491585640209575,0.9999955209373422,inf,inf,0.9999996973086194,inf,0.9999998809685199,inf,0.9993792301171395
811,inf,0.9929388429153947,0.9999994843113302,inf,inf,0.9999066317539168,inf,0.9997455949813542,inf,0.9968006650081523
812,inf,0.9929389209796654,0.9998877574288082,inf,inf,0.9999616730336981,inf,0.9999888378951018,inf,0.99960797551865
813,inf,0.9922236368157814,0.9999998897656389,inf,inf,0.99999760911896,inf,0.9999993036948253,inf,0.9998593399807556
814,inf,0.9804338872483189,0.99999976498317,inf,inf,0.9821645512152225,inf,0.9988526478677952,inf,0.9997756479057345
815,inf,0.9804454448155507,0.9999345728925716,inf,inf,0.9999998083313345,inf,0.9999999441796219,inf,0.9998420625953236
816,inf,0.6344497304177018,0.9999999547687934,inf,inf,0.9992509077404447,inf,0.9999967115001779,inf,0.9999031163710844
817,inf,0.6349635355112545,0.9997015224641537,inf,inf,0.8950752728776689,inf,0.9872213017098352,inf,0.9998850665167874
818,inf,0.6491473098546313,0.9999998942071924,inf,inf,0.998907551206219,inf,0.9999952043377541,inf,0.9998050741885108
819,inf,0.6490700142198232,0.9999999655173972,inf,inf,0.9915623833958983,inf,0.9998194131262738,inf,0.9996388759361639
820,inf,0.9922234851526283,0.9999999484996223,inf,inf,0.9993108609635238,inf,0.9999890733149914,inf,0.9999126507247212
821,inf,0.9924758158065876,0.9999999990335215,inf,inf,0.9996320077967024,inf,0.9999971460143959,inf,0.9994098485641975
822,inf,0.9922235180494046,0.999999984327278,inf,inf,0.9994522026054978,inf,0.9999991211856532,inf,0.9996544046286112
823,inf,0.3974869156559968,0.9999984181331982,inf,inf,0.9996486665890721,inf,0.9999979878836408,inf,0.9998062113476285
824,inf,0.5428571428571428,0.9999999947985022,inf,inf,0.9999570208883833,inf,0.9993698067151636,inf,0.9994481706670262
825,inf,0.3974894777522461,0.9999999971779168,inf,inf,0.9999973410121251,inf,0.9999943457534874,inf,0.9994360649049591
826,inf,0.9641089049379031,0.9999999987262841,inf,inf,0.9999961783261415,inf,0.9999977160729658,inf,0.9994881448314008
827,inf,0.9924757639596662,0.999999997281805,inf,inf,0.9999962665327985,inf,0.9999989126884656,inf,0.9991784351889497
828,inf,0.9922235856471998,0.9999999977813888,inf,inf,0.9999360372284185,inf,0.9998258783724311,inf,0.9986229848692532
829,inf,0.9929388043378983,0.9999914298809627,inf,inf,0.9995408284424495,inf,0.999994915515275,inf,0.9996675273849311
830,inf,0.9929388037233016,0.9999999783075788,inf,inf,0.9995328007070787,inf,0.9999973130935604,inf,0.9997972770816804
831,inf,0.9924761516433821,0.9991858029394391,inf,inf,0.9991066585061265,inf,0.9999998078230109,inf,0.9992267055253704
832,inf,0.9804454299909422,0.9999621578830711,inf,inf,0.9999996740512859,inf,0.9999998709957545,inf,0.998695951777213
833,inf,0.9924757642875112,0.9999996108297623,inf,inf,0.9999960486281363,inf,0.9999976284730047,inf,0.9994755260855066
834,inf,0.5428571428571428,0.9999999829278472,inf,inf,0.9999870608292056,inf,0.9999286182388458,inf,0.999563580587863
835,inf,0.9804454074951321,0.9999999977331221,inf,inf,0.9999969190402074,inf,0.9999987912500121,inf,0.9992988298989282
836,inf,0.9922236365856344,0.9999999926515969,inf,inf,0.99999710633068,inf,0.9999988648989001,inf,0.9973425117543562
837,inf,0.9804454975350021,0.9998356065437882,inf,inf,0.9999997894297147,inf,0.9999999386748329,inf,0.9993578716473842
838,inf,0.9922232529259923,0.9999999907894095,inf,inf,0.9998340572657913,inf,0.9983984071316202,inf,0.9986795730346998
839,inf,0.6344754551740421,0.9999999464925385,inf,inf,0.9935865224491954,inf,0.9998512897087295,inf,0.9995661302297533
840,inf,0.9924759727298926,0.9999999825392482,inf,inf,0.9985263243304339,inf,0.999995148193766,inf,0.9981974225484794
841,inf,0.9924758270426719,0.9999999901334673,inf,inf,0.9995506062694551,inf,0.9999992790470363,inf,0.9998241163667814
842,inf,0.992222237040401,0.9999951933183667,inf,inf,0.9936350441509718,inf,0.9999247981813146,inf,0.9988242526683218
843,inf,0.9924757727979202,0.9999995381523646,inf,inf,0.9999340469993808,inf,0.9999997841472065,inf,0.9996148855628028
844,inf,0.9929389513430275,0.9999988268940422,inf,inf,0.9999936576526977,inf,0.9999961949589082,inf,0.9980855000342429
845,inf,0.9924757724252656,0.999969280556226,inf,inf,0.9999996865300843,inf,0.9999998106061457,inf,0.9981418305667126
846,inf,0.9804438750904033,0.999995198119825,inf,inf,0.9996906725547126,inf,0.9977800496925947,inf,0.9997893590379682
847,inf,0.9929386638072804,0.9996360200787616,inf,inf,0.9998914266810908,inf,0.9993638472787157,inf,0.9994759663957394
848,inf,0.9922236374126973,0.9999997549367367,inf,inf,0.9999996843991523,inf,0.9999998115430545,inf,0.9956836372225125
849,inf,0.9929389529707028,0.9999999959991229,inf,inf,0.9999955928351285,inf,0.9999987164849884,inf,0.9993276368710313
850,inf,0.9134619035896946,0.999833774562343,inf,inf,0.9999997670777628,inf,0.9999999321651908,inf,0.9998648001887118
851,inf,0.9652406437964788,0.9999995458304264,inf,inf,0.9999988610293933,inf,0.9999988181107259,inf,0.9998312794519577
852,inf,0.992937697152291,0.9999807821018021,inf,inf,0.9998550738932039,inf,0.9962385638149422,inf,0.9980117670270893
853,inf,0.9924757703706708,0.9999999869251647,inf,inf,0.9999895972508328,inf,0.999960343338415,inf,0.9993661084185759
854,inf,0.9804454029708923,0.9999993922773515,inf,inf,0.9999967955541585,inf,0.999990913119809,inf,0.9999122884585706
855,inf,0.6344464723736827,0.9999923769868925,inf,inf,0.9999995430789764,inf,0.9999995065163321,inf,0.9997145075918512
856,inf,0.992938332520817,0.9999912440106271,inf,inf,0.9999282738880514,inf,0.998138539577869,inf,0.9996672671967162
857,inf,0.9929204947222953,0.9738561739139258,inf,inf,0.9550234646282676,inf,0.9989432245118639,inf,0.9996463848315276
858,inf,0.6468236343357636,0.775484279407903,inf,inf,0.970708598941161,inf,0.908764501355277,inf,0.8958285354364952
859,inf,0.9804454007745464,0.9999991166231128,inf,inf,0.9999920817691422,inf,0.9999917853562632,inf,0.9997154231122191
860,inf,0.9922236276690376,0.9998271191216743,inf,inf,0.9998947750211378,inf,0.9998836617026514,inf,0.9991711391990432
861,inf,0.9673242459025079,0.9996708819454253,inf,inf,0.9997460184705401,inf,0.9997212551549873,inf,0.9996033858316294
862,inf,0.9922235805009932,0.9999956739710641,inf,inf,0.9999306064973413,inf,0.99980331869776,inf,0.9995453376662579
863,inf,0.9924757760916264,0.9999962759215402,inf,inf,0.9999874383294972,inf,0.999930536015755,inf,0.9996512211064904
864,inf,0.9804457317272424,0.9993575725099185,inf,inf,0.9999821118369985,inf,0.9999799053540686,inf,0.9986492191236088
865,inf,0.9890410958904109,0.9999998793721668,inf,inf,0.9999897982874778,inf,0.9999857416367022,inf,0.998422577285585
866,inf,0.9890410958904109,0.9999999624776047,inf,inf,0.9999998498681547,inf,0.999999910284681,inf,0.9990949783252299
867,inf,0.6491151343851369,0.9999999593000541,inf,inf,0.9957975427080795,inf,0.9999758304428722,inf,0.9997894592120875
868,inf,0.6484589190486555,0.9999042770701899,inf,inf,0.9345727662173077,inf,0.9972364452683551,inf,0.9997933244258261
869,inf,0.6491132264204981,0.9999999940639597,inf,inf,0.9956216355251386,inf,0.99996604339508,inf,0.9993590193060636
870,inf,0.6266707694343314,0.9999787173700866,inf,inf,0.994263112148771,inf,0.9997581532841809,inf,0.9998110367222688
871,inf,0.626612181245453,0.9997340423305733,inf,inf,0.9852622787388395,inf,0.9995476868473409,inf,0.9999209910256837
872,inf,0.9652406645293653,0.9999998047923305,inf,inf,0.9999826238472546,inf,0.9999819836108624,inf,0.999831529953692
873,inf,0.9922235764100223,0.9999992324973247,inf,inf,0.9999655917701139,inf,0.9997530336118459,inf,0.9998062079180197
874,inf,0.992223636583028,0.9999998273119354,inf,inf,0.9999979235741421,inf,0.9999978471540385,inf,0.9998060408249763
875,inf,0.9929389540839878,0.9999999989551835,inf,inf,0.9999989049841432,inf,0.9999988651883231,inf,0.9998391150176782
876,inf,0.9804454067437133,0.9999999979762804,inf,inf,0.9999973330851677,inf,0.9999971419906963,inf,0.9996860447134915
877,inf,0.9929389091086359,0.9997283993493232,inf,inf,0.9999997398837266,inf,0.9999997930874822,inf,0.999924273525816
878,inf,0.9804443272079977,0.9999999424140694,inf,inf,0.9999552544623459,inf,0.9982626890641788,inf,0.9997417493792697
879,inf,0.9924766097804566,0.9999998531494723,inf,inf,0.9997061775949209,inf,0.9943139938090408,inf,0.9901849370995977
880,inf,0.9924757634803734,0.9999999989902445,inf,inf,0.9999988840025482,inf,0.9999996749839128,inf,0.9996543416785952
881,inf,0.9804453770716565,0.9999999987896177,inf,inf,0.999982023185331,inf,0.999963668165827,inf,0.9996543427595019
882,inf,0.9134623367890157,0.9996330891541921,inf,inf,0.9999979336652787,inf,0.9999983563099902,inf,0.9998327910983231
883,inf,0.9134565662952109,0.9916617109302441,inf,inf,0.9984722455685897,inf,0.9912012890491623,inf,0.9998227425383047
884,inf,0.9641077532194624,0.9999908406402276,inf,inf,0.9999412413261193,inf,0.9988616514229177,inf,0.9998932697429613
885,inf,0.3974722285173499,0.9999957803933247,inf,inf,0.9997155911941688,inf,0.9979589070326018,inf,0.999831654655298
886,inf,0.9929385450428928,0.9999848253801323,inf,inf,0.9999377627664113,inf,0.9987935466177783,inf,0.9999126641652739
887,inf,0.9804451577415342,0.9999960891446221,inf,inf,0.9999357521048765,inf,0.999645392400057,inf,0.9999031084165338
888,inf,0.989041095890411,0.999999232469229,inf,inf,0.9999700699925126,inf,0.9997851638807433,inf,0.9998062060425172
889,inf,0.9890410958904109,0.9999999994387835,inf,inf,0.9999831864281468,inf,0.9999825754126476,inf,0.9998315444117856
890,inf,0.913461513442856,0.9999728801250578,inf,inf,0.9999880317653455,inf,0.9999748495495668,inf,0.9998707615984158
891,inf,0.9500000000000001,0.9999999749279853,inf,inf,0.9999997699764822,inf,0.9999999097521379,inf,0.9995074253945022
892,inf,0.634700807305084,0.9999998088771656,inf,inf,0.9989013230638996,inf,0.9436052164874004,inf,0.997565151985924
893,inf,0.39748670858688806,0.9999999935027518,inf,inf,0.9999549688462523,inf,0.999665464337222,inf,0.9996861086332894
894,inf,0.989041095890411,0.9999999977225085,inf,inf,0.9999991478146044,inf,0.9999991168453909,inf,0.9996191646789179
895,inf,0.6491079691846762,0.9999999195728957,inf,inf,0.9993975450920046,inf,0.9956775220190058,inf,0.9991951308721427
896,inf,0.634447137001438,0.9999205983687627,inf,inf,0.9999998930501254,inf,0.9999999688525903,inf,0.9996822023153481
897,inf,0.9922236366657539,0.9999999992570329,inf,inf,0.9999982060501997,inf,0.99999814085618,inf,0.999810729403379
898,inf,0.9922236329594718,0.9999999996226122,inf,inf,0.9999898433740277,inf,0.9999894742960995,inf,0.9995857887763102
899,inf,0.9804453679145374,0.9999999981973499,inf,inf,0.999965937517092,inf,0.9999646998084584,inf,0.9989920278611408
900,inf,0.6344464388525263,0.999998811715802,inf,inf,0.9999966151526855,inf,0.9999964892863245,inf,0.9990720695765353
901,inf,0.9929331427464096,0.9998602354990404,inf,inf,0.9820866776186739,inf,0.9998977274315082,inf,0.9996923598069943
902,inf,0.989041095890411,0.9999987266740576,inf,inf,0.999997123462472,inf,0.9999970162506211,inf,0.9990936587496546
903,inf,0.9922235764099757,0.9999999963517373,inf,inf,0.9999656736748583,inf,0.9997537156272345,inf,0.9998062078396495
904,inf,0.6267094979443305,0.9999999995424806,inf,inf,0.9999961648736118,inf,0.999992249054927,inf,0.9998707600064403
905,inf,0.9927669340151639,0.014685641556343965,inf,inf,0.9999996511976166,inf,0.9999997225410834,inf,0.9999326049938168
906,inf,0.9134530168128411,0.9820929220561355,inf,inf,0.9787353642078427,inf,0.9999489582107828,inf,0.9996568722129607
907,inf,0.964107724537079,0.4828797159944488,inf,inf,0.9443848643120812,inf,0.5370883930351474,inf,0.9998539156973517
908,inf,0.649132922941252,0.9952562528381722,inf,inf,0.9999979963061159,inf,0.9999976195014953,inf,0.9948123749292113
909,inf,0.9890410958904109,0.9999999975736517,inf,inf,0.999985847185895,inf,0.9998984564909639,inf,0.9996191686632716
910,inf,0.9134534112271163,0.9999999603503074,inf,inf,0.999792552978178,inf,0.9969584841794126,inf,0.9989900491576071
911,inf,0.9641087622928205,0.9999999984560732,inf,inf,0.999951251844423,inf,0.9998963740000425,inf,0.997200386263188
912,inf,0.9641087082418186,0.999997018171542,inf,inf,0.9999565411841554,inf,0.999832639979312,inf,0.9996376617477765
913,inf,0.6344464175229186,0.9999999981096888,inf,inf,0.9999980857240359,inf,0.9999973275273207,inf,0.9994097791363074
914,inf,0.9804452886051462,0.9999999949518713,inf,inf,0.9999019044751994,inf,0.9998983398281603,inf,0.9992410155780027
915,inf,0.9804454007745173,0.9999999967742043,inf,inf,0.9999924669493184,inf,0.9999921931852923,inf,0.9996531019176407
916,inf,0.980445459710357,0.9999067480100291,inf,inf,0.9999998952873791,inf,0.9999999695041542,inf,0.999682202951001
917,inf,0.9804454081429099,0.999999998769876,inf,inf,0.9999975032832872,inf,0.9999992728719087,inf,0.9996543418880784
918,inf,0.6344469394785635,0.9999999965284639,inf,inf,0.9999680365173168,inf,0.9999095405324568,inf,0.9998838781028105
919,inf,0.6491580751957386,0.9999999877007175,inf,inf,0.9999839062417002,inf,0.9999657834925542,inf,0.9980141085843717
920,inf,0.9929380057333491,0.999994552848661,inf,inf,0.9996391741608341,inf,0.997410480210299,inf,0.9997893849115772
921,inf,0.9922236085124152,0.9999993163420334,inf,inf,0.9999836504228115,inf,0.9998826110585053,inf,0.9996191690436564
922,inf,0.9924758000860862,0.9999999977925087,inf,inf,0.9999495066489019,inf,0.999790632275295,inf,0.9995996221170897
923,inf,0.9922212635431915,0.9999999596290499,inf,inf,0.9893356382195974,inf,0.9997527235027758,inf,0.9996011274254731
924,inf,0.9928988118706457,0.9999954580618096,inf,inf,0.8871502893408424,inf,0.986225546036835,inf,0.9995504905080466
925,inf,0.9922217590572827,0.9999999882495927,inf,inf,0.9918040518491212,inf,0.9995302644463913,inf,0.9985546650435194
926,inf,0.6267070569862437,0.9999999982391127,inf,inf,0.9999638144578522,inf,0.9996507261034777,inf,0.9994098721660294
927,inf,0.6344464098968913,0.9999998909743584,inf,inf,0.999997958365719,inf,0.9999994054072575,inf,0.9998281225694529
928,inf,0.9804453892653063,0.9999999994388066,inf,inf,0.999983175991115,inf,0.9999825645963434,inf,0.9998315444128232
929,inf,0.9929385450428928,0.9999848253801323,inf,inf,0.9999377627664113,inf,0.9987935466177783,inf,0.9999126641652739
930,inf,0.9924757638192321,0.999999802771477,inf,inf,0.9999983209751996,inf,0.9999982589603109,inf,0.9998449442282394
931,inf,0.9804433248661237,0.999998270957886,inf,inf,0.9996779882142821,inf,0.9968907371597077,inf,0.9993590008633251
932,inf,0.9804453937445318,0.9999999998105009,inf,inf,0.9999887754054653,inf,0.9999843295038146,inf,0.9993331942485297
933,inf,0.9922236351909031,0.9999999876080116,inf,inf,0.9999956406246586,inf,0.9999939160426267,inf,0.9964757473155165
934,inf,0.9924759146521106,0.9999944247427802,inf,inf,0.9998708706051616,inf,0.999072836774076,inf,0.9996531748396448
935,inf,0.980445259903485,0.9999999925241337,inf,inf,0.9999697821603004,inf,0.9997831926779122,inf,0.999802016420397
936,inf,0.95,0.9999997232124224,inf,inf,0.9999810352816652,inf,0.9999803337295535,inf,0.999784630831147
937,inf,0.989041095890411,0.5203331405339534,inf,inf,0.9929156295242672,inf,0.4508892142482128,inf,0.9995097445691102
938,inf,0.9922228915147132,0.9999259263449025,inf,inf,0.9995898952061693,inf,0.9969080853032914,inf,0.9993239119564984
939,inf,0.6344470239039212,0.9999327902030013,inf,inf,0.9999998380743311,inf,0.9999999341611734,inf,0.9993976251068325
940,inf,0.3974895067207783,0.9999981800319104,inf,inf,0.9999952868376943,inf,0.999998627368218,inf,0.9983462504487965
941,inf,0.9652407850880169,0.9999999875242045,inf,inf,0.9999412173931141,inf,0.9998336400565943,inf,0.9994445360113793
942,inf,0.9924759870953351,0.999999972917985,inf,inf,0.9998066679032366,inf,0.9986128806159791,inf,0.999817055679388
943,inf,0.9929389099739002,0.9999166003947304,inf,inf,0.9999517054258782,inf,0.9999462928269484,inf,0.9998086157079773
944,inf,0.9804447639049881,0.9999931031148661,inf,inf,0.9998692586378459,inf,0.9990611077038258,inf,0.9997161806553169
945,inf,0.9924773638777754,0.9999718370196943,inf,inf,0.9986256121583527,inf,0.9901355937294857,inf,0.9996919573395687
946,inf,0.9804453572791033,0.9999999974258202,inf,inf,0.999957350485343,inf,0.9999558007322306,inf,0.9992409678087935
947,inf,0.9924766074386324,0.9985470829742097,inf,inf,0.9996962872858428,inf,0.9976414388802854,inf,0.9996449728355047
948,inf,0.9924758116161293,0.9999999984482946,inf,inf,0.9999679533418964,inf,0.9996906758805084,inf,0.9994098616229709
949,inf,0.9924757633357039,0.9999999674796235,inf,inf,0.9999998038446807,inf,0.9999998420931058,inf,0.9985435227173701
950,inf,0.626709539567584,0.9999999980891832,inf,inf,0.9999978236161361,inf,0.9999969616047005,inf,0.9994097792582772
951,inf,0.9922236634833397,0.9998913139995652,inf,inf,0.9999961938397655,inf,0.999997811379703,inf,0.9993578343266448
952,inf,0.9924773046658522,0.9968357114562136,inf,inf,0.9994539146616994,inf,0.9968467907570466,inf,0.999805391451107
953,inf,0.9804454082852495,0.9999997623571022,inf,inf,0.9999984292250731,inf,0.9999983711030178,inf,0.999810513824626
954,inf,0.989041095890411,0.999999702463512,inf,inf,0.9999990535391612,inf,0.9999990182294604,inf,0.9998388372736097
955,inf,0.9890410958904109,0.9999197369687398,inf,inf,0.9924682823299262,inf,0.9998817508715415,inf,0.9997669890105206
956,inf,0.9929367224326366,0.9866873761781123,inf,inf,0.99999977663664,inf,0.9999999349490583,inf,0.9998423748368862
957,inf,0.6397516208450513,0.6396310715146829,inf,inf,0.9612526559890178,inf,0.6774772144871243,inf,0.999670632517802
958,inf,0.4036237723569592,0.09334324859214434,inf,inf,0.9999992123049721,inf,0.9999997705966484,inf,0.9997688373138605
959,inf,0.9929389344235968,0.9999999986264005,inf,inf,0.9999790207015218,inf,0.9999576000318985,inf,0.9996543427802661
960,inf,0.9922235249346113,0.999999351745834,inf,inf,0.9994883044031314,inf,0.9999939564974153,inf,0.9995589116064926
961,inf,0.992938948147198,0.9999999964993707,inf,inf,0.999996959081199,inf,0.999982345969665,inf,0.9997414623184475
962,inf,0.9929389485259287,0.9999999982816584,inf,inf,0.999992586172374,inf,0.9999878978241765,inf,0.9997173312412102
963,inf,0.9924757996218961,0.9999999855939611,inf,inf,0.9999606284707475,inf,0.9997828000300832,inf,0.9999176410013965
964,inf,0.989041095890411,0.999999994127544,inf,inf,0.9999674694035737,inf,0.9999079353819778,inf,0.9999049788547171
965,inf,0.9652407260529411,0.9999995214449668,inf,inf,0.9999839328368075,inf,0.9998846624346692,inf,0.9998391250074968
966,inf,0.39748917390141253,0.9999992644256931,inf,inf,0.9999835315221814,inf,0.9999666905131805,inf,0.9997631163851232
967,inf,0.9134617355563645,0.9999101043684303,inf,inf,0.9999997776219595,inf,0.9999999122803,inf,0.9941438946159797
968,inf,0.989041095890411,0.9999999984159169,inf,inf,0.9999489980496218,inf,0.9998611526009773,inf,0.9992988684254368
969,inf,0.9134615298217528,0.999999998797548,inf,inf,0.9999973255492937,inf,0.9999992211097771,inf,0.9998159908482362
970,inf,0.9652406439680852,0.9999999989573374,inf,inf,0.9999972570032082,inf,0.9999992011468457,inf,0.9998159909841526
971,inf,0.6267018278509426,0.999999977547937,inf,inf,0.9998548786282447,inf,0.9989587839078089,inf,0.9996531835402076
972,inf,0.9641086498776545,0.9999964536587251,inf,inf,0.9999668694505093,inf,0.9997618579709706,inf,0.9992306153546613
973,inf,0.6491567735043615,0.9999970227905318,inf,inf,0.9999418979792631,inf,0.9998824680846116,inf,0.9996384314786457
974,inf,0.6266945980849661,0.9999764749120459,inf,inf,0.9976966682023485,inf,0.9999868795263692,inf,0.999566635293628
975,inf,0.9922233103950778,0.9395204517910007,inf,inf,0.9381548513163201,inf,0.9998051165396251,inf,0.999911542957984
976,inf,0.9924758288476037,0.9999960928683002,inf,inf,0.999546711055819,inf,0.9999992787382943,inf,0.999824116718157
977,inf,0.9641021949753261,0.9999985753398692,inf,inf,0.9934592854873107,inf,0.9996251561557978,inf,0.9992804480507583
978,inf,0.9804556723153888,0.9807406337135884,inf,inf,0.9999998010833697,inf,0.9999999420687702,inf,0.9998709505096158
979,inf,0.9804454076746314,0.9999999976545426,inf,inf,0.9999980382449538,inf,0.9999979669518878,inf,0.9996191651847498
980,inf,0.9929389480489861,0.9999999995723193,inf,inf,0.9999896872466568,inf,0.9999893124935666,inf,0.9995857887752019
981,inf,0.9922236271055346,0.9999999992987844,inf,inf,0.9999766343300382,inf,0.9999757852356069,inf,0.9995857954807729
982,inf,0.9804454401684948,0.9999374415087455,inf,inf,0.9999972145534588,inf,0.9999969206495543,inf,0.9997805218956461
983,inf,0.6344482161225862,0.9999996203707422,inf,inf,0.9999615402658655,inf,0.9996285547689866,inf,0.9985499115546089
984,inf,0.6267101921774263,0.9999199166553648,inf,inf,0.9999998784060823,inf,0.9999999645877513,inf,0.9996822023464478
985,inf,0.9922236286361219,0.9999606348965087,inf,inf,0.9999614284344501,inf,0.999958237902226,inf,0.9997865569845992
986,inf,0.9922226030136664,0.999999990237659,inf,inf,0.9995535977018944,inf,0.995691522174839,inf,0.998426386522489
987,inf,0.9641088950793949,0.9999999996776535,inf,inf,0.999996849494279,inf,0.999986936336759,inf,0.999617574299367
988,inf,0.39748440031166987,0.9999999774724811,inf,inf,0.9999440108390102,inf,0.9993669328841467,inf,0.9997654420345375
989,inf,0.6267095433300988,0.9999999979671768,inf,inf,0.9999977219928878,inf,0.9999976392077914,inf,0.9996191655826946
990,inf,0.9673252247307115,0.9999999989544619,inf,inf,0.9999989036978829,inf,0.9999988638553146,inf,0.9998391150172669
991,inf,0.9673186061203038,0.9999779101295359,inf,inf,0.9954616996226466,inf,0.9999740177125072,inf,0.999586489536968
992,inf,0.9641089028418374,0.9999999984753989,inf,inf,0.9999954022707721,inf,0.9999963426827602,inf,0.9999207062672352
993,inf,0.9652493307103017,0.9999996924382276,inf,inf,0.9993291073237235,inf,0.9870162055141525,inf,0.9997675161651788
994,inf,0.634446941627298,0.999941657446704,inf,inf,0.999999774415645,inf,0.9999999343022296,inf,0.9998382767396728
995,inf,0.9924763454132832,0.9999999581462475,inf,inf,0.9994971474572171,inf,0.9963921527413163,inf,0.999016467004723
996,inf,0.9134611556554426,0.9999999980806353,inf,inf,0.9999510608867805,inf,0.9998959696360737,inf,0.9971334616616188
997,inf,0.9673252251976423,0.9999999972686652,inf,inf,0.9999985215733598,inf,0.9999995694323127,inf,0.9996384145943344
998,inf,0.9673251595003245,0.9999995499644259,inf,inf,0.9999768857471005,inf,0.9999760252229621,inf,0.9998237537961815
999,inf,0.9924760583209961,0.9991395058290622,inf,inf,0.9999396605647392,inf,0.9998137330613364,inf,0.9989458419346091
1000,inf,0.9924757651041275,0.9999997112052392,inf,inf,0.9999959483148992,inf,0.9999918011516297,inf,0.9998648040319505
201,inf,0.9134615328709879,inf,0.9999977660340358,0.994115405560836,inf,inf,0.9753367251073167,inf,0.9999302271969918
202,inf,0.913461512070417,inf,0.9999894546634917,0.9808287830782126,inf,inf,0.460982484412488,inf,0.9935702493174056
203,inf,0.95,inf,0.9999967668619055,0.976885110351389,inf,inf,0.7116777331065994,inf,0.9940363881384127
204,inf,0.9652406423173042,inf,0.9999990482435457,0.990693119248596,inf,inf,0.797850013331801,inf,0.9962590068515593
205,inf,0.989041095890411,inf,0.9999987004885038,0.9906933363127916,inf,inf,0.7978775685245518,inf,0.9958478222899972
206,inf,0.9134615340464011,inf,0.9999982358039956,0.9916540472018298,inf,inf,0.9184835565890179,inf,0.9999409264558742
207,inf,0.9673252252263772,inf,0.9999981102362447,0.9927331971407157,inf,inf,0.9378939548218583,inf,0.9983643168065058
208,inf,0.9652406462488639,inf,0.9999928742694235,0.9967304440533375,inf,inf,0.9827098878538318,inf,0.9998835443083836
209,inf,0.992223636668114,inf,0.9999963586917209,0.9967306581738306,inf,inf,0.9827102667377694,inf,0.99933658631612
210,inf,0.992938954382945,inf,0.9999986995763919,0.9927350564446995,inf,inf,0.9379382237565914,inf,0.9963350097171981
211,inf,0.3974895274962832,inf,0.9999983575980061,0.988842193987651,inf,inf,0.8572718344062312,inf,0.9994216497661399
212,inf,0.9890410958904109,inf,0.9999990983005276,0.9941155605136163,inf,inf,0.9753370166307845,inf,0.9995952464307789
213,inf,0.6267095665898346,inf,0.9999989248472824,0.9906925938297422,inf,inf,0.7977971599854129,inf,0.9970466534953405
214,inf,0.9929386095651017,inf,0.9989262726595742,0.9966746497184082,inf,inf,0.9826573272428931,inf,0.9996377994038844
215,inf,0.9922234602988896,inf,0.999185994612101,0.9729086828946139,inf,inf,0.6636484433266199,inf,0.9982109097343427
216,inf,0.6344464057192273,inf,0.9999980740943111,0.008545497482943816,inf,inf,0.004515187996096092,inf,0.9987705083090541
217,inf,0.9927660694510083,inf,0.999999888204907,0.003171397306460718,inf,inf,0.9855594698902334,inf,0.017567419693153036
218,inf,0.99247576373418,inf,0.9999967652164793,0.9959217837228432,inf,inf,0.9545625860729038,inf,0.9982030025480572
219,inf,0.6267095561291804,inf,0.9999973232852911,0.060659521130186835,inf,inf,0.0581531258390216,inf,0.998400113379529
220,inf,0.9804454087551431,inf,0.9999977749484226,0.997200100083156,inf,inf,0.9868613237643653,inf,0.9994444712860692
221,inf,0.6267095210298802,inf,0.9999919494618348,0.9967303956638638,inf,inf,0.982709842200049,inf,0.9998835442465727
222,inf,0.5428571428571427,inf,0.9999975304558147,0.9916539605975239,inf,inf,0.9184834938151958,inf,0.9999344068198488
223,inf,0.9922236373915007,inf,0.9999996824380942,0.9976943187556052,inf,inf,0.9938477858486207,inf,0.999902756349798
224,inf,0.9804454093329349,inf,0.9999925061773332,0.9941093316549422,inf,inf,0.9753371123788602,inf,0.9996454589706658
225,inf,0.9673252260002911,inf,0.9999986446294513,0.9992765954349169,inf,inf,0.9987684274196617,inf,0.998397359591912
226,inf,0.9922236371425324,inf,0.9999985385033422,0.9989129472794607,inf,inf,0.9968162855885534,inf,0.9958533682819953
227,inf,0.9641089073370128,inf,0.9999963558040594,0.9967306580227375,inf,inf,0.9827102665952181,inf,0.999336586316091
228,inf,0.9924757639954525,inf,0.9999949208677841,0.9967305504661771,inf,inf,0.9827099845078193,inf,0.9998951190139519
229,inf,0.9924757633486732,inf,0.9999994878293569,0.999176954112659,inf,inf,0.9988414623888067,inf,0.9994812677114465
230,inf,0.9804454086949586,inf,0.9999976775738676,0.08609854093384786,inf,inf,0.08521094683866468,inf,0.9983929770381567
231,inf,0.9924757636268358,inf,0.9999975229695167,0.9989124888150285,inf,inf,0.9968132514502351,inf,0.9993920656824301
232,inf,0.9924757634644491,inf,0.9999986912851012,0.9992767987255226,inf,inf,0.9987690882904251,inf,0.9958509027495641
233,inf,0.9924757633673968,inf,0.9999993543755353,0.9976943052189361,inf,inf,0.9938477724356726,inf,0.9999480340917085
234,inf,0.9924757635450678,inf,0.9999981001773602,0.99891247538103,inf,inf,0.9968130913911037,inf,0.9995933699782809
235,inf,0.9922236373638301,inf,0.9999995553004678,0.9948832086998223,inf,inf,0.9809301467833704,inf,0.9981624169366476
236,inf,0.6491579600735619,inf,0.9999565973593006,0.9993944236774919,inf,inf,0.9992690641956147,inf,0.9997739532239207
237,inf,0.9922236371688327,inf,0.9999986593452603,0.9989126345147347,inf,inf,0.9968141203234189,inf,0.998398312163142
238,inf,0.9804454093937066,inf,0.999998833568535,0.998912637984588,inf,inf,0.9968141237647646,inf,0.9983983121550498
239,inf,0.39748953132441533,inf,0.9999988699622208,0.9994364347701329,inf,inf,0.9992690359750381,inf,0.9997601196095975
240,inf,0.6267095654397247,inf,0.9999987368786156,0.9994364223971293,inf,inf,0.9992690347127827,inf,0.9998968074871916
241,inf,0.9922236372083436,inf,0.9999988408863086,0.9844435710502749,inf,inf,0.7615154920593917,inf,0.9981586714699474
242,inf,0.9924757635409645,inf,0.999998129144404,0.9888414971525218,inf,inf,0.8572578679310133,inf,0.999832498429849
243,inf,0.9929389524031813,inf,0.9999925421711036,0.9730467700030748,inf,inf,0.6633707672440173,inf,0.9997381415436348
244,inf,0.6491585890976888,inf,0.9999996637850357,0.9976943179859341,inf,inf,0.993847785085984,inf,0.9999506591668973
245,inf,0.9924757635323951,inf,0.9999981896362711,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074
246,inf,0.9929389545655174,inf,0.9999992673081347,0.9976943016263208,inf,inf,0.9938477688758927,inf,0.9999480340895094
247,inf,0.9804454097213211,inf,0.9999993721744325,0.9976943059533624,inf,inf,0.9938477731633865,inf,0.999948034092158
248,inf,0.3974863099594606,inf,0.9995662906834786,0.9994311596507974,inf,inf,0.9992645393057787,inf,0.9991918978355814
249,inf,0.6491585570988748,inf,0.9999965518163287,0.99673063653534,inf,inf,0.9827100697802017,inf,0.9998825354762128
250,inf,0.6491585831341627,inf,0.9999990839620522,0.9941155228355717,inf,inf,0.9753368308339279,inf,0.9999438367968956
251,inf,0.9929389546571289,inf,0.9999995538912392,0.9994364389411932,inf,inf,0.9992690431314778,inf,0.9998044706166453
252,inf,0.9929389547658694,inf,0.9999998911414016,0.9992879330965171,inf,inf,0.9990398726462834,inf,0.9993750229389412
253,inf,0.9804454099442008,inf,0.9999997370415424,0.9997663476077145,inf,inf,0.9996848862127298,inf,0.9963831583542399
254,inf,0.5428571428571428,inf,0.9999994483774934,0.983188656045675,inf,inf,0.8652403237712003,inf,0.9983928625457038
255,inf,0.9804454098427096,inf,0.999999570460382,0.9917384123180976,inf,inf,0.956283996451947,inf,0.9977281099210644
256,inf,0.9924757789082906,inf,0.9998896496452246,0.9916406181991302,inf,inf,0.9184726880104067,inf,0.9996451184923346
257,inf,0.9922236368940477,inf,0.9999973967898673,0.9967306875483122,inf,inf,0.9827101557322633,inf,0.9997655696058886
258,inf,0.9924757634378918,inf,0.9999988567446862,0.9916541412308204,inf,inf,0.9184838338023799,inf,0.9998162526244514
259,inf,0.9922236370380152,inf,0.9999980582778454,0.9916540238685483,inf,inf,0.9184835216223283,inf,0.999950547864503
260,inf,0.992223637202145,inf,0.9999988124055136,0.9916541812937522,inf,inf,0.9184843976597871,inf,0.9994822153946442
261,inf,0.9924757634373068,inf,0.9999988608730237,0.9906917784781979,inf,inf,0.7977133125303244,inf,0.99829636349138
262,inf,0.980445407119125,inf,0.9999950920578018,0.997199995921157,inf,inf,0.986861328376438,inf,0.9994149379088343
263,inf,0.9929389536199995,inf,0.9999963271339566,0.9972011581749364,inf,inf,0.9868740425685001,inf,0.9963087026635197
264,inf,0.9134615357533952,inf,0.9999989178666981,0.9941155214022334,inf,inf,0.9753368842584695,inf,0.999816012070493
265,inf,0.9673252249386011,inf,0.9999979106615213,0.9916540152045317,inf,inf,0.9184836265271314,inf,0.9998798246735827
266,inf,0.9673252205342133,inf,0.9999948685174236,0.9730713966698832,inf,inf,0.6637026476044429,inf,0.9978895681828251
267,inf,0.9641089071114144,inf,0.9999961244851789,0.9730674492221453,inf,inf,0.6636450599482117,inf,0.9982102914902575
268,inf,0.965240643040794,inf,0.9999979131308803,0.9763399254040205,inf,inf,0.8773906894119938,inf,0.9990934979076924
269,inf,0.95,inf,0.9999987361515686,0.9850488143479594,inf,inf,0.9655976501038186,inf,0.9986068983436353
270,inf,0.9922236323482923,inf,0.9999765047103389,0.9904117531256408,inf,inf,0.9707994848821906,inf,0.9994209997433167
271,inf,0.649158579598338,inf,0.9999987399482074,0.990691582870684,inf,inf,0.797694712006361,inf,0.9985734555431799
272,inf,0.6267095501656333,inf,0.9999964102457101,0.9939253909767239,inf,inf,0.9068327731319952,inf,0.9948609238524931
273,inf,0.9652406422572295,inf,0.9999991425827494,0.9888419918791057,inf,inf,0.8572650101694623,inf,0.9996256280815524
274,inf,0.6491585884532681,inf,0.999999601113409,0.9976943153999485,inf,inf,0.9938477825236335,inf,0.9992768052787908
275,inf,0.9922236373024509,inf,0.9999992732811154,0.998762246113949,inf,inf,0.9973761301043851,inf,0.9995503740838625
276,inf,0.9922236365623832,inf,0.9999958728902609,0.9904082167416415,inf,inf,0.945669307509981,inf,0.9906830854493922
277,inf,0.9804454028803823,inf,0.999988125512427,0.9864927191247378,inf,inf,0.9105964955244917,inf,0.9951416073180952
278,inf,0.9890410958904109,inf,0.9999989208313992,0.9941155216697056,inf,inf,0.9753368845124565,inf,0.9998160120704702
279,inf,0.9652406420869849,inf,0.9999994113635844,0.9941155905499168,inf,inf,0.975337055139092,inf,0.9995732860879505
280,inf,0.6344464017507665,inf,0.9999989699707306,0.9844435983845584,inf,inf,0.7615155101266116,inf,0.9981586714914965
281,inf,0.9922235218644454,inf,0.9994688371513814,0.9940676544175059,inf,inf,0.9752914044666909,inf,0.9999504401334385
282,inf,0.9924757635032672,inf,0.9999983952537589,0.9916540867517776,inf,inf,0.918483819979819,inf,0.9997959763041836
283,inf,0.9929389543479652,inf,0.9999985906932776,0.9906934873508251,inf,inf,0.7978948459527444,inf,0.9955901475504725
284,inf,0.3974895321201226,inf,0.9999989767611336,0.9875002371070419,inf,inf,0.9223164808696017,inf,0.9959193082009261
285,inf,0.39748953319330366,inf,0.9999991212517133,0.9906974743722093,inf,inf,0.7983017343541609,inf,0.9895259429267187
286,inf,0.6344464202993442,inf,0.9999947826462862,0.9939197103858216,inf,inf,0.906674027922644,inf,0.9980203304308278
287,inf,0.9929389545122363,inf,0.9999991015969956,0.9977437133476724,inf,inf,0.989716283616814,inf,0.9940217325512183
288,inf,0.9924757633353646,inf,0.9999995880246503,0.9984633986913785,inf,inf,0.9975303158777267,inf,0.9862370318867658
289,inf,0.980445409957522,inf,0.9999995976135815,0.14665327089435806,inf,inf,0.14651710350959074,inf,0.9900712111528579
290,inf,0.9929389396658215,inf,0.999966004714253,0.0862709396053309,inf,inf,0.08541681926030768,inf,0.9829483313137836
291,inf,0.9673252270037818,inf,0.999999355718603,0.0427777187538628,inf,inf,0.04197415247647289,inf,0.9846890073744289
292,inf,0.9922236370328799,inf,0.9999980346151714,0.994115428718903,inf,inf,0.975336742488469,inf,0.9999408490420053
293,inf,0.9673252211914781,inf,0.9999953226207521,0.997803410523104,inf,inf,0.9943746791950377,inf,0.9996151414975372
294,inf,0.8497409310675418,inf,0.9999995609402437,0.9976943137423048,inf,inf,0.9938477808811401,inf,0.9998646828979705
295,inf,0.9134615377904458,inf,0.999999731845477,0.9995933494200703,inf,inf,0.9993884403302598,inf,0.9980877163362395
296,inf,0.9804454094463881,inf,0.999996986848279,0.9941135956420813,inf,inf,0.9753369115652412,inf,0.9998548588368001
297,inf,0.9804454097722656,inf,0.9999994559283327,0.9982302309292327,inf,inf,0.9955645410462328,inf,0.9995732483228437
298,inf,0.989041095890411,inf,0.9989988212151122,0.999690561994896,inf,inf,0.9996329467788913,inf,0.999892521464637
299,inf,0.9924807599609747,inf,0.9890733893702955,0.9884566531352804,inf,inf,0.9988509974596137,inf,0.9995905524367467
300,inf,0.9673250835928406,inf,0.9999303480089665,0.999368115733307,inf,inf,0.999269084209687,inf,0.9998107604524515
301,inf,0.9929389532361055,inf,0.9999951326695143,0.994962916100862,inf,inf,0.9643999774818476,inf,0.9989323983879109
302,inf,0.9804454089865041,inf,0.999998163118353,0.996730730772101,inf,inf,0.9827102139007867,inf,0.9997117968940759
303,inf,0.6344464008712699,inf,0.9999991775108934,0.9906912620396406,inf,inf,0.7976550781760513,inf,0.9991647971439526
304,inf,0.6491585682314475,inf,0.9999976351904211,0.9959216958386233,inf,inf,0.9545580857908947,inf,0.9985050786712895
305,inf,0.992475763309952,inf,0.9999997598834198,0.9976943219511902,inf,inf,0.9938477890149987,inf,0.9998189658096055
306,inf,0.96732522659725,inf,0.9999990564365022,0.9984633867852176,inf,inf,0.9975303009975174,inf,0.9999387021184124
307,inf,0.9673252205576093,inf,0.9999948846772068,0.9967305590876844,inf,inf,0.9827100511219097,inf,0.9997142722696133
308,inf,0.9641075272515903,inf,0.9985812759341848,0.9966565920351196,inf,inf,0.9826402565488781,inf,0.999742681603538
309,inf,0.9929389539512236,inf,0.9999973567768516,0.9967306854546777,inf,inf,0.9827101537569904,inf,0.9997655696078835
310,inf,0.9922236368940477,inf,0.9999973967898673,0.9967306875483122,inf,inf,0.9827101557322633,inf,0.9997655696058886
311,inf,0.9890410958904109,inf,0.9999996091253651,0.9984634024578634,inf,inf,0.9975303163655803,inf,0.9998383582634522
312,inf,0.649158584790274,inf,0.9999992508457249,0.9984633790583486,inf,inf,0.9975303068164529,inf,0.9965817820549913
313,inf,0.6344464037458623,inf,0.9999985195798828,0.9916555966453259,inf,inf,0.9185024799283145,inf,0.9888394979082638
314,inf,0.9641089104343707,inf,0.9999995317008101,0.9970642368253975,inf,inf,0.9854849127324876,inf,0.9974121602920407
315,inf,0.6491585387286236,inf,0.9999947652611075,0.995921748835463,inf,inf,0.9545654553732855,inf,0.9980050606905503
316,inf,0.9804454062474403,inf,0.9999936599862035,0.9978033400126481,inf,inf,0.9943745899095257,inf,0.9998762524268618
317,inf,0.5428571428571428,inf,0.9999975304558147,0.991653960597524,inf,inf,0.9184834938151959,inf,0.9999344068198488
318,inf,0.980445409426975,inf,0.9999988882625036,0.991654145140388,inf,inf,0.9184838371031765,inf,0.9998162526242139
319,inf,0.9652406424362463,inf,0.9999988614615546,0.9906917785599305,inf,inf,0.7977133125823769,inf,0.9982963634913415
320,inf,0.9929389545922737,inf,0.9999993505232004,0.9976943050599794,inf,inf,0.9938477722781687,inf,0.9998205208966165
321,inf,0.980445408189481,inf,0.9999968527825766,0.9972011820263443,inf,inf,0.9868740651671738,inf,0.9963087028197822
322,inf,0.9804453847884426,inf,0.999958381943605,0.9875698400789942,inf,inf,0.8229409874945237,inf,0.9802483875454766
323,inf,0.6344464083318238,inf,0.9999974843030771,0.9906908807506161,inf,inf,0.7976397359663693,inf,0.9993912496429816
324,inf,0.992475763362049,inf,0.9999993921255114,0.9984161966016106,inf,inf,0.9942251450891735,inf,0.995229947281094
325,inf,0.6267095565571937,inf,0.9999973879742967,0.9972003576549605,inf,inf,0.9868643695266962,inf,0.9986930457610051
326,inf,0.6491585790525837,inf,0.999998686872164,0.9906917543137739,inf,inf,0.7977132971408374,inf,0.9982963635027265
327,inf,0.6344464013425665,inf,0.9999990631420299,0.9927353591638194,inf,inf,0.9379447448747964,inf,0.9960372966964575
328,inf,0.9924757634131043,inf,0.9999990317218842,0.9906955953489219,inf,inf,0.7981076712246605,inf,0.9924184467875276
329,inf,0.9890410958904109,inf,0.999999180509186,0.9916541929670788,inf,inf,0.9184840121410108,inf,0.999731388275473
330,inf,0.9890410958904109,inf,0.9999994834541822,0.997694310545039,inf,inf,0.9938477777130965,inf,0.9998093356295601
331,inf,0.9134615362513997,inf,0.9999991168750353,0.9976942954190805,inf,inf,0.9938477627253849,inf,0.9999422988650255
332,inf,0.992938954458202,inf,0.9999989335439144,0.9912510502513847,inf,inf,0.9154746614630386,inf,0.9913040064151663
333,inf,0.9922236370352067,inf,0.9999980372155209,0.9994364187863706,inf,inf,0.9992690273843101,inf,0.9997403421018385
334,inf,0.9924757633821482,inf,0.9999992504868492,0.9941155708986024,inf,inf,0.9753370126567166,inf,0.9996273745203934
335,inf,0.992223637174834,inf,0.9999986869195121,0.9844381649026644,inf,inf,0.7613994671431843,inf,0.9992898555714677
336,inf,0.9922236366653484,inf,0.99999634598451,0.9967306340702042,inf,inf,0.9827101136422659,inf,0.9997397019534676
337,inf,0.9652406422396295,inf,0.9999991702211919,0.991654173063749,inf,inf,0.9184837786464404,inf,0.9998679508560243
338,inf,0.9924757634451338,inf,0.9999988056225494,0.9991519172625095,inf,inf,0.9984598370205959,inf,0.9997134600213045
339,inf,0.980445409100769,inf,0.9999983516197617,0.9931987131282325,inf,inf,0.9877863038881434,inf,0.9990984308878075
340,inf,0.9134615308547352,inf,0.9999969604815866,0.9789106931315851,inf,inf,0.4062829146237721,inf,0.9953051671841557
341,inf,0.9652406458938986,inf,0.9999934316938951,0.9730462214664554,inf,inf,0.6633608375664684,inf,0.9997934263199404
342,inf,0.9929389502457341,inf,0.999985832239145,0.9850476369375927,inf,inf,0.7864407786086135,inf,0.9931695101205864
343,inf,0.9922236323877244,inf,0.9999766915757627,0.9864584197065678,inf,inf,0.9103616352455665,inf,0.9994435714454238
344,inf,0.9804454059482032,inf,0.9999931682213826,0.9763305802182366,inf,inf,0.8773427282357856,inf,0.9997429190083614
345,inf,0.9804454097888136,inf,0.9999994831335207,0.9976943105318078,inf,inf,0.9938477776999861,inf,0.9998093356295588
346,inf,0.9929389547242186,inf,0.9999997608883504,0.9996832680445829,inf,inf,0.9996157744480838,inf,0.9998383583063069
347,inf,0.95,inf,0.9999991416802456,0.9984152635499055,inf,inf,0.9942173047359084,inf,0.9994067556312778
348,inf,0.9922236371590228,inf,0.9999986142720433,0.9984152635364495,inf,inf,0.9942174132468743,inf,0.9993413213432987
349,inf,0.9924757633341759,inf,0.9999995888846895,0.9984157413285905,inf,inf,0.9942212537971871,inf,0.9973075749094662
350,inf,0.9922236373619863,inf,0.9999994980508581,0.9984903998111458,inf,inf,0.996534142716662,inf,0.9966359665164659
351,inf,0.9922236372244566,inf,0.9999989149204525,0.9994173094403244,inf,inf,0.9986625091245175,inf,0.9979568429516584
352,inf,0.989041095890411,inf,0.9999989638612279,0.9916541384791482,inf,inf,0.9184836449000042,inf,0.9999338384807774
353,inf,0.9924757633605162,inf,0.9999994592794905,0.9927328360572328,inf,inf,0.9378819670793611,inf,0.9989205819135307
354,inf,0.9924757634373068,inf,0.9999988608730237,0.9906917784781979,inf,inf,0.7977133125303243,inf,0.99829636349138
355,inf,0.9134615356733533,inf,0.9999988858998942,0.9916541448473225,inf,inf,0.9184838368557453,inf,0.9998162526242317
356,inf,0.9134615324482349,inf,0.9999975972104908,0.9991518984061616,inf,inf,0.9984598182261347,inf,0.9998913301185043
357,inf,0.9804454093934204,inf,0.9999988330980176,0.9888430428106872,inf,inf,0.8572882046668897,inf,0.9989408380600009
358,inf,0.9922236371084776,inf,0.999998382007886,0.9941154764777185,inf,inf,0.9753368558452308,inf,0.9997829779970322
359,inf,0.9641089082577723,inf,0.9999972999109488,0.9863059289879947,inf,inf,0.5223194859905108,inf,0.9975721560851503
360,inf,0.9652406424810648,inf,0.999998792938592,0.9994364339256595,inf,inf,0.9992690351733078,inf,0.999417218403363
361,inf,0.3974894915842808,inf,0.9999935427474352,0.997803335822168,inf,inf,0.994374585798857,inf,0.9998762524190365
362,inf,0.9929389538738634,inf,0.9999971161772968,0.9916539092091193,inf,inf,0.9184834504287012,inf,0.9999344068042282
363,inf,0.9929389546436501,inf,0.9999995103103027,0.9916542495899532,inf,inf,0.9184842427404305,inf,0.9996161882311729
364,inf,0.9922236373518405,inf,0.9999995002119919,0.9984158935395686,inf,inf,0.9942225594827659,inf,0.9966101215582179
365,inf,0.9924757634112445,inf,0.9999990448493798,0.9916541829977509,inf,inf,0.9184840835063984,inf,0.999681107794424
366,inf,0.9924757651482374,inf,0.9999953138328478,0.9941118130617577,inf,inf,0.9753370618382733,inf,0.9996806898931366
367,inf,0.9922236369340796,inf,0.9999975807243403,0.9967307219481861,inf,inf,0.9827103259789779,inf,0.9993394557036104
368,inf,0.6344464175058492,inf,0.9999954132751376,0.9949631752292413,inf,inf,0.9644024146410443,inf,0.9987262773807514
369,inf,0.626709539295515,inf,0.9999947459932644,0.9939281498632463,inf,inf,0.9069163006058308,inf,0.9931948501541963
370,inf,0.9924757633757371,inf,0.999999295749508,0.9941155564456563,inf,inf,0.9753369219294515,inf,0.999806027419407
371,inf,0.9929389540589524,inf,0.9999976918271279,0.9967307093506587,inf,inf,0.9827102117003352,inf,0.9996561019573802
372,inf,0.9922236363654436,inf,0.9999949680114829,0.9967305678938204,inf,inf,0.9827100841551873,inf,0.9996378112893651
373,inf,0.9929389515262026,inf,0.9999898678672438,0.9904179732260804,inf,inf,0.9708176105951187,inf,0.9984517201733265
374,inf,0.9922236367159857,inf,0.9999964249182173,0.9982823080697787,inf,inf,0.9972218933131117,inf,0.9903492266600378
375,inf,0.9804454097752684,inf,0.9999994608647803,0.9987622442209348,inf,inf,0.9973761196541935,inf,0.9998159222647697
376,inf,0.9924757637569447,inf,0.9999966045181777,0.9995459388211588,inf,inf,0.9992972165171162,inf,0.9998762406227368
377,inf,0.9641089093919353,inf,0.9999984628325259,0.9995459586817511,inf,inf,0.9992972397466948,inf,0.9992822546929928
378,inf,0.989041095890411,inf,0.9999989673790667,0.9916542005171152,inf,inf,0.9184844138898713,inf,0.9994822154012145
379,inf,0.9929389524031813,inf,0.9999925421711036,0.9730467700030748,inf,inf,0.6633707672440171,inf,0.9997381415436348
380,inf,0.9134615361989493,inf,0.9999990958235903,0.9941155602901499,inf,inf,0.9753370164185846,inf,0.9995952464306319
381,inf,0.9652406423122403,inf,0.9999990572164331,0.9927353585065831,inf,inf,0.9379447443096566,inf,0.99603729668407
382,inf,0.992223637414946,inf,0.9999997901625332,0.9976943232005809,inf,inf,0.9938477902529704,inf,0.9998775334298307
383,inf,0.9922236373604706,inf,0.9999995393539438,0.9980316587483508,inf,inf,0.995206274617741,inf,0.9967103234730513
384,inf,0.9929389542572659,inf,0.9999983086068681,0.9916540777381045,inf,inf,0.9184838325445062,inf,0.9997832617358096
385,inf,0.9922236364434824,inf,0.9999953265770634,0.9967305879674787,inf,inf,0.9827101103915931,inf,0.9996152438476119
386,inf,0.6267095696920493,inf,0.9999993998071737,0.9976943070935573,inf,inf,0.9938477742931605,inf,0.9998093356291837
387,inf,0.6267095683196843,inf,0.999978522135608,0.9991562946116559,inf,inf,0.9988414741246832,inf,0.9998287083675403
388,inf,0.3974895228120343,inf,0.9999803435407183,0.9940981169915893,inf,inf,0.9753371429782507,inf,0.99994495916883
389,inf,0.5428571428571428,inf,0.9999956539694037,0.9972005324603452,inf,inf,0.986867193306428,inf,0.9979819708282704
390,inf,0.989041095890411,inf,0.9999968338583574,0.9967306830363005,inf,inf,0.9827102901947011,inf,0.9993365863208822
391,inf,0.9673252255258725,inf,0.9999983179454933,0.9965712852761134,inf,inf,0.9889994409655343,inf,0.9977671798705331
392,inf,0.9673252173236352,inf,0.9999926509468982,0.9864884378960062,inf,inf,0.9105635442308341,inf,0.9957499021865126
393,inf,0.964108897299574,inf,0.9999860638486632,0.9864663152318265,inf,inf,0.9104115808498991,inf,0.9985340565440649
394,inf,0.9922236356407255,inf,0.9999916353688889,0.9589320873743776,inf,inf,0.6782011071480504,inf,0.9974183238657751
395,inf,0.9922236372829185,inf,0.9999991827781501,0.9981524833240041,inf,inf,0.9969214065692386,inf,0.998880623223052
396,inf,0.9922236373236285,inf,0.9999993705862696,0.998762246534002,inf,inf,0.9973761280928687,inf,0.9996255729095508
397,inf,0.9673252269743051,inf,0.9999993173625685,0.9991769501854079,inf,inf,0.9988414590052397,inf,0.9995223444647141
398,inf,0.9652406507641409,inf,0.9999857836473709,0.9768282485587481,inf,inf,0.7109044145501137,inf,0.9981255612837029
399,inf,0.9929389541405145,inf,0.9999979454951885,0.9916540111910128,inf,inf,0.9184835261856009,inf,0.9999409264479091
400,inf,0.9922236373366683,inf,0.9999994303552117,0.9941155852994576,inf,inf,0.9753370189195664,inf,0.9996446546699287
1,inf,0.9929381797180286,inf,0.9975901595301553,inf,0.979560443523992,0.9809031354701782,inf,inf,0.9997745256252633
2,inf,0.9134615359726727,inf,0.9999989797893786,inf,0.9818636468385257,0.9850457258858727,inf,inf,0.9952060419693706
3,inf,0.9134615347462746,inf,0.999990569474206,inf,0.989205745243301,0.9902861674795541,inf,inf,0.9993176035013979
4,inf,0.9652406426208986,inf,0.9999985768358517,inf,0.9923144278216157,0.9965176216582611,inf,inf,0.9900589420374388
5,inf,0.95,inf,0.9999989441256022,inf,0.9912186277511199,0.9946851118269933,inf,inf,0.9972009754970378
6,inf,0.9804454086981309,inf,0.9999976854760375,inf,0.9286327299077993,0.9291723395897533,inf,inf,0.9990949963185572
7,inf,0.9922236361819552,inf,0.9999941249374055,inf,0.9585707631714591,0.962189492502895,inf,inf,0.9984070463961304
8,inf,0.9922236365307168,inf,0.9999957273926293,inf,0.9253854496982985,0.926429571514394,inf,inf,0.9997901568741642
9,inf,0.992223636874849,inf,0.9999973085777615,inf,0.9393280680085223,0.9418333366046278,inf,inf,0.9967504757600412
10,inf,0.9929389545154391,inf,0.9999991116628435,inf,0.9847707714852088,0.9865882284023092,inf,inf,0.9985471618374102
11,inf,0.9804454085697468,inf,0.9999974482604775,inf,0.9900795463689507,0.9915429829494308,inf,inf,0.9989140287052519
12,inf,0.9804454097655002,inf,0.999999444600997,inf,0.9572334915893377,0.9580371720562999,inf,inf,0.9998700082462729
13,inf,0.9673252246972459,inf,0.9999977439556317,inf,0.9253848503326629,0.9264289688907837,inf,inf,0.9992943172499789
14,inf,0.9804454091461224,inf,0.9999984265345536,inf,0.9726503477080773,0.9779571718889077,inf,inf,0.999396886683807
15,inf,0.9134615347633132,inf,0.9999985202081073,inf,0.989774825369699,0.9923444073236779,inf,inf,0.9924615891132401
16,inf,0.989041095890411,inf,0.9999984275107231,inf,0.9726503477112627,0.9779571718922934,inf,inf,0.9993968866841351
17,inf,0.9804454090695458,inf,0.9999982997526351,inf,0.9572335326071625,0.9580372126622917,inf,inf,0.999935428105101
18,inf,0.9929389545335455,inf,0.9999991690283797,inf,0.9651233598649779,0.9670378693866278,inf,inf,0.9955213285430107
19,inf,0.9929389546717906,inf,0.999999597831026,inf,0.9695429164940765,0.9717792704476588,inf,inf,0.9998282968142748
20,inf,0.989041095890411,inf,0.9999997463339078,inf,0.9726471401006195,0.9779514428333572,inf,inf,0.9977956343983682
21,inf,0.649158577617963,inf,0.9999985473515148,inf,0.9771135841234235,0.9801450127115992,inf,inf,0.9997072023541148
22,inf,0.6344464006968404,inf,0.9999992078935717,inf,0.9835635640526194,0.9872723717684455,inf,inf,0.9995320117593398
23,inf,0.5428571428571427,inf,0.999999268425159,inf,0.9695429251246858,0.971779279305488,inf,inf,0.9998486131507068
24,inf,0.6491585778311127,inf,0.9999985680809378,inf,0.9695429743132661,0.9717793297637954,inf,inf,0.9999541385213396
25,inf,0.9929389544894215,inf,0.9999990306398885,inf,0.9726433075449722,0.9779446029723762,inf,inf,0.9958861344880551
26,inf,0.9890410958904109,inf,0.9999997502192586,inf,0.972649845036184,0.9779562714425354,inf,inf,0.9991441340471244
27,inf,0.9929389524069959,inf,0.9999946404851049,inf,0.9630873195986408,0.9635577758408328,inf,inf,0.992398177476341
28,inf,0.6267095696340889,inf,0.9969567764723005,inf,0.9542791516098582,0.9514354855313475,inf,inf,0.9992689702822959
29,inf,0.964108902580806,inf,0.9999914789943442,inf,0.9927383552637481,0.9991457472356532,inf,inf,0.9936003957389139
30,inf,0.9804454094688339,inf,0.9999989570795585,inf,0.9862284147343362,0.9977127804781313,inf,inf,0.9915177698186395
31,inf,0.9922236371232901,inf,0.999998450090868,inf,0.9905478801647566,0.9935418930769724,inf,inf,0.9988078744609165
32,inf,0.9922236372112925,inf,0.9999988542598347,inf,0.9572334262347946,0.9580371063154672,inf,inf,0.9997866385145878
33,inf,0.9922236373077671,inf,0.9999992977072929,inf,0.9726469324134149,0.9779510731456151,inf,inf,0.9976928247832243
34,inf,0.9652406426903084,inf,0.9999986534309123,inf,0.9651404415168945,0.9670569627772031,inf,inf,0.9991772596788788
35,inf,0.9922236372777528,inf,0.9999991598002405,inf,0.9771132749624589,0.9801446732823536,inf,inf,0.9996252398309652
36,inf,0.9924757634392924,inf,0.9999988468571888,inf,0.9771131568384686,0.9801445436907814,inf,inf,0.999594358011136
37,inf,0.989041095890411,inf,0.9999994551592455,inf,0.9726507925169209,0.9779579634990575,inf,inf,0.9996169665751625
38,inf,0.9890410958904109,inf,0.9999992675732292,inf,0.9818965716889803,0.9850827133085672,inf,inf,0.9981396462139799
39,inf,0.9924757635725173,inf,0.9999979064095209,inf,0.9810723065567457,0.982522824572581,inf,inf,0.9985286881784686
40,inf,0.9673252255089175,inf,0.9999983045834322,inf,0.9905547900511987,0.9935490559229632,inf,inf,0.9995767635557156
41,inf,0.9134615336157054,inf,0.9999980550189609,inf,0.9896290532241317,0.9930598203852699,inf,inf,0.9813424900120369
42,inf,0.9652406428193505,inf,0.9999982598488174,inf,0.9584930376268358,0.9621049295344742,inf,inf,0.9935073784529043
43,inf,0.9652406436750965,inf,0.9999969160174856,inf,0.9503525075485028,0.9518696332429911,inf,inf,0.9989401848637872
44,inf,0.9652406445746842,inf,0.9999955233446465,inf,0.9900609095139711,0.9915239877698233,inf,inf,0.9980291393611089
45,inf,0.9924757633626603,inf,0.9999993878108266,inf,0.9772886658070054,0.9843980483594411,inf,inf,0.9761901943130793
46,inf,0.9924757633260817,inf,0.9999996460233609,inf,0.9726485348949834,0.9779539329367448,inf,inf,0.99849115184521
47,inf,0.9922236373745092,inf,0.9999996043680179,inf,0.9726485347590808,0.9779539327923246,inf,inf,0.9984911518468023
48,inf,0.9922236371538635,inf,0.9999985905664703,inf,0.9726494724035222,0.9779556089841589,inf,inf,0.9989602497655498
49,inf,0.9804454082752094,inf,0.9999969947333286,inf,0.9393383185586481,0.9418445179499323,inf,inf,0.9981133416720676
50,inf,0.913461537727812,inf,0.9999997068176448,inf,0.9726380837241535,0.9779352762623762,inf,inf,0.9932807750911115
51,inf,0.989041095890411,inf,0.999997983463516,inf,0.986218261861248,0.9976771456964644,inf,inf,0.9869538429341721
52,inf,0.9929389542802567,inf,0.9999983801112409,inf,0.9914572852630459,0.9954878975692969,inf,inf,0.9991271497538798
53,inf,0.9890410958904109,inf,0.9999992387022718,inf,0.9771129986383745,0.980144369988205,inf,inf,0.9995523548273001
54,inf,0.980445409418761,inf,0.9999988725927088,inf,0.9572334629739562,0.9580371412982354,inf,inf,0.9998360902235867
55,inf,0.6344464024325593,inf,0.999998816056599,inf,0.9695429739941843,0.9717793294312599,inf,inf,0.9999513312320691
56,inf,0.9922236372697953,inf,0.9999991232386579,inf,0.9695429288182826,0.9717792830964164,inf,inf,0.999857344556838
57,inf,0.9929389543486403,inf,0.9999985927928372,inf,0.9773624268566451,0.9845336330397035,inf,inf,0.9990038603251762
58,inf,0.9804454097158967,inf,0.9999993632564796,inf,0.9773379130045455,0.9844885718431063,inf,inf,0.9914215919995296
59,inf,0.9804454096407459,inf,0.9999992397069879,inf,0.9813367825164557,0.9900730078465239,inf,inf,0.9948838824273047
60,inf,0.95,inf,0.99999877670965,inf,0.983564168428222,0.9872730379187237,inf,inf,0.999616400782245
61,inf,0.9929389539683224,inf,0.9999974135610569,inf,0.9898567415053562,0.9924325766993571,inf,inf,0.9989963316762167
62,inf,0.9804454096397377,inf,0.9999992380492589,inf,0.9726483727900634,0.9779536445225853,inf,inf,0.9984110004027649
63,inf,0.9804454097052089,inf,0.9999993444622064,inf,0.9905557544209677,0.9935500556189973,inf,inf,0.9996829699396033
64,inf,0.9641089100378286,inf,0.9999991189357859,inf,0.9695429754583373,0.9717793309262135,inf,inf,0.9999516493835986
65,inf,0.9134615375845633,inf,0.9999996495790298,inf,0.9726454136515054,0.9779483611530191,inf,inf,0.9969350959224726
66,inf,0.9500000000000001,inf,0.9999982915755246,inf,0.9921354887969485,0.996300474794238,inf,inf,0.9715288482658723
67,inf,0.9134615372456688,inf,0.9999995132472407,inf,0.957233447227579,0.9580371266962497,inf,inf,0.9998092985652356
68,inf,0.39748953633272416,inf,0.9999995386931648,inf,0.9651359499777438,0.967052001464939,inf,inf,0.9982157070647305
69,inf,0.6491585795838043,inf,0.9999987385347764,inf,0.9253854406078237,0.9264295623453922,inf,inf,0.999756913801488
70,inf,0.3974895375613417,inf,0.9999997067628047,inf,0.9695428150274765,0.971779166390509,inf,inf,0.9996222660695917
71,inf,0.6491585890454039,inf,0.9999996587001897,inf,0.9695428148201192,0.9717791661788938,inf,inf,0.9996222660665872
72,inf,0.6344463996547494,inf,0.9999994431450274,inf,0.9726505869006634,0.9779575964789311,inf,inf,0.9995144791534833
73,inf,0.9804454078448959,inf,0.9999961976250014,inf,0.9426695496869447,0.9439641669953942,inf,inf,0.9970576103993473
74,inf,0.9673252244316326,inf,0.999997603330175,inf,0.9138385205573281,0.9147246668352567,inf,inf,0.9928459422023331
75,inf,0.9922236368703936,inf,0.9998201143751926,inf,0.8927582949179402,0.8929477001925197,inf,inf,0.999484850564945
76,inf,0.9922236327173471,inf,0.9999779894073173,inf,0.9671937354165742,0.9677135196061109,inf,inf,0.9991928809301407
77,inf,0.9929389545616881,inf,0.9999992559448888,inf,0.9795552635173614,0.9808995275621759,inf,inf,0.9987047900810682
78,inf,0.9929389545619545,inf,0.9999992562269474,inf,0.9695428031441508,0.9717791542137332,inf,inf,0.999602176512406
79,inf,0.9890410958904109,inf,0.9999963427364714,inf,0.9253856172917215,0.9264297400071843,inf,inf,0.9999186259663423
80,inf,0.980445409791597,inf,0.9999994877096509,inf,0.9604387647122474,0.9620682541735163,inf,inf,0.9984856411963727
81,inf,0.3974895305935207,inf,0.9999987727654003,inf,0.9835655669286221,0.9872745793086418,inf,inf,0.9998114121513936
82,inf,0.6344464000867214,inf,0.9999993470020413,inf,0.9572332931002256,0.9580369719050602,inf,inf,0.9996020719614032
83,inf,0.9922236313043524,inf,0.9999717138041101,inf,0.9931239652305527,0.9950460611151988,inf,inf,0.9987136410564686
84,inf,0.980445407886148,inf,0.9999963551072064,inf,0.9503640040978879,0.9518813376734914,inf,inf,0.9997719840643254
85,inf,0.9929389521979114,inf,0.9999919037554937,inf,0.9863573337337042,0.9912332770028378,inf,inf,0.9966645614393975
86,inf,0.9922236368871815,inf,0.999997365242195,inf,0.9879211547325607,0.9949834670300568,inf,inf,0.9988087088362556
87,inf,0.9652406421273643,inf,0.9999993465182049,inf,0.9835576730510078,0.9872658788564566,inf,inf,0.9987105194469301
88,inf,0.992475763379219,inf,0.9999992709224694,inf,0.9695427479113435,0.9717790975717311,inf,inf,0.9994904136752588
89,inf,0.9924757633097141,inf,0.9999997615641077,inf,0.9176021128451614,0.9185548115741041,inf,inf,0.9995617267988146
90,inf,0.98044540997296,inf,0.9999997772851601,inf,0.8973100896061187,0.8977039273611026,inf,inf,0.9999674173902658
91,inf,0.989041095890411,inf,0.9999995788529956,inf,0.9741691594870783,0.9767693768153773,inf,inf,0.9975288739702899
92,inf,0.9924757633261384,inf,0.9999996456216718,inf,0.9695429167002625,0.9717792706580786,inf,inf,0.9998282968140628
93,inf,0.9924757633567599,inf,0.9999994402387166,inf,0.9835659076270065,0.9872749547807468,inf,inf,0.9998587445306074
94,inf,0.9652406424459286,inf,0.9999988462568657,inf,0.9813390392581005,0.9900770646955596,inf,inf,0.9953619024002932
95,inf,0.9924757633260817,inf,0.9999996460233609,inf,0.9726485348949834,0.9779539329367448,inf,inf,0.99849115184521
96,inf,0.9924757633870628,inf,0.999999215552082,inf,0.9695429103256631,0.9717792641301065,inf,inf,0.9998191629140935
97,inf,0.9924757634394901,inf,0.9999988454620471,inf,0.9695429171262785,0.9717792711121355,inf,inf,0.9998361352193373
98,inf,0.9929389535907481,inf,0.9999962356527942,inf,0.9905572167667313,0.9935515714341452,inf,inf,0.9998488919925127
99,inf,0.980445408868285,inf,0.9999979697631246,inf,0.9879024333929601,0.9949571791194622,inf,inf,0.9958970091943993
100,inf,0.9929389545559375,inf,0.9999992375132277,inf,0.9879062518381561,0.994962538245034,inf,inf,0.9964894308549467
101,inf,0.9804454096392072,inf,0.9999992371772352,inf,0.9695429293098556,0.971779283598083,inf,inf,0.9998573445563387
102,inf,0.9500000000000001,inf,0.9999992385142799,inf,0.9726490450125291,0.9779548445151701,inf,inf,0.9987461262763005
103,inf,0.9924757634324388,inf,0.9999988971394896,inf,0.9651360181419528,0.9670520808878122,inf,inf,0.9982310122930185
104,inf,0.9804454094208657,inf,0.999998878218333,inf,0.9813436472518013,0.9900853477058703,inf,inf,0.9963377355342753
105,inf,0.9922236371927683,inf,0.9999987693228714,inf,0.96954289852735,0.9717792520404194,inf,inf,0.9997992076807711
106,inf,0.9924757635051549,inf,0.9999983819267454,inf,0.9726503475625156,0.9779571717341965,inf,inf,0.9993968866688111
107,inf,0.3974895339595062,inf,0.9999992239569496,inf,0.9726483727440864,0.9779536444737271,inf,inf,0.9984110004034386
108,inf,0.6267095626066795,inf,0.9999983150126674,inf,0.9905547901486865,0.9935490560242392,inf,inf,0.9995767635547388
109,inf,0.9929389545619545,inf,0.9999992562269474,inf,0.9695428031441508,0.9717791542137332,inf,inf,0.999602176512406
110,inf,0.9922236373011918,inf,0.99999926749601,inf,0.9695428447437268,0.971779196874188,inf,inf,0.9996861579232073
111,inf,0.989041095890411,inf,0.9999993360965135,inf,0.9922202549300698,0.9971230131446286,inf,inf,0.9991869057373111
112,inf,0.9929389538605555,inf,0.9999970761716638,inf,0.9903644059442969,0.9943864141190338,inf,inf,0.9991499942111578
113,inf,0.5428571428571427,inf,0.9999944159075473,inf,0.9900782811045024,0.9915417156490496,inf,inf,0.9988563413662822
114,inf,0.9804454097904118,inf,0.9999990521312254,inf,0.8817925748417826,0.8821253901147539,inf,inf,0.9996334722819885
115,inf,0.9804454098235197,inf,0.9999991810305762,inf,0.97041927566073,0.9708992820815229,inf,inf,0.9980391274895358
116,inf,0.9804454099428447,inf,0.9999997347027527,inf,0.9844032667258449,0.9862011476760745,inf,inf,0.9947051753640108
117,inf,0.992938954748507,inf,0.9999998382819476,inf,0.917597210653922,0.9185497743642564,inf,inf,0.9990887720792402
118,inf,0.6491585910386335,inf,0.9999998525470463,inf,0.8973100899836546,0.8977039277396264,inf,inf,0.9993133143547276
119,inf,0.9922236373321043,inf,0.9999994095297771,inf,0.8973100877609792,0.897703925514582,inf,inf,0.9999590072040798
120,inf,0.9804454099058652,inf,0.9999996755689419,inf,0.8973100890957301,0.8977039268507762,inf,inf,0.999872487582555
121,inf,0.3974895358287614,inf,0.9999238225992126,inf,0.9572366097101271,0.9579645769078154,inf,inf,0.999710999683634
122,inf,0.964108909620441,inf,0.9999986914831717,inf,0.9891788057648777,0.9902669345315057,inf,inf,0.9973677679912172
123,inf,0.9922236371577678,inf,0.9999986080081054,inf,0.9572335393021226,0.9580372197886627,inf,inf,0.9999418465230919
124,inf,0.39748952779346275,inf,0.9999983974332717,inf,0.9726503476131156,0.9779571717879771,inf,inf,0.9993968866740239
125,inf,0.9804454082809982,inf,0.9999970042502265,inf,0.9905571393030482,0.9935514911507642,inf,inf,0.9998394745936556
126,inf,0.9924757637832329,inf,0.9999964189463622,inf,0.9865761310064495,0.9935884605719408,inf,inf,0.9875901893040004
127,inf,0.6267094936771238,inf,0.9999877496926687,inf,0.9958303371828349,0.9972645521448575,inf,inf,0.9989293375877497
128,inf,0.992223629323745,inf,0.9999622779727603,inf,0.9918208587437768,0.9925191175762471,inf,inf,0.9980474159379424
129,inf,0.9922236363362736,inf,0.9999948277242569,inf,0.9733867571930566,0.9739106287398808,inf,inf,0.9992283124544277
130,inf,0.992475763777998,inf,0.9999964559005098,inf,0.9809934335162036,0.9824433686328292,inf,inf,0.9952909956418889
131,inf,0.9924757636125956,inf,0.9999976234923118,inf,0.9253854160067921,0.926429537622325,inf,inf,0.9997468994414155
132,inf,0.9924757639223621,inf,0.999995436819613,inf,0.981093427000329,0.9825441010757602,inf,inf,0.9993986444123877
133,inf,0.9804449318716982,inf,0.9985138188795537,inf,0.9848970066690064,0.9859644822298315,inf,inf,0.9914740967469255
134,inf,0.9134548890393558,inf,0.991581167694413,inf,0.9923334743950886,0.9888374628836492,inf,inf,0.9448479725566804
135,inf,0.9804454092753457,inf,0.9999986389807028,inf,0.925385293921549,0.9264294148675675,inf,inf,0.9996406824976144
136,inf,0.9890410958904109,inf,0.9999983852357354,inf,0.9824927556488091,0.9971984114378684,inf,inf,0.9188061151312927
137,inf,0.6267095607900978,inf,0.9999980368877208,inf,0.9860896092789072,0.9910907277149626,inf,inf,0.9994835928547515
138,inf,0.6344464048742543,inf,0.9999982668203431,inf,0.9692440711660166,0.9703386170531271,inf,inf,0.9998398026481318
139,inf,0.6491585847963146,inf,0.9999992454650565,inf,0.9771109617197136,0.9801421343623792,inf,inf,0.9990155406520712
140,inf,0.6344463982522545,inf,0.9999997597565986,inf,0.9257745792812335,0.9263211033529548,inf,inf,0.9997093498429289
141,inf,0.9922236371538635,inf,0.9999985905664703,inf,0.9726494724035222,0.9779556089841588,inf,inf,0.9989602497655498
142,inf,0.9134615371300859,inf,0.9999994679796144,inf,0.9726496422836887,0.9779559101713879,inf,inf,0.9990435138032795
143,inf,0.9929389545610539,inf,0.9999992537693443,inf,0.9572332925123841,0.9580369711261285,inf,inf,0.9996020717677525
144,inf,0.9922236373078638,inf,0.9999992981522593,inf,0.9773423980597516,0.9844968161227392,inf,inf,0.9928087928460778
145,inf,0.9924757635050374,inf,0.9999983827564795,inf,0.9771140503958112,0.9801455244991631,inf,inf,0.9998302142951828
146,inf,0.95,inf,0.9999985544084409,inf,0.9914576786327498,0.9954883337178304,inf,inf,0.9991774580783815
147,inf,0.9804454092672232,inf,0.9999986249990568,inf,0.991734882378103,0.9932024006288287,inf,inf,0.9991118295469967
148,inf,0.9641089054692119,inf,0.9999944406418233,inf,0.981059931094016,0.9825103576193753,inf,inf,0.9980240516244849
149,inf,0.6267095506460351,inf,0.9997484971362729,inf,0.8927662589773392,0.8928848259071939,inf,inf,0.9997012537498288
150,inf,0.6267095545201848,inf,0.9999970769424302,inf,0.9253849045287905,0.9264290233862049,inf,inf,0.9993433348925541
151,inf,0.6267095673106514,inf,0.9999990352068817,inf,0.9695428158665398,0.9717791672653866,inf,inf,0.9996298178412715
152,inf,0.9673252229301482,inf,0.9999965278706161,inf,0.9867987063327447,0.987882816681167,inf,inf,0.9968259625441827
153,inf,0.9924757640836723,inf,0.9999942981139472,inf,0.9866775515716276,0.9937152754658397,inf,inf,0.9959769526883454
154,inf,0.992938954605578,inf,0.9999993919012079,inf,0.9257749146155282,0.9263214404910507,inf,inf,0.9997354814867472
155,inf,0.9922236371931321,inf,0.999998770993784,inf,0.9771128098467746,0.9801441628627512,inf,inf,0.9995029721632233
156,inf,0.9929389537877996,inf,0.9999968485080013,inf,0.9864696572291326,0.9934553299444695,inf,inf,0.9787872619769681
157,inf,0.9929389533098957,inf,0.9999953621665899,inf,0.9889833782545416,0.9919695001987906,inf,inf,0.9988988795786546
158,inf,0.9929389545267981,inf,0.9999991468858062,inf,0.9771132749235476,0.9801446732419432,inf,inf,0.9996252398313575
159,inf,0.9929389539349637,inf,0.9999973082959941,inf,0.989854294874359,0.9924299466409314,inf,inf,0.9988012853854707
160,inf,0.9890410958904109,inf,0.9999992373179846,inf,0.9692423438762086,0.9703368513247188,inf,inf,0.9995513147559191
161,inf,0.9804454094203012,inf,0.9999988772909093,inf,0.9695429172636005,0.9717792712522773,inf,inf,0.9998361352228307
162,inf,0.95,inf,0.9999991698945411,inf,0.9726433079997022,0.977944603455753,inf,inf,0.9958861346138871
163,inf,0.9641089099595207,inf,0.9999990448100183,inf,0.9773398247807676,0.9844920864629081,inf,inf,0.9920130900367682
164,inf,0.9922236370370838,inf,0.9999980539982565,inf,0.9773611146735354,0.9845312219005079,inf,inf,0.9985983870361279
165,inf,0.9890410958904109,inf,0.9999977971279334,inf,0.9585369048898846,0.9621526550905151,inf,inf,0.996272015357035
166,inf,0.9652406437057965,inf,0.9999968983743084,inf,0.9426123950071397,0.9439058959749632,inf,inf,0.9947055098730867
167,inf,0.9922236370419548,inf,0.9999980763796562,inf,0.9393438684422372,0.9418505709443115,inf,inf,0.9988497912190465
168,inf,0.9804454096407461,inf,0.9999992397069879,inf,0.9813367825164556,0.9900730078465237,inf,inf,0.9948838824273047
169,inf,0.9929389546715609,inf,0.999999597830643,inf,0.9695429344309414,0.9717792888420529,inf,inf,0.9998645502013419
170,inf,0.9652406421743992,inf,0.9999992726563504,inf,0.9812934692573834,0.9899951506908155,inf,inf,0.9857113575296248
171,inf,0.39748952777109325,inf,0.9999983911571482,inf,0.965141454827015,0.9670581816583139,inf,inf,0.9993952005246093
172,inf,0.9652406420356179,inf,0.9999994974897253,inf,0.9892069421570816,0.9902953275772347,inf,inf,0.9994097023772782
173,inf,0.9673252268466355,inf,0.9999992290415922,inf,0.9892095064264785,0.990297916926141,inf,inf,0.9995961591180823
174,inf,0.9924757634004281,inf,0.9999991212037486,inf,0.9905543414070792,0.9935485908716831,inf,inf,0.9995260017627103
175,inf,0.9922236367218324,inf,0.9999966055116606,inf,0.9927169353343966,0.9991149796056447,inf,inf,0.9900087034050321
176,inf,0.9924757636126128,inf,0.9999976493014838,inf,0.9963430302428046,0.9986817780007593,inf,inf,0.9914662804851617
177,inf,0.9134615292569941,inf,0.9999962099976288,inf,0.9963780060132362,0.9987194709518391,inf,inf,0.9944024660883702
178,inf,0.9804454060612683,inf,0.9999933520984977,inf,0.9957931576858827,0.9972264915667721,inf,inf,0.9966768433939308
179,inf,0.6491584648213864,inf,0.9999875775881668,inf,0.9942548783092637,0.9981891436816559,inf,inf,0.9991606260858521
180,inf,0.6491585642684411,inf,0.9999972490757283,inf,0.986233700899604,0.997731342589922,inf,inf,0.993896074047231
181,inf,0.6491585750316847,inf,0.9999982958292394,inf,0.9862265869255955,0.9977063670787713,inf,inf,0.9906965840936499
182,inf,0.6491585750023741,inf,0.9999982929786587,inf,0.9913942150448661,0.9979785785861859,inf,inf,0.9973617861949998
183,inf,0.9922236365488193,inf,0.999995810568316,inf,0.950363156442265,0.9518804747295209,inf,inf,0.9997109622669776
184,inf,0.9804454087119638,inf,0.9999977127675713,inf,0.9870023848482464,0.9964848327879157,inf,inf,0.9970724545470233
185,inf,0.397489535793664,inf,0.9999994698109189,inf,0.9862019183008319,0.9976197708138484,inf,inf,0.9796042270520716
186,inf,0.626709568781381,inf,0.9999992603806054,inf,0.9726445602081523,0.9779468385770423,inf,inf,0.9965102574702986
187,inf,0.6491585836769301,inf,0.9999991716954918,inf,0.9890202232516087,0.9901068443662787,inf,inf,0.9858536070890984
188,inf,0.95,inf,0.999997649491929,inf,0.989135575848282,0.9902232801700844,inf,inf,0.9942301624689817
189,inf,0.9929389539125884,inf,0.9999972564898257,inf,0.9891355703575958,0.9902232692605474,inf,inf,0.9942301567265213
190,inf,0.9924757634319746,inf,0.9999988985136219,inf,0.9695388181477359,0.9717750675756404,inf,inf,0.9915509525181452
191,inf,0.9922236371555588,inf,0.9999985983559585,inf,0.9889826217132234,0.991968714519704,inf,inf,0.9988462583355018
192,inf,0.9652406425027512,inf,0.9999987570246387,inf,0.9695417803170101,0.9717781053070158,inf,inf,0.9975392241368186
193,inf,0.9922236372691651,inf,0.9999991203429222,inf,0.972650478415173,0.9779574035807669,inf,inf,0.9994609203325594
194,inf,0.9804454097662499,inf,0.9999994460381054,inf,0.9726495804517715,0.977955799846213,inf,inf,0.9990127241589232
195,inf,0.9804454095406406,inf,0.9999990733966312,inf,0.9892088905600563,0.9902972948680206,inf,inf,0.9995516061413448
196,inf,0.9929389546317483,inf,0.9999994736723575,inf,0.9572334381940499,0.9580371176631994,inf,inf,0.9997974141697848
197,inf,0.9929389544880941,inf,0.999999027017595,inf,0.9572332383256479,0.9580369162241614,inf,inf,0.9995306436253492
198,inf,0.9922236368784401,inf,0.9999973250776708,inf,0.9914587664650916,0.9954895402146997,inf,inf,0.9993179733842971
199,inf,0.649158566158066,inf,0.999997442773018,inf,0.9911598015201301,0.9946178893361431,inf,inf,0.9917357286176635
200,inf,0.6344464013114638,inf,0.9999990800787274,inf,0.9651261369185906,0.9670409847188067,inf,inf,0.9961158042573756
401,inf,0.95,inf,0.9999999207970739,inf,0.9997386392860975,inf,0.9996182550687766,0.9993611541529166,inf
402,inf,0.966569761134324,inf,0.9999999176750664,inf,0.9999977186275216,inf,0.9999974888485239,0.9999996047286148,inf
403,inf,0.9156626435962225,inf,0.9999995301139404,inf,0.9999988233771516,inf,0.9999984634442831,0.9999979424049997,inf
404,inf,0.9809782476637622,inf,0.9999995041472954,inf,0.9999849273132064,inf,0.9999907851052471,0.9999999999033742,inf
405,inf,0.9665697721448241,inf,0.9999999007774307,inf,0.9999967849282858,inf,0.9999968150681635,0.9999950754055282,inf
406,inf,0.9652406280847853,inf,0.9999995325504667,inf,0.9999913796819403,inf,0.9999970473843275,0.9999968762247898,inf
407,inf,0.9156311626920695,inf,0.9999944835536382,inf,0.9956633563842721,inf,0.9900349587106289,0.9857352573394308,inf
408,inf,0.9665697088884464,inf,0.9999943189670524,inf,0.9999820080901051,inf,0.9999707053093531,0.9999940214909134,inf
409,inf,0.9927712735185915,inf,0.9999995549199346,inf,0.9999994538261986,inf,0.999999780750339,0.9999999969041895,inf
410,inf,0.643756013404957,inf,0.9999998532179475,inf,0.9999983092361787,inf,0.9999976382156242,0.9999990250146349,inf
411,inf,0.9927712741370487,inf,0.9999996765484773,inf,0.9999988793231931,inf,0.9999977661083043,0.9999999916873173,inf
412,inf,0.4042553088215393,inf,0.9999995523056595,inf,0.9999996438759724,inf,0.9999992773706354,0.9999999819631483,inf
413,inf,0.9156626300642274,inf,0.9999995836109228,inf,0.9999959292116902,inf,0.9999951561989602,0.9999965125896123,inf
414,inf,0.9927712733717492,inf,0.9999992024352051,inf,0.9999994188865805,inf,0.9999991187383498,0.9999991362965112,inf
415,inf,0.9156626424734328,inf,0.9999995032208565,inf,0.999998383477343,inf,0.9999984201346531,0.9999992775273484,inf
416,inf,0.9652406406291181,inf,0.999999503414461,inf,0.9999997133445351,inf,0.9999998270842086,0.9999998463359696,inf
417,inf,0.9924757631455393,inf,0.9999997727074214,inf,0.9999997754872826,inf,0.9999999346143266,0.046525537558000506,inf
418,inf,0.9927723035772018,inf,0.9999945110848185,inf,0.9994344006138531,inf,0.9944125910158442,0.9939631366297671,inf
419,inf,0.9809781097950685,inf,0.9999998351302453,inf,0.9999483066974857,inf,0.9997683223661513,0.9997207121071744,inf
420,inf,0.9809728732507779,inf,0.998524613011779,inf,0.9971593689917644,inf,0.9942072957621096,0.9913758925216675,inf
421,inf,0.9927709875875939,inf,0.9999997733790914,inf,0.9997742041389246,inf,0.9992575512264987,0.99910356460664,inf
422,inf,0.9924757629410519,inf,0.9999994603819413,inf,0.9999995194045905,inf,0.9999996919630161,0.999999964197703,inf
423,inf,0.64375920802241,inf,0.9999995580017047,inf,0.999865521850131,inf,0.999549204524877,0.9999996170123641,inf
424,inf,0.5428571428571429,inf,0.9999997659591761,inf,0.999879575753364,inf,0.9996710100877387,0.9999518272308054,inf
425,inf,0.6437714984123685,inf,0.9999814894357384,inf,0.9985284341926345,inf,0.9985802106941849,0.9986522074888369,inf
426,inf,0.9890410958904109,inf,0.9999939618708648,inf,0.9999601907941841,inf,0.9999865882037652,0.9999927385053623,inf
427,inf,0.95,inf,0.9999998847221471,inf,0.9999980786391535,inf,0.9999975483704061,0.9999998642433333,inf
428,inf,0.9927712750705933,inf,0.9999998592311573,inf,0.9999970711873036,inf,0.999994328551705,0.9999982889693577,inf
429,inf,0.9924757627740562,inf,0.9999993735117448,inf,0.9999992147688432,inf,0.999999421113112,0.9999999995172927,inf
430,inf,0.9809782515719538,inf,0.999999887438664,inf,0.9999948416704864,inf,0.999987821393562,0.9999880709205958,inf
431,inf,0.9156625609679001,inf,0.9999993620086682,inf,0.9999806249422644,inf,0.9999792901016561,0.9999678069152547,inf
432,inf,0.9652402817322385,inf,0.9999998452851462,inf,0.9999075443276091,inf,0.9997745262546228,0.9997220208637111,inf
433,inf,0.95,inf,0.9999997638017962,inf,0.9999791467876543,inf,0.9999692084428528,0.9999996222248927,inf
434,inf,0.9809782593672052,inf,0.9999998846594911,inf,0.9999985815452604,inf,0.9999987142766544,0.9999997086247467,inf
435,inf,0.9156626476150381,inf,0.9999992749169574,inf,0.9999996922367979,inf,0.9999996756322228,0.9999997312917583,inf
436,inf,0.9927712409840993,inf,0.9999934839942399,inf,0.9999141376550015,inf,0.999971556127695,0.9999998251213622,inf
437,inf,0.9924757630139649,inf,0.9999992086641807,inf,0.9999998248808635,inf,0.9999999274017466,0.9999999933002085,inf
438,inf,0.9156626426722956,inf,0.9999991816341234,inf,0.9999990458395319,inf,0.9999981697058413,0.9999974628576782,inf
439,inf,0.9927712941333765,inf,0.999999809113823,inf,0.9999826080635299,inf,0.9998950101890927,0.9998833798776106,inf
440,inf,0.9924757618462671,inf,0.9999994718391173,inf,0.9999977879293394,inf,0.9999970696671836,0.9999975300970516,inf
441,inf,0.9809782472651299,inf,0.9999998002158651,inf,0.9999815222959986,inf,0.9999931459197141,0.9999764732755086,inf
442,inf,0.9927712735386014,inf,0.9999994263199291,inf,0.9999998245877155,inf,0.9999999489140281,0.005669510735687544,inf
443,inf,0.9927712726500583,inf,0.999993388408532,inf,0.9999974431476163,inf,0.9999969884956224,0.9999892763852817,inf
444,inf,0.9927711248335601,inf,0.9999996720500396,inf,0.9997778785939281,inf,0.9997182723298779,0.9995113794126246,inf
445,inf,0.9809707029376517,inf,0.9999911360465441,inf,0.9976702182663816,inf,0.9881527452867312,0.9937767561669613,inf
446,inf,0.992771278949755,inf,0.9999997213810095,inf,0.9999896264982172,inf,0.9999783958285099,0.9999996488019439,inf
447,inf,0.9924756799407501,inf,0.9999998410064385,inf,0.9999007341634355,inf,0.9997688822856792,0.9999979685593886,inf
448,inf,0.9924757606977249,inf,0.9999991005558013,inf,0.9999943194609022,inf,0.999996354031183,0.9999995641461891,inf
449,inf,0.9924757020673108,inf,0.9999997926339447,inf,0.99982299572716,inf,0.9999344400284432,0.9997777943956125,inf
450,inf,0.9924757554088244,inf,0.9999999011676223,inf,0.9999845558315156,inf,0.999984339136787,0.999970651960228,inf
451,inf,0.9927712729003624,inf,0.9999999388606711,inf,0.9999987270735887,inf,0.9999986332383484,0.9999999963645988,inf
452,inf,0.9927712743529796,inf,0.9999998824319543,inf,0.9999981450281009,inf,0.9999975754829696,0.9999999600333901,inf
453,inf,0.9927712839478692,inf,0.9999994258945488,inf,0.9999674109850372,inf,0.999970283326993,0.9999753429906645,inf
454,inf,0.9924757629050724,inf,0.9999995265853454,inf,0.9999992953300878,inf,0.9999997071320094,0.9999999712131428,inf
455,inf,0.5428571428571427,inf,0.9999993635997945,inf,0.9999997705633127,inf,0.9999998937194379,0.9999999635251496,inf
456,inf,0.5428571428571429,inf,0.9999998549981985,inf,0.9999484952819516,inf,0.999888557614972,0.9998739156067398,inf
457,inf,0.6344463931800735,inf,0.9999997732800124,inf,0.9999997743883932,inf,0.9999999342942929,0.0011487479352830527,inf
458,inf,0.9927712637567697,inf,0.999999142795261,inf,0.999983429271278,inf,0.9999825375395905,0.9999905226919331,inf
459,inf,0.9924654968760686,inf,0.9999997913419201,inf,0.9798583286541425,inf,0.9794215334771869,0.9593031453568549,inf
460,inf,0.9652403381076012,inf,0.999999716853644,inf,0.9999482524322901,inf,0.9997837524181005,0.9997503116377147,inf
461,inf,0.9927712847512745,inf,0.9999999230881165,inf,0.9999670902455168,inf,0.9999666881338969,0.9999384080602477,inf
462,inf,0.9809781938044921,inf,0.9999996613942672,inf,0.9999308022666451,inf,0.9999436740977967,0.9999287836844029,inf
463,inf,0.989041095890411,inf,0.9999964550686278,inf,0.999904863776107,inf,0.9989811186949891,0.9999981863902581,inf
464,inf,0.9809773837549951,inf,0.9999972610438916,inf,0.99932898513811,inf,0.9990275564197215,0.9984831221865362,inf
465,inf,0.9927710339259451,inf,0.9999947406657672,inf,0.9996689272644251,inf,0.9995167403613561,0.9992069798118868,inf
466,inf,0.9927712737684006,inf,0.9999992627654808,inf,0.9999991076986671,inf,0.9999990070814113,0.999998420267614,inf
467,inf,0.9927712808853288,inf,0.9999998880672963,inf,0.9999866505874396,inf,0.9999701204432329,0.9999765143714746,inf
468,inf,0.9927712622781092,inf,0.9999998697576883,inf,0.9999849631071089,inf,0.9999764112552428,0.9999977337795548,inf
469,inf,0.9652406398032735,inf,0.999999897894653,inf,0.9999991178984607,inf,0.9999992983220614,0.021531178355432157,inf
470,inf,0.9927712462053718,inf,0.9999997373357478,inf,0.9999322379061366,inf,0.9999746723145956,0.9999075276212519,inf
471,inf,0.6344463399999075,inf,0.9999995273356941,inf,0.9999950031235502,inf,0.9999980778677676,0.9999978949105944,inf
472,inf,0.9927712205588326,inf,0.9999999013664121,inf,0.9999082021176512,inf,0.9999120127235793,0.9999969456922895,inf
473,inf,0.6437560565511145,inf,0.9999998810977222,inf,0.9999992454394073,inf,0.9999993997759922,0.4828405213322706,inf
474,inf,0.5428571428571427,inf,0.999999801046383,inf,0.9999998042360134,inf,0.9999999429869263,0.07054952701234536,inf
475,inf,0.9927712811331646,inf,0.9999972516891664,inf,0.9999885822601502,inf,0.9999620661066048,0.9999512157044728,inf
476,inf,0.9927713361711165,inf,0.9999995300343443,inf,0.9997281280378518,inf,0.9998983042684374,0.9996265032672943,inf
477,inf,0.9924753878773973,inf,0.9999622304530906,inf,0.9997737105571417,inf,0.9987750744066528,0.9985932538801002,inf
478,inf,0.980978247799393,inf,0.9999904749340298,inf,0.9999887380086006,inf,0.9999962582841595,0.9999996270596733,inf
479,inf,0.9927714372367908,inf,0.999998052219014,inf,0.9996152443849854,inf,0.9994058275235013,0.999964604460812,inf
480,inf,0.9809782502183335,inf,0.9999999033241264,inf,0.9999921518990746,inf,0.9999879549691831,0.9999994574275509,inf
481,inf,0.9924757626262138,inf,0.9999992313401881,inf,0.999998887227517,inf,0.999999304442321,0.9999999615989058,inf
482,inf,0.9652406402889538,inf,0.9999998529881678,inf,0.9999994906727118,inf,0.999999399584043,0.9999996606642323,inf
483,inf,0.9927712737067055,inf,0.9999997180440319,inf,0.999999490758459,inf,0.9999997943330969,0.9999999999869326,inf
484,inf,0.9924757618050942,inf,0.9999998454937062,inf,0.9999980254744414,inf,0.9999962950748658,0.9999971566437389,inf
485,inf,0.989041095890411,inf,0.9999953565584927,inf,0.9999056669209964,inf,0.9997289895933891,0.999787913695925,inf
486,inf,0.9927801295128139,inf,0.9999968846224337,inf,0.988532344395742,inf,0.9586459610857233,0.9477686015519919,inf
487,inf,0.9927876330746296,inf,0.9999981207129217,inf,0.9517299172205901,inf,0.9507018062876991,0.9027630313772107,inf
488,inf,0.989041095890411,inf,0.9999998751155819,inf,0.9997115790192184,inf,0.9997064758755936,0.9994353721122775,inf
489,inf,0.6344463204213293,inf,0.9999992585365226,inf,0.9999934407404287,inf,0.9999973784508732,0.9999999914098526,inf
490,inf,0.9652406122388922,inf,0.9999997905889118,inf,0.9999893757840194,inf,0.9999847908367265,0.9999759787288146,inf
491,inf,0.6437560552118031,inf,0.9999995232782936,inf,0.9999988880798197,inf,0.9999993884356079,0.9999985948263772,inf
492,inf,0.6437560666558696,inf,0.9999999238380233,inf,0.9999982447319998,inf,0.9999986037516349,0.019190218011595914,inf
493,inf,0.4042552199075029,inf,0.9999997806463599,inf,0.9999894389582783,inf,0.9999961121695411,0.9999875040812874,inf
494,inf,0.9924757626146729,inf,0.9999994294975842,inf,0.9999989704065567,inf,0.9999989773169652,0.9999990099202695,inf
495,inf,0.980978252493733,inf,0.9999998618087036,inf,0.9999960389644135,inf,0.9999883796721042,0.9999902948520393,inf
496,inf,0.634446375309948,inf,0.9999997487121356,inf,0.9999980724474655,inf,0.9999993510485627,0.9999996626078186,inf
497,inf,0.6437561066594862,inf,0.9999999219838503,inf,0.9999948432187328,inf,0.9999945973752589,0.9999944751204441,inf
498,inf,0.9890410958904109,inf,0.9999998474486445,inf,0.9999955987216643,inf,0.9999828594805809,0.9999935384042162,inf
499,inf,0.9665697049748904,inf,0.9999997546391272,inf,0.9999841843274562,inf,0.9999686762472567,0.9999899990509792,inf
500,inf,0.9665861970726118,inf,0.999999749466156,inf,0.9831570717241184,inf,0.9950947713751557,0.9782675464064555,inf
501,inf,0.9809782600418748,inf,0.9999999351510098,inf,0.9999991709735324,inf,0.9999993405412452,0.019190232275375568,inf
502,inf,0.9927712679255166,inf,0.9999999040883463,inf,0.9999955259788621,inf,0.9999849793754376,0.99998291451041,inf
503,inf,0.9652406298188425,inf,0.9999998453507226,inf,0.9999971292370876,inf,0.9999925170232575,0.9999927682230054,inf
504,inf,0.9652405414034183,inf,0.9999999087335097,inf,0.9999585008873529,inf,0.9999529569933382,0.9999140045470853,inf
505,inf,0.9924757628488123,inf,0.9999999245569116,inf,0.9999990984713053,inf,0.9999992828685045,0.041055838368500845,inf
506,inf,0.9652406133001996,inf,0.9999906570966234,inf,0.9999957850859954,inf,0.9999884534567157,0.9999756456819896,inf
507,inf,0.40425531127906517,inf,0.9999993008798737,inf,0.9999997406674508,inf,0.999999795260249,0.9999997488632746,inf
508,inf,0.6437557486068151,inf,0.9999998159919022,inf,0.999983885655874,inf,0.9999835961170148,0.9999683783526193,inf
509,inf,0.6344463927915371,inf,0.9999995585867415,inf,0.9999999017651869,inf,0.9999999713907102,0.5422834173886673,inf
510,inf,0.9924757625552092,inf,0.9999992673920288,inf,0.9999989937205558,inf,0.9999988802509218,0.9999982184804761,inf
511,inf,0.9924757619065647,inf,0.9999998421427856,inf,0.9999981287643843,inf,0.9999965975918249,0.9999999918113411,inf
512,inf,0.9927712942825733,inf,0.9999997501415142,inf,0.9999174904115105,inf,0.9999591419480035,0.9999348402290897,inf
513,inf,0.9924757619288258,inf,0.9999997198138381,inf,0.9999965051054517,inf,0.9999984320642471,0.999995316283854,inf
514,inf,0.966569748428808,inf,0.9999999127159992,inf,0.9999937739763127,inf,0.9999918710242492,0.9999908699532543,inf
515,inf,0.9500000000000001,inf,0.9999998847221347,inf,0.9999987241620528,inf,0.9999988599081395,0.99999999558762,inf
516,inf,0.9652406345983643,inf,0.9999999014158091,inf,0.9999972277616764,inf,0.9999965857024523,0.9999972299906719,inf
517,inf,0.4042553123132099,inf,0.9999998167987796,inf,0.9999993820172329,inf,0.99999979084443,0.9999998565828865,inf
518,inf,0.4042527444111969,inf,0.9999995774379641,inf,0.9998570132118832,inf,0.999762849043742,0.9996229963044704,inf
519,inf,0.5428571428571428,inf,0.9999897059609527,inf,0.9994368558081816,inf,0.9992854872649197,0.9990678326667153,inf
520,inf,0.9890410958904109,inf,0.9999997402088738,inf,0.999999649669211,inf,0.9999993381776148,0.9999998395513374,inf
521,inf,0.9927712725143921,inf,0.9999998520111195,inf,0.9999983331908522,inf,0.9999976716772901,0.9999990388281871,inf
522,inf,0.980978259887977,inf,0.9999986753627819,inf,0.9999997772702958,inf,0.9999997052139729,0.9999998262674257,inf
523,inf,0.9809782599656152,inf,0.9999985366801954,inf,0.999999842202653,inf,0.9999999246761926,0.999999404226835,inf
524,inf,0.9809782589911868,inf,0.9999997140982678,inf,0.9999988510867082,inf,0.9999979096172447,0.9999990557900525,inf
525,inf,0.9500000000000001,inf,0.9999960893174897,inf,0.9999991744252558,inf,0.9999993693130723,0.9999957062098552,inf
526,inf,0.9924757626361773,inf,0.9999994557062437,inf,0.9999987565685073,inf,0.9999992502625894,0.9999996890342435,inf
527,inf,0.9809781996117497,inf,0.999999878395133,inf,0.9999794844862666,inf,0.9999056668697885,0.9998929758393105,inf
528,inf,0.9809782561938096,inf,0.999999928246876,inf,0.9999961693088468,inf,0.9999951272435245,0.9999997771578132,inf
529,inf,0.9156626366321672,inf,0.9999998276149626,inf,0.9999977670828695,inf,0.9999960583095407,0.9999985191835138,inf
530,inf,0.9890410958904109,inf,0.9999998618840864,inf,0.9999965760086752,inf,0.9999941916001912,0.9999996905920888,inf
531,inf,0.9927713105040313,inf,0.9999998314115467,inf,0.9999524006534154,inf,0.9998276251273779,0.9997818958588575,inf
532,inf,0.9927712736977101,inf,0.9999996464104483,inf,0.9999995155053997,inf,0.9999996969851562,0.9999997280164342,inf
533,inf,0.9924757631694189,inf,0.9999997860051788,inf,0.9999998385391055,inf,0.9999999529771434,0.4141424809672696,inf
534,inf,0.9927710494443135,inf,0.9999998318089884,inf,0.9999370805697054,inf,0.9993040084328434,0.9992508078891025,inf
535,inf,0.6437525483418046,inf,0.9999992675146956,inf,0.999858985649069,inf,0.9997644136649676,0.999623899454903,inf
536,inf,0.9927712900175878,inf,0.9999995641598499,inf,0.9999928051115916,inf,0.9999089281660399,0.9999073159174425,inf
537,inf,0.9927712733360661,inf,0.9999993503734358,inf,0.9999992605341905,inf,0.9999992402959805,0.9999988475038369,inf
538,inf,0.9924757630869375,inf,0.9999995329819998,inf,0.9999997893821292,inf,0.9999999280121469,0.9999999284902955,inf
539,inf,0.9924757628346447,inf,0.9999998447168489,inf,0.9999993175208487,inf,0.9999990874319821,0.9999998200607749,inf
540,inf,0.9927709735529443,inf,0.9989836407032184,inf,0.9999991805374566,inf,0.999999462355626,0.999999998790335,inf
541,inf,0.9809782597276261,inf,0.9999997400676232,inf,0.999999386302902,inf,0.9999987304915058,0.999999911090568,inf
542,inf,0.9890410958904109,inf,0.9999998352185832,inf,0.9999981090880075,inf,0.9999962537335181,0.9999999993817762,inf
543,inf,0.992771275202386,inf,0.9999997428075346,inf,0.9999967832941185,inf,0.9999936253483824,0.9999999960910106,inf
544,inf,0.4042552972008918,inf,0.9999996283180024,inf,0.9999981863435173,inf,0.9999989413376215,0.9999996629429878,inf
545,inf,0.9927725642403787,inf,0.9999995300696157,inf,0.9943979761082273,inf,0.9979045717412852,0.9923100250050745,inf
546,inf,0.9927712757059135,inf,0.9999998437352366,inf,0.9999934440039142,inf,0.9999941397398836,0.9999999488844025,inf
547,inf,0.9809782601471748,inf,0.9999995961215405,inf,0.99999932280728,inf,0.9999997253605675,0.999999989227344,inf
548,inf,0.9927709418826723,inf,0.9999802659740021,inf,0.9998872136622957,inf,0.9989786876447281,0.9989978227526168,inf
549,inf,0.9666482798305875,inf,0.9999966769826284,inf,0.9485907679692839,inf,0.9474743173718263,0.8961011725715073,inf
550,inf,0.9665415614708768,inf,0.999984294768565,inf,0.9987285997943433,inf,0.9800393849080902,0.9789530002388583,inf
551,inf,0.9924756273573099,inf,0.999999824388594,inf,0.9999266676663271,inf,0.9995343780601365,0.9994703538669142,inf
552,inf,0.9156626334115238,inf,0.9999995914845003,inf,0.9999988910183689,inf,0.999993706840677,0.9999957686513797,inf
553,inf,0.9156626360091962,inf,0.9999995914840129,inf,0.9999992280109943,inf,0.9999945501672521,0.9999952728024697,inf
554,inf,0.9809781532045193,inf,0.9999995921087451,inf,0.9999879937449474,inf,0.9998103437240861,0.9997998442783976,inf
555,inf,0.9927712723320216,inf,0.9999998964023707,inf,0.9999983951134512,inf,0.9999970177542002,0.9999977413337097,inf
556,inf,0.980978260234081,inf,0.9999999207538864,inf,0.9999993798959328,inf,0.9999995067310008,0.9995521930202801,inf
557,inf,0.9927713273742352,inf,0.9999961437365765,inf,0.9998523146427488,inf,0.9998206099608173,0.9999838797397234,inf
558,inf,0.9927712737160718,inf,0.9999998093342605,inf,0.9999996603192252,inf,0.9999997297969732,0.0032057831116324258,inf
559,inf,0.6437561673862805,inf,0.9999998645388457,inf,0.999989086378153,inf,0.9999890144280791,0.999980540676654,inf
560,inf,0.9890410958904109,inf,0.9898289335145369,inf,0.987777745391624,inf,0.9377117446007261,0.9153722988173619,inf
561,inf,0.9924655408913295,inf,0.993144316300342,inf,0.9842616890447219,inf,0.9820482749807377,0.9594720796224984,inf
562,inf,0.9924756917309272,inf,0.9999998447145384,inf,0.9999087870330144,inf,0.9998075866915993,0.9997536060849535,inf
563,inf,0.9924757605240593,inf,0.9999995329798946,inf,0.9999921987586671,inf,0.9999973535439461,0.9999979937013787,inf
564,inf,0.966569711465452,inf,0.9999999268400238,inf,0.999978960391727,inf,0.9999788818416329,0.9999634356390169,inf
565,inf,0.95,inf,0.9999998726650927,inf,0.9439847416068726,inf,0.9554420105966769,0.899425630699922,inf
566,inf,0.9156625861199874,inf,0.9999998906287836,inf,0.9999970348215848,inf,0.9999737776710514,0.9999738141329126,inf
567,inf,0.9156617748419162,inf,0.9999999399606573,inf,0.9999062903782774,inf,0.9996958657552546,0.9996083699033255,inf
568,inf,0.4042552008369076,inf,0.9999993008549632,inf,0.999992776308568,inf,0.9999904357166756,0.9999834252466945,inf
569,inf,0.6344463554049268,inf,0.9999999003158077,inf,0.9999973214905081,inf,0.9999973775281162,0.9999963845286104,inf
570,inf,0.6344463880530677,inf,0.9999991990984748,inf,0.9999997311819337,inf,0.999999889003901,0.9999999908230057,inf
571,inf,0.9890410958904109,inf,0.9999997843180416,inf,0.9999989854919864,inf,0.9999996612261497,0.9999999115575743,inf
572,inf,0.9927713735681895,inf,0.9999905885262446,inf,0.9998526630792764,inf,0.9995349534069502,0.9995667120278047,inf
573,inf,0.9809782104852498,inf,0.9999998656955764,inf,0.9999835006616651,inf,0.9999220709974839,0.9999106709511517,inf
574,inf,0.989041095890411,inf,0.9999996311496869,inf,0.9999976270093008,inf,0.9999987839626029,0.9999977718630851,inf
575,inf,0.9665698972339177,inf,0.9999995979487837,inf,0.9998911868069872,inf,0.9999362984993722,0.999829166847234,inf
576,inf,0.9809782599440595,inf,0.9999993122061377,inf,0.9999995150988206,inf,0.9999994357919174,0.999999224109052,inf
577,inf,0.9927714803638872,inf,0.9999997760219916,inf,0.9994993819030238,inf,0.9992675162962723,0.9987682702930523,inf
578,inf,0.9924626359953516,inf,0.9999987092178004,inf,0.993483266943418,inf,0.954443652125202,0.9480864812901993,inf
579,inf,0.9927705200406319,inf,0.9999978269089939,inf,0.999868401571699,inf,0.9975789970499153,0.9983432615958808,inf
580,inf,0.9809693134037468,inf,0.999989413537007,inf,0.9977698230626841,inf,0.9854467112752804,0.9832563154504175,inf
581,inf,0.9809630930606293,inf,0.9981132539977726,inf,0.9875833564014065,inf,0.9858372509466795,0.9715660684879854,inf
582,inf,0.9927712694597632,inf,0.999999142789356,inf,0.9999970744920207,inf,0.9999881907979182,0.9999871665928435,inf
583,inf,0.992475762261031,inf,0.9999990435368364,inf,0.9999991661948311,inf,0.9999977648159408,0.9999972398728505,inf
584,inf,0.9924756714565482,inf,0.9999998243908823,inf,0.9999659707102686,inf,0.9996699902114284,0.9996441256301015,inf
585,inf,0.9927712699300907,inf,0.9999997491660407,inf,0.9999975630960807,inf,0.9999896376585312,0.9999879006641873,inf
586,inf,0.9927712741131531,inf,0.999999530032394,inf,0.9999977737875205,inf,0.9999987559960618,0.9999970174222366,inf
587,inf,0.9890410958904109,inf,0.9999994533982381,inf,0.9999961453760592,inf,0.9999978041439029,0.9999944734401275,inf
588,inf,0.9890410958904109,inf,0.9999996311496869,inf,0.9999976270093008,inf,0.9999987839626029,0.9999977718630851,inf
589,inf,0.9927712733389714,inf,0.9999998623053654,inf,0.9999993798447869,inf,0.9999994213013241,0.9999996115410573,inf
590,inf,0.9809782573279677,inf,0.9999998361884158,inf,0.9999969259601517,inf,0.9999965912214239,0.9999998213576493,inf
591,inf,0.9927712741762721,inf,0.999999921420948,inf,0.9999983615085042,inf,0.999998481594028,0.9999991399839652,inf
592,inf,0.9925262963933659,inf,0.9999995508314184,inf,0.9164895448189516,inf,0.25420458362269044,0.1761335332139989,inf
593,inf,0.9927718398884854,inf,0.9998405430234608,inf,0.9984398133423129,inf,0.9979021927946369,0.9985746656111599,inf
594,inf,0.966569848983733,inf,0.9999962079748145,inf,0.9999557423006848,inf,0.9999296414662121,0.9999928115825247,inf
595,inf,0.9809782605755786,inf,0.9999996431702409,inf,0.9999998490642603,inf,0.9999999560424234,0.3420526494130264,inf
596,inf,0.9809782023189445,inf,0.9999998138069266,inf,0.9999870195317311,inf,0.9999032794471813,0.9999104276101093,inf
597,inf,0.9809782536890148,inf,0.9999997206359039,inf,0.9999969668601034,inf,0.9999898360834649,0.9999999954174448,inf
598,inf,0.9665697653251947,inf,0.9999997668268588,inf,0.9999993130221292,inf,0.999998961870584,0.9999999995761369,inf
599,inf,0.9809782604549485,inf,0.9999997331007481,inf,0.9999996040932149,inf,0.999999884698595,0.024466047594877253,inf
600,inf,0.9809763474014356,inf,0.9999998650442304,inf,0.9983215848552638,inf,0.998087500508866,0.9964046295631326,inf
4601,0.5224509837371859,inf,inf,0.9999995581511415,inf,0.9999997571153547,inf,0.9999999292642446,inf,0.9996597102459414
4602,0.5769923088123593,inf,inf,0.9999998277507705,inf,0.9999999920001815,inf,0.9999999976701995,inf,0.9996413325333233
4603,0.017631234119100482,inf,inf,0.9999999437912374,inf,0.9999999848090759,inf,0.9999999879162528,inf,0.9999360954807419
4604,0.5224509750745489,inf,inf,0.9999999410378041,inf,0.9999999840649457,inf,0.9999999873243282,inf,0.9999360954807847
4605,0.10730037257073823,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
4606,0.019395426091592567,inf,inf,0.9999995564442709,inf,0.9999997561770869,inf,0.999999928990991,inf,0.9996597102461412
4607,0.0785545651589961,inf,inf,0.9999999767535451,inf,0.9999988177411315,inf,0.9999990595614688,inf,0.9992383692449585
4608,0.5224510698138765,inf,inf,0.9999999338548833,inf,0.9999959194266717,inf,0.9999967540669165,inf,0.9996669634807105
4609,0.10730037257073814,inf,inf,0.9999998411729767,inf,0.9999992140400699,inf,0.9999997711031349,inf,0.9993160984626039
4610,0.2403898600728368,inf,inf,0.9999996706094582,inf,0.9999997335302825,inf,0.9999999223955146,inf,0.9998284133544955
4611,0.10730037257073814,inf,inf,0.999999632665549,inf,0.9999997404353861,inf,0.9999999244065025,inf,0.9998061147282199
4612,0.5224509863726343,inf,inf,0.9999998397373914,inf,0.9999995552672086,inf,0.9999996462334446,inf,0.9998381556536802
4613,0.5224509840400451,inf,inf,0.999999517997735,inf,0.999999770111823,inf,0.9999999330492331,inf,0.9997131007103495
4614,0.5769923080156847,inf,inf,0.9999999427281852,inf,0.9999999845234983,inf,0.9999999876890875,inf,0.9997976637045093
4615,0.5769923153484869,inf,inf,0.9999998934953261,inf,0.9999995121438359,inf,0.9999996119305709,inf,0.9998974313484646
4616,0.5224509750745232,inf,inf,0.9999999410370011,inf,0.9999999840664973,inf,0.9999999873255623,inf,0.9997976637045924
4617,0.5224509870560011,inf,inf,0.9999998903503409,inf,0.999999497737888,inf,0.9999996004712299,inf,0.9998974313502444
4618,0.10730037257073814,inf,inf,0.999999624819801,inf,0.9999997447813227,inf,0.9999999256721788,inf,0.9997917196239519
4619,0.522450982551798,inf,inf,0.9999996752275216,inf,0.9999997372661941,inf,0.9999999234835321,inf,0.9998284133539801
4620,0.01763123443782054,inf,inf,0.9999996903938349,inf,0.999999749535407,inf,0.9999999270567207,inf,0.9998284133522876
4621,0.5224509825480221,inf,inf,0.999999664067414,inf,0.9999997461278486,inf,0.9999999260643303,inf,0.987362832463292
4622,0.10730037257073814,inf,inf,0.9999999393700182,inf,0.9999965646898441,inf,0.9999972673486056,inf,0.9510891781363802
4623,0.5224509868642622,inf,inf,0.9999998883342218,inf,0.9999995070948176,inf,0.9999996079142839,inf,0.9928325820915224
4624,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
4625,0.10730037257073828,inf,inf,0.9999999166676788,inf,0.9999962052054944,inf,0.9999969813928448,inf,0.9990107832207166
4626,0.10730037257073814,inf,inf,0.9999998533348755,inf,0.9999975558706168,inf,0.9999992881891795,inf,0.9996469199438361
4627,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.999997365183172,inf,0.9999992326545853,inf,0.9990831179314232
4628,0.014190802105009547,inf,inf,0.9999999355775359,inf,0.999997799742215,inf,0.9999982497840918,inf,0.9990107834387523
4629,0.5224509776587978,inf,inf,0.9999999756644725,inf,0.999999853802468,inf,0.9999998837059358,inf,0.9998684864093429
4630,0.014190799247478611,inf,inf,0.9999999425747593,inf,0.9999999844803162,inf,0.9999999876547381,inf,0.9999360954807608
4631,0.10730037257073811,inf,inf,0.9999997765961094,inf,0.9999999861632054,inf,0.9999999959702871,inf,0.9998867087873783
4632,0.10730037257073811,inf,inf,0.9999997765961094,inf,0.9999999861632054,inf,0.9999999959702871,inf,0.9998867087873783
4633,0.5224509763762228,inf,inf,0.9999998226686909,inf,0.9999999917625356,inf,0.9999999976009895,inf,0.9998867087873152
4634,0.5224509865623331,inf,inf,0.999999883056358,inf,0.9999995230001042,inf,0.9999996205662871,inf,0.9998726406176446
4635,0.5224509750745489,inf,inf,0.9999999410378041,inf,0.9999999840649457,inf,0.9999999873243282,inf,0.9999360954807847
4636,0.5769923316220853,inf,inf,0.9999998228682604,inf,0.9999978350862008,inf,0.999999369506119,inf,0.9992998984311726
4637,0.5769923219248962,inf,inf,0.9999998678018702,inf,0.9999987188977814,inf,0.9999996269014427,inf,0.9988887398653878
4638,0.5224510751179677,inf,inf,0.9999999393654593,inf,0.9999956885706139,inf,0.9999965704298879,inf,0.9996049904599038
4639,0.5224509776587978,inf,inf,0.9999999756644725,inf,0.999999853802468,inf,0.9999998837059358,inf,0.9998684864093429
4640,0.07855456225153129,inf,inf,0.9999998596632776,inf,0.9999995511464891,inf,0.9999996429555813,inf,0.9998080327914987
4641,0.5769923088123399,inf,inf,0.9999998277549291,inf,0.9999999919988007,inf,0.9999999976697974,inf,0.9998867087873476
4642,0.10730037257073811,inf,inf,0.999999392768399,inf,0.9999996138459311,inf,0.9999998875395795,inf,0.9997131007455509
4643,0.10730037257073814,inf,inf,0.9999995165385825,inf,0.9999997537461471,inf,0.9999999282830233,inf,0.9996597102450101
4644,0.10730037257073811,inf,inf,0.9999997702580659,inf,0.9999968551336808,inf,0.9999990841109686,inf,0.9992998984063135
4645,0.24038992148072755,inf,inf,0.9999999385032765,inf,0.9999956272648975,inf,0.9999965216635682,inf,0.99960499045874
4646,0.10730037257073802,inf,inf,0.9999999077947225,inf,0.9999999297169607,inf,0.9999999795313479,inf,0.9993073760034931
4647,0.10730037257073806,inf,inf,0.9997062392147096,inf,0.9999999883787378,inf,0.9999999966155203,inf,0.9996413221773015
4648,0.5224529292202444,inf,inf,0.9998500675970475,inf,0.9999995130234207,inf,0.9999996126302445,inf,0.9998825090223281
4649,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
4650,0.5224509826022535,inf,inf,0.9999996571123669,inf,0.9999997482731868,inf,0.9999999266891216,inf,0.9997917196236292
4651,0.5769923080156847,inf,inf,0.9999999427281852,inf,0.9999999845234983,inf,0.9999999876890875,inf,0.9997976637045093
4652,0.017631234622474637,inf,inf,0.9999998935628024,inf,0.9999995293038662,inf,0.9999996255806711,inf,0.9953805492458657
4653,0.10730037257073811,inf,inf,0.9999999166691861,inf,0.9999980271722961,inf,0.9999984306956717,inf,0.9995096875393367
4654,0.5769923133989742,inf,inf,0.9999999427279046,inf,0.9999996176065985,inf,0.999999695821868,inf,0.9997485520958042
4655,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
4656,0.5224509870560011,inf,inf,0.9999998903503409,inf,0.999999497737888,inf,0.9999996004712299,inf,0.9998974313502444
4657,0.07855456643077198,inf,inf,0.9999999550514417,inf,0.9999985375389709,inf,0.9999988366719382,inf,0.9996440277397883
4658,0.1073003725707382,inf,inf,0.9999998533358062,inf,0.9999991625339845,inf,0.9999997561028804,inf,0.9994801831202186
4659,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
4660,0.10730037257073811,inf,inf,0.9999997702580659,inf,0.9999968551336808,inf,0.9999990841109686,inf,0.9992998984063135
4661,0.10730037257073802,inf,inf,0.9999999077947226,inf,0.9999999297101467,inf,0.9999999795293635,inf,0.9978099772127866
4662,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544251166,inf,0.999999804655362,inf,0.9998684864093429
4663,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997937170797,inf,0.9999998359104956,inf,0.9995836589310219
4664,0.24038986422394176,inf,inf,0.9999998527795264,inf,0.9999992137705014,inf,0.9999997710246278,inf,0.9993160984621763
4665,0.5224509975255311,inf,inf,0.9999998614472873,inf,0.9999986994400302,inf,0.9999996212347031,inf,0.9988151392434459
4666,0.5224509975255311,inf,inf,0.9999998614472873,inf,0.9999986994400302,inf,0.9999996212347031,inf,0.9988151392434459
4667,0.24038985597601517,inf,inf,0.9999998201428068,inf,0.9999999916468472,inf,0.9999999975672973,inf,0.9996413325331701
4668,0.576992315165135,inf,inf,0.9999998892606919,inf,0.9999995269986934,inf,0.9999996237470008,inf,0.9998825098282083
4669,0.06400048185627363,inf,inf,0.9999998565473169,inf,0.9999995411803853,inf,0.9999996350279547,inf,0.9998080327937424
4670,0.5224510309849308,inf,inf,0.9999999517359005,inf,0.9999975770040483,inf,0.9999980726047148,inf,0.9992214232279887
4671,0.5769923083305476,inf,inf,0.9999999289094561,inf,0.9999999593586344,inf,0.9999999881639455,inf,0.9993073760052095
4672,0.5224509890974185,inf,inf,0.9999998176353919,inf,0.9999992363826782,inf,0.9999997776100317,inf,0.998969454759636
4673,0.5224509892208006,inf,inf,0.9999998614434095,inf,0.9999991951175267,inf,0.9999997655922724,inf,0.9994126566450382
4674,0.5224509871740156,inf,inf,0.9999998920139458,inf,0.9999994917433778,inf,0.9999995957028427,inf,0.9999032101749173
4675,0.5224509869185423,inf,inf,0.9999998883748407,inf,0.9999995047411081,inf,0.9999996060420044,inf,0.9998906307412887
4676,0.10730037257073811,inf,inf,0.9999998563697972,inf,0.999999182015461,inf,0.9999993493269319,inf,0.9998825098769316
4677,0.1073003725707382,inf,inf,0.9999995770598857,inf,0.9999995699623392,inf,0.9999998747592609,inf,0.9998061147564865
4678,0.10730037257073814,inf,inf,0.9999999354848442,inf,0.9999999838439031,inf,0.9999999871484979,inf,0.9999360954807676
4679,0.24038986106013185,inf,inf,0.9999995111439625,inf,0.9999997668429561,inf,0.9999999320972341,inf,0.9997131007109222
4680,0.1073003725707382,inf,inf,0.9999999693418395,inf,0.9999979210658514,inf,0.9999983462922207,inf,0.9992383696173311
4681,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
4682,0.014190801106875843,inf,inf,0.99999994094556,inf,0.9999985612419638,inf,0.9999988555267163,inf,0.999418464819397
4683,0.004146743604208762,inf,inf,0.9999999265795003,inf,0.9999981267564059,inf,0.9999994544502263,inf,0.9990831178544926
4684,0.10730037257073802,inf,inf,0.9999999077947225,inf,0.9999999297169607,inf,0.9999999795313479,inf,0.9993073760034931
4685,0.2403898553422814,inf,inf,0.9999999753184363,inf,0.9999999491951842,inf,0.9999999595868835,inf,0.9993870661863551
4686,0.24038986964438674,inf,inf,0.9999998150348873,inf,0.999998748365796,inf,0.9999996354835009,inf,0.9979219957803238
4687,0.5769923288541946,inf,inf,0.9999999411041401,inf,0.9999985651055079,inf,0.9999988586000104,inf,0.9994184648186261
4688,0.5769923125997826,inf,inf,0.9999996796828462,inf,0.9999997478125456,inf,0.9999999265549682,inf,0.9998181696064425
4689,0.10730037257073811,inf,inf,0.9999997980994307,inf,0.9999992529609981,inf,0.9999994057612178,inf,0.9998381557135099
4690,0.5224515854446214,inf,inf,0.999953692455394,inf,0.9999995229976386,inf,0.9999996205643258,inf,0.999872640388412
4691,0.10730037257073814,inf,inf,0.9999997823202834,inf,0.9999988158484006,inf,0.9999996551366601,inf,0.998247550664951
4692,0.5224509763762545,inf,inf,0.9999998226644096,inf,0.9999999917639572,inf,0.9999999976014035,inf,0.9996413325332208
4693,0.017631234439069672,inf,inf,0.9999996799602269,inf,0.9999997559420871,inf,0.9999999289225515,inf,0.9998061147260707
4694,0.07855456097748453,inf,inf,0.9999998305991407,inf,0.9999998056191389,inf,0.999999943390101,inf,0.9995542925715407
4695,0.007456336766681597,inf,inf,0.999999584544877,inf,0.9999995638799294,inf,0.9999998729878666,inf,0.9998181696347481
4696,0.01419079931856192,inf,inf,0.9999998272911484,inf,0.9999999919772573,inf,0.9999999976635232,inf,0.9998867087873446
4697,0.8662942597557473,inf,inf,0.9999998211424396,inf,0.9999992510677742,inf,0.9999997818868106,inf,0.9989694547560226
4698,0.07855456515899609,inf,inf,0.9999999767535451,inf,0.9999988177411315,inf,0.9999990595614688,inf,0.9992383692449585
4699,0.0640004881538637,inf,inf,0.9999998219309997,inf,0.9999978236309424,inf,0.9999993661699643,inf,0.9992998984308734
4700,0.007456336766681597,inf,inf,0.9999997765907156,inf,0.9999999861655934,inf,0.9999999959709825,inf,0.99964133253342
4701,0.1073003725707382,inf,inf,0.9999998752534573,inf,0.9999995062763373,inf,0.9999996072632164,inf,0.9998825098310701
4702,0.0015790503174104547,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
4703,0.10730037257073814,inf,inf,0.9999998059615797,inf,0.9999997936898967,inf,0.9999999399159237,inf,0.9995542925758775
4704,0.5769923125918628,inf,inf,0.9999996845426842,inf,0.9999997448019552,inf,0.9999999256781876,inf,0.9998284133529406
4705,0.014190799721580702,inf,inf,0.9999999424827827,inf,0.9999996214083299,inf,0.9999996988459889,inf,0.9836713161021522
4706,0.0015790503174104532,inf,inf,0.9999998004631669,inf,0.9999977402407677,inf,0.9999993418839525,inf,0.9992998984283037
4707,0.01763123844127226,inf,inf,0.999999953988338,inf,0.9999958278367046,inf,0.9999966812106568,inf,0.999737915579666
4708,0.014190802416996924,inf,inf,0.9999999551311397,inf,0.9999975498977329,inf,0.9999980510427142,inf,0.999331339413549
4709,0.1073003725707382,inf,inf,0.9999998639579991,inf,0.9999992828558809,inf,0.9999994295413783,inf,0.9999032101994364
4710,0.019395425499143693,inf,inf,0.9999999408100319,inf,0.9999999840033891,inf,0.9999999872753623,inf,0.9999360954807882
4711,0.007456336766681603,inf,inf,0.9999997765887928,inf,0.9999996581925764,inf,0.9999999004547518,inf,0.9995542926361158
4712,0.10730037257073814,inf,inf,0.9999999354848442,inf,0.9999999838439031,inf,0.9999999871484979,inf,0.9999360954807676
4713,0.0785545622117618,inf,inf,0.9999998882898626,inf,0.999999544346981,inf,0.9999996375468517,inf,0.9998726406144086
4714,0.00745633676668159,inf,inf,0.999999925718789,inf,0.9999999775159112,inf,0.9999999821148438,inf,0.999936095481217
4715,0.014190799306439085,inf,inf,0.9999999287180404,inf,0.9999999263920978,inf,0.999999978563042,inf,0.9997668622579872
4716,0.24038985682684733,inf,inf,0.9999999753184363,inf,0.999999851723631,inf,0.9999998820523072,inf,0.9998684864093429
4717,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
4718,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.9999999634652444,inf,0.9999999893599207,inf,0.9989138395525661
4719,0.2403898620987732,inf,inf,0.9999999257695045,inf,0.999999351207764,inf,0.9999998110508371,inf,0.998650492959679
4720,0.24038987841338472,inf,inf,0.9999999522765647,inf,0.9999984472546175,inf,0.9999987648543603,inf,0.9996440277506271
4721,0.0015790503174104532,inf,inf,0.9999999438516476,inf,0.9999934202723963,inf,0.9999947660859029,inf,0.9998008161885892
4722,0.014190800036124432,inf,inf,0.999999869453515,inf,0.999999195523434,inf,0.999999765710486,inf,0.9994801831155814
4723,0.01763123544474214,inf,inf,0.9999999302280554,inf,0.9999982198451878,inf,0.9999994815607809,inf,0.9990831178450892
4724,0.014190802300697266,inf,inf,0.9999999529939915,inf,0.9999976401637668,inf,0.9999981228457684,inf,0.9992214232367538
4725,0.5224509893797205,inf,inf,0.9999998638949659,inf,0.9999991837351193,inf,0.9999997622773437,inf,0.9994491614315097
4726,0.007456336766681603,inf,inf,0.9999998254433673,inf,0.9999960541671435,inf,0.999998850842359,inf,0.9996010446397737
4727,0.10730037257073814,inf,inf,0.999999632665549,inf,0.9999997404353861,inf,0.9999999244065025,inf,0.9998061147282199
4728,0.576992315420713,inf,inf,0.9999998951112153,inf,0.9999995063212611,inf,0.9999996072989513,inf,0.9999032101732128
4729,0.5769923080152312,inf,inf,0.9999999427056521,inf,0.9999999845669583,inf,0.9999999877236582,inf,0.9957997487073784
4730,0.5769923185017936,inf,inf,0.9999999289094563,inf,0.9999989958689742,inf,0.9999997075645706,inf,0.9972797203577611
4731,0.1073003725707382,inf,inf,0.9999999077947225,inf,0.9999968633147837,inf,0.9999990864935824,inf,0.9990831179821196
4732,0.522450982551798,inf,inf,0.9999996752275216,inf,0.9999997372661941,inf,0.9999999234835321,inf,0.9998284133539801
4733,0.10730037257073811,inf,inf,0.9999995908481476,inf,0.9999996292857721,inf,0.999999892036159,inf,0.9998284133693828
4734,0.00745633676668159,inf,inf,0.999999925718789,inf,0.9999999775159112,inf,0.9999999821148438,inf,0.999936095481217
4735,0.007456336766681597,inf,inf,0.9999790698886111,inf,0.9999994445137697,inf,0.9999995581336241,inf,0.9997485516411628
4736,0.019395546097950054,inf,inf,0.9998636804614816,inf,0.9999997692213141,inf,0.9999999327898883,inf,0.9997130954615242
4737,0.24039021765096746,inf,inf,0.9999580180442643,inf,0.9999995234365718,inf,0.9999996209134793,inf,0.9998080317008972
4738,0.1073003725707382,inf,inf,0.9999998149194946,inf,0.9999992107169313,inf,0.9999993721577835,inf,0.9998080328697593
4739,0.10730037257073811,inf,inf,0.9999995908481436,inf,0.9999995586735685,inf,0.9999998714716061,inf,0.9998284133800248
4740,0.007456336766681597,inf,inf,0.999999584544877,inf,0.9999995638799294,inf,0.9999998729878666,inf,0.9998181696347481
4741,0.01939542558816685,inf,inf,0.9999998219836561,inf,0.9999999917307144,inf,0.9999999975917222,inf,0.9998867087873109
4742,0.007456336766681597,inf,inf,0.9999997702459325,inf,0.9999982587196399,inf,0.9999994928823152,inf,0.9979219956570918
4743,0.5224510818297365,inf,inf,0.999999954744564,inf,0.9999953917659566,inf,0.9999963343332828,inf,0.9997889252495361
4744,0.5224509796475932,inf,inf,0.9999998226628865,inf,0.999999796512601,inf,0.9999999407379856,inf,0.9995542925753279
4745,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
4746,0.5769923088123593,inf,inf,0.9999998277507705,inf,0.9999999920001815,inf,0.9999999976701995,inf,0.9996413325333233
4747,0.06400047941591368,inf,inf,0.999999826843523,inf,0.9999999919564643,inf,0.9999999976574676,inf,0.9998867087873418
4748,0.8386217720874409,inf,inf,0.9999999400610341,inf,0.9999999838009683,inf,0.9999999871143451,inf,0.9999360954807999
4749,0.0015790503174104547,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
4750,0.06400054990491277,inf,inf,0.9999772011847077,inf,0.9999999844400596,inf,0.9999999876227156,inf,0.9999360953377818
4751,0.00745633676668159,inf,inf,0.9999998639579956,inf,0.9999991462569471,inf,0.9999993208824884,inf,0.999903210215577
4752,0.06400047936386766,inf,inf,0.9999999285332923,inf,0.9999999262013217,inf,0.9999999785074819,inf,0.9992621032187363
4753,0.007456336766681603,inf,inf,0.9999999693418395,inf,0.9999979210658514,inf,0.9999983462922207,inf,0.9992383696173311
4754,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999971783160287,inf,0.9999977554641438,inf,0.99846381766072
4755,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544251166,inf,0.999999804655362,inf,0.9995836589310219
4756,0.017631235866399274,inf,inf,0.999999872218155,inf,0.999997701885596,inf,0.9999993307136409,inf,0.9996469199451515
4757,0.01419079931856192,inf,inf,0.9999998272911484,inf,0.9999999919772573,inf,0.9999999976635232,inf,0.9998867087873446
4758,0.01763123417458474,inf,inf,0.9999998309497573,inf,0.9999999921472064,inf,0.9999999977130178,inf,0.999886708787368
4759,0.10730037257073802,inf,inf,0.9999999257174097,inf,0.9999993387082304,inf,0.9999994739696433,inf,0.9997485521946968
4760,0.10730037257073802,inf,inf,0.9999998146076932,inf,0.999999217272864,inf,0.9999993773727609,inf,0.9874863133769936
4761,0.5224509763792194,inf,inf,0.9999998222665917,inf,0.9999999918948393,inf,0.9999999976395205,inf,0.9768672499058558
4762,0.10730037257073814,inf,inf,0.9999999733725937,inf,0.9999998517744695,inf,0.999999882092747,inf,0.9732455236216352
4763,0.1073003725707382,inf,inf,0.9999999733725948,inf,0.9999987630276135,inf,0.9999990160390739,inf,0.9521035339978694
4764,0.007456336766681597,inf,inf,0.9999997759693026,inf,0.9999996656961153,inf,0.999999902640024,inf,0.9714115491622859
4765,0.007456336766681603,inf,inf,0.999999925718789,inf,0.9999999732332661,inf,0.9999999787081778,inf,0.9999360954815627
4766,0.5224510303075249,inf,inf,0.9999999393636377,inf,0.9999976129846498,inf,0.999998101225858,inf,0.9988268486416932
4767,0.07855457502916299,inf,inf,0.9999999767535456,inf,0.9999965493273094,inf,0.9999972551283103,inf,0.999482630392382
4768,0.5224509761392734,inf,inf,0.9999999756644725,inf,0.9999999190593056,inf,0.9999999356150441,inf,0.9987635476541348
4769,0.10730037257073811,inf,inf,0.9999998217235866,inf,0.9999978519206332,inf,0.9999993744088692,inf,0.9987272622200558
4770,0.5769923219248962,inf,inf,0.9999998678018702,inf,0.9999987188977814,inf,0.9999996269014427,inf,0.9988887398653878
4771,0.10730037257073811,inf,inf,0.9999999166676777,inf,0.9999968123718269,inf,0.9999974643699189,inf,0.9990107833034815
4772,0.5769923082277111,inf,inf,0.9999999763624672,inf,0.9999999513442213,inf,0.9999999612963532,inf,0.9993870661858385
4773,0.07855456225153129,inf,inf,0.9999998596632776,inf,0.9999995511464891,inf,0.9999996429555813,inf,0.9998080327914987
4774,0.06400106867180379,inf,inf,0.9998113542962196,inf,0.999999541179537,inf,0.9999996350272801,inf,0.9998080278512548
4775,0.06400047941591368,inf,inf,0.999999826843523,inf,0.9999999919564643,inf,0.9999999976574676,inf,0.9998867087873418
4776,0.0041467432544231575,inf,inf,0.9999996560314685,inf,0.9999997474796585,inf,0.9999999264580207,inf,0.9997917196237623
4777,0.24038986979004082,inf,inf,0.9999998564773425,inf,0.9999987030045188,inf,0.9999996222727999,inf,0.9987272623523448
4778,0.1073003725707382,inf,inf,0.99999994718924,inf,0.9999984795592312,inf,0.9999987905513841,inf,0.9996141336943293
4779,0.5769923133173339,inf,inf,0.9999995708243008,inf,0.9999997640817996,inf,0.9999999312930968,inf,0.9996597102444573
4780,0.5224509867851319,inf,inf,0.9999998530886478,inf,0.9999995301181627,inf,0.9999996262284107,inf,0.999808032796233
4781,0.1073003725707382,inf,inf,0.9999997765961094,inf,0.9999999883770766,inf,0.9999999966150365,inf,0.9998867087871504
4782,0.019395426271834267,inf,inf,0.9999998391182942,inf,0.9999995535491959,inf,0.999999644866836,inf,0.9998381556540119
4783,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
4784,0.2403898609477115,inf,inf,0.9999999401982906,inf,0.9999996007169107,inf,0.9999996823868157,inf,0.9997485521017558
4785,0.5769923152311405,inf,inf,0.9999998915370337,inf,0.9999995212323887,inf,0.9999996191601419,inf,0.9928325819707484
4786,0.24038986008142144,inf,inf,0.9999996655349692,inf,0.9999997366738457,inf,0.9999999233110212,inf,0.999818169608071
4787,0.019395425499143693,inf,inf,0.9999999408100319,inf,0.9999999840033891,inf,0.9999999872753623,inf,0.9999360954807882
4788,0.007456336766681597,inf,inf,0.9999998526731333,inf,0.9999993269587613,inf,0.9999994646234203,inf,0.9998726406474505
4789,0.019395426112305478,inf,inf,0.999999516135751,inf,0.9999997692237608,inf,0.9999999327906008,inf,0.9997131007105051
4790,0.014190799737076728,inf,inf,0.9999995305619827,inf,0.9999997761042679,inf,0.9999999347944252,inf,0.9997131007092995
4791,0.10730037257073811,inf,inf,0.9999998526731294,inf,0.999999198760382,inf,0.9999993626468351,inf,0.9998726406670403
4792,0.1073003725707382,inf,inf,0.9999995680264793,inf,0.9999995771625366,inf,0.999999876856191,inf,0.9997917196537126
4793,0.24038989220311202,inf,inf,0.9999999510496157,inf,0.9999975425505474,inf,0.9999980451983189,inf,0.9992214232232074
4794,0.10730037257073811,inf,inf,0.9999998311332658,inf,0.9999965985493436,inf,0.9999990093849269,inf,0.9996469199338415
4795,0.0015790503174104532,inf,inf,0.9999639298631622,inf,0.9999977845279953,inf,0.9999993547818768,inf,0.9988887414258864
4796,0.0015790503174104504,inf,inf,0.9999843731204309,inf,0.9999999732358302,inf,0.9999999787102175,inf,0.9997976633974915
4797,0.10730037257073802,inf,inf,0.9999843730431209,inf,0.9999993387071917,inf,0.999999473968817,inf,0.9997485518100101
4798,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
4799,0.5769923088123399,inf,inf,0.9999998277549291,inf,0.9999999919988007,inf,0.9999999976697974,inf,0.9998867087873476
4800,0.5224509837371859,inf,inf,0.9999995581511415,inf,0.9999997571153547,inf,0.9999999292642446,inf,0.9996597102459414
4801,inf,0.9984209496825895,1,inf,inf,0.9999756040001829,inf,0.9999746374205122,inf,0.9997140391049294
4802,inf,0.8926996274292619,1,inf,inf,0.9994275859362365,inf,0.9958792165732385,inf,0.9997143740524901
4803,inf,0.8926996274292619,0.9999999999962645,inf,inf,0.9999948334934132,inf,0.9999853298457985,inf,0.9996654956424575
4804,inf,0.9925436632333184,0.9999999992561723,inf,inf,0.9999936514119132,inf,0.9999819734484845,inf,0.9998403381229549
4805,inf,0.9925436632333184,0.9999999964073216,inf,inf,0.9999986868021256,inf,0.9999978564895875,inf,0.9996495918445578
4806,inf,0.9850636190059164,0.9999247439451786,inf,inf,0.9999997612020995,inf,0.9999999304544358,inf,0.9996099221928451
4807,inf,0.9189868058961242,1,inf,inf,0.9994796531267485,inf,0.9999991657426437,inf,0.9997447000170157
4808,inf,0.9817795773195069,0.999999999999226,inf,inf,0.9999975726780505,inf,0.9999992930840685,inf,0.9995757295337035
4809,inf,0.9984209496825895,1,inf,inf,0.9999982095991711,inf,0.9999870829259951,inf,0.9995228758235046
4810,inf,0.8926996274292619,0.9999999994223383,inf,inf,0.999999716674923,inf,0.9999998888617395,inf,0.9985144429707197
4811,inf,0.9984209496825895,1,inf,inf,0.9997768778749658,inf,0.9993932825811477,inf,0.9911095539800597
4812,inf,0.9984209496825895,0.9999999108556301,inf,inf,0.9999785345243893,inf,0.9999937485516636,inf,0.9993342435580226
4813,inf,0.9984209496825895,0.9999999998354532,inf,inf,0.9999957658912939,inf,0.9999987668866277,inf,0.999790792421002
4814,inf,0.98176298114703,1,inf,inf,0.9766688942705364,inf,0.9985018160205317,inf,0.9995933122530083
4815,inf,0.9817796214126097,0.9999295183995406,inf,inf,0.999999761707602,inf,0.9999999306016544,inf,0.9996717397929327
4816,inf,0.8926996274292619,1,inf,inf,0.9983866644750494,inf,0.9999929224364338,inf,0.9997986524649595
4817,inf,0.8926996274292619,1,inf,inf,0.8201737235691504,inf,0.9781835919249876,inf,0.9997269671588046
4818,inf,0.8926996274292619,1,inf,inf,0.9991438357919505,inf,0.9999962472531536,inf,0.9996983196578256
4819,inf,0.8926996274292619,1,inf,inf,0.9894150974819726,inf,0.9997734311219262,inf,0.9994597216639894
4820,inf,0.9984209496825895,1,inf,inf,0.9987188210465681,inf,0.9999799020848428,inf,0.9998760952258695
4821,inf,0.9984209496825895,1,inf,inf,0.9991236335238352,inf,0.999993231360982,inf,0.9989986254821441
4822,inf,0.9984209496825895,1,inf,inf,0.9993716161335021,inf,0.999998992404272,inf,0.9994652360960222
4823,inf,0.4645957979502985,1,inf,inf,0.9996048341563112,inf,0.9999977373138312,inf,0.9995297374444967
4824,inf,0.7510195476372055,1,inf,inf,0.9999503233886036,inf,0.999266336936811,inf,0.9986617933319135
4825,inf,0.4148598911303806,1,inf,inf,0.999991666047326,inf,0.9999822340237356,inf,0.9969111055875884
4826,inf,0.9925436632333184,1,inf,inf,0.9999850353311653,inf,0.9999910623376743,inf,0.9972127423769946
4827,inf,0.9984209496825895,0.9999999999986677,inf,inf,0.9999799165684399,inf,0.9999941510438803,inf,0.9980238028759116
4828,inf,0.9984209496825895,1,inf,inf,0.9998215442356118,inf,0.9995145229408079,inf,0.9944295123663157
4829,inf,0.9984209496825895,1,inf,inf,0.9999185834093165,inf,0.9999990946914965,inf,0.9989138591002159
4830,inf,0.9984209496825895,1,inf,inf,0.9988813030203079,inf,0.9999935827027295,inf,0.9987097455491996
4831,inf,0.9984209496825895,0.9999985759511476,inf,inf,0.9996362708650034,inf,0.9999994169756504,inf,0.9978411621642637
4832,inf,0.9817795787698416,0.9999999943060709,inf,inf,0.999999300531388,inf,0.999999725777467,inf,0.9948744589033769
4833,inf,0.9984209496825895,1,inf,inf,0.9999824930789586,inf,0.9999895453392689,inf,0.9966893867968779
4834,inf,0.7510251402711259,0.999999999992992,inf,inf,0.9999634494014226,inf,0.9997983005061885,inf,0.9987811820306338
4835,inf,0.9817795720038479,1,inf,inf,0.9999920451783977,inf,0.999996881006814,inf,0.9955751713669183
4836,inf,0.9984209496825895,1,inf,inf,0.9999992936821788,inf,0.999999722995671,inf,0.9971340804084748
4837,inf,0.9850639089292915,0.9995458458862443,inf,inf,0.9999999595383694,inf,0.99999998821629,inf,0.9993073760328931
4838,inf,0.9984209496825895,1,inf,inf,0.9995277950717592,inf,0.9954295311008422,inf,0.9971964231320364
4839,inf,0.8926996274292619,1,inf,inf,0.9979583958715811,inf,0.9999531566008939,inf,0.9989379312357013
4840,inf,0.9984209496825895,1,inf,inf,0.9996397464343261,inf,0.9999988155537217,inf,0.9977168557472694
4841,inf,0.9984209496825895,1,inf,inf,0.9991796110466212,inf,0.9999986842959775,inf,0.9995758016608726
4842,inf,0.9984209496825895,1,inf,inf,0.9924782376443605,inf,0.9999108782027851,inf,0.9981724336143121
4843,inf,0.9984209496825895,0.9999999999999998,inf,inf,0.9996262320319723,inf,0.9999987708809469,inf,0.9984048849039383
4844,inf,0.9984209496825895,1,inf,inf,0.9999806023558392,inf,0.9999884167879507,inf,0.996504121514101
4845,inf,0.9984209496825895,0.9999999959110102,inf,inf,0.999999899184778,inf,0.9999999397760595,inf,0.99802902061972
4846,inf,0.9850611272306767,1,inf,inf,0.9996553916778479,inf,0.9975196594713234,inf,0.9994888879268004
4847,inf,0.9984209496825895,1,inf,inf,0.9998285083974723,inf,0.9992894097516078,inf,0.9966911381467717
4848,inf,0.9984209496825895,0.9999999999844436,inf,inf,0.9999999153534477,inf,0.9999999494880746,inf,0.9937851061042706
4849,inf,0.9984209496825895,0.9999999999979157,inf,inf,0.9999869134049997,inf,0.9999961887434646,inf,0.9985861360861285
4850,inf,0.9328158468752807,0.9997563920979242,inf,inf,0.9999992017862274,inf,0.9999997675344159,inf,0.9994718850981147
4851,inf,0.9925436632333184,0.9999999993662947,inf,inf,0.999999634287029,inf,0.9999996197970751,inf,0.9995861479837247
4852,inf,0.9984209496825895,1,inf,inf,0.9996466636341742,inf,0.9907877276341922,inf,0.9944341920577647
4853,inf,0.9984209496825895,1,inf,inf,0.9999976162211551,inf,0.9999908819119742,inf,0.9993957244611879
4854,inf,0.9850635466597352,0.9999999994551885,inf,inf,0.9999954460350203,inf,0.9999870690771694,inf,0.9998691772585591
4855,inf,0.8926996274292618,0.9999999980134004,inf,inf,0.9999989137256267,inf,0.9999988359588228,inf,0.9995864668348372
4856,inf,0.9984209496825895,1,inf,inf,0.9999100087731145,inf,0.9976288944899518,inf,0.9995019791764244
4857,inf,0.9984209496825895,1,inf,inf,0.9435784541766542,inf,0.9976413226793122,inf,0.9987879342415199
4858,inf,0.8926996274292619,0.999756188477074,inf,inf,0.9999987729730183,inf,0.9999965157173947,inf,0.9998408092599556
4859,inf,0.9817795539892528,0.9999999995660729,inf,inf,0.9999813684541004,inf,0.999980630289339,inf,0.9995097047158144
4860,inf,0.9984209496825895,0.9999999999999987,inf,inf,0.9998410353727424,inf,0.9998347382623846,inf,0.9984166785135241
4861,inf,0.9925436632333184,0.9999999999999989,inf,inf,0.9998226950550275,inf,0.9998156704237224,inf,0.9990463361690809
4862,inf,0.9984209496825895,1,inf,inf,0.9996842315783399,inf,0.9991032967713781,inf,0.9992116580334421
4863,inf,0.9984209496825895,0.9999999985028578,inf,inf,0.9999316117146941,inf,0.9996226694491988,inf,0.9992662697970582
4864,inf,0.9850635426584473,0.9999998203918056,inf,inf,0.9999890740437952,inf,0.9999886412227112,inf,0.9987831200112827
4865,inf,0.9956569828202813,1,inf,inf,0.9999990909799288,inf,0.9999987272307589,inf,0.9980244268096534
4866,inf,0.9956569833330807,0.9999999999925822,inf,inf,0.9999999870315542,inf,0.9999999922514207,inf,0.9988732441127731
4867,inf,0.8926996274292619,1,inf,inf,0.9959319578397505,inf,0.999976572198651,inf,0.9994890597198646
4868,inf,0.8926996274292619,1,inf,inf,0.9366209970513297,inf,0.9973113097639984,inf,0.9994978144678779
4869,inf,0.8926996274292619,1,inf,inf,0.9945014002371151,inf,0.9999572806387356,inf,0.9990408041233046
4870,inf,0.8926996274292619,1,inf,inf,0.9906524924363821,inf,0.9996188838706161,inf,0.9996051579077926
4871,inf,0.8926996274292619,1,inf,inf,0.9758383450432213,inf,0.9992461734381369,inf,0.999856572170644
4872,inf,0.9925436632333184,1,inf,inf,0.9999595130728243,inf,0.9999579089830258,inf,0.9996921645488326
4873,inf,0.9984209496825895,1,inf,inf,0.9999514475608798,inf,0.9996500146145352,inf,0.9995297387535157
4874,inf,0.9984209496825895,0.9999999998949274,inf,inf,0.9999970707055278,inf,0.9999969546459763,inf,0.999529692850233
4875,inf,0.9984209496825895,0.9999999999985747,inf,inf,0.9999999238517993,inf,0.9999999208345671,inf,0.9998492794390804
4876,inf,0.9817795791410154,1,inf,inf,0.9999997999551739,inf,0.9999997856298272,inf,0.9997076685382313
4877,inf,0.9984209496825895,0.999498215805045,inf,inf,0.9999999824799423,inf,0.9999999860635238,inf,0.9999294919872991
4878,inf,0.9817794868077531,1,inf,inf,0.999996657288157,inf,0.9998649382443878,inf,0.9997578152701486
4879,inf,0.9984209496825895,1,inf,inf,0.9999573160680839,inf,0.9991615312752274,inf,0.9877301252894908
4880,inf,0.9984209496825895,0.9999999999985407,inf,inf,0.9999998413837276,inf,0.9999999538058933,inf,0.9995695782535456
4881,inf,0.9817795764192716,1,inf,inf,0.9999985164905933,inf,0.999997001559022,inf,0.9995695786525136
4882,inf,0.9189896310157243,0.999441166832742,inf,inf,0.9999962329143285,inf,0.999997003434142,inf,0.9995896175659003
4883,inf,0.9189763738056922,0.9999999999999953,inf,inf,0.9993459571026334,inf,0.996384780482375,inf,0.9996244219168784
4884,inf,0.9925436632333184,1,inf,inf,0.9999041328542069,inf,0.9981212755818178,inf,0.9997768338944265
4885,inf,0.46455186907658386,1,inf,inf,0.9995836326605981,inf,0.9970032205509225,inf,0.999747981354685
4886,inf,0.9984209496825895,1,inf,inf,0.9999256729232332,inf,0.9985420839644434,inf,0.9998403885709942
4887,inf,0.9850631084506515,1,inf,inf,0.9999193082968306,inf,0.9995548043703134,inf,0.9997986063341826
4888,inf,0.9956569168320094,1,inf,inf,0.9999658591852039,inf,0.9997538494749718,inf,0.9995297249300603
4889,inf,0.9956569712221051,1,inf,inf,0.9999749663024418,inf,0.9999739744510384,inf,0.9997477595360349
4890,inf,0.9189882201958594,0.9999999222878779,inf,inf,0.9999955639233062,inf,0.9999910339756809,inf,0.9997819394083228
4891,inf,0.9797012619282491,0.9999999999959808,inf,inf,0.9999996644285196,inf,0.9999998683512585,inf,0.9993056153557855
4892,inf,0.8926996274292618,1,inf,inf,0.9983280054707686,inf,0.9133444989864807,inf,0.9964028057937276
4893,inf,0.4148598688404933,1,inf,inf,0.9999966152176044,inf,0.9999748295573416,inf,0.9997076721242075
4894,inf,0.9956569833012087,0.9999999999984373,inf,inf,0.9999999239877279,inf,0.9999999209760685,inf,0.999522874034555
4895,inf,0.8926996274292619,1,inf,inf,0.9981588072389764,inf,0.9866310948793499,inf,0.9985179276043542
4896,inf,0.8926996274292619,0.9998550456810424,inf,inf,0.9999999846947156,inf,0.9999999955426163,inf,0.999604268254168
4897,inf,0.9984209496825895,0.9999999999995426,inf,inf,0.9999970197435495,inf,0.9999969016632132,inf,0.9996042200902605
4898,inf,0.9984209496825895,1,inf,inf,0.9999988798759695,inf,0.9999988354964476,inf,0.9994810603908469
4899,inf,0.981779451556429,1,inf,inf,0.9999063142447083,inf,0.9999026041494529,inf,0.9971707142021776
4900,inf,0.8926996274292618,0.9999999997364546,inf,inf,0.9999839863983725,inf,0.9999833522070304,inf,0.9973981823402969
4901,inf,0.9984209496825895,1,inf,inf,0.9634426232784781,inf,0.9997939157412403,inf,0.9994272176338845
4902,inf,0.9956569786801034,0.999999999698663,inf,inf,0.9999903757974906,inf,0.9999899946140228,inf,0.9978097392600972
4903,inf,0.9984209496825895,1,inf,inf,0.9999514475608798,inf,0.9996500146145352,inf,0.9995297387535157
4904,inf,0.8926996274292619,0.9999999999989502,inf,inf,0.9999931598301216,inf,0.9999861750060641,inf,0.9998177735184633
4905,inf,0.9984209496825895,0.015179536627546312,inf,inf,0.9999991549287712,inf,0.999999327780572,inf,0.9998973438149633
4906,inf,0.9328139818248977,1,inf,inf,0.9997103099400834,inf,0.9999967758864192,inf,0.9995696055561051
4907,inf,0.9925436632333184,1,inf,inf,0.9994891699721055,inf,0.9963230009215618,inf,0.9995700486311181
4908,inf,0.8926996274292619,0.9999990756248971,inf,inf,0.9999996417897491,inf,0.9999997859607198,inf,0.9990652279840954
4909,inf,0.9956569808838046,1,inf,inf,0.9999987409065976,inf,0.9999909159439077,inf,0.9995228752870536
4910,inf,0.9327921742001299,1,inf,inf,0.9996029918310548,inf,0.9941631688768414,inf,0.9975128557844295
4911,inf,0.9925436632333184,1,inf,inf,0.9997969403823711,inf,0.9995675003333901,inf,0.9932447464646426
4912,inf,0.9925436632333184,1,inf,inf,0.9999240446949306,inf,0.9997095484686581,inf,0.9993383539143386
4913,inf,0.8926996274292619,1,inf,inf,0.9999952286803668,inf,0.9999933182143446,inf,0.9991628611744302
4914,inf,0.9850632852534832,1,inf,inf,0.9998427388283974,inf,0.9998365087582585,inf,0.9987979414806645
4915,inf,0.9850635319449226,0.9999999999985583,inf,inf,0.9999830586482745,inf,0.9999823874778248,inf,0.9992620246109124
4916,inf,0.9817796940983949,0.9998084521350702,inf,inf,0.9999999913577357,inf,0.9999999974830989,inf,0.9996042700670436
4917,inf,0.9850635592179509,0.9999999999981093,inf,inf,0.999997743811656,inf,0.9999993429239148,inf,0.9994651349169926
4918,inf,0.8926996274292619,1,inf,inf,0.9999288715294796,inf,0.9997980613763775,inf,0.9997571696295674
4919,inf,0.8926996274292619,1,inf,inf,0.999977630798947,inf,0.9999523159992159,inf,0.9968570938884176
4920,inf,0.9984209496825895,1,inf,inf,0.9996458090182466,inf,0.9974507068350587,inf,0.9994888993869131
4921,inf,0.9984209496825895,1,inf,inf,0.9999982095991711,inf,0.9999870829259951,inf,0.9995228758235046
4922,inf,0.9984209496825895,1,inf,inf,0.9998817535866582,inf,0.999509745203968,inf,0.9993678242538541
4923,inf,0.9984209496825895,1,inf,inf,0.9816495601818233,inf,0.9995745799268125,inf,0.9993289424502324
4924,inf,0.9984209496825895,1,inf,inf,0.9782053635927425,inf,0.9975017440377532,inf,0.9994881034911972
4925,inf,0.9984209496825895,1,inf,inf,0.990335554819501,inf,0.9994687173483853,inf,0.9977531346170416
4926,inf,0.8926996274292618,1,inf,inf,0.9999371824362198,inf,0.9993904759630374,inf,0.9989221102550062
4927,inf,0.8926996274292618,0.999999999848876,inf,inf,0.9999956264932158,inf,0.9999987262891621,inf,0.9996429643505857
4928,inf,0.9850635183763092,1,inf,inf,0.9999753412358323,inf,0.999974364236795,inf,0.9997610285551496
4929,inf,0.9984209496825895,1,inf,inf,0.9999213594151,inf,0.998457766426938,inf,0.9998761053697329
4930,inf,0.9984209496825895,0.9999999998650446,inf,inf,0.9999960218116944,inf,0.9999958641888931,inf,0.99973708273871
4931,inf,0.9817764575437803,1,inf,inf,0.9995630773046423,inf,0.9957699588668109,inf,0.9988299271889595
4932,inf,0.9850635598970712,1,inf,inf,0.9999991136829482,inf,0.999998758747515,inf,0.9993752903412585
4933,inf,0.9984209496825895,1,inf,inf,0.9999844806656946,inf,0.9999782984152105,inf,0.9901526922614861
4934,inf,0.9984209496825895,1,inf,inf,0.999513163791646,inf,0.9964958385938484,inf,0.9992622304424079
4935,inf,0.9850628812858438,1,inf,inf,0.99990378085826,inf,0.9993067696744573,inf,0.9989139688970677
4936,inf,0.9797011249586761,1,inf,inf,0.9999382331173304,inf,0.999935786323661,inf,0.9988186341274654
4937,inf,0.9956400293836126,0.0713128548292893,inf,inf,0.9989102707795728,inf,0,inf,0.9989081066378585
4938,inf,0.9984209496825895,1,inf,inf,0.9988913117455833,inf,0.9917053295103806,inf,0.998572767275887
4939,inf,0.8926996274292618,0.9999999811159858,inf,inf,0.999999949788247,inf,0.9999999803032011,inf,0.9986926092633762
4940,inf,0.41486000636241704,0.999999998997458,inf,inf,0.9999896216968515,inf,0.9999969774882008,inf,0.9970419068146431
4941,inf,0.9925436632333184,1,inf,inf,0.999673860790478,inf,0.9990738301679686,inf,0.998655202171284
4942,inf,0.9984209496825895,1,inf,inf,0.9999371758502495,inf,0.999547217188356,inf,0.9995499539580409
4943,inf,0.9984209496825895,0.9999999999999971,inf,inf,0.9999977572822576,inf,0.9999976684245576,inf,0.999549877254059
4944,inf,0.9817779168024848,1,inf,inf,0.9996968435930287,inf,0.9978178986226274,inf,0.9994722416337507
4945,inf,0.9984209496825895,1,inf,inf,0.9947475905227972,inf,0.9598216095165973,inf,0.9995560653926833
4946,inf,0.9850635505359218,1,inf,inf,0.9999936326084592,inf,0.9999933803564738,inf,0.9990324827588374
4947,inf,0.9984209496825895,0.9999999999999989,inf,inf,0.9995214456063172,inf,0.9965554880636492,inf,0.9991233519184498
4948,inf,0.9984209496825895,1,inf,inf,0.9999238432238101,inf,0.999261193752951,inf,0.9989987239377551
4949,inf,0.9984209496825895,1,inf,inf,0.999999974657124,inf,0.9999999796054755,inf,0.9986437569035759
4950,inf,0.8926996274292619,1,inf,inf,0.9999959920949757,inf,0.9999943873005149,inf,0.9991628605638018
4951,inf,0.9984209496825895,0.9999999999999967,inf,inf,0.9999953300034593,inf,0.9999981679746984,inf,0.9990272839057395
4952,inf,0.9984209496825895,0.9999999999999933,inf,inf,0.9998744178420552,inf,0.9993071944185713,inf,0.9996983158660276
4953,inf,0.9850635581400301,0.9999999998333362,inf,inf,0.9999979574862987,inf,0.9999978765599025,inf,0.9996042199018506
4954,inf,0.9956569833012933,0.999999999561926,inf,inf,0.9999999239814902,inf,0.9999999209693967,inf,0.9998492794380215
4955,inf,0.9956552619260224,1,inf,inf,0.992858908360113,inf,0.9998869372454959,inf,0.9996371586915178
4956,inf,0.9984209496825895,0.9872451204347189,inf,inf,0.9999997504956544,inf,0.9999999273363755,inf,0.9996723001021568
4957,inf,0.8926996274292618,0.9999999999995646,inf,inf,0.9995214456063098,inf,0.9965554880635965,inf,0.9991233519184437
4958,inf,0.47665895079401055,0.06865230612638727,inf,inf,0.9999976889069242,inf,0.9999993269338165,inf,0.9995729715809349
4959,inf,0.9984209496825895,1,inf,inf,0.9999984453305409,inf,0.9999968577325764,inf,0.9995695786725676
4960,inf,0.9984209496825895,1,inf,inf,0.9990496386712135,inf,0.9999888162290342,inf,0.9993744576514391
4961,inf,0.9984209496825895,1,inf,inf,0.9999997886677653,inf,0.9999987685746601,inf,0.9997577929619524
4962,inf,0.9984209496825895,1,inf,inf,0.9999929411233512,inf,0.9999884789437459,inf,0.9993183188120572
4963,inf,0.9984209496825895,1,inf,inf,0.9999949170291096,inf,0.9999719417470602,inf,0.99992330689493
4964,inf,0.9956569387473625,1,inf,inf,0.9999510495670783,inf,0.9998610230772428,inf,0.9998652001723016
4965,inf,0.9925436632333184,1,inf,inf,0.999997868376304,inf,0.9999846212671211,inf,0.9998492801132374
4966,inf,0.4645998435654203,0.9999999993354303,inf,inf,0.9999603404064017,inf,0.9999198456054469,inf,0.9996412849427944
4967,inf,0.9328150570578048,0.9999999956271355,inf,inf,0.999999953147284,inf,0.9999999816406897,inf,0.9917016511134126
4968,inf,0.9956568616852293,1,inf,inf,0.999862197619636,inf,0.9996250673160167,inf,0.9955761509121388
4969,inf,0.9328150238159562,0.9999999999981486,inf,inf,0.9999929461442366,inf,0.999997945680055,inf,0.9988355861334756
4970,inf,0.9925436632333184,0.9999999999985647,inf,inf,0.9999877847227213,inf,0.9999964424999654,inf,0.9988355880462408
4971,inf,0.8926996274292619,1,inf,inf,0.9995907685940735,inf,0.9970545966324437,inf,0.999262197361061
4972,inf,0.9925436632333184,1,inf,inf,0.9999917772221293,inf,0.999940686432998,inf,0.9991649805681866
4973,inf,0.8926996274292619,1,inf,inf,0.9998908820722706,inf,0.9997794674466557,inf,0.9985325026151476
4974,inf,0.8926996274292619,1,inf,inf,0.9993924896926796,inf,0.9999965193182425,inf,0.9985762822689099
4975,inf,0.9984209496825895,0.999999999999883,inf,inf,0.9978718100907102,inf,0.9999349132393222,inf,0.9997800211359978
4976,inf,0.9984209496825895,1,inf,inf,0.9991796110466212,inf,0.9999986842959775,inf,0.9995758016608726
4977,inf,0.9925436632333184,1,inf,inf,0.9892223950512924,inf,0.999406171310256,inf,0.9984984787781747
4978,inf,0.985079161494436,0.9795866442020015,inf,inf,0.9999997240714301,inf,0.999999919640793,inf,0.9997960752852368
4979,inf,0.9817795769682038,0.9999999999983522,inf,inf,0.9999982048282636,inf,0.9999981337044046,inf,0.9994071046981737
4980,inf,0.9984209496825895,1,inf,inf,0.9999992109221014,inf,0.9999991796586458,inf,0.9994810602885212
4981,inf,0.9984209496825895,1,inf,inf,0.9999723250152446,inf,0.9999712285981668,inf,0.9993551645064929
4982,inf,0.9850635616733878,0.9999999050780829,inf,inf,0.9999999259170445,inf,0.999999922981643,inf,0.9998492792109369
4983,inf,0.892699627429262,1,inf,inf,0.9999391760961972,inf,0.9994099126438274,inf,0.9977441755476507
4984,inf,0.8926996274292619,0.9998550456809963,inf,inf,0.9999999871435452,inf,0.999999996255793,inf,0.999604268253943
4985,inf,0.9984209496825895,0.9999999999999996,inf,inf,0.999969643343541,inf,0.9999684406564134,inf,0.9994884843693371
4986,inf,0.9984209496825895,1,inf,inf,0.9994719505496131,inf,0.9948884011537337,inf,0.997554266209041
4987,inf,0.9925436632333184,1,inf,inf,0.9999996944758098,inf,0.9999987328440901,inf,0.9996439081317234
4988,inf,0.414859657323398,1,inf,inf,0.9999957936331962,inf,0.9999523572021521,inf,0.9997815135819803
4989,inf,0.892699627429262,0.9999999999987532,inf,inf,0.9999973294537647,inf,0.999997223648282,inf,0.9994071050583276
4990,inf,0.9925436632333184,0.9999999999985747,inf,inf,0.9999999238517993,inf,0.9999999208345671,inf,0.9998492794390804
4991,inf,0.9925436632333184,1,inf,inf,0.9962900034752518,inf,0.999978640828569,inf,0.999356049104027
4992,inf,0.9925436632333184,0.9999999999976918,inf,inf,0.9999919116378853,inf,0.9999935660245475,inf,0.9998747504932661
4993,inf,0.9925436632333184,1,inf,inf,0.9989510301634473,inf,0.9796240162360836,inf,0.9996391251914444
4994,inf,0.8926996274292618,0.999941817881615,inf,inf,0.9999995851994938,inf,0.9999998791968124,inf,0.9996099212985013
4995,inf,0.9984209496825895,1,inf,inf,0.9973162766093249,inf,0.9803244435574647,inf,0.9976204241344493
4996,inf,0.9189870853845831,1,inf,inf,0.9998655021664908,inf,0.9997136459395792,inf,0.9919816481022218
4997,inf,0.9925436632333184,0.9999999999958822,inf,inf,0.9999997332876103,inf,0.9999999223248407,inf,0.9988187147435591
4998,inf,0.9925436632333184,1,inf,inf,0.9999279774263011,inf,0.9999251240770379,inf,0.9993439480070836
4999,inf,0.9984209496825895,0.999999726531416,inf,inf,0.9999652945707103,inf,0.9999014647362205,inf,0.9991154665520109
5000,inf,0.9984209496825895,0.9999999993206397,inf,inf,0.9999777249680115,inf,0.9999549800927597,inf,0.9994013204476638
4201,inf,0.9189882495115572,inf,0.999997194058536,0.761465788856212,inf,inf,0.00000474325565147371,inf,0.9998549162714706
4202,inf,0.9328150344391759,inf,0.9999937781464705,1,inf,inf,0.47026913273421234,inf,0.9939587860249635
4203,inf,0.979701260743244,inf,0.9999984465714566,1,inf,inf,0.7314717989485435,inf,0.9843931129387785
4204,inf,0.9925436632333184,inf,0.9999994516024721,1,inf,inf,0.8058872161836433,inf,0.9899236170523009
4205,inf,0.99565698316877,inf,0.9999992868036884,1,inf,inf,0.8062429615992965,inf,0.9853950858744301
4206,inf,0.9189882537464218,inf,0.999998714737945,1,inf,inf,0.9262137156605281,inf,0.9999255515646701
4207,inf,0.9925436632333184,inf,0.9999990725970639,1,inf,inf,0.9447637913468026,inf,0.9985137989082131
4208,inf,0.9925436632333184,inf,0.9999904089760413,0.8110024695697908,inf,inf,0.000006802199130073738,inf,0.9997863188310155
4209,inf,0.9984209496825895,inf,0.9999984349190881,0.811005711448215,inf,inf,0.000006825240350782913,inf,0.9987487255559098
4210,inf,0.9984209496825895,inf,0.9999996543038223,1,inf,inf,0.9449085744086843,inf,0.9929857306071648
4211,inf,0.41486012168646513,inf,0.9999992900351419,1,inf,inf,0.9143120165169397,inf,0.9979155176435749
4212,inf,0.9956569831215808,inf,0.9999990879278434,0.7614661613759132,inf,inf,0.000004760627044797516,inf,0.9989089380949446
4213,inf,0.8926996274292619,inf,0.9999993558965085,1,inf,inf,0.805721177751733,inf,0.9920351415740523
4214,inf,0.9984209496825895,inf,0.9991155670624876,0.8105877176503453,inf,inf,0.000006632815883644838,inf,0.9991119637341452
4215,inf,0.9984209496825895,inf,0.9995759487011816,1,inf,inf,0.6828651382189816,inf,0.9951136619430395
4216,inf,0.8926996274292619,inf,0.9999990047416721,0.003273057124792931,inf,inf,0,inf,0.9942951418408968
4217,inf,0.9984209496825895,inf,0.9999999487176583,0.0000025029923602575618,inf,inf,0.9999958724748413,inf,0
4218,inf,0.9984209496825895,inf,0.9999983362529277,1,inf,inf,0.9585024187001995,inf,0.996799098681857
4219,inf,0.8926996274292619,inf,0.9999984114952618,0.0026595885653678537,inf,inf,0,inf,0.9967368186075447
4220,inf,0.9816227340909742,inf,8.680341460065577e-7,0.22508939905234462,inf,inf,0.9892559957541472,inf,2.9224409558992193e-9
4221,inf,0.892699627429262,inf,0.9999887361145254,0.8110016777884271,inf,inf,0.000006801844761650244,inf,0.9997863185988765
4222,inf,0.7510275644568952,inf,0.9999980204728678,1,inf,inf,0.9262138022686588,inf,0.9998769362864541
4223,inf,0.9984209496825895,inf,0.9999995836839913,0.6252284957366978,inf,inf,2.8771398596916242e-9,inf,0.9997922104257889
4224,inf,0.9850635614117552,inf,0.9999987513195778,0.761482420062556,inf,inf,0.000006206905001637786,inf,0.9987472042968828
4225,inf,0.9925436632333184,inf,0.9999954296792078,0.41253479294348694,inf,inf,1.7985612998927536e-14,inf,0.9976078036802292
4226,inf,0.9984209496825895,inf,0.999997404126164,0.657942794101927,inf,inf,1.523343673426325e-10,inf,0.9877896459754865
4227,inf,0.9925436632333184,inf,0.9999984349190881,0.811005711448215,inf,inf,0.000006825240350782913,inf,0.9987487255559098
4228,inf,0.9984209496825895,inf,0.9999931727611242,0.811003813619911,inf,inf,0.000006801411288503978,inf,0.9998532134246452
4229,inf,0.9984209496825895,inf,0.999998756614871,0.2895835269712317,inf,inf,1.3993251002375473e-12,inf,0.999379470293826
4230,inf,0.9850635607039143,inf,0.9999988083807854,0.0009697795793060873,inf,inf,0,inf,0.9969694907637513
4231,inf,0.9984209496825895,inf,0.9999940877156457,0.658713439544254,inf,inf,1.5156387256354265e-10,inf,0.9990637214794328
4232,inf,0.9984209496825895,inf,0.9999953253881428,0.4117403609143839,inf,inf,1.887379141862766e-14,inf,0.986850640857609
4233,inf,0.9984209496825895,inf,0.999998088877297,0.625227430192577,inf,inf,2.8769828741559422e-9,inf,0.9999128229557304
4234,inf,0.9984209496825895,inf,0.9999952405125283,0.6587529298359034,inf,inf,3.2135760719143036e-10,inf,0.9996285222707371
4235,inf,0.9984209496825895,inf,0.9999996988496476,0.7316766055123416,inf,inf,2.9779584798106384e-8,inf,0.9987871703604505
4236,inf,0.892699627429262,inf,0.9999921647359382,0.22901154532884335,inf,inf,1.7497114868092467e-13,inf,0.9995956413484345
4237,inf,0.9984209496825895,inf,0.9999978381982885,0.6586280588691348,inf,inf,1.5167378464298054e-10,inf,0.9977802859275046
4238,inf,0.9817795783501768,inf,0.999998403625655,0.658638258818185,inf,inf,1.5166845557246234e-10,inf,0.9979234871935184
4239,inf,0.46460154136910414,inf,0.9999966926780507,0.22901397746270127,inf,inf,1.2567724638756772e-13,inf,0.9996887513524597
4240,inf,0.8926996274292618,inf,4.161962774418271e-9,0.023933171201313257,inf,inf,0.9997310687663444,inf,0.00017541737920856448
4241,inf,0.9984209496825895,inf,0.9999993445604304,1,inf,inf,0.774013896768218,inf,0.9947237402695602
4242,inf,0.9984209496825895,inf,0.999998464968562,1,inf,inf,0.914308877407448,inf,0.9996283448180469
4243,inf,0.9984209496825895,inf,0.9999948085607441,1,inf,inf,0.6817710128038494,inf,0.9996771597387133
4244,inf,0.8926996274292619,inf,0.9999989860595331,0.6252281137970697,inf,inf,5.835135041820649e-9,inf,0.9999172266130906
4245,inf,0.9984209496825895,inf,0.9999984182204921,1,inf,inf,0.9262137589085291,inf,0.9999008880901137
4246,inf,0.9984209496825895,inf,0.9999978175120063,0.6252272367549339,inf,inf,2.876954452446512e-9,inf,0.9999198753507724
4247,inf,0.9850635602870301,inf,0.9999983247433141,0.6252275983251983,inf,inf,2.877007743151694e-9,inf,0.9999198753741569
4248,inf,0.46458248794907386,inf,0.9986892212941157,0.22831243805547952,inf,inf,1.2501111257279263e-13,inf,0.9990150497964776
4249,inf,0.8926996274292619,inf,0.9999956608664295,0.8110399690110159,inf,inf,0.000009689383865918444,inf,0.9997558510817126
4250,inf,0.8926996274292619,inf,0.9999986472776486,0.7614964835782031,inf,inf,0.00000735721701150549,inf,0.9999307440367858
4251,inf,0.9984209496825895,inf,0.9999996132142216,1,inf,inf,0.99983250602817,inf,0.9992782181470424
4252,inf,0.9984209496825895,inf,0.9999993641776905,0.25834577797496566,inf,inf,6.767031379695254e-12,inf,0.9992383562890692
4253,inf,0.9850635600158067,inf,0.999998010090002,0.2101580504335617,inf,inf,6.661338147750939e-16,inf,0.9757168464812629
4254,inf,0.7509227383731618,inf,5.416525228341129e-9,0.008755097425488838,inf,inf,0.9985251110311211,inf,7.140732449784082e-12
4255,inf,0.9817795792866557,inf,0.9999998031322438,0.7763524614514837,inf,inf,0.000011431877390388756,inf,0.9913876568430741
4256,inf,0.9984209496825895,inf,0.9999721171263287,1,inf,inf,0.9262150241185793,inf,0.9993154389301454
4257,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371508,inf,inf,0.0000068130964621104795,inf,0.9993246349816164
4258,inf,0.9984209496825895,inf,0.9999994392102198,1,inf,inf,0.9262141511668764,inf,0.9996485432596984
4259,inf,0.9984209496825895,inf,0.9999990765120667,1,inf,inf,0.9262136687530698,inf,0.999951991809637
4260,inf,0.9984209496825895,inf,0.9999996554320784,1,inf,inf,0.9262145983974842,inf,0.9993681508326536
4261,inf,0.9984209496825895,inf,0.9999994514491652,1,inf,inf,0.8053459992543273,inf,0.9968011675957302
4262,inf,0.985063556127191,inf,0.9999934988139018,0.786912228150602,inf,inf,0.000001309250639902615,inf,0.9994643972900473
4263,inf,0.9984209496825895,inf,0.9999983137568638,0.7866897981853589,inf,inf,0.000001327036697640338,inf,0.995134171711665
4264,inf,0.9328150538381036,inf,0.9999990616984296,0.7614666453777995,inf,inf,0.000004748166662404962,inf,0.9995963176411544
4265,inf,0.9925436632333184,inf,0.9999990764421004,1,inf,inf,0.92621387005082,inf,0.9998265404700429
4266,inf,0.9925436632333184,inf,0.9999976417429813,1,inf,inf,0.6834351775593943,inf,0.9920734257540821
4267,inf,0.9925436632333184,inf,0.9999979836569988,1,inf,inf,0.6827702210863017,inf,0.9951127153186915
4268,inf,0.9925436632333184,inf,0.9999993281340536,0.807038887354526,inf,inf,9.891567614994656e-7,inf,0.9993467843026164
4269,inf,0.9796251002644546,inf,5.1171790582671406e-8,0.06535346172861366,inf,inf,0.9953859046994493,inf,1.996958154393269e-11
4270,inf,0.9984209496825895,inf,0.9999768456749956,0.6716603773658338,inf,inf,5.842504258168901e-11,inf,0.9996268756286176
4271,inf,0.892699627429262,inf,0.9999996629126348,1,inf,inf,0.8052372709683583,inf,0.9981810132201726
4272,inf,0.8926996274292619,inf,0.9999989591252609,1,inf,inf,0.9517178068643025,inf,0.987933810648667
4273,inf,0.9925436632333184,inf,0.9999994601198351,1,inf,inf,0.9143109264186576,inf,0.9985068014910747
4274,inf,0.8926996274292618,inf,0.9999995836876541,0.6252284957393065,inf,inf,2.8771396376470193e-9,inf,0.9979917270067031
4275,inf,0.9984209496825895,inf,0.9999981120174483,0.5282718996802092,inf,inf,1.2563283746658271e-11,inf,0.9984105234322357
4276,inf,0.9984209496825895,inf,0.9999969813400801,0.7901162831375487,inf,inf,2.86432427776262e-8,inf,0.9943544044926517
4277,inf,0.9850635601071513,inf,0.9999981160615896,0.848960092695825,inf,inf,0.000002807927343195793,inf,0.9976694264158786
4278,inf,0.9956569831165251,inf,0.9999990666206323,0.7614666718230858,inf,inf,0.0000047475764369808715,inf,0.999628965048222
4279,inf,0.9925436632333184,inf,0.9999993742518284,0.7614825218459034,inf,inf,0.000006206261497943011,inf,0.9984924467286165
4280,inf,0.8926996274292619,inf,0.9999994650416921,1,inf,inf,0.7739285715110225,inf,0.9954172628386901
4281,inf,0.9984209496825895,inf,0.9995423297548238,0.7612114518960945,inf,inf,0.000004685084073696721,inf,0.9999529526230708
4282,inf,0.9984209496825895,inf,0.9999992122151763,1,inf,inf,0.9262144109020012,inf,0.9994884238255985
4283,inf,0.9984209496825895,inf,0.9999992279032702,1,inf,inf,0.806472098785135,inf,0.9824748767326117
4284,inf,0.41486012480052037,inf,0.9999996329774113,0.8392076922516643,inf,inf,0.000019216566244262268,inf,0.9939709234975761
4285,inf,0.46460158567871257,inf,0.9999997332548795,1,inf,inf,0.8065078615102689,inf,0.9820186809473994
4286,inf,0.8926996274292618,inf,0.9999952050194201,1,inf,inf,0.9515927955279212,inf,0.9939733397120418
4287,inf,0.9984209496825895,inf,0.9999990164214168,0.7413367088979189,inf,inf,7.910403820865497e-8,inf,0.9862619489039872
4288,inf,0.9984209496825895,inf,0.9999992476476319,0.3778171968854619,inf,inf,3.72168962314845e-11,inf,0.9737811485179265
4289,inf,0.9817795793578755,inf,0.9999999095889325,0.00015973403577060637,inf,inf,1.2656542480726785e-13,inf,0.9691193112420788
4290,inf,0.9984209496825895,inf,0.00011667485715660675,0.0010483103337667705,inf,inf,0.991497042649113,inf,6.46616863830829e-7
4291,inf,0.9925436632333184,inf,0.9999997299779905,0.0008387524610057152,inf,inf,0,inf,0.9697210720255838
4292,inf,0.9984209496825895,inf,0.9999968238867021,0.7614656224241236,inf,inf,0.000004742200026552901,inf,0.9999107540692745
4293,inf,0.9925436632333184,inf,0.9999933490212762,0.6095301669423372,inf,inf,8.74530892147618e-10,inf,0.998930492680206
4294,inf,0.96554578375582,inf,0.9999995836839258,0.6252284957366494,inf,inf,2.8771398596916242e-9,inf,0.999824417869291
4295,inf,0.9189882545801521,inf,0.9999990141186089,0.3348447217284982,inf,inf,4.440892098500626e-16,inf,0.9957771653106351
4296,inf,0.985063561444371,inf,0.9999990645703646,0.7614767922721777,inf,inf,0.000005622124030546516,inf,0.9996815311304108
4297,inf,0.9817795787829665,inf,0.9999990504116107,0.5489918539459018,inf,inf,4.278510878918951e-11,inf,0.9988908669084503
4298,inf,0.9956544894030582,inf,0.9894924751982028,0.1618360242643172,inf,inf,1.7763568394002505e-14,inf,0.9998403430067786
4299,inf,0.9984209496825895,inf,0,0.00241258935863707,inf,inf,0.9999620545728994,inf,0.9994541910320969
4300,inf,0.9925436632333184,inf,2.220446049250313e-16,0.0041452736000057375,inf,inf,0.9999535070495135,inf,0.9997464647285803
4301,inf,0.9984209496825895,inf,0.9999965514667162,0.8235816376879749,inf,inf,0.000017182637001900147,inf,0.9947265310719869
4302,inf,0.9817796204943855,inf,0.9999987906801588,0.8146741831337643,inf,inf,0.00037721887857267156,inf,0.9991986832477148
4303,inf,0.8926996274292619,inf,0.9999996522363497,1,inf,inf,0.8051872666637085,inf,0.9988154491904941
4304,inf,0.8926996274292618,inf,0.9999987355232869,1,inf,inf,0.9585118757989071,inf,0.996270536455806
4305,inf,0.9984209496825895,inf,0.9999996333122744,0.6252285443151666,inf,inf,3.7539564790023405e-9,inf,0.9994858757269917
4306,inf,0.9925436632333184,inf,0.9999945766685222,0.37781385657595323,inf,inf,3.72142316962254e-11,inf,0.9998697433583725
4307,inf,0.9925436632333184,inf,0.9999957976519642,0.8110126631235357,inf,inf,0.000007458471013799262,inf,0.9992993675079974
4308,inf,0.9925436632333184,inf,0.9988564422597531,0.8104731336068166,inf,inf,0.0000072241015265372965,inf,0.9995760671602953
4309,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371401,inf,inf,0.000006813096461222301,inf,0.9993246349816165
4310,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371508,inf,inf,0.0000068130964621104795,inf,0.9993246349816164
4311,inf,0.9956569830283681,inf,0.9999986950889489,0.37781680173921833,inf,inf,3.721667418687957e-11,inf,0.9997108344602911
4312,inf,0.8926996274292619,inf,0.9999953535213363,0.377814412117955,inf,inf,3.721467578543525e-11,inf,0.9947391646605995
4313,inf,0.8926996274292619,inf,0.9999993281374582,1,inf,inf,0.9262634290568519,inf,0.9689290714894215
4314,inf,0.9925436632333184,inf,0.9999997536583375,0.7977188226467451,inf,inf,0.000003834793525725466,inf,0.9966705678656326
4315,inf,0.8926996274292619,inf,0.999997200963537,1,inf,inf,0.9585341388005756,inf,0.9950267869368721
4316,inf,0.9850635499355438,inf,0.9999863157373949,0.6095260239044652,inf,inf,8.699354570040896e-10,inf,0.9997426104969211
4317,inf,0.7510275644568952,inf,0.9999980204728678,1,inf,inf,0.9262138022686588,inf,0.9998769362864541
4318,inf,0.9850635612953014,inf,0.9999994944631816,1,inf,inf,0.9262141504823872,inf,0.9996485432586057
4319,inf,0.9925436632333184,inf,0.9999994514491652,1,inf,inf,0.8053459992543273,inf,0.9968011675957302
4320,inf,0.9984209496825895,inf,0.9999988821667178,0.6252279956737898,inf,inf,2.877066140882789e-9,inf,0.9995500045845686
4321,inf,0.9817795785688783,inf,0.9999987304657842,0.7866900131089314,inf,inf,0.0000013270551062483094,inf,0.9951341720211592
4322,inf,0.9850635480629797,inf,0.9999841433321397,1,inf,inf,0.8366505160683924,inf,0.9749924149500512
4323,inf,0.8926996274292619,inf,0.9999979330731625,1,inf,inf,0.8051823901702685,inf,0.9988779334485984
4324,inf,0.9984209496825895,inf,0.9999992494700959,0.725084160383372,inf,inf,2.367187612595245e-8,inf,0.9870740438560134
4325,inf,0.8926996274292619,inf,0.9999968400084855,0.7868051581306861,inf,inf,0.0000013178618730735892,inf,0.9973694214671146
4326,inf,0.8926996274292619,inf,0.9999993783982408,1,inf,inf,0.8053160104433312,inf,0.9971818544246122
4327,inf,0.8926996274292618,inf,0.999999457332703,1,inf,inf,0.9449741320757933,inf,0.9904782902969812
4328,inf,0.9984209496825895,inf,0.9999997129887902,1,inf,inf,0.8067028723724137,inf,0.9795309593167775
4329,inf,0.9956569832736001,inf,0.9999997286031663,1,inf,inf,0.9262149525322858,inf,0.9991468809338445
4330,inf,0.9956569831598377,inf,0.9999992491591869,0.6252282572772468,inf,inf,2.877104554599441e-9,inf,0.9994585363008525
4331,inf,0.9189882510293442,inf,0.9999977390741813,0.6252271808419981,inf,inf,2.8769462367961296e-9,inf,0.9998917550701012
4332,inf,0.9984209496825895,inf,0.9999987994136432,0.875482779054546,inf,inf,0.00007489918897252146,inf,0.9907995238138118
4333,inf,0.9984209496825895,inf,0.9999887976272297,0.22900973673480504,inf,inf,1.2567724638756772e-13,inf,0.9997629742851137
4334,inf,0.9984209496825895,inf,0.9999994841287915,0.7614666429577708,inf,inf,0.000004754175141452599,inf,0.9992674721852917
4335,inf,0.9984209496825895,inf,0.9999992325107399,1,inf,inf,0.7737593159293302,inf,0.9967925433566963
4336,inf,0.9984209496825895,inf,0.9999957975742562,0.8110045707114831,inf,inf,0.00000682055099987533,inf,0.998949231881874
4337,inf,0.9925436632333184,inf,0.9999994589229019,1,inf,inf,0.9262141747378719,inf,0.9996337011867723
4338,inf,0.9984209496825895,inf,0.9999965871917432,0.4493580897252018,inf,inf,1.163513729807164e-13,inf,0.9994874508185485
4339,inf,0.9850635601191384,inf,0.9999981299680365,0.44313831714021923,inf,inf,2.6201263381153694e-14,inf,0.9993962587804469
4340,inf,0.9328150550768866,inf,0.9999993990972261,1,inf,inf,0.41510832296793165,inf,0.9952936605379921
4341,inf,0.9925436632333184,inf,0.9999955796152051,1,inf,inf,0.6817558936995356,inf,0.9997453199372649
4342,inf,0.9984209496825895,inf,0.9999906930512932,1,inf,inf,0.8030949109584272,inf,0.975099599252351
4343,inf,0.9984209496825895,inf,0.9999878640238083,0.8489839095335877,inf,inf,0.0000027816668611846396,inf,0.9997249842644679
4344,inf,0.9817795781603296,inf,0.9999981199067925,0.8070460193891273,inf,inf,8.650334673010462e-7,inf,0.9998995051742684
4345,inf,0.9850635611003352,inf,0.999999268278245,0.6252282709058944,inf,inf,2.8771065530008855e-9,inf,0.9994585363010168
4346,inf,0.9984209496825895,inf,0.9999981397771495,0.17566125885126535,inf,inf,4.1300296516055823e-14,inf,0.9996375637183471
4347,inf,0.9797012608058148,inf,0.9999985039102942,0.7259496464966727,inf,inf,2.260003284515477e-8,inf,0.9995012105573324
4348,inf,0.9984209496825895,inf,0.9999972361194693,0.7259262151655144,inf,inf,2.2626068685305256e-8,inf,0.999175719382597
4349,inf,0.9984209496825895,inf,0.9999996728011471,0.7255887529801622,inf,inf,2.3041093366593657e-8,inf,0.994308819024779
4350,inf,0.9984209496825895,inf,0.9999991007569479,0.5113512559880057,inf,inf,6.263434215725283e-12,inf,0.9951648988128894
4351,inf,0.9984209496825895,inf,0.9999980399139611,0.5641380628670545,inf,inf,2.0627943797535409e-13,inf,0.9957715178626306
4352,inf,0.995656983159455,inf,0.9999992475460173,1,inf,inf,0.9262138152181378,inf,0.9998593920283532
4353,inf,0.9984209496825895,inf,7.8971950090434e-9,0.04674128680330489,inf,inf,0.9937114163663754,inf,0.000012334604250208159
4354,inf,0.9984209496825895,inf,0.999999461944713,1,inf,inf,0.8053297552851804,inf,0.997007360803778
4355,inf,0.9328150554569897,inf,0.9999995026233192,1,inf,inf,0.9262141139376193,inf,0.9996712556206622
4356,inf,0.918988229749684,inf,0.999990097852977,0.44935320498298287,inf,inf,1.163513729807164e-13,inf,0.99976908959975
4357,inf,0.9850635615035813,inf,0.9999997360938973,1,inf,inf,0.9143135760778962,inf,0.9970642575839997
4358,inf,0.9984209496825895,inf,0.9999986127366816,0.7614662496723723,inf,inf,0.000004751720611095855,inf,0.9993969287986767
4359,inf,0.9925436632333184,inf,0.9999980264996511,1,inf,inf,0.5302429177898378,inf,0.9955993429522071
4360,inf,0.9925436632333184,inf,0.9999964413930597,0.22901384248725767,inf,inf,1.2567724638756772e-13,inf,0.9988761932257297
4361,inf,0.4646013839741814,inf,0.9999858920551867,0.6095257143822992,inf,inf,8.699241327292384e-10,inf,0.9997426104271531
4362,inf,0.9984209496825895,inf,0.9999975202961774,1,inf,inf,0.9262138084652032,inf,0.9998769362473328
4363,inf,0.9984209496825895,inf,0.9999997081796074,1,inf,inf,0.9262151710472214,inf,0.9990108545694656
4364,inf,0.9984209496825895,inf,0.9999996158480651,0.7256907828504868,inf,inf,2.291581202573667e-8,inf,0.9957739606710042
4365,inf,0.9984209496825895,inf,0.9999994098606082,1,inf,inf,0.926215240370181,inf,0.9989699537564916
4366,inf,0.9984209496825895,inf,0.9999989623739705,0.7614814473430689,inf,inf,0.000006091136225294669,inf,0.9989908141408708
4367,inf,0.9984209496825895,inf,0.9999984349193981,0.8110056865845083,inf,inf,0.000006826195766307386,inf,0.9987023580527679
4368,inf,0.8926996274292619,inf,0.9999965565086444,0.823581588684955,inf,inf,0.000017196341180580887,inf,0.9944462189794558
4369,inf,0.8926996274292619,inf,0.9999972033107727,1,inf,inf,0.9520948085297343,inf,0.9696351380143198
4370,inf,0.9984209496825895,inf,0.9999993742654235,0.7614773371192642,inf,inf,0.000005667478018223093,inf,0.9995240993119406
4371,inf,0.9984209496825895,inf,0.9999981015762928,0.8110138840996074,inf,inf,0.000007478859201492938,inf,0.9991567985547819
4372,inf,0.9984209496825895,inf,0.9999957975930468,0.8110046580408378,inf,inf,0.000006817201398723327,inf,0.9991119851967475
4373,inf,0.9984209496825895,inf,2.845710334042906e-10,0.009991206191640185,inf,inf,0.9993516185710544,inf,0.00004017296176184182
4374,inf,0.9984209496825895,inf,0.9999946378108782,0.38144414791893344,inf,inf,0,inf,0.9938675846520822
4375,inf,0.9817795787255353,inf,0.9999989645832603,0.5282741130199935,inf,inf,1.244893077512188e-11,inf,0.9996285262628529
4376,inf,0.9984209496825895,inf,0.9999811518329961,0.35391079771846773,inf,inf,6.661338147750939e-16,inf,0.9997422707627716
4377,inf,0.9925436632333184,inf,0.9999931070778504,0.3539171911451777,inf,inf,6.661338147750939e-16,inf,0.9980632619382666
4378,inf,0.9956569832735999,inf,0.9999997286020746,1,inf,inf,0.9262145974910573,inf,0.9993681508318137
4379,inf,0.9984209496825895,inf,0.9999947071857013,1,inf,inf,0.6817759264482666,inf,0.9996548534349861
4380,inf,0.9328150538382538,inf,0.9999990617393221,0.7614660104732315,inf,inf,0.000004764034908899539,inf,0.9987210273430437
4381,inf,0.9925436632333184,inf,0.9999994483628317,1,inf,inf,0.9449894256604874,inf,0.989892925407195
4382,inf,0.9984209496825895,inf,0.9999994950122993,0.6252284567946709,inf,inf,4.495530170345319e-9,inf,0.9994943753612633
4383,inf,0.9984209496825895,inf,0.9999995354969022,0.5892194168256942,inf,inf,4.3430703478009036e-10,inf,0.9954702719627002
4384,inf,0.9984209496825895,inf,0.999999211014362,1,inf,inf,0.9262145777562102,inf,0.9993844460338787
4385,inf,0.9984209496825895,inf,0.9999964162646434,0.8110048540740111,inf,inf,0.0000068210458337159,inf,0.9989315781324594
4386,inf,0.8926996274292619,inf,0.999999046729122,0.6252281129789137,inf,inf,2.8770834603619733e-9,inf,0.9994585362991131
4387,inf,0.8926996274292619,inf,0.9999966563348597,0.28958235611125377,inf,inf,2.0550228185811648e-12,inf,0.9995230697193616
4388,inf,0.4627251562815432,inf,0,0.11622773339925381,inf,inf,0.985776532871577,inf,0.9997216421284321
4389,inf,0.7510275476868358,inf,0.9999963860361499,0.7867620088206927,inf,inf,0.0000013211996944262339,inf,0.9965432239697581
4390,inf,0.995656983045495,inf,0.9999987672688285,0.8110058687528727,inf,inf,0.000006825310985059119,inf,0.998748725554136
4391,inf,0.9925436632333184,inf,0.9999987646435505,0.6291819880367822,inf,inf,2.9342692720035757e-9,inf,0.9925738916102332
4392,inf,0.9925436632333184,inf,0.9999974622683196,0.8489032662478049,inf,inf,0.0000032240858083287804,inf,0.9931946489789965
4393,inf,0.9925436632333184,inf,0.999994380079022,0.8489537404436043,inf,inf,0.000002812024729959006,inf,0.9973139679325232
4394,inf,0.9984209496825895,inf,0.9999979673299113,0.8724573337997217,inf,inf,0.000007074773893278596,inf,0.9990313497609504
4395,inf,0.9984209496825895,inf,0.9999976141940962,0.39982498128681626,inf,inf,5.329070518200751e-15,inf,0.9982103897175281
4396,inf,0.9984209496825895,inf,0.9999992968813216,0.5282739358351842,inf,inf,1.248068315362616e-11,inf,0.9992928262194359
4397,inf,0.9925436632333184,inf,0.9999966562559164,0.2895808333582017,inf,inf,1.4199752484955752e-12,inf,0.998085534738418
4398,inf,0.9925436632333184,inf,0.999994825419571,1,inf,inf,0.7280468310418152,inf,0.9976052768177106
4399,inf,0.9984209496825895,inf,0.9999982348122355,1,inf,inf,0.9262137377915267,inf,0.9999154645914474
4400,inf,0.9984209496825895,inf,0.9999997263093275,0.7614758329317635,inf,inf,0.000005534965220710397,inf,0.9993293109421114
4001,inf,0.9984209496825895,inf,0.9978241288921845,inf,0.9986294636850954,1,inf,inf,0.9995303221694334
4002,inf,0.9328150555347267,inf,0.9999995237960031,inf,0.9967869310304324,1,inf,inf,0.9866759833709939
4003,inf,0.9189882562516846,inf,0.9999996143420922,inf,0.9989010333691365,1,inf,inf,0.9987026782899281
4004,inf,0.9925436632333184,inf,0.9999995661193073,inf,0.9957972653130707,1,inf,inf,0.9872967818578513
4005,inf,0.9797012614546109,inf,0.9999990984572693,inf,0.9971857394553598,1,inf,inf,0.9942530010887727
4006,inf,0.9850635607235814,inf,0.999998831196916,inf,0.9995537969626396,1,inf,inf,0.996409668260289
4007,inf,0.9984209496825895,inf,0.9999941300604107,inf,0.9971128172482698,1,inf,inf,0.9933616262049427
4008,inf,0.9984209496825895,inf,0.999997822621413,inf,0.9988729619349181,1,inf,inf,0.9996975748872834
4009,inf,0.9984209496825895,inf,0.999999187788699,inf,0.9973428213196176,1,inf,inf,0.9938040809774418
4010,inf,0.9984209496825895,inf,0.9999995019879269,inf,0.9985114620063679,1,inf,inf,0.9960115484026435
4011,inf,0.98177957809916,inf,0.9999980284917404,inf,0.9988074903421934,1,inf,inf,0.9962742431176056
4012,inf,0.9817795791674421,inf,0.9999996249941444,inf,0.9991611184333543,1,inf,inf,0.9996397300412665
4013,inf,0.9925436632333184,inf,0.9999984475156575,inf,0.9988729714038039,1,inf,inf,0.9980597470872884
4014,inf,0.9817795785828476,inf,0.9999987513423675,inf,0.9945750116264598,1,inf,inf,0.998724234812982
4015,inf,0.9328150558428927,inf,0.9999996077290745,inf,0.9974202067588229,1,inf,inf,0.9857533194925523
4016,inf,0.9956569830280331,inf,0.9999986936766834,inf,0.9945750116374262,1,inf,inf,0.9987242347663621
4017,inf,0.9850635604450196,inf,0.999998508030763,inf,0.9991611174336459,1,inf,inf,0.9998789622935657
4018,inf,0.9984209496825895,inf,0.9999997299322988,inf,0.9980213822779334,1,inf,inf,0.9945701486106808
4019,inf,0.9984209496825895,inf,0.9999997613555431,inf,0.9976987038721251,1,inf,inf,0.9996463294608563
4020,inf,0.9956569833151976,inf,0.9999999039131819,inf,0.9945857016509154,1,inf,inf,0.9930564172670979
4021,inf,0.8926996274292619,inf,0.9999992758827161,inf,0.9974990924302068,1,inf,inf,0.9993039342377131
4022,inf,0.8926996274292619,inf,0.9999993825387513,inf,0.9962445704202463,1,inf,inf,0.9980854884935078
4023,inf,0.7510275825555861,inf,0.9999997844002194,inf,0.9976987020102317,1,inf,inf,0.9998036698809175
4024,inf,0.8926996274292619,inf,0.9999986164514328,inf,0.997698700558382,1,inf,inf,0.9999344130085556
4025,inf,0.9984209496825895,inf,0.9999993815306872,inf,0.9946038035072352,1,inf,inf,0.9834336893379408
4026,inf,0.9956569833201028,inf,0.9999998120744625,inf,0.9945780543915121,1,inf,inf,0.9971120287193753
4027,inf,0.9984209496825895,inf,0.9999996229654673,inf,0.9995095520192527,1,inf,inf,0.9844441135524228
4028,inf,0.8926996274292619,inf,1.7457963186195968e-8,inf,0.9999960546042123,0.000029338007458084703,inf,inf,0.9994987933414611
4029,inf,0.9925436632333184,inf,0.9999952238546236,inf,0.9935897795489305,1,inf,inf,0.9942088416333856
4030,inf,0.9817795789467846,inf,0.999999295230858,inf,0.9886143833829864,1,inf,inf,0.9770370203022827
4031,inf,0.9984209496825895,inf,0.999999489089128,inf,0.9969866287204484,1,inf,inf,0.998559288982675
4032,inf,0.9984209496825895,inf,0.9999993815541925,inf,0.9991611194984935,1,inf,inf,0.9993945748646182
4033,inf,0.9984209496825895,inf,0.9999997299621866,inf,0.9945806972342468,1,inf,inf,0.9957110910171246
4034,inf,0.9925436632333184,inf,0.0008506542644951542,inf,0.9992216590565419,0.016682333014723796,inf,inf,0.000010914178701360022
4035,inf,0.9984209496825895,inf,0.9999997299267183,inf,0.9974990937383571,1,inf,inf,0.9991990290225429
4036,inf,0.9984209496825895,inf,0.9999993834573727,inf,0.997499091315518,1,inf,inf,0.9993899679304921
4037,inf,0.9956569833023541,inf,0.9999994961181085,inf,0.9945737131216743,1,inf,inf,0.9994118529111042
4038,inf,0.9956569831977231,inf,0.9999994088248509,inf,0.9967700472810053,1,inf,inf,0.9961067207344623
4039,inf,0.9984209496825895,inf,0.999999408994947,inf,0.9985239018398964,1,inf,inf,0.9972357302385162
4040,inf,0.9925436632333184,inf,0.9999990576405764,inf,0.9969863920509637,1,inf,inf,0.9992939336718228
4041,inf,0.9189882536612838,inf,0.9999986841660756,inf,0.9973345811530188,1,inf,inf,0.8977973630271121
4042,inf,0.9925436632333184,inf,0.9999993086403451,inf,0.9971462330437376,1,inf,inf,0.955692939910557
4043,inf,0.9925436632333184,inf,0.99999841614699,inf,0.9987751157548461,1,inf,inf,0.9932964290935187
4044,inf,0.9925436632333184,inf,0.9999978449734627,inf,0.99880770117134,1,inf,inf,0.9954076074637064
4045,inf,0.9984209496825895,inf,0.9999997701885551,inf,0.9942371212244279,1,inf,inf,0.934074434413646
4046,inf,0.9984209496825895,inf,0.9999998052717585,inf,0.9945776727530267,1,inf,inf,0.9973142762269634
4047,inf,0.9984209496825895,inf,0.9999997546439462,inf,0.9945789529542607,1,inf,inf,0.9966357910683882
4048,inf,0.9984209496825895,inf,0.999999275602081,inf,0.9945754236290723,1,inf,inf,0.9985059502429746
4049,inf,0.9850635605004144,inf,0.9999985722955745,inf,0.9973420807252509,1,inf,inf,0.9947056806693296
4050,inf,0.9328150569382959,inf,0.9999999060765276,inf,0.9946072283907825,1,inf,inf,0.9816093891912966
4051,inf,0.9956569830833365,inf,0.9999989267494953,inf,0.9886797163518904,1,inf,inf,0.9682133403891072
4052,inf,0.9984209496825895,inf,0.9999994891523319,inf,0.9967255952858746,1,inf,inf,0.998143587229693
4053,inf,0.9956569832392754,inf,0.9999995839443954,inf,0.9974991029731624,1,inf,inf,0.9984812087225845
4054,inf,0.9850635612520862,inf,0.9999994443282542,inf,0.9991611175290711,1,inf,inf,0.9998504923462019
4055,inf,0.8926996274292619,inf,0.9999993836659773,inf,0.9976987002796257,1,inf,inf,0.9999527825803303
4056,inf,0.9984209496825895,inf,0.9999994567416493,inf,0.9976987034950536,1,inf,inf,0.9996802944690946
4057,inf,0.9984209496825895,inf,0.9999986148113272,inf,0.9941082311666388,1,inf,inf,0.997657906832564
4058,inf,0.9850635613901455,inf,0.9999996044941788,inf,0.9941803850334737,1,inf,inf,0.9622356650033018
4059,inf,0.9850635613719138,inf,0.9999995833430615,inf,0.9912121176262758,1,inf,inf,0.9887077877504075
4060,inf,0.9797012618155626,inf,0.9999994292280396,inf,0.9962434833545125,1,inf,inf,0.9994509207146997
4061,inf,0.9984209496825895,inf,0.999998629713246,inf,0.9974047064275195,1,inf,inf,0.9990391883384261
4062,inf,0.9817795791633487,inf,0.9999996188768326,inf,0.9945779416713003,1,inf,inf,0.9971717848360185
4063,inf,0.9850635614604394,inf,0.9999996435795415,inf,0.9969863911891389,1,inf,inf,0.999295958102685
4064,inf,0.9925436632333184,inf,0.9999991219844349,inf,0.9976987008141688,1,inf,inf,0.99990934292939
4065,inf,0.932815056938281,inf,0.9999999060724748,inf,0.9945836848554863,1,inf,inf,0.9941265452410516
4066,inf,0.9797012612792343,inf,0.9999989377448151,inf,0.9960176873985213,1,inf,inf,0.9052959397453575
4067,inf,0.9189882566371712,inf,0.9999997527648058,inf,0.9991611189366182,1,inf,inf,0.9995222487891134
4068,inf,0.4646015863438554,inf,0.9999997788977633,inf,0.9980211022027363,1,inf,inf,0.9949754478407934
4069,inf,0.8926996274292619,inf,0.999999014679889,inf,0.9988729659423325,1,inf,inf,0.9989981172679774
4070,inf,0.41486012653600524,inf,0.9999998241015641,inf,0.9976987111870864,1,inf,inf,0.9990271321271592
4071,inf,0.8926996274292619,inf,0.9999997712675154,inf,0.9976987111913278,1,inf,inf,0.9990271321291343
4072,inf,0.8926996274292619,inf,0.9999994676652846,inf,0.9945739089296443,1,inf,inf,0.9993081656724915
4073,inf,0.981779578315352,inf,0.9999983515813772,inf,0.9989480340023177,1,inf,inf,0.9906628067295599
4074,inf,0.9925436632333184,inf,0.9999991878308524,inf,0.9990351224279588,1,inf,inf,0.9806032927903993
4075,inf,0.9984209496825895,inf,0.9999991876893534,inf,0.9995894741346418,1,inf,inf,0.9990085899218554
4076,inf,0.9984209496825895,inf,0.999979547650083,inf,0.9994627307451918,1,inf,inf,0.9985803516533279
4077,inf,0.9984209496825895,inf,0.9999994937165322,inf,0.9986301815406082,1,inf,inf,0.9967070035426683
4078,inf,0.9984209496825895,inf,0.9999994567701399,inf,0.9976987148941222,1,inf,inf,0.9987160482670743
4079,inf,0.995656982560272,inf,0.9999967223283154,inf,0.9988729608992255,1,inf,inf,0.9998837253900363
4080,inf,0.9817795791007803,inf,0.9999995253708882,inf,0.9983073212505506,1,inf,inf,0.9977387931063495
4081,inf,0.41486011881114093,inf,0.9999989733836581,inf,0.9962432338909859,1,inf,inf,0.9997642858691342
4082,inf,0.8926996274292619,inf,0.999999568856714,inf,0.9991611213019475,1,inf,inf,0.998975415540044
4083,inf,0.9984209496825895,inf,0.9999729943966739,inf,0.9980686869072927,1,inf,inf,0.9983313083487929
4084,inf,0.9850635590295777,inf,0.9999968659422589,inf,0.998775077880629,1,inf,inf,0.999316979667837
4085,inf,0.9984209496825895,inf,0.9999916783729796,inf,0.9962309378370447,1,inf,inf,0.9876709475113062
4086,inf,0.9984209496825895,inf,0.9999973204449052,inf,0.9929048379665667,1,inf,inf,0.9981820762396989
4087,inf,0.9925436632333184,inf,0.9999995689430157,inf,0.9962456662044982,1,inf,inf,0.9967086682645325
4088,inf,0.9984209496825895,inf,0.9999997700346502,inf,0.9976987070370268,1,inf,inf,0.9993785523089127
4089,inf,0.9984209496825895,inf,0.9999997632514195,inf,0.9989629190809031,1,inf,inf,0.9993802994160711
4090,inf,0.9817795873879246,inf,0.9999998905197912,inf,0.9995612832410687,0.9999999998951867,inf,inf,0.9999683722348298
4091,inf,0.9956649406173298,inf,0.043288893624892966,inf,0.9998746969287989,0.0029681017477655204,inf,inf,5.666578317686799e-13
4092,inf,0.9984209496825895,inf,0.999999796797782,inf,0.9976987038692798,1,inf,inf,0.9996463294602889
4093,inf,0.9984209496825895,inf,0.9999994398958504,inf,0.9962432332914886,1,inf,inf,0.9997649620577144
4094,inf,0.9925436632333184,inf,0.9999993822361403,inf,0.9911775818711526,1,inf,inf,0.9958053327670103
4095,inf,0.9984209496825895,inf,0.9999997910829564,inf,0.9945789529474042,1,inf,inf,0.9966357910623491
4096,inf,0.9984209496825895,inf,0.9999995688656528,inf,0.9976987035289114,1,inf,inf,0.9996766690073262
4097,inf,0.9984209496825895,inf,0.9999993836272877,inf,0.9976987014888687,1,inf,inf,0.9998504934662189
4098,inf,0.9984209496825895,inf,0.9999963219065002,inf,0.9969862559244024,1,inf,inf,0.9997192131324912
4099,inf,0.9817795787287319,inf,0.999998969360224,inf,0.9929312548567553,1,inf,inf,0.989871328538073
4100,inf,0.9984209496825895,inf,0.9999995680335352,inf,0.9929187886208798,1,inf,inf,0.9937966775124526
4101,inf,0.9850635614015141,inf,0.9999996176831949,inf,0.9976987025417838,1,inf,inf,0.9997598382758011
4102,inf,0.9797012620029164,inf,0.9999996009161897,inf,0.9945768171199642,1,inf,inf,0.9977676823632419
4103,inf,0.9984209496825895,inf,0.9999993824645903,inf,0.9980206707756152,1,inf,inf,0.9955997048783053
4104,inf,0.9850635612512898,inf,0.9999994434043149,inf,0.9911732765836758,1,inf,inf,0.9966881887087939
4105,inf,0.9984209496825895,inf,0.9999992748291163,inf,0.9976987056783384,1,inf,inf,0.9994968463661611
4106,inf,0.9984209496825895,inf,0.9999985878004723,inf,0.994575011657561,1,inf,inf,0.9987242346807661
4107,inf,0.46460158330271895,inf,0.9999995702114449,inf,0.9945792894769147,1,inf,inf,0.9964574303574173
4108,inf,0.892699627429262,inf,0.9999990233354397,inf,0.9969864228809217,1,inf,inf,0.9991983380045325
4109,inf,0.9984209496825895,inf,0.9999994717614548,inf,0.9976987136663653,1,inf,inf,0.9988198025247115
4110,inf,0.9984209496825895,inf,0.9999994567621371,inf,0.9976987116921452,1,inf,inf,0.9989869037034035
4111,inf,0.9956569832514718,inf,0.9999995121347659,inf,0.9950871437336218,1,inf,inf,0.9966791015418556
4112,inf,0.9984209496825895,inf,0.99999738214634,inf,0.996730093975198,1,inf,inf,0.9970599355615721
4113,inf,0.7510275372913678,inf,0.9999953728773036,inf,0.9988075389998451,1,inf,inf,0.9960767916459244
4114,inf,0.9817816962153298,inf,0.004678133183435906,inf,0.9998578109530234,0.0008807655641901557,inf,inf,0.000019667377251786355
4115,inf,0.9817803290364511,inf,0.0075432131064948615,inf,0.9994836183652217,0.005120064905074459,inf,inf,0.000002981090846176926
4116,inf,0.9850635615766422,inf,0.9999998208533024,inf,0.998548092713217,1,inf,inf,0.9615876817702071
4117,inf,0.9984209496825895,inf,0.9999998757521399,inf,0.9989641970105548,1,inf,inf,0.9958002466651391
4118,inf,0.8926996274292619,inf,0.9999999457419376,inf,0.9995612832421966,1,inf,inf,0.9980929868345244
4119,inf,0.9984209496825895,inf,0.9999994063585959,inf,0.9995612832439983,1,inf,inf,0.9999483440217709
4120,inf,0.9850635615845095,inf,0.9999998299805968,inf,0.9995612832425833,1,inf,inf,0.9997852173512155
4121,inf,0.41484697451165653,inf,0,inf,0.9999297385616753,0.0013784143300178142,inf,inf,0.9991966881635198
4122,inf,0.9925436632333184,inf,0.9999994893279448,inf,0.998901417057346,1,inf,inf,0.9954447593325662
4123,inf,0.9984209496825895,inf,0.9999986428681631,inf,0.9991611172429622,1,inf,inf,0.9999222307320657
4124,inf,0.41486011655190447,inf,0.9999987245802102,inf,0.9945750116315492,1,inf,inf,0.9987242347913461
4125,inf,0.9817795778381663,inf,0.9999976384474409,inf,0.996986273858092,1,inf,inf,0.9996621275788093
4126,inf,0.9984209496825895,inf,0.9999982072572616,inf,0.9930359565592249,1,inf,inf,0.9660663408447353
4127,inf,0.8926996274292619,inf,0.9999890327883741,inf,0.9985624228988487,1,inf,inf,0.9977661134765912
4128,inf,0.9984209496825895,inf,0.9999670306370662,inf,0.9992966461559097,1,inf,inf,0.9960454980634832
4129,inf,0.9984209496825895,inf,0.9999971653936642,inf,0.9994621198260322,1,inf,inf,0.9987485610447849
4130,inf,0.9984209496825895,inf,0.999998693315486,inf,0.9985247372362908,1,inf,inf,0.9919526374640764
4131,inf,0.9984209496825895,inf,0.9999987033064018,inf,0.9988729627680082,1,inf,inf,0.999547868934825
4132,inf,0.9984209496825895,inf,0.9999974403573807,inf,0.9985236560194608,1,inf,inf,0.9987921556751501
4133,inf,0.9850505002776455,inf,0.000014594969345527176,inf,0.9989853677816539,0.014159091436021098,inf,inf,4.551914400963142e-13
4134,inf,0.918937914866812,inf,0.000009307003217218224,inf,0.9989397102932267,0.017038258748317256,inf,inf,1.3233858453531866e-13
4135,inf,0.9850635611751081,inf,0.999999355024102,inf,0.9988729660265087,1,inf,inf,0.998981283955621
4136,inf,0.9956569831633031,inf,0.9999992637635993,inf,0.9897273790960324,1,inf,inf,0.7336141694800506
4137,inf,0.8926996274292619,inf,0.9999980546758213,inf,0.9959190561549885,1,inf,inf,0.9984116130749542
4138,inf,0.8926996274292619,inf,0.9999983445711077,inf,0.9990882380609789,1,inf,inf,0.9995060856991829
4139,inf,0.8926996274292619,inf,0.9999994718610715,inf,0.997499145141396,1,inf,inf,0.9951996783602272
4140,inf,0.8926996274292619,inf,0.999999799979474,inf,0.9995231514578317,1,inf,inf,0.9983926818800731
4141,inf,0.9984209496825895,inf,0.999999275602081,inf,0.9945754236290723,1,inf,inf,0.9985059502429746
4142,inf,0.9328150565197575,inf,0.9999997920820979,inf,0.9945764423242077,1,inf,inf,0.9979662388907322
4143,inf,0.9984209496825895,inf,0.9999995019155056,inf,0.9991611210456377,1,inf,inf,0.9990352609846398
4144,inf,0.9984209496825895,inf,0.9999997300059819,inf,0.9941479782742471,1,inf,inf,0.9781986424728447
4145,inf,0.9984209496825895,inf,0.9999985882665761,inf,0.9974990911827574,1,inf,inf,0.9994057005072011
4146,inf,0.9797012615547674,inf,0.9999991902392742,inf,0.9967260027965514,1,inf,inf,0.99698015369472
4147,inf,0.9850635609576704,inf,0.9999991027693929,inf,0.9988062807851397,1,inf,inf,0.9932540331466511
4148,inf,0.9925436632333184,inf,0.9999964854303811,inf,0.9985247050544973,1,inf,inf,0.9921586793374961
4149,inf,0.8926996274292619,inf,0.999998139975688,inf,0.9995894738434984,1,inf,inf,0.9991534999268654
4150,inf,0.8926996274292619,inf,0.9999981399801735,inf,0.9988729756999903,1,inf,inf,0.997320647161662
4151,inf,0.892699627429262,inf,0.9999993815788798,inf,0.9976987176083049,1,inf,inf,0.998486965717982
4152,inf,0.9925436632333184,inf,0.9999978568860178,inf,0.9989047644942705,1,inf,inf,0.9874361057560642
4153,inf,0.9984209496825895,inf,0.9999950736892247,inf,0.9929382534628034,1,inf,inf,0.991624736811904
4154,inf,0.9984209496825895,inf,0.9999996779913182,inf,0.9995231514577583,1,inf,inf,0.9993774604623521
4155,inf,0.9984209496825895,inf,0.9999992748079873,inf,0.9974991098348032,1,inf,inf,0.9979492146817311
4156,inf,0.9984209496825895,inf,0.9999990852215872,inf,0.9930571286685144,1,inf,inf,0.9604808913338609
4157,inf,0.9984209496825895,inf,0.999997468415847,inf,0.9969897080642355,1,inf,inf,0.999010948195249
4158,inf,0.9984209496825895,inf,0.9999997299267183,inf,0.9974990937383571,1,inf,inf,0.9991990290225429
4159,inf,0.9984209496825895,inf,0.9999972427588406,inf,0.9974059011552415,1,inf,inf,0.9980183486379594
4160,inf,0.9956569832364685,inf,0.9999995721143413,inf,0.9990882434560331,1,inf,inf,0.9983477235347038
4161,inf,0.9850635612521107,inf,0.9999994443566685,inf,0.9976987014839932,1,inf,inf,0.9998504934717899
4162,inf,0.9797012619063648,inf,0.999999512437716,inf,0.9946038034826513,1,inf,inf,0.9834336893644519
4163,inf,0.9925436632333184,inf,0.9999993812724143,inf,0.9942080203309862,1,inf,inf,0.9485530670999601
4164,inf,0.9984209496825895,inf,0.9999980513738798,inf,0.9941122710553895,1,inf,inf,0.9956861057320927
4165,inf,0.9956569831862077,inf,0.9999993602934725,inf,0.9971164602684218,1,inf,inf,0.9892755976033768
4166,inf,0.9925436632333184,inf,0.999998415634609,inf,0.9989555119563706,1,inf,inf,0.9676214907736014
4167,inf,0.9984209496825895,inf,0.999998366501974,inf,0.9973411797606849,1,inf,inf,0.9958021161227645
4168,inf,0.9817795791675947,inf,0.9999996252223693,inf,0.991198575444397,1,inf,inf,0.9914941631984738
4169,inf,0.9984209496825895,inf,0.9999997613547363,inf,0.9976987029894734,1,inf,inf,0.9997209926887434
4170,inf,0.9925436632333184,inf,0.9999997701185787,inf,0.9912408419843816,1,inf,inf,0.9827834681001081
4171,inf,0.4148601165504988,inf,0.9999987244254022,inf,0.9980185109577524,1,inf,inf,0.9987226986237593
4172,inf,0.9925436632333184,inf,0.9999998034432127,inf,0.9989010980881374,1,inf,inf,0.9981529925361124
4173,inf,0.9925436632333184,inf,0.9999995483920052,inf,0.998900977198721,1,inf,inf,0.9991796224772408
4174,inf,0.9984209496825895,inf,0.9999995499728724,inf,0.9969865939046267,1,inf,inf,0.9986672265285516
4175,inf,0.9984209496825895,inf,0.999998201971845,inf,0.9936608419287127,1,inf,inf,0.9723791389834089
4176,inf,0.9984209496825895,inf,0.9999987070108092,inf,0.9976693938460534,1,inf,inf,0.984012224088039
4177,inf,0.9189882527896396,inf,0.9999983711710982,inf,0.997659772752364,1,inf,inf,0.9920463513550731
4178,inf,0.9817795773738687,inf,0.9999969445742503,inf,0.9985654909776155,1,inf,inf,0.9907751791759617
4179,inf,0.8926996274292617,inf,0.9999890386468622,inf,0.9960598554547073,1,inf,inf,0.998238357001403
4180,inf,0.8926996274292617,inf,0.9999986269214138,inf,0.9885079943350605,1,inf,inf,0.9912992889082398
4181,inf,0.8926996274292619,inf,0.9999990621062854,inf,0.9885582630805084,1,inf,inf,0.9845766929559949
4182,inf,0.8926996274292619,inf,0.9999990254992652,inf,0.9946704382349116,1,inf,inf,0.9917550444708617
4183,inf,0.9984209496825895,inf,0.9999959165923056,inf,0.9987750790725076,1,inf,inf,0.9991342944412184
4184,inf,0.9850635599955273,inf,0.9999979865638248,inf,0.9923099896957268,1,inf,inf,0.9931498140793685
4185,inf,0.4148601265355535,inf,0.9999998240518035,inf,0.988719079806618,1,inf,inf,0.9628724937653229
4186,inf,0.8926996274292619,inf,0.9999994720592174,inf,0.9945919383252793,1,inf,inf,0.9897447195284413
4187,inf,0.8926996274292618,inf,0.9999997699737883,inf,0.9989030021700654,1,inf,inf,0.9819725363199336
4188,inf,0.9797012602227121,inf,0.9999979695638199,inf,0.9989017756779135,1,inf,inf,0.9924002113767466
4189,inf,0.9984209496825895,inf,0.999997373689276,inf,0.9989018370761674,1,inf,inf,0.9918792345649592
4190,inf,0.9984209496825895,inf,0.9999993822335506,inf,0.9976989469276863,1,inf,inf,0.9790878231274897
4191,inf,0.9984209496825895,inf,0.9999992011654927,inf,0.9969903444520755,1,inf,inf,0.9979708398287013
4192,inf,0.9925436632333184,inf,0.9999987918737837,inf,0.9976987445408645,1,inf,inf,0.9962127252123871
4193,inf,0.9984209496825895,inf,0.9999991215570826,inf,0.9945745038638559,1,inf,inf,0.9989931300996907
4194,inf,0.9850635615145473,inf,0.9999997488157222,inf,0.9945752812528331,1,inf,inf,0.9985813195834421
4195,inf,0.9850635613208871,inf,0.9999995241459184,inf,0.998901011081889,1,inf,inf,0.9988919935852838
4196,inf,0.9984209496825895,inf,0.99999972061362,inf,0.9991611193566398,1,inf,inf,0.9994251419612795
4197,inf,0.9984209496825895,inf,0.999999381544171,inf,0.9991611251601022,1,inf,inf,0.9980826919347673
4198,inf,0.9984209496825895,inf,0.9999986294668978,inf,0.9967255105519797,1,inf,inf,0.9983865028036176
4199,inf,0.8926996274292619,inf,0.9999986235453461,inf,0.9971940135705368,1,inf,inf,0.9877215295890164
4200,inf,0.8926996274292619,inf,0.999999382328678,inf,0.9980271722648256,1,inf,inf,0.9861784905671409
4401,inf,0.9806045606499971,inf,0.9999999558674456,inf,0.9999920067232667,inf,0.9999922708796325,0.9999999999997584,inf
4402,inf,0.9925436632333184,inf,0.9999999310715112,inf,0.9999964351234358,inf,0.9999965529340006,1,inf
4403,inf,0.9359995201683494,inf,0.9999998623604331,inf,0.9999998886558858,inf,0.999999931929049,0.9999999999999947,inf
4404,inf,0.9823687631792289,inf,0.9999998656245076,inf,0.9999971401586158,inf,0.9999982516119934,1,inf
4405,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999997443302494,inf,0.9999997715898309,0.9999999431320429,inf
4406,inf,0.9925436632333184,inf,0.999999753498546,inf,0.9999933652362497,inf,0.9999978025103847,0.9999999999999998,inf
4407,inf,0.9359994399328745,inf,0.9999975661558924,inf,0.9999900538008205,inf,0.9999862888399111,1,inf
4408,inf,0.9925436632333184,inf,0.9999972727380905,inf,0.9999896727004227,inf,0.9999857634855988,1,inf
4409,inf,0.9984209496825895,inf,0.9999998643043748,inf,0.9999999050402926,inf,0.9999999620978491,1,inf
4410,inf,0.8926996274292619,inf,0.9999999548813642,inf,0.9999961979342892,inf,0.9999959066208651,0.9999999999999996,inf
4411,inf,0.9984209496825895,inf,0.9999998999509779,inf,0.999999632949732,inf,0.9999992705689288,1,inf
4412,inf,0.4230076905214566,inf,0.999999793780198,inf,0.9999999806138912,inf,0.9999999614743312,1,inf
4413,inf,0.9359994899660644,inf,0.9999998623606373,inf,0.9999940547670387,inf,0.9999960660008536,1,inf
4414,inf,0.9984209496825895,inf,0.9999995876752795,inf,0.9999999853226403,inf,0.9999999902879415,1,inf
4415,inf,0.9214454258828617,inf,0.9999998653502388,inf,0.9999965648853258,inf,0.9999977269654174,1,inf
4416,inf,0.9925436632333184,inf,0.9999998224194727,inf,0.9999999611698724,inf,0.999999979126066,0.9999999942916977,inf
4417,inf,0.9984209496825895,inf,0.9999999077947228,inf,0.9999999406383755,inf,0.9999999827120112,0.08519026657099395,inf
4418,inf,0.9984209496825895,inf,0.9999977378612289,inf,0.9999949096230879,inf,0.9999870474585912,1,inf
4419,inf,0.9823687592188436,inf,0.9999999553203488,inf,0.9999956476164519,inf,0.9999928227830821,0.9999999999999476,inf
4420,inf,0.9850624688428101,inf,0.9987321594333269,inf,0.9999857858138556,inf,8.025224929042452e-11,0.002652144021575663,inf
4421,inf,0.9984209496825895,inf,0.9999998672576728,inf,0.9999078201353581,inf,0.999864650479909,0.999999999999984,inf
4422,inf,0.9984209496825895,inf,0.9999998224194945,inf,0.9999998391070466,inf,0.9999999016370339,1,inf
4423,inf,0.8926996274292618,inf,0.9999997412670886,inf,0.999297957564515,inf,0.9978767751874131,1,inf
4424,inf,0.759609713389078,inf,0.9999999194558289,inf,0.9999838499722749,inf,0.9999652635778896,1,inf
4425,inf,0.8926996274292619,inf,0.999996678223872,inf,0.9999761186807782,inf,3.521398228567563e-8,0.6780790887908749,inf
4426,inf,0.9958532540393448,inf,0.9999981785329901,inf,0.9999902687923662,inf,0.99999677693702,0.9999999999999993,inf
4427,inf,0.9806045609252667,inf,0.9999999367610383,inf,0.9999931698771211,inf,0.9999914377103188,1,inf
4428,inf,0.9984209496825895,inf,0.9999999480514578,inf,0.9999993060831995,inf,0.9999989516726331,1,inf
4429,inf,0.9984209496825895,inf,0.9999994695810761,inf,0.9999973392615372,inf,0.9999980396920978,1,inf
4430,inf,0.9823687559262905,inf,0.9999999265324565,inf,0.999991727361257,inf,0.9999910935191165,0.9999999999999951,inf
4431,inf,0.935999488716099,inf,0.9999994151578612,inf,0.999992972594446,inf,0.9999971950639253,1,inf
4432,inf,0.9925436632333184,inf,0.9999999061541737,inf,0.9998887264355281,inf,0.9998933318091658,0.9999999999999714,inf
4433,inf,0.9806043887900592,inf,0.9999998673925994,inf,0.9999148498998469,inf,0.9998749729577437,1,inf
4434,inf,0.9823687610709521,inf,0.9999999399461277,inf,0.9999956062073886,inf,0.9999960746698537,0.999999999091691,inf
4435,inf,0.9359995179592705,inf,0.9999993513634161,inf,0.9999997610894212,inf,0.9999998609919606,0.9999999999999953,inf
4436,inf,0.9984209496825895,inf,0.9999980146310283,inf,0.999776944182412,inf,0.9999261397678169,1,inf
4437,inf,0.9984209496825895,inf,0.9999995823193529,inf,0.9999999879295237,inf,0.9999999951822001,1,inf
4438,inf,0.9359995204717599,inf,0.9999999597354408,inf,0.9999999084415848,inf,0.9999999122307146,0.9999997824193665,inf
4439,inf,0.9984209496825895,inf,0.9999999409546744,inf,0.9999994470386375,inf,0.9999990130490641,1,inf
4440,inf,0.9984209496825895,inf,0.9999996741900508,inf,0.9999929464397265,inf,0.9999953326114528,1,inf
4441,inf,0.9823687623480126,inf,0.9999998770077646,inf,0.9999954536175764,inf,0.9999984942022185,0.9999997480374958,inf
4442,inf,0.9984209496825895,inf,0.999999391806956,inf,0.9999996169681286,inf,0.999999888448864,0.012029742120556545,inf
4443,inf,0.9984209496825895,inf,0.9999994994724632,inf,0.9999971996100695,inf,0.9999984945879665,0.9999997666320309,inf
4444,inf,0.9984209496825895,inf,0.999999717026577,inf,0.999976848521115,inf,0.9999875544043573,0.999999999999954,inf
4445,inf,0.9823540331107031,inf,0.999995135145639,inf,0.9935320480157946,inf,0.980946788281355,1,inf
4446,inf,0.9984209496825895,inf,0.9999997148299051,inf,0.9999782493393674,inf,0.9999551873750977,1,inf
4447,inf,0.9984209496825895,inf,0.9999999409553485,inf,0.9999813296553799,inf,0.9999567992933853,1,inf
4448,inf,0.9984209496825895,inf,0.9999995252590448,inf,0.9999996133898207,inf,0.9999997636432418,1,inf
4449,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999661264992707,inf,0.999988780824163,0.9999999999999953,inf
4450,inf,0.9984209496825895,inf,0.9999999135873232,inf,0.9999971707839335,inf,0.9999974724334861,0.9999999077326974,inf
4451,inf,0.9984209496825895,inf,0.9999999733725947,inf,0.9999998822745161,inf,0.9999998861651009,1,inf
4452,inf,0.9984209496825895,inf,0.9999999480514773,inf,0.9999951945579613,inf,0.9999944003104382,1,inf
4453,inf,0.9984209496825895,inf,0.9999998224241822,inf,0.9998856963944781,inf,0.9999301219791454,1,inf
4454,inf,0.9984209496825895,inf,0.9999995955609295,inf,0.9999981338734438,inf,0.9999992551530752,1,inf
4455,inf,0.7596101372256621,inf,0.9999994004925996,inf,0.9999997193701511,inf,0.9999998879895436,0.9999999999999998,inf
4456,inf,0.7596092023176857,inf,0.9999999581786985,inf,0.9999432413875181,inf,0.9999455903414618,0.9999999999999876,inf
4457,inf,0.8926996274292619,inf,0.9999999077947226,inf,0.9999999409565075,inf,0.9999999828046614,0.002190022785157269,inf
4458,inf,0.9984209496825895,inf,0.9999997386637011,inf,0.9999612199914484,inf,0.9999748771228287,1,inf
4459,inf,0.9984209496825895,inf,0.999999787829791,inf,0.9999843733686871,inf,0.9999860394454324,0.9999999999992906,inf
4460,inf,0.9925436632333184,inf,0.9999998421489975,inf,0.9999993177441634,inf,0.9999988749310225,1,inf
4461,inf,0.9984209496825895,inf,0.9999999453399724,inf,0.9999859984119303,inf,0.999987491231626,0.9999997855307285,inf
4462,inf,0.9858090656817451,inf,0.9999997870873033,inf,0.9998673357954612,inf,0.9999470525757955,1,inf
4463,inf,0.9958522870560962,inf,0.9999982290727648,inf,0.9995676470912653,inf,0.9953760191956887,1,inf
4464,inf,0.9823685194375307,inf,0.9999984343121354,inf,0.9998136655661028,inf,0.9997626766908622,0.9999999999999769,inf
4465,inf,0.9984209496825895,inf,0.9999949962413913,inf,0.9999896714512724,inf,0.9999868450610312,0.9999999999999616,inf
4466,inf,0.9984209496825895,inf,0.9999992637229542,inf,0.9999995307325116,inf,0.9999998126967293,0.9999999999999856,inf
4467,inf,0.9984209496825895,inf,0.9999999206379188,inf,0.999968344964907,inf,0.9999570495017522,1,inf
4468,inf,0.9984209496825895,inf,0.9999999288146247,inf,0.9999991045095284,inf,0.9999987849538665,1,inf
4469,inf,0.9925436632333184,inf,0.9999999234027873,inf,0.9999966101390283,inf,0.999997303501653,0.07194207054163178,inf
4470,inf,0.9984209496825895,inf,0.9999999199173312,inf,0.9999999125489141,inf,0.9999999710356965,0.9999973241602728,inf
4471,inf,0.8926996274292619,inf,0.9999997534998637,inf,0.9999997896369107,inf,0.9999999336902565,0.9999999999999976,inf
4472,inf,0.9984209496825895,inf,0.9999999310744676,inf,0.9998069288348097,inf,0.9998337773548509,1,inf
4473,inf,0.8926996274292619,inf,0.9999999213413792,inf,0.9999957003776129,inf,0.9999965798218975,0.7668464262252646,inf
4474,inf,0.7596101445424441,inf,0.9999999257695044,inf,0.9999999572164352,inf,0.999999987540069,0.12652979932029873,inf
4475,inf,0.9984209496825895,inf,0.999999940953715,inf,0.9999996753296304,inf,0.9999995232870258,0.9999990164630018,inf
4476,inf,0.9984209496825895,inf,0.9999997535001641,inf,0.9999996997015529,inf,0.9999999005392325,0.9999868291131346,inf
4477,inf,0.9984209496825895,inf,0.9999800431872753,inf,0.9999982052812829,inf,0.9999986777404845,1,inf
4478,inf,0.9823687625944425,inf,0.9999953723790607,inf,0.9999991553631176,inf,0.9999997202509558,1,inf
4479,inf,0.9984209496825895,inf,0.9999992398963078,inf,0.999882454365799,inf,0.9998405088529613,1,inf
4480,inf,0.9858091693201949,inf,0.9999999386466681,inf,0.9999816457729517,inf,0.9999750963540079,1,inf
4481,inf,0.9984209496825895,inf,0.9999995403104395,inf,0.9999951279737378,inf,0.9999970214421126,1,inf
4482,inf,0.9925436632333184,inf,0.9999999180389592,inf,0.9999999679104311,inf,0.9999999689709258,0.9999999999999991,inf
4483,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999997986221758,inf,0.9999999278097653,1,inf
4484,inf,0.9984209496825895,inf,0.9999999046890109,inf,0.9999926443545489,inf,0.9999920807707565,0.9999999999999982,inf
4485,inf,0.9958531549856243,inf,0.9999971396011181,inf,0.9997915266003615,inf,0.9996800227092538,1,inf
4486,inf,0.9984209496825895,inf,0.9999976551218985,inf,0.998346512176504,inf,0.998219182656617,1,inf
4487,inf,0.9984209496825895,inf,0.999999239555999,inf,0.99995131623244,inf,0.9999565067708693,0.9999999999983593,inf
4488,inf,0.9958532525005298,inf,0.9999998849538613,inf,0.9999880182727291,inf,0.9999892957416818,0.9999999999999787,inf
4489,inf,0.8926996274292619,inf,0.9999992553167334,inf,0.9999897288283781,inf,0.999995900332923,1,inf
4490,inf,0.9925436632333184,inf,0.9999997878328604,inf,0.9999990282971898,inf,0.9999990604098521,0.9999999999999873,inf
4491,inf,0.8926996274292618,inf,0.9999997534999024,inf,0.9999999816069319,inf,0.9999999934064285,0.9999999999999867,inf
4492,inf,0.8926996274292618,inf,0.9999999693418395,inf,0.9999939490160845,inf,0.9999951866812874,0.03303543160566504,inf
4493,inf,0.4230076570861996,inf,0.9999999289094598,inf,0.9999967817480088,inf,0.9999989340909574,0.9999999030299792,inf
4494,inf,0.9984209496825895,inf,0.9999998224194945,inf,0.9999998391070466,inf,0.9999999016370339,0.9999999999999982,inf
4495,inf,0.9823687654045649,inf,0.9999999553202614,inf,0.999999675205704,inf,0.9999994643997947,0.9999999999999971,inf
4496,inf,0.8926996274292619,inf,0.9999999077947263,inf,0.9999953250090995,inf,0.9999984516059449,0.9999999977144343,inf
4497,inf,0.8926996274292618,inf,0.999999944615266,inf,0.9999871531768645,inf,0.9999889392821291,0.9999999141886142,inf
4498,inf,0.995853246696732,inf,0.9999999121300439,inf,0.9999848829792232,inf,0.9999621407217917,1,inf
4499,inf,0.9925436632333184,inf,0.9999997555661263,inf,0.9999841431594794,inf,0.9999738518562785,1,inf
4500,inf,0.9925436632333184,inf,0.9999999077947263,inf,0.9999966566433305,inf,0.9999990263038632,0.9999383078885256,inf
4501,inf,0.9858092006113978,inf,0.9999999762988216,inf,0.9999998576133649,inf,0.9999998867373464,0.02675447637836484,inf
4502,inf,0.9984209496825895,inf,0.9999999184920657,inf,0.9999976808421905,inf,0.9999975937360023,0.999999999999956,inf
4503,inf,0.9925436632333184,inf,0.9999999084264447,inf,0.99999293174416,inf,0.999992666266861,0.9999999999999754,inf
4504,inf,0.9925436632333184,inf,0.9999999427014696,inf,0.9999938192806267,inf,0.9999946785905083,0.999998364043551,inf
4505,inf,0.9984209496825895,inf,0.9999999693418397,inf,0.9999971835784031,inf,0.9999977596501552,0.09218335562295957,inf
4506,inf,0.9925436632333184,inf,0.9999998611177432,inf,0.9999997258286675,inf,0.9999997371747781,0.9999983340358857,inf
4507,inf,0.4775490216071371,inf,0.999999668457615,inf,0.9999999914453129,inf,0.9999999965854893,0.9999999999999956,inf
4508,inf,0.8926996274292618,inf,0.9999998157274549,inf,0.999999573193199,inf,0.9999996186994201,0.9999997642841703,inf
4509,inf,0.8926996274292619,inf,0.9999997627838745,inf,0.9999999924305621,inf,0.9999999977955399,0.6098194495722955,inf
4510,inf,0.9984209496825895,inf,0.9999992553229814,inf,0.9999996095861021,inf,0.9999998441703534,0.9999999999999865,inf
4511,inf,0.9984209496825895,inf,0.9999999480514572,inf,0.9999994368046964,inf,0.9999990790895331,1,inf
4512,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999910298913806,inf,0.9999967843515374,1,inf
4513,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999999124529868,inf,0.999999972403798,0.999998817919576,inf
4514,inf,0.9925436632333184,inf,0.9999999733726006,inf,0.9999942721927271,inf,0.9999944614821036,0.9999999999999976,inf
4515,inf,0.9806045667834118,inf,0.9999999367609911,inf,0.9999953731691822,inf,0.9999958664777769,0.9999999999862377,inf
4516,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999996486649366,inf,0.9999996602758238,0.999999999999998,inf
4517,inf,0.423007682455359,inf,0.9999999289094592,inf,0.9999991136245123,inf,0.9999997064268429,0.9999999984479486,inf
4518,inf,0.42300763553925713,inf,0.9999998630850301,inf,0.9999957452757402,inf,0.999997398836168,0.999999999999827,inf
4519,inf,0.7596032981960044,inf,0.9999964605124448,inf,0.9995010659887931,inf,0.9996951031449337,1,inf
4520,inf,0.9958532568406556,inf,0.9999998743077277,inf,0.9999999815625161,inf,0.9999999695957372,0.9999999999999998,inf
4521,inf,0.9984209496825895,inf,0.9999999548813642,inf,0.9999961979342892,inf,0.9999959066208651,0.9999999999999996,inf
4522,inf,0.985809200348524,inf,0.9999993781184312,inf,0.9999999889849821,inf,0.9999999918846666,1,inf
4523,inf,0.9823687653548261,inf,0.9999991818372864,inf,0.9999998721971557,inf,0.9999999551454976,0.999999981349719,inf
4524,inf,0.9823687611460475,inf,0.999999884340843,inf,0.9999967046110186,inf,0.9999951614083802,0.9999999917785031,inf
4525,inf,0.9806045726270408,inf,0.999999649099,inf,0.9999986253536814,inf,0.9999995175441712,0.9999998465591562,inf
4526,inf,0.9984209496825895,inf,0.9999998224195898,inf,0.9999968012857673,inf,0.9999982804596896,0.9999999932361356,inf
4527,inf,0.9823687653586138,inf,0.9999999606904176,inf,0.9999995635708011,inf,0.9999994914363575,1,inf
4528,inf,0.9823687551649387,inf,0.9999999768009029,inf,0.999991771740428,inf,0.9999896850029875,1,inf
4529,inf,0.9359994881053668,inf,0.9999999542350607,inf,0.999995717934393,inf,0.9999937126847858,0.9999999880072016,inf
4530,inf,0.9958532529251034,inf,0.9999999529840169,inf,0.9999922454717496,inf,0.9999872125938399,1,inf
4531,inf,0.9984209496825895,inf,0.9999998535785818,inf,0.9999963425275955,inf,0.9999960622927956,0.9999999999998916,inf
4532,inf,0.9984209496825895,inf,0.9999998437632966,inf,0.9999999266349124,inf,0.9999999707171127,0.9999999999999984,inf
4533,inf,0.9984209496825895,inf,0.9999999077947247,inf,0.9999999679418058,inf,0.9999999906636375,0.5993146747337049,inf
4534,inf,0.9984209496825895,inf,0.9999999487178092,inf,0.9999936583477816,inf,0.9999858582215555,1,inf
4535,inf,0.8926996274292619,inf,0.9999992434997688,inf,0.9999996669559431,inf,0.9999997963912798,0.9999999999992377,inf
4536,inf,0.9984209496825895,inf,0.9999997410127732,inf,0.9999888851013038,inf,0.9999779121289274,1,inf
4537,inf,0.9984209496825895,inf,0.9999993532287269,inf,0.9999997194663618,inf,0.9999998880279454,0.9999999999999913,inf
4538,inf,0.9984209496825895,inf,0.9999997534999041,inf,0.9999999888844664,inf,0.9999999963184736,0.9999999941546414,inf
4539,inf,0.9984209496825895,inf,0.9999999180388867,inf,0.9999993430300712,inf,0.9999991764145036,1,inf
4540,inf,0.9984209496825895,inf,0.9993957417665853,inf,0.9999958281573101,inf,0.9999975728510101,1,inf
4541,inf,0.9858092006665279,inf,0.9999998779688041,inf,0.9999999707164509,inf,0.9999999477332597,1,inf
4542,inf,0.9958532566887236,inf,0.9999999529838426,inf,0.9999996697693667,inf,0.999999410588663,1,inf
4543,inf,0.9984209496825895,inf,0.9999998471553746,inf,0.9999832555189302,inf,0.9999701143808565,1,inf
4544,inf,0.42300768918977283,inf,0.999999879541035,inf,0.9999997859012795,inf,0.9999999075072666,1,inf
4545,inf,0.9984209496825895,inf,0.9999997534982868,inf,0.9999921014821623,inf,0.999997383942456,0.9999999999993998,inf
4546,inf,0.9984209496825895,inf,0.9999999180389029,inf,0.9999993856507302,inf,0.9999994511527359,1,inf
4547,inf,0.9823687634425518,inf,0.9999997915965413,inf,0.9999970841312167,inf,0.9999988361567789,1,inf
4548,inf,0.9984209496825895,inf,0.000001343475135029415,inf,0.9999756963337837,inf,0.99990944689572,0.1622831966696631,inf
4549,inf,0.9925436632333184,inf,0.9999979666078276,inf,0.9999973736066017,inf,0.9999976536314639,0.999999999989337,inf
4550,inf,0.9925436632333184,inf,0.9999837621854613,inf,0.9999357165892978,inf,0.9998722560072176,1,inf
4551,inf,0.9984209496825895,inf,0.9999998933338746,inf,0.9999851464708224,inf,0.9999734893191408,1,inf
4552,inf,0.9214454317396441,inf,0.9999996209620862,inf,0.9999990328524331,inf,0.9999979197338773,1,inf
4553,inf,0.9214454347021682,inf,0.9999996384163364,inf,0.9999993833426194,inf,0.9999987745315199,1,inf
4554,inf,0.9858091991810478,inf,0.9999996313434069,inf,0.9999993712801678,inf,0.9999987505601625,1,inf
4555,inf,0.9984209496825895,inf,0.9999999548813522,inf,0.9999982270040648,inf,0.9999980911567412,0.9999999999999989,inf
4556,inf,0.9858091972723322,inf,0.9999999571828624,inf,0.999997310806789,inf,0.9999978608553189,0.9998094467715688,inf
4557,inf,0.9984209496825895,inf,0.999997646065533,inf,0.999089947555243,inf,0.9990556806851861,1,inf
4558,inf,0.9984209496825895,inf,0.9999997979182087,inf,0.999999256392288,inf,0.9999994084906692,0.006821086665688224,inf
4559,inf,0.8926996274292618,inf,0.999999920637434,inf,0.9999922579997149,inf,0.9999930834409039,0.9999999400450419,inf
4560,inf,0.9956569771058359,inf,2.0994335159230104e-9,inf,0.9999916120894682,inf,0.9999821216539381,0.0036686865845009346,inf
4561,inf,0.9984209496825895,inf,0.09191862313304022,inf,0.9999984554189998,inf,0.9999983805449237,0.005692622937032165,inf
4562,inf,0.9984209496825895,inf,0.9999999180369684,inf,0.999982716012617,inf,0.9999783327509713,1,inf
4563,inf,0.9984209496825895,inf,0.999999753498546,inf,0.9999933652362497,inf,0.9999978025103847,0.9999999999999998,inf
4564,inf,0.9925436632333184,inf,0.9999999733726006,inf,0.9999940718904048,inf,0.9999947039387505,0.9999999125514908,inf
4565,inf,0.9806045741862967,inf,0.9999999346950287,inf,0.999999789120916,inf,0.9999998322544373,0.9992876795564289,inf
4566,inf,0.9214454389719483,inf,0.9999999552290556,inf,0.9999998771960682,inf,0.9999997261437826,1,inf
4567,inf,0.9214454187710317,inf,0.9999999767535468,inf,0.9999962850363205,inf,0.9999949593679001,1,inf
4568,inf,0.4775490216071371,inf,0.999999668457615,inf,0.9999999914453129,inf,0.9999999965854893,0.9999999999997089,inf
4569,inf,0.8926996274292619,inf,0.9999999693418408,inf,0.9999997852374497,inf,0.9999998081354985,0.999999963442076,inf
4570,inf,0.892699627429262,inf,0.9999995823192624,inf,0.9999997261431983,inf,0.9999998906929354,1,inf
4571,inf,0.9958532568226326,inf,0.9999999265795014,inf,0.9999998535060172,inf,0.999999951480355,0.9999999981741774,inf
4572,inf,0.9984209496825895,inf,0.9999983982245279,inf,0.9999465796767836,inf,1.978772701249909e-11,0.46261622301097766,inf
4573,inf,0.9858091879041545,inf,0.9999999249424663,inf,0.9999918338759067,inf,0.9999904841816827,1,inf
4574,inf,0.9958532559489558,inf,0.9999997930579896,inf,0.9999966025635644,inf,0.9999987820753776,0.9999999999999973,inf
4575,inf,0.9925436632333184,inf,0.9999997613147248,inf,0.9999939020585559,inf,0.9999978139838254,0.9999999999998475,inf
4576,inf,0.9858092004432967,inf,0.9999996770998253,inf,0.9999998640192396,inf,0.9999999483450541,0.9999999999999674,inf
4577,inf,0.9984209496825895,inf,0.99999976898542,inf,0.9999989208085935,inf,0.9999989564735066,0.9999999999990021,inf
4578,inf,0.9984209496825895,inf,0.9999996094681021,inf,0.9999926254466316,inf,0.9999683484471387,0.9999999999989082,inf
4579,inf,0.9984209496825895,inf,0.9999983148864834,inf,0.9998255378464718,inf,0.9984507023497345,1,inf
4580,inf,0.9858091744294121,inf,0.9999953247943474,inf,0.9999905640050315,inf,0.9999778170805189,1,inf
4581,inf,0.9858091377973163,inf,0.9999990915823677,inf,0.9999595385925348,inf,0.9999546859181878,0.9999669601139216,inf
4582,inf,0.9984209496825895,inf,0.9999997386605786,inf,0.9999971516271567,inf,0.9999979014515238,1,inf
4583,inf,0.9984209496825895,inf,0.9999995913818034,inf,0.999999554511518,inf,0.9999993458907145,0.9999999497128488,inf
4584,inf,0.9984209496825895,inf,0.999999895917184,inf,0.9999863117924743,inf,0.9999683270497175,1,inf
4585,inf,0.9984209496825895,inf,0.9999998629024214,inf,0.9999999813655052,inf,0.999999969270857,0.9999999999999809,inf
4586,inf,0.9984209496825895,inf,0.999999753499819,inf,0.9999995826929174,inf,0.9999998504030243,0.9999999999999891,inf
4587,inf,0.9958532566899907,inf,0.9999994919003071,inf,0.9999996673817252,inf,0.9999998807624423,0.9999999999999858,inf
4588,inf,0.9958532559489558,inf,0.9999997930579896,inf,0.9999966025635644,inf,0.9999987820753776,0.9999999999999973,inf
4589,inf,0.9984209496825895,inf,0.9999999288146896,inf,0.9999996802120494,inf,0.9999997143079243,0.9999999957588652,inf
4590,inf,0.9858091882778451,inf,0.999999896039973,inf,0.9999917467693155,inf,0.999991114414195,1,inf
4591,inf,0.9984209496825895,inf,0.9999999693418408,inf,0.9999995671176461,inf,0.9999996132716545,0.9999999918901429,inf
4592,inf,0.9984209496825895,inf,0.9999992207285384,inf,0.9899809021192763,inf,0.9448543630041029,1,inf
4593,inf,0.9984209496825895,inf,0.9999229466918179,inf,0.9986244011737804,inf,0.9982468272212723,1,inf
4594,inf,0.9925436632333184,inf,0.9999979316639894,inf,0.9997305381561055,inf,0.9996285333522558,1,inf
4595,inf,0.9823687656050156,inf,0.9999996777154664,inf,0.9999998165266244,inf,0.9999999465667099,0.44202571507803806,inf
4596,inf,0.985809168402485,inf,0.9999998818390371,inf,0.999986234065598,inf,0.9999693025519178,1,inf
4597,inf,0.9823687647135076,inf,0.9999999242926945,inf,0.9999994969406545,inf,0.9999984816469847,1,inf
4598,inf,0.9925436632333184,inf,0.9999998793804097,inf,0.9999994873754094,inf,0.9999992255575827,1,inf
4599,inf,0.9823687649404884,inf,0.9999998256182066,inf,0.9999988150244645,inf,0.9999996548967027,0.08117821872205967,inf
4600,inf,0.985809200381252,inf,0.999999936638966,inf,0.9999997138729929,inf,0.9999997536199589,0.9997850476195667,inf


==> chapters/tables/JoinedResultProbsJTBPSamplesEPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1,0.5224509837271446,inf,inf,0.9999995580009275,inf,0.9999997570176631,inf,0.9999999292353505,inf,0.9996597102247332
2,0.5769923088085985,inf,inf,0.9999998277269518,inf,0.9999999919984977,inf,0.9999999976696927,inf,0.9996413325322795
3,0.01763123411989094,inf,inf,0.999999943790668,inf,0.9999999848084894,inf,0.999999987915736,inf,0.9999360954803783
4,0.5224509750733608,inf,inf,0.9999999410179361,inf,0.9999999840591223,inf,0.9999999873196432,inf,0.9999360954804034
5,0.1073003725707382,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
6,0.01939542610679941,inf,inf,0.9999995564335614,inf,0.9999997561560277,inf,0.9999999289844133,inf,0.9996597102248415
7,0.07855456523331589,inf,inf,0.9999999767525937,inf,0.9999988176401963,inf,0.9999990594781286,inf,0.999238369177503
8,0.5224510697129968,inf,inf,0.9999999338326012,inf,0.999995918021226,inf,0.99999675294246,inf,0.9996669634805074
9,0.10730037257073814,inf,inf,0.9999998411727887,inf,0.9999992140299285,inf,0.9999997710990136,inf,0.9993160984514562
10,0.24038986014276423,inf,inf,0.9999996705439584,inf,0.9999997334681706,inf,0.9999999223769442,inf,0.9998284133433807
11,0.10730037257073814,inf,inf,0.999999632665452,inf,0.9999997404254566,inf,0.9999999244031406,inf,0.9998061147161558
12,0.5224509863599348,inf,inf,0.9999998396831933,inf,0.9999995550971902,inf,0.9999996460968802,inf,0.9998381556286154
13,0.5224509840296384,inf,inf,0.9999995178341589,inf,0.9999997700211558,inf,0.9999999330224061,inf,0.9997131006926736
14,0.5769923080139401,inf,inf,0.9999999427203103,inf,0.9999999845205152,inf,0.9999999876866636,inf,0.999797663703337
15,0.576992315328387,inf,inf,0.9999998934807716,inf,0.9999995120609474,inf,0.9999996118631997,inf,0.999897431331795
16,0.5224509750733456,inf,inf,0.9999999410170919,inf,0.9999999840602369,inf,0.9999999873205299,inf,0.9997976637033859
17,0.522450987042487,inf,inf,0.9999998903134094,inf,0.9999994975520392,inf,0.9999996003219198,inf,0.9998974313330914
18,0.10730037257073814,inf,inf,0.9999996248197166,inf,0.9999997447709625,inf,0.9999999256686984,inf,0.9997917196113317
19,0.5224509825428731,inf,inf,0.9999996751180859,inf,0.9999997371686645,inf,0.9999999234546529,inf,0.9998284133430246
20,0.017631234443819862,inf,inf,0.9999996903906997,inf,0.999999749524292,inf,0.9999999270530282,inf,0.9998284133418358
21,0.5224509825488485,inf,inf,0.9999996639486595,inf,0.9999997454550303,inf,0.999999925867922,inf,0.987362831721875
22,0.1073003725707382,inf,inf,0.9999999393651265,inf,0.9999965638368211,inf,0.999997266663994,inf,0.9510891767955458
23,0.5224509868658104,inf,inf,0.9999998882955557,inf,0.9999995062736936,inf,0.9999996072596614,inf,0.9928325809466089
24,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
25,0.10730037257073811,inf,inf,0.9999999166676239,inf,0.9999962051632719,inf,0.9999969813529436,inf,0.9990107832003186
26,0.10730037257073814,inf,inf,0.9999998533348381,inf,0.9999975558674574,inf,0.9999992881861915,inf,0.9996469199434868
27,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999973651716834,inf,0.9999992326491522,inf,0.9990831179204032
28,0.014190802180010552,inf,inf,0.9999999355762557,inf,0.9999977996700772,inf,0.9999982497219457,inf,0.999010783426908
29,0.5224509776549068,inf,inf,0.9999999756562802,inf,0.999999853750979,inf,0.9999998836645135,inf,0.9998684864093429
30,0.014190799249071661,inf,inf,0.9999999425736378,inf,0.9999999844795711,inf,0.999999987654094,inf,0.9999360954803893
31,0.10730037257073811,inf,inf,0.9999997765959827,inf,0.9999999861628548,inf,0.9999999959701568,inf,0.9998867087868502
32,0.10730037257073811,inf,inf,0.9999997765959827,inf,0.9999999861628548,inf,0.9999999959701568,inf,0.9998867087868502
33,0.5224509763736596,inf,inf,0.9999998226088932,inf,0.9999999917595537,inf,0.9999999976001042,inf,0.9998867087869752
34,0.5224509865493687,inf,inf,0.9999998830169776,inf,0.9999995228216544,inf,0.9999996204229294,inf,0.9998726405979312
35,0.5224509750733608,inf,inf,0.9999999410179361,inf,0.9999999840591223,inf,0.9999999873196432,inf,0.9999360954804034
36,0.5769923315606854,inf,inf,0.999999822843991,inf,0.9999978347873435,inf,0.9999993694170671,inf,0.9992998984303824
37,0.5769923218880645,inf,inf,0.9999998677836984,inf,0.999998718714652,inf,0.9999996268465039,inf,0.9988887398574848
38,0.5224510750114968,inf,inf,0.9999999393450276,inf,0.9999956870864126,inf,0.9999965692426741,inf,0.9996049904587782
39,0.5224509776549068,inf,inf,0.9999999756562802,inf,0.999999853750979,inf,0.9999998836645135,inf,0.9998684864093429
40,0.07855456228430034,inf,inf,0.9999998596572705,inf,0.9999995511056547,inf,0.9999996429217668,inf,0.9998080327626103
41,0.5769923088085733,inf,inf,0.9999998277313225,inf,0.9999999919975058,inf,0.9999999976694038,inf,0.9998867087870176
42,0.10730037257073811,inf,inf,0.9999993927667438,inf,0.9999996138236976,inf,0.9999998875324395,inf,0.999713100716398
43,0.10730037257073814,inf,inf,0.9999995165369757,inf,0.999999753730006,inf,0.999999928277874,inf,0.9996597102233795
44,0.10730037257073811,inf,inf,0.9999997702579437,inf,0.9999968551299653,inf,0.9999990841078061,inf,0.9992998984051912
45,0.24038992230110193,inf,inf,0.9999999384910477,inf,0.999995626363832,inf,0.9999965209401904,inf,0.99960499045761
46,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999999297166607,inf,0.9999999795311217,inf,0.9993073760033586
47,0.1073003725707382,inf,inf,0.9997062386881871,inf,0.9999999883778601,inf,0.999999996615241,inf,0.9996413216498025
48,0.5224529271607428,inf,inf,0.9998500171264462,inf,0.9999995128415252,inf,0.9999996124841195,inf,0.999882508984477
49,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
50,0.5224509825932945,inf,inf,0.9999996569968594,inf,0.9999997481782223,inf,0.9999999266610073,inf,0.9997917196111978
51,0.5769923080139401,inf,inf,0.9999999427203103,inf,0.9999999845205152,inf,0.9999999876866636,inf,0.999797663703337
52,0.01763123463190825,inf,inf,0.9999998935610966,inf,0.9999995288931177,inf,0.9999996252525457,inf,0.9953805485354864
53,0.10730037257073802,inf,inf,0.9999999166691588,inf,0.9999980271313468,inf,0.9999984306586608,inf,0.9995096875047649
54,0.5769923133839985,inf,inf,0.9999999427200156,inf,0.9999996175253979,inf,0.9999996957561249,inf,0.9997485520537862
55,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
56,0.522450987042487,inf,inf,0.9999998903134094,inf,0.9999994975520392,inf,0.9999996003219198,inf,0.9998974313330914
57,0.07855456652309387,inf,inf,0.9999999550495803,inf,0.9999985374530043,inf,0.9999988365999647,inf,0.9996440277244235
58,0.10730037257073814,inf,inf,0.9999998533357513,inf,0.9999991625245058,inf,0.9999997560988978,inf,0.9994801831101541
59,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
60,0.10730037257073811,inf,inf,0.9999997702579437,inf,0.9999968551299653,inf,0.9999990841078061,inf,0.9992998984051912
61,0.10730037257073811,inf,inf,0.9999999077947226,inf,0.999999929709622,inf,0.9999999795290718,inf,0.9978099772123634
62,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544213902,inf,0.9999998046516357,inf,0.9998684864093429
63,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997937139207,inf,0.9999998359073364,inf,0.9995836589310219
64,0.24038986434460527,inf,inf,0.9999998527501242,inf,0.9999992136042634,inf,0.9999997709750456,inf,0.9993160984510627
65,0.522450997500814,inf,inf,0.9999998614004673,inf,0.9999986989930258,inf,0.9999996211029013,inf,0.9988151392343163
66,0.522450997500814,inf,inf,0.9999998614004673,inf,0.9999986989930258,inf,0.9999996211029013,inf,0.9988151392343163
67,0.24038985599578416,inf,inf,0.9999998201067766,inf,0.9999999916445705,inf,0.9999999975666172,inf,0.9996413325320799
68,0.5769923151455101,inf,inf,0.999999889245563,inf,0.9999995269171552,inf,0.9999996236807432,inf,0.9998825098099814
69,0.06400048192575102,inf,inf,0.999999856535267,inf,0.9999995411197569,inf,0.9999996349783681,inf,0.9998080327642157
70,0.5224510309252441,inf,inf,0.9999999517195877,inf,0.9999975761539112,inf,0.9999980719234092,inf,0.9992214232103312
71,0.5769923083279972,inf,inf,0.9999999288997533,inf,0.9999999593529121,inf,0.9999999881621975,inf,0.9993073760051314
72,0.5224509890816922,inf,inf,0.9999998175738607,inf,0.9999992361103831,inf,0.9999997775295865,inf,0.9989694547420042
73,0.5224509892048501,inf,inf,0.9999998613966775,inf,0.9999991948368735,inf,0.9999997655093488,inf,0.99941265663464
74,0.5224509871603692,inf,inf,0.9999998919775732,inf,0.99999949155581,inf,0.9999995955521496,inf,0.9999032101584375
75,0.5224509869051818,inf,inf,0.9999998883372457,inf,0.9999995045572857,inf,0.9999996058943247,inf,0.9998906307233818
76,0.10730037257073811,inf,inf,0.9999998563697777,inf,0.9999991819868776,inf,0.9999993493019382,inf,0.9998825098454055
77,0.10730037257073811,inf,inf,0.9999995770597734,inf,0.9999995699459604,inf,0.999999874753763,inf,0.9998061147365477
78,0.10730037257073814,inf,inf,0.9999999354848236,inf,0.9999999838434378,inf,0.9999999871480745,inf,0.9999360954803794
79,0.2403898611421831,inf,inf,0.9999995110455765,inf,0.9999997667832038,inf,0.9999999320794053,inf,0.9997131006929918
80,0.10730037257073811,inf,inf,0.9999999693418395,inf,0.9999979209772234,inf,0.9999983462171275,inf,0.9992383694986832
81,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
82,0.014190801156251572,inf,inf,0.9999999409443996,inf,0.9999985611825047,inf,0.999998855475872,inf,0.9994184647934096
83,0.004146743615397912,inf,inf,0.9999999265791683,inf,0.9999981267391453,inf,0.9999994544432759,inf,0.9990831178466587
84,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999999297166607,inf,0.9999999795311217,inf,0.9993073760033586
85,0.24038985535431354,inf,inf,0.9999999753135362,inf,0.9999999491835956,inf,0.9999999595774994,inf,0.9993870661851167
86,0.24038986983132474,inf,inf,0.9999998149978809,inf,0.9999987481039373,inf,0.9999996354056547,inf,0.9979219957656483
87,0.576992328800094,inf,inf,0.9999999410960758,inf,0.9999985648779178,inf,0.9999988584154315,inf,0.999418464792739
88,0.5769923125865367,inf,inf,0.999999679639033,inf,0.9999997477689757,inf,0.9999999265418209,inf,0.9998181695953707
89,0.10730037257073811,inf,inf,0.9999997980991193,inf,0.9999992529275425,inf,0.999999405732516,inf,0.9998381556714764
90,0.5224515848007281,inf,inf,0.9999536768636629,inf,0.9999995228190318,inf,0.9999996204208433,inf,0.9998726403640965
91,0.1073003725707382,inf,inf,0.9999997823200288,inf,0.9999988158399682,inf,0.9999996551326709,inf,0.9982475506566246
92,0.5224509763737006,inf,inf,0.9999998226043927,inf,0.999999991760575,inf,0.9999999976004016,inf,0.9996413325321453
93,0.017631234445089898,inf,inf,0.9999996799570036,inf,0.9999997559303533,inf,0.9999999289186893,inf,0.9998061147147342
94,0.07855456099207736,inf,inf,0.9999998305918293,inf,0.9999998055896097,inf,0.9999999433811392,inf,0.9995542925439772
95,0.007456336766681597,inf,inf,0.9999995845447539,inf,0.999999563864187,inf,0.9999998729825454,inf,0.9998181696156354
96,0.014190799321980366,inf,inf,0.9999998272877325,inf,0.9999999919768997,inf,0.9999999976634026,inf,0.9998867087870139
97,0.866294259701854,inf,inf,0.9999998211307923,inf,0.9999992510046355,inf,0.999999781867295,inf,0.9989694547386843
98,0.07855456523331585,inf,inf,0.9999999767525937,inf,0.9999988176401963,inf,0.9999990594781286,inf,0.999238369177503
99,0.06400048836827293,inf,inf,0.999999821916282,inf,0.9999978234488263,inf,0.9999993661149086,inf,0.999299898430082
100,0.007456336766681597,inf,inf,0.9999997765903148,inf,0.9999999861645698,inf,0.9999999959706563,inf,0.9996413325317494
101,0.10730037257073814,inf,inf,0.9999998752534409,inf,0.9999995062586458,inf,0.9999996072476913,inf,0.9998825098120366
102,0.0015790503174104532,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
103,0.10730037257073814,inf,inf,0.9999998059611469,inf,0.9999997936670031,inf,0.9999999399088741,inf,0.9995542925465883
104,0.5769923125786336,inf,inf,0.9999996844995281,inf,0.9999997447583022,inf,0.9999999256650113,inf,0.9998284133422943
105,0.014190799737353349,inf,inf,0.9999999424770601,inf,0.9999996199044707,inf,0.999999697648586,inf,0.9836713135195853
106,0.0015790503174104547,inf,inf,0.9999998004630616,inf,0.9999977402373343,inf,0.9999993418809163,inf,0.9992998984274795
107,0.01763123851262273,inf,inf,0.9999999539878658,inf,0.9999958277632033,inf,0.9999966811456651,inf,0.9997379155784113
108,0.01419080250001154,inf,inf,0.9999999551302453,inf,0.9999975498184541,inf,0.9999980509745633,inf,0.9993313394003543
109,0.10730037257073811,inf,inf,0.9999998639579737,inf,0.9999992828330715,inf,0.9999994295212171,inf,0.999903210176166
110,0.01939542550090432,inf,inf,0.9999999408087805,inf,0.9999999840025953,inf,0.9999999872746782,inf,0.9999360954804053
111,0.007456336766681597,inf,inf,0.9999997765882943,inf,0.9999996581546959,inf,0.999999900443121,inf,0.9995542925878089
112,0.10730037257073814,inf,inf,0.9999999354848236,inf,0.9999999838434378,inf,0.9999999871480745,inf,0.9999360954803794
113,0.07855456224393946,inf,inf,0.9999998882852787,inf,0.9999995443112347,inf,0.9999996375170663,inf,0.9998726405955626
114,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999775152644,inf,0.9999999821142553,inf,0.9999360954806817
115,0.01419079930954607,inf,inf,0.999999928716671,inf,0.9999999263904791,inf,0.9999999785624255,inf,0.9997668622579872
116,0.24038985685702385,inf,inf,0.9999999753135362,inf,0.9999998516918898,inf,0.9999998820265871,inf,0.9998684864093429
117,0.5769923081649214,inf,inf,0.9999999288997533,inf,0.9999999748418278,inf,0.9999999926730919,inf,0.9996567468697953
118,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.9999999634642597,inf,0.9999999893595605,inf,0.9989138395514301
119,0.24038986219377417,inf,inf,0.9999999257547674,inf,0.9999993510409488,inf,0.9999998110012425,inf,0.9986504929126109
120,0.24038987870760656,inf,inf,0.9999999522670671,inf,0.9999984469189163,inf,0.9999987645835703,inf,0.9996440277343405
121,0.0015790503174104532,inf,inf,0.9999999438516395,inf,0.9999934202386412,inf,0.9999947660522228,inf,0.9998008161879223
122,0.014190800057979602,inf,inf,0.9999998694509582,inf,0.9999991954988542,inf,0.9999997657021399,inf,0.9994801831059191
123,0.017631235467176747,inf,inf,0.9999999302273712,inf,0.9999982198192958,inf,0.9999994815513542,inf,0.9990831178376455
124,0.014190802380727934,inf,inf,0.9999999529930251,inf,0.9999976400846214,inf,0.999998122777837,inf,0.9992214232196659
125,0.5224509893635992,inf,inf,0.9999998638490815,inf,0.9999991834508037,inf,0.9999997621933414,inf,0.9994491614213717
126,0.007456336766681597,inf,inf,0.9999998254432921,inf,0.9999960541637727,inf,0.9999988508394436,inf,0.9996010446388686
127,0.10730037257073814,inf,inf,0.999999632665452,inf,0.9999997404254566,inf,0.9999999244031406,inf,0.9998061147161558
128,0.5769923154004258,inf,inf,0.9999998950968803,inf,0.9999995062378679,inf,0.9999996072311634,inf,0.9999032101571973
129,0.5769923080136755,inf,inf,0.9999999426966333,inf,0.9999999845517764,inf,0.9999999877115306,inf,0.99579974868338
130,0.5769923184735541,inf,inf,0.9999999288997535,inf,0.9999989957294,inf,0.999999707522539,inf,0.9972797203570337
131,0.10730037257073811,inf,inf,0.9999999077947225,inf,0.9999968633016763,inf,0.999999086487684,inf,0.9990831179690004
132,0.5224509825428731,inf,inf,0.9999996751180859,inf,0.9999997371686645,inf,0.9999999234546529,inf,0.9998284133430246
133,0.10730037257073814,inf,inf,0.9999995908480168,inf,0.9999996292730015,inf,0.9999998920317977,inf,0.9998284133539282
134,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999775152644,inf,0.9999999821142553,inf,0.9999360954806817
135,0.007456336766681597,inf,inf,0.9999790698621791,inf,0.9999994444718633,inf,0.9999995580986759,inf,0.9997485515539013
136,0.019395548832891817,inf,inf,0.9998636772530292,inf,0.9999997692030563,inf,0.9999999327841479,inf,0.9997130950739097
137,0.24039022209156957,inf,inf,0.9999580096317965,inf,0.9999995233181392,inf,0.9999996208178641,inf,0.9998080315915889
138,0.10730037257073811,inf,inf,0.9999998149191476,inf,0.9999992106781834,inf,0.9999993721247714,inf,0.9998080328190712
139,0.10730037257073811,inf,inf,0.9999995908480125,inf,0.9999995586583944,inf,0.9999998714664432,inf,0.9998284133616513
140,0.007456336766681597,inf,inf,0.9999995845447539,inf,0.999999563864187,inf,0.9999998729825454,inf,0.9998181696156354
141,0.019395425591944796,inf,inf,0.9999998219798488,inf,0.9999999917303326,inf,0.999999997591594,inf,0.99988670878697
142,0.007456336766681597,inf,inf,0.9999997702455783,inf,0.9999982587015147,inf,0.9999994928751674,inf,0.9979219956368102
143,0.5224510817161669,inf,inf,0.9999999547293208,inf,0.9999953901815559,inf,0.9999963330662491,inf,0.9997889252489253
144,0.5224509796419589,inf,inf,0.9999998226027916,inf,0.9999997964215102,inf,0.9999999407110794,inf,0.9995542925464895
145,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
146,0.5769923088085985,inf,inf,0.9999998277269518,inf,0.9999999919984977,inf,0.9999999976696927,inf,0.9996413325322795
147,0.0640004794290747,inf,inf,0.9999998268292046,inf,0.9999999919555997,inf,0.9999999976571994,inf,0.9998867087870101
148,0.8386217720765926,inf,inf,0.9999999400501888,inf,0.9999999837975759,inf,0.9999999871115931,inf,0.9999360954804122
149,0.0015790503174104532,inf,inf,0.9999999354839001,inf,0.9999999838445675,inf,0.9999999871489731,inf,0.9997976637033097
150,0.06400055154150235,inf,inf,0.9999771993052207,inf,0.9999999844383317,inf,0.9999999876212897,inf,0.9999360953301275
151,0.007456336766681597,inf,inf,0.9999998639579699,inf,0.9999991462300953,inf,0.9999993208587893,inf,0.9999032101878789
152,0.06400047937582952,inf,inf,0.9999999285274233,inf,0.9999999261950558,inf,0.9999999785055117,inf,0.9992621032187363
153,0.007456336766681597,inf,inf,0.9999999693418395,inf,0.9999979209772234,inf,0.9999983462171275,inf,0.9992383694986832
154,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999971782881788,inf,0.9999977554364803,inf,0.9984638176590886
155,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544213902,inf,0.9999998046516357,inf,0.9995836589310219
156,0.017631235895712416,inf,inf,0.9999998722168693,inf,0.9999977018599469,inf,0.999999330704127,inf,0.9996469199448254
157,0.014190799321980366,inf,inf,0.9999998272877325,inf,0.9999999919768997,inf,0.9999999976634026,inf,0.9998867087870139
158,0.017631234176280767,inf,inf,0.9999998309480035,inf,0.9999999921469302,inf,0.9999999977129213,inf,0.9998867087870442
159,0.10730037257073811,inf,inf,0.9999999257173159,inf,0.9999993386586096,inf,0.9999994739282914,inf,0.9997485521220423
160,0.10730037257073811,inf,inf,0.999999814585335,inf,0.9999992154619995,inf,0.9999993759301136,inf,0.9874863102125435
161,0.5224509763775229,inf,inf,0.9999998221866881,inf,0.9999999918553704,inf,0.9999999976280093,inf,0.9768672498416349
162,0.10730037257073814,inf,inf,0.9999999733725937,inf,0.999999851772167,inf,0.9999998820904445,inf,0.9732455236216352
163,0.10730037257073814,inf,inf,0.9999999733725948,inf,0.9999987606305631,inf,0.9999990141291522,inf,0.9521035301507387
164,0.007456336766681597,inf,inf,0.9999997759382326,inf,0.9999996634046978,inf,0.9999999019720985,inf,0.9714115463651154
165,0.007456336766681597,inf,inf,0.9999999257187653,inf,0.9999999732324967,inf,0.9999999787074779,inf,0.99993609548093
166,0.5224510302486046,inf,inf,0.9999999393431714,inf,0.9999976121445913,inf,0.9999981005526146,inf,0.9988268486199807
167,0.07855457524403028,inf,inf,0.9999999767525941,inf,0.9999965491500508,inf,0.9999972549812316,inf,0.9994826303810617
168,0.5224509761369763,inf,inf,0.9999999756562802,inf,0.9999999190305633,inf,0.9999999355919189,inf,0.9987635476537471
169,0.10730037257073811,inf,inf,0.9999998217232797,inf,0.9999978519047241,inf,0.9999993744022255,inf,0.9987272622028991
170,0.5769923218880645,inf,inf,0.9999998677836984,inf,0.999998718714652,inf,0.9999996268465039,inf,0.9988887398574848
171,0.10730037257073802,inf,inf,0.9999999166676228,inf,0.9999968123336398,inf,0.9999974643336816,inf,0.999010783286338
172,0.576992308225435,inf,inf,0.999999976359241,inf,0.9999999513361413,inf,0.999999961289767,inf,0.9993870661846519
173,0.07855456228430034,inf,inf,0.9999998596572705,inf,0.9999995511056547,inf,0.9999996429217668,inf,0.9998080327626103
174,0.06400108225484887,inf,inf,0.9998113384590018,inf,0.9999995411188919,inf,0.9999996349776801,inf,0.9998080274679984
175,0.0640004794290747,inf,inf,0.9999998268292046,inf,0.9999999919555997,inf,0.9999999976571994,inf,0.9998867087870101
176,0.004146743257432336,inf,inf,0.9999996560298354,inf,0.999999747468265,inf,0.9999999264542438,inf,0.9997917196112819
177,0.24038986997872253,inf,inf,0.9999998564486015,inf,0.9999987027368488,inf,0.9999996221932288,inf,0.998727262341883
178,0.1073003725707382,inf,inf,0.9999999471892047,inf,0.999998479531892,inf,0.9999987905259416,inf,0.9996141336776544
179,0.5769923133023523,inf,inf,0.9999995707642978,inf,0.9999997640341318,inf,0.9999999312787828,inf,0.9996597102238516
180,0.5224509867720684,inf,inf,0.9999998530389156,inf,0.9999995299364888,inf,0.9999996260825074,inf,0.9998080327660136
181,0.10730037257073814,inf,inf,0.9999997765959828,inf,0.999999988376782,inf,0.999999996614927,inf,0.9998867087866864
182,0.019395426291134343,inf,inf,0.9999998391146967,inf,0.999999553519528,inf,0.9999996448419104,inf,0.999838155628831
183,0.5224509838607478,inf,inf,0.9999999410167882,inf,0.9999996061524831,inf,0.9999996867094073,inf,0.9997485520565436
184,0.240389861028653,inf,inf,0.9999999401863426,inf,0.9999996006073691,inf,0.9999996822984819,inf,0.999748552057888
185,0.5769923152204185,inf,inf,0.9999998915211864,inf,0.9999995205307516,inf,0.9999996186006042,inf,0.9928325808580778
186,0.2403898601514577,inf,inf,0.9999996654684685,inf,0.9999997366120155,inf,0.999999923292538,inf,0.9998181695965118
187,0.01939542550090432,inf,inf,0.9999999408087805,inf,0.9999999840025953,inf,0.9999999872746782,inf,0.9999360954804053
188,0.007456336766681597,inf,inf,0.9999998526731176,inf,0.9999993269339276,inf,0.9999994646017566,inf,0.9998726406196119
189,0.01939542612797854,inf,inf,0.999999516124358,inf,0.9999997692056319,inf,0.9999999327848981,inf,0.9997131006927538
190,0.014190799751256705,inf,inf,0.9999995305516848,inf,0.9999997760870383,inf,0.9999999347889955,inf,0.9997131006920774
191,0.10730037257073811,inf,inf,0.9999998526731135,inf,0.9999991987310896,inf,0.9999993626213165,inf,0.9998726406339018
192,0.10730037257073811,inf,inf,0.9999995680263816,inf,0.9999995771454423,inf,0.9999998768504949,inf,0.9997917196328463
193,0.2403898926658816,inf,inf,0.9999999510398315,inf,0.9999975420278641,inf,0.9999980447774477,inf,0.9992214232053483
194,0.10730037257073802,inf,inf,0.9999998311332229,inf,0.9999965985461161,inf,0.9999990093819376,inf,0.9996469199333643
195,0.0015790503174104532,inf,inf,0.999963929828071,inf,0.9999977845147368,inf,0.9999993547759889,inf,0.9988887413774691
196,0.0015790503174104532,inf,inf,0.9999843731046113,inf,0.9999999732343242,inf,0.9999999787089315,inf,0.9997976633797543
197,0.10730037257073811,inf,inf,0.9999843730233703,inf,0.9999993386575171,inf,0.9999994739274224,inf,0.9997485517178051
198,0.576992313487209,inf,inf,0.9999995317574032,inf,0.9999997766621299,inf,0.9999999349564817,inf,0.9997131006920209
199,0.5769923088085733,inf,inf,0.9999998277313225,inf,0.9999999919975058,inf,0.9999999976694038,inf,0.9998867087870176
200,0.5224509837271446,inf,inf,0.9999995580009275,inf,0.9999997570176631,inf,0.9999999292353505,inf,0.9996597102247332
201,inf,0.9984209496825895,0.9999999704291496,inf,inf,0.9999756030524041,inf,0.9999746364625134,inf,0.9997140093132005
202,inf,0.8926996274292619,0.999991198528939,inf,inf,0.9994244783322066,inf,0.9958607723967258,inf,0.9997143053226563
203,inf,0.8926996274292619,0.9999999858618378,inf,inf,0.999994830336176,inf,0.9999853246444852,inf,0.9996654850376792
204,inf,0.9925436632333184,0.9999980278271118,inf,inf,0.9999934245929368,inf,0.9999812727908496,inf,0.9998392889005264
205,inf,0.9925436632333184,0.9999843486653671,inf,inf,0.9999986583295266,inf,0.9999977552923454,inf,0.9996340790413856
206,inf,0.9850636175725133,0.9999247422134985,inf,inf,0.9999997611940517,inf,0.9999999304516557,inf,0.9996099219297216
207,inf,0.9189867828837307,0.9999999979229646,inf,inf,0.9994796193615153,inf,0.9999991651006053,inf,0.9997446981476816
208,inf,0.9817795772818622,0.9999999987449504,inf,inf,0.9999975725406938,inf,0.9999992930420002,inf,0.9995757283603136
209,inf,0.9984209496825895,0.9999999995288242,inf,inf,0.999998191798052,inf,0.9999870645574322,inf,0.9995228756987163
210,inf,0.8926996274292619,0.9999892195709258,inf,inf,0.9999997162409833,inf,0.9999998884077722,inf,0.9985036799944006
211,inf,0.9984209496825895,0.9999999957424701,inf,inf,0.9997768365442007,inf,0.9993931037440209,inf,0.9911094037843933
212,inf,0.9984209496825895,0.9996598961901942,inf,inf,0.9998919870652223,inf,0.999968542991378,inf,0.9991062334923932
213,inf,0.9984209496825895,0.999999832745448,inf,inf,0.9999957377449986,inf,0.9999987586876276,inf,0.9997906616951436
214,inf,0.9817626719669196,0.9999999920723294,inf,inf,0.9766112006521754,inf,0.9984417764133898,inf,0.9995930194182239
215,inf,0.9817796207359052,0.9999295175001383,inf,inf,0.9999997617028074,inf,0.9999999305998225,inf,0.9996717395908977
216,inf,0.8926996274292619,0.9999999998430933,inf,inf,0.9983866515038768,inf,0.9999929163423935,inf,0.9997986458014596
217,inf,0.8926996274292619,0.9998852281039498,inf,inf,0.8183197235365169,inf,0.9754543673087186,inf,0.9997260708141447
218,inf,0.8926996274292619,0.9999999998605715,inf,inf,0.9991438183438435,inf,0.9999962406800508,inf,0.9996983089369265
219,inf,0.8926996274292619,0.9999999995015518,inf,inf,0.9894117280390022,inf,0.9997701378096492,inf,0.9994595614813795
220,inf,0.9984209496825895,0.9999998892896707,inf,inf,0.9987181606594618,inf,0.9999793531011143,inf,0.9998760931165908
221,inf,0.9984209496825895,0.9999999974355338,inf,inf,0.9991235117900324,inf,0.9999931294221984,inf,0.9989986074168032
222,inf,0.9984209496825895,0.999999999977438,inf,inf,0.9993716016340181,inf,0.9999989917976885,inf,0.9994652221970085
223,inf,0.4645958051519521,0.9999977884651813,inf,inf,0.9996024201336012,inf,0.9999977040266295,inf,0.9995297347749702
224,inf,0.7510194216547907,0.9999999929461587,inf,inf,0.9999490006722533,inf,0.9992647006571282,inf,0.9986616749826039
225,inf,0.41485989194984074,0.9999999788145095,inf,inf,0.9999916616420317,inf,0.9999822217442271,inf,0.9969110771957729
226,inf,0.9925436632333184,0.9999999927286307,inf,inf,0.999985033570725,inf,0.9999910597149403,inf,0.9972127307758196
227,inf,0.9984209496825895,0.9999999885381551,inf,inf,0.9999799153340317,inf,0.9999941506680489,inf,0.9980237929369195
228,inf,0.9984209496825895,0.9999999999762466,inf,inf,0.9998214697538353,inf,0.9995142935755503,inf,0.9944292513151765
229,inf,0.9984209496825895,0.9999966751587884,inf,inf,0.9999152306702254,inf,0.9999990634939379,inf,0.9989138578336719
230,inf,0.9984209496825895,0.9999999340968545,inf,inf,0.9988811273172261,inf,0.9999935055272829,inf,0.9987097123809306
231,inf,0.9984209496825895,0.994897379975661,inf,inf,0.9945371597641753,inf,0.9999990017257289,inf,0.9978407302691064
232,inf,0.9817798117787445,0.9996044752382246,inf,inf,0.9999992906923953,inf,0.9999997155163999,inf,0.9944809868348238
233,inf,0.9984209496825895,0.9999973501224316,inf,inf,0.9999824902433943,inf,0.9999895414631437,inf,0.9966867396947758
234,inf,0.7510251056018107,0.9999999296266496,inf,inf,0.9999633824900513,inf,0.9997981364510523,inf,0.9987811812115186
235,inf,0.9817795718784473,0.9999999811228742,inf,inf,0.9999920439751758,inf,0.9999968802226595,inf,0.9955751507494329
236,inf,0.9984209496825895,0.9999999760522912,inf,inf,0.9999992936721128,inf,0.9999997229723123,inf,0.9971340565012883
237,inf,0.9850639003263546,0.9995458370255373,inf,inf,0.9999999595371531,inf,0.9999999882158547,inf,0.9993073760328156
238,inf,0.9984209496825895,0.9999999574512712,inf,inf,0.9995245247808016,inf,0.9954256971650124,inf,0.997195842754859
239,inf,0.8926996274292619,0.9999999999140823,inf,inf,0.9979565677034871,inf,0.9999514110610025,inf,0.9989378324890944
240,inf,0.9984209496825895,0.9999999999905118,inf,inf,0.9996397325545158,inf,0.9999988133925592,inf,0.9977168436685622
241,inf,0.9984209496825895,0.9999999999837548,inf,inf,0.9991796034986358,inf,0.9999986837666767,inf,0.9995757946442855
242,inf,0.9984209496825895,0.9999999125660325,inf,inf,0.9924764259154149,inf,0.9999101193649941,inf,0.9981714755221409
243,inf,0.9984209496825895,0.9999968270949494,inf,inf,0.9996230408923256,inf,0.9999987686760657,inf,0.998404862767135
244,inf,0.9984209496825895,0.999996552905619,inf,inf,0.999980600536905,inf,0.9999884131468504,inf,0.9965006822301705
245,inf,0.9984209496825895,0.9998987082553321,inf,inf,0.9999998967660041,inf,0.9999999366212162,inf,0.9979279381484781
246,inf,0.9850610561784936,0.9999999831720446,inf,inf,0.999653700889686,inf,0.9975178680167521,inf,0.9994888546653711
247,inf,0.9984209496825895,0.9999988398398408,inf,inf,0.9998282128603228,inf,0.999287315369219,inf,0.9966906041826673
248,inf,0.9984209496825895,0.9999988664346946,inf,inf,0.999999915337214,inf,0.9999999494533077,inf,0.9937839795833194
249,inf,0.9984209496825895,0.9999999861295388,inf,inf,0.999986912159527,inf,0.9999961883795543,inf,0.998586123699914
250,inf,0.9328158292238541,0.9997563716877308,inf,inf,0.9999992016904139,inf,0.9999997675053309,inf,0.9994718849731091
251,inf,0.9925436632333184,0.9999975752139846,inf,inf,0.9999996232980605,inf,0.9999996072673539,inf,0.9995837482688729
252,inf,0.9984209496825895,0.9999315208369745,inf,inf,0.9996258507297165,inf,0.9906972591427692,inf,0.9944315736568473
253,inf,0.9984209496825895,0.9999999690911877,inf,inf,0.9999976144041166,inf,0.9999908787489175,inf,0.9993956946409487
254,inf,0.9850635466148755,0.9999988953178616,inf,inf,0.9999953260885005,inf,0.9999866997939076,inf,0.9998685579419339
255,inf,0.8926996274292619,0.9999885960068081,inf,inf,0.9999989079656034,inf,0.9999988195282774,inf,0.9995750916599996
256,inf,0.9984209496825895,0.9999870117427168,inf,inf,0.9999031132200626,inf,0.997609053984099,inf,0.9995019125219842
257,inf,0.9984209496825895,0.9932090236374889,inf,inf,0.9316306479932212,inf,0.9973675055088446,inf,0.998701984126152
258,inf,0.8926996274292619,0.6519591637516949,inf,inf,0.9519194949850538,inf,0.9322528192341335,inf,0.7678153511350136
259,inf,0.9817795546569098,0.999997134614446,inf,inf,0.9999809860458407,inf,0.9999801942283502,inf,0.9995076571367498
260,inf,0.9984209496825895,0.999919412601324,inf,inf,0.9998405505296049,inf,0.9998342150682338,inf,0.9983365187342687
261,inf,0.9925436632333184,0.9999601381056256,inf,inf,0.9998222246897674,inf,0.9998151615223247,inf,0.9990068817689666
262,inf,0.9984209496825895,0.9999996492215353,inf,inf,0.9996841385217002,inf,0.9991031647826041,inf,0.9992113371625354
263,inf,0.9984209496825895,0.9999719939207222,inf,inf,0.9999274316858505,inf,0.9995987095121428,inf,0.9992662638936423
264,inf,0.9850650406474109,0.9977575618300949,inf,inf,0.9998976770302382,inf,0.999884399730434,inf,0.9967390017162585
265,inf,0.9956569828531706,0.9999997589393123,inf,inf,0.999999090795906,inf,0.9999987269353485,inf,0.9980241859991151
266,inf,0.9956569833518922,0.9999999034515834,inf,inf,0.9999999870303625,inf,0.9999999922497101,inf,0.9988731476806447
267,inf,0.8926996274292619,0.9999999998185194,inf,inf,0.995931754825464,inf,0.9999764145503486,inf,0.9994890125686905
268,inf,0.8926996274292618,0.9999931357459526,inf,inf,0.9363551368785877,inf,0.9970166870309964,inf,0.9994971377970113
269,inf,0.8926996274292618,0.9999999999534286,inf,inf,0.9945009690534681,inf,0.9999569846077827,inf,0.9990406596029056
270,inf,0.8926996274292619,0.9999613234720964,inf,inf,0.9905323382162998,inf,0.9995350960838484,inf,0.9996051093212367
271,inf,0.8926996274292619,0.9999898508732579,inf,inf,0.9758036836504181,inf,0.9992299675033065,inf,0.9998565210239889
272,inf,0.9925436632333184,0.9999999728308667,inf,inf,0.9999595120684757,inf,0.9999579079603848,inf,0.9996921370118014
273,inf,0.9984209496825895,0.999998922279838,inf,inf,0.9999510278984328,inf,0.9996485169210858,inf,0.9995297358460997
274,inf,0.9984209496825895,0.9999995745616483,inf,inf,0.9999970559324193,inf,0.9999969378273473,inf,0.9995292987720126
275,inf,0.9984209496825895,0.9999999981976457,inf,inf,0.9999999238398473,inf,0.9999999208218762,inf,0.9998492776490298
276,inf,0.9817795791380887,0.9999999963684605,inf,inf,0.9999997999463607,inf,0.9999997856193091,inf,0.9997076649032883
277,inf,0.9984209496825895,0.9994982156394466,inf,inf,0.9999999824795959,inf,0.9999999860631905,inf,0.9999294918216022
278,inf,0.9817794847440967,0.9999999896270123,inf,inf,0.9999961100631078,inf,0.9998643752384666,inf,0.9997578113754855
279,inf,0.9984209496825895,0.9999999999283424,inf,inf,0.9999550985677902,inf,0.9991590768413522,inf,0.9877298749330956
280,inf,0.9984209496825895,0.9999999977068326,inf,inf,0.9999998413724199,inf,0.9999999538023,inf,0.9995695759730273
281,inf,0.9817795763642191,0.9999999999999916,inf,inf,0.9999985159864724,inf,0.99999700102144,inf,0.9995695786103679
282,inf,0.9189896113997048,0.9994411436041384,inf,inf,0.9999962326774484,inf,0.9999970032394155,inf,0.9995896174010727
283,inf,0.9189757098239184,0.999846983649857,inf,inf,0.9993003001102526,inf,0.9961298287718694,inf,0.9996233332140058
284,inf,0.9925436632333184,0.9999840329438574,inf,inf,0.9998994925692642,inf,0.9981007539665263,inf,0.9997768279245419
285,inf,0.46455195384526615,0.9999999783252305,inf,inf,0.9995816362176132,inf,0.9970000961846514,inf,0.9997479652506212
286,inf,0.9984209496825895,0.9999804472292352,inf,inf,0.9999219509179614,inf,0.9985189012543275,inf,0.9998403866838924
287,inf,0.9850630952957142,0.9999999971101119,inf,inf,0.9999192338667892,inf,0.9995547151467703,inf,0.9997986040805219
288,inf,0.9956569148770571,0.9999990480438633,inf,inf,0.9999655521652421,inf,0.99975258906793,inf,0.9995297229177194
289,inf,0.9956569708864403,0.999999999926058,inf,inf,0.9999749652072046,inf,0.9999739733411711,inf,0.9997477592219189
290,inf,0.9189882034180132,0.9999562631990334,inf,inf,0.9999816126674854,inf,0.9999613140712442,inf,0.9997819410309813
291,inf,0.9797012619491927,0.9999999616553138,inf,inf,0.9999996644101503,inf,0.9999998683388502,inf,0.9993055770424457
292,inf,0.8926996274292619,0.9999999478868913,inf,inf,0.9981782508320631,inf,0.9131664395966325,inf,0.996327807538084
293,inf,0.41485986956529697,0.9999999999999238,inf,inf,0.9999966052650178,inf,0.9999748155862846,inf,0.9997076717495742
294,inf,0.9956569833014002,0.999999993806143,inf,inf,0.9999999239743875,inf,0.9999999209618741,inf,0.999522867855891
295,inf,0.8926996274292618,0.9999999950670206,inf,inf,0.9981497261407174,inf,0.9866222381331307,inf,0.9985178150649809
296,inf,0.8926996274292619,0.9998550454124634,inf,inf,0.9999999846945684,inf,0.9999999955425423,inf,0.9996042679856211
297,inf,0.9984209496825895,0.9999999984133217,inf,inf,0.9999970194387038,inf,0.9999969013478901,inf,0.9996042186022255
298,inf,0.9984209496825895,0.9999999997842519,inf,inf,0.9999988797708614,inf,0.9999988353904602,inf,0.9994810601460246
299,inf,0.9817794492217716,0.9999999983883403,inf,inf,0.9999063111979906,inf,0.9999026008777219,inf,0.9971707107449937
300,inf,0.8926996274292619,0.9999937574387593,inf,inf,0.9999837930355192,inf,0.999983131752162,inf,0.9973923668160267
301,inf,0.9984209496825895,0.9999824032646636,inf,inf,0.9634061893598197,inf,0.9997909305235759,inf,0.9994271421552451
302,inf,0.9956569796484881,0.999994053701471,inf,inf,0.9999902419341015,inf,0.9999898420078475,inf,0.9978040905424229
303,inf,0.9984209496825895,0.9999999948771414,inf,inf,0.9999510293092954,inf,0.9996495891249422,inf,0.9995297356779194
304,inf,0.892699627429262,0.9999999990903958,inf,inf,0.9999931576152589,inf,0.9999861724492161,inf,0.9998177734781915
305,inf,0.9984209496825895,0.015179539159145312,inf,inf,0.9999991548237633,inf,0.9999993276947227,inf,0.9998973413162082
306,inf,0.932813949878605,0.9999990199300504,inf,inf,0.9997083458807208,inf,0.9999966682238022,inf,0.9995694897005986
307,inf,0.9925436632333184,0.016915638285666352,inf,inf,0.9993262219900619,inf,0.010866472803979343,inf,0.9997714242140252
308,inf,0.8926996274292619,0.9904323119460129,inf,inf,0.9999976972499653,inf,0.9999972520943561,inf,0.9895118807428278
309,inf,0.9956569808127426,0.9999999995838598,inf,inf,0.999998728347824,inf,0.9999909028494531,inf,0.999522875199322
310,inf,0.9327915675131785,0.9999998587320087,inf,inf,0.9995964589415581,inf,0.9941545092965355,inf,0.9975113169642142
311,inf,0.9925436632333184,0.9999999985994419,inf,inf,0.9997968763229091,inf,0.9995671642993537,inf,0.9932444020857554
312,inf,0.9925436632333184,0.9999996536948592,inf,inf,0.9999240257768826,inf,0.9997095166255797,inf,0.9993379971398043
313,inf,0.8926996274292619,0.99999999702556,inf,inf,0.9999952280527535,inf,0.9999933173125166,inf,0.9991628578880394
314,inf,0.9850632772210146,0.999999998255547,inf,inf,0.9998427260747265,inf,0.9998364956678318,inf,0.9987979359244233
315,inf,0.9850635310882847,0.9999999882031531,inf,inf,0.9999830562992802,inf,0.9999823849420599,inf,0.9992620152085082
316,inf,0.9817796922695096,0.9998084498824258,inf,inf,0.9999999913575409,inf,0.9999999974830245,inf,0.9996042697123535
317,inf,0.9850635591477838,0.9999999961107111,inf,inf,0.9999977435280428,inf,0.9999993428392816,inf,0.9994651311904856
318,inf,0.8926996274292619,0.9999999998898823,inf,inf,0.9999288619872967,inf,0.9997980510797898,inf,0.9997571679748334
319,inf,0.8926996274292619,0.9999999427657591,inf,inf,0.9999776246782471,inf,0.9999522920076799,inf,0.9968570238354711
320,inf,0.9984209496825895,0.9999999841829934,inf,inf,0.9996441062714438,inf,0.9974489593319734,inf,0.9994888652147094
321,inf,0.9984209496825895,0.9999998672371607,inf,inf,0.999998191613747,inf,0.9999869322687547,inf,0.9995228757181934
322,inf,0.9984209496825895,0.9999999999969589,inf,inf,0.9998817195589463,inf,0.9995096848409314,inf,0.9993677935841714
323,inf,0.9984209496825895,0.9999999987789447,inf,inf,0.9816433342734676,inf,0.9995684211173215,inf,0.999328577780298
324,inf,0.9984209496825895,0.9999999387844989,inf,inf,0.9772138942349822,inf,0.9964673799148691,inf,0.9994881312210576
325,inf,0.9984209496825895,0.999999970193342,inf,inf,0.9902015665309104,inf,0.9993329197791981,inf,0.9977523011467412
326,inf,0.892699627429262,0.9999999967941919,inf,inf,0.9999363527672626,inf,0.999389610547651,inf,0.9989220746000124
327,inf,0.8926996274292619,0.9999997757060678,inf,inf,0.9999955992876208,inf,0.9999987183641705,inf,0.9996427753539163
328,inf,0.9850635171200537,0.999999999927023,inf,inf,0.9999753396778739,inf,0.9999743626460447,inf,0.9997610282511421
329,inf,0.9984209496825895,0.9999776010091992,inf,inf,0.9999174398878627,inf,0.9984315550761679,inf,0.9998761034715403
330,inf,0.9984209496825895,0.9999996344790926,inf,inf,0.99999599608332,inf,0.9999958348825171,inf,0.9997367718578032
331,inf,0.9817763997113994,0.9999999879304483,inf,inf,0.9995599061845168,inf,0.9957664748933684,inf,0.9988296295542551
332,inf,0.9850635598439256,0.9999999998017344,inf,inf,0.9999991135276398,inf,0.9999987585496153,inf,0.99937529007311
333,inf,0.9984209496825895,0.9999999376063852,inf,inf,0.9999844772506916,inf,0.9999782867150883,inf,0.9901526189616262
334,inf,0.9984209496825895,0.9999679163321074,inf,inf,0.9995112174593836,inf,0.9964619473600013,inf,0.9992622238469697
335,inf,0.9850628610484755,0.9999999708491036,inf,inf,0.999903035924633,inf,0.9993059658427582,inf,0.9989139488715467
336,inf,0.9797011214181184,0.9999998348808445,inf,inf,0.9999382281044709,inf,0.9999357810865039,inf,0.9988184647249037
337,inf,0.9956347359971129,0.11053892625526422,inf,inf,0.9982845765730851,inf,0.023955298213236498,inf,0.9988781347220276
338,inf,0.9984209496825895,0.9999969667595118,inf,inf,0.9988851570719227,inf,0.9916937863231314,inf,0.9985723759107606
339,inf,0.8926996274292619,0.9996436201636166,inf,inf,0.9999999473092742,inf,0.9999999777077302,inf,0.9983367192881598
340,inf,0.4148600993147402,0.9999879921013459,inf,inf,0.999989170620717,inf,0.9999968461196043,inf,0.9970305144621603
341,inf,0.9925436632333184,0.9999999982540146,inf,inf,0.999673776565822,inf,0.999073742775711,inf,0.9986551946634903
342,inf,0.9984209496825895,0.9999999999899876,inf,inf,0.9999366530592079,inf,0.9995466890065182,inf,0.9995499463885485
343,inf,0.9984209496825895,0.9999520128417565,inf,inf,0.9999977556961436,inf,0.9999976667332731,inf,0.9995019117654087
344,inf,0.9817778835741858,0.9999729823431657,inf,inf,0.9996952379426027,inf,0.9977893388952437,inf,0.9994722355563133
345,inf,0.9984209496825895,0.9999915768933433,inf,inf,0.9945377284502303,inf,0.9596243969636704,inf,0.9995560178885567
346,inf,0.9850635502123081,0.999999998608788,inf,inf,0.999993632015741,inf,0.9999933797531144,inf,0.9990324813257976
347,inf,0.9984209496825895,0.9928030057508486,inf,inf,0.999514772170699,inf,0.9893795432596585,inf,0.9991238576241717
348,inf,0.9984209496825895,0.999999996014721,inf,inf,0.9999228653232817,inf,0.9992601750182407,inf,0.9989986831210679
349,inf,0.9984209496825895,0.9999999453921943,inf,inf,0.9999999746551578,inf,0.9999999795994337,inf,0.9986437023635936
350,inf,0.892699627429262,0.999999997038945,inf,inf,0.999995991555033,inf,0.9999943865302307,inf,0.9991628573411018
351,inf,0.9984209496825895,0.999818513354667,inf,inf,0.999995326590045,inf,0.9999981666183212,inf,0.9988459736733601
352,inf,0.9984209496825895,0.9999921520149779,inf,inf,0.9998720293525533,inf,0.9992940441134933,inf,0.9996980596109688
353,inf,0.9850635584245634,0.9999994375187438,inf,inf,0.9999979411679258,inf,0.9999978579750453,inf,0.9996036922257562
354,inf,0.9956569834080795,0.9999994460784689,inf,inf,0.9999999223933751,inf,0.9999999191589317,inf,0.9998487294210249
355,inf,0.99565521408642,0.9999988098949574,inf,inf,0.9928547255074098,inf,0.999885207119292,inf,0.9996370395597737
356,inf,0.9984209496825895,0.9872450855002064,inf,inf,0.9999997504809944,inf,0.9999999273316522,inf,0.9996722642709723
357,inf,0.8926996274292619,0.2349202731728652,inf,inf,0.9991689752367918,inf,0.23424204630349033,inf,0.9991508704326522
358,inf,0.4766598748847247,0.06867090410112174,inf,inf,0.999997688087933,inf,0.9999993266932523,inf,0.999572934977075
359,inf,0.9984209496825895,0.9999999999999922,inf,inf,0.9999984448229362,inf,0.9999968572100157,inf,0.9995695786283961
360,inf,0.9984209496825895,0.9999986067381778,inf,inf,0.9990480109815622,inf,0.9999886012981866,inf,0.9993744338918347
361,inf,0.9984209496825895,0.9999999953525525,inf,inf,0.9999997883540483,inf,0.9999987680921402,inf,0.9997577884330621
362,inf,0.9984209496825895,0.9999999974921525,inf,inf,0.9999929408182222,inf,0.9999884780393514,inf,0.9993183153810041
363,inf,0.9984209496825895,0.9999999999998674,inf,inf,0.9999949082461672,inf,0.9999719329257137,inf,0.9999233068393999
364,inf,0.9956569375119788,0.999999999877873,inf,inf,0.9999510398936121,inf,0.9998610125668691,inf,0.9998651995618932
365,inf,0.9925436632333184,0.9999998819843511,inf,inf,0.9999978470646352,inf,0.999984482069742,inf,0.999849280071721
366,inf,0.4645998416058311,0.9999966679792582,inf,inf,0.9999592534343572,inf,0.9999175374339337,inf,0.9996412848268881
367,inf,0.9328165431542689,0.9995333215835619,inf,inf,0.9999999526647606,inf,0.9999999811381912,inf,0.9912388506958089
368,inf,0.9956568582884354,0.9999999999926819,inf,inf,0.999862162935388,inf,0.9996249609954434,inf,0.9955760438463449
369,inf,0.9328150229761849,0.9999999909668728,inf,inf,0.9999929445107879,inf,0.9999979452036422,inf,0.9988355776306237
370,inf,0.9925436632333184,0.9999999925358717,inf,inf,0.9999877834768731,inf,0.9999964421365448,inf,0.9988355811714671
371,inf,0.8926996274292619,0.9999999042850137,inf,inf,0.9995889644012258,inf,0.9970527019198482,inf,0.9992621902013257
372,inf,0.9925436632333184,0.9999979241159117,inf,inf,0.9999916946959834,inf,0.9999385308498862,inf,0.9991649802671663
373,inf,0.8926996274292619,0.9999999938985595,inf,inf,0.9998908625319801,inf,0.9997794357375809,inf,0.9985324758295003
374,inf,0.892699627429262,0.9999999898717077,inf,inf,0.999392396280309,inf,0.9999964722547257,inf,0.9985762524502376
375,inf,0.9984209496825895,0.9142826504459132,inf,inf,0.9127919572323762,inf,0.9993188334826202,inf,0.9997858062381325
376,inf,0.9984209496825895,0.9999999935667632,inf,inf,0.9991795909382488,inf,0.9999986837563046,inf,0.9995757943947136
377,inf,0.9925436632333184,0.9999974351710305,inf,inf,0.9890735926033348,inf,0.9992569296597078,inf,0.9984981342326331
378,inf,0.9850787826947706,0.9795862645839113,inf,inf,0.9999997240301923,inf,0.9999999196282867,inf,0.9997960699620103
379,inf,0.9817795769280973,0.9999999916185495,inf,inf,0.9999982044884449,inf,0.9999981333420358,inf,0.9994070965458525
380,inf,0.9984209496825895,0.9999999997515943,inf,inf,0.9999992108468687,inf,0.9999991795827936,inf,0.9994810600196841
381,inf,0.9984209496825895,0.9999999997317164,inf,inf,0.9999723234137529,inf,0.9999712269559161,inf,0.9993551626346143
382,inf,0.985063650434597,0.9998800072428571,inf,inf,0.9999995920047492,inf,0.9999995421315472,inf,0.9997301140757162
383,inf,0.8926996274292619,0.9999987038333294,inf,inf,0.999938362828954,inf,0.9994077106540342,inf,0.9977440680699502
384,inf,0.8926996274292619,0.9998550454124194,inf,inf,0.9999999871434214,inf,0.9999999962557308,inf,0.9996042679854151
385,inf,0.9984209496825895,0.9999931489764806,inf,inf,0.9999696370852569,inf,0.9999684339268496,inf,0.9994816396403888
386,inf,0.9984209496825895,0.9999999998695086,inf,inf,0.9994684790918043,inf,0.994883974025553,inf,0.9975531375207113
387,inf,0.9925436632333184,0.9999999999451386,inf,inf,0.9999996941749076,inf,0.999998732449904,inf,0.9996439080870647
388,inf,0.4148596585924389,0.9999999999997722,inf,inf,0.9999957708843178,inf,0.9999523260977805,inf,0.9997815125246055
389,inf,0.8926996274292619,0.9999999935475845,inf,inf,0.9999973290410995,inf,0.9999972232105068,inf,0.9994070988340152
390,inf,0.9925436632333184,0.9999999981976457,inf,inf,0.9999999238398473,inf,0.9999999208218762,inf,0.9998492776490298
391,inf,0.9925436632333184,0.9999998624125229,inf,inf,0.9962894760009064,inf,0.9999784858970985,inf,0.9993559423104366
392,inf,0.9925436632333184,0.9999999975400624,inf,inf,0.9999919108378683,inf,0.9999935653818048,inf,0.9998747493615103
393,inf,0.9925436632333184,0.9999999804300072,inf,inf,0.9989294991037988,inf,0.9796031333153533,inf,0.9996387906011115
394,inf,0.8926996274292619,0.9999418176792655,inf,inf,0.9999995851962644,inf,0.9999998791951658,inf,0.999609921093417
395,inf,0.9984209496825895,0.9999999933916974,inf,inf,0.9972888917125631,inf,0.9802984614534567,inf,0.9976202442662443
396,inf,0.9189870659907882,0.9999999976239038,inf,inf,0.9998654580092773,inf,0.999713380088203,inf,0.9919813769278897
397,inf,0.9925436632333184,0.9999999806757177,inf,inf,0.9999997332287444,inf,0.9999999223072152,inf,0.998818695496942
398,inf,0.9925436632333184,0.999999865307383,inf,inf,0.9999279751950072,inf,0.9999251217408136,inf,0.9993438111119222
399,inf,0.9984209496825895,0.9958573307072511,inf,inf,0.9995203515967405,inf,0.998521132670469,inf,0.996800339705482
400,inf,0.9984209496825895,0.9999980861806114,inf,inf,0.9999771091330507,inf,0.9999536726384283,inf,0.9994013199818929
401,inf,0.9189882526008261,inf,0.9999983297638163,0.9999978265415855,inf,inf,0.9811039103170063,inf,0.9998517180893919
402,inf,0.9328150255603298,inf,0.9999915764859281,0.9969785103368969,inf,inf,0.4651402858994289,inf,0.9924125854313354
403,inf,0.9797012600608842,inf,0.9999978780254268,0.9982329840065248,inf,inf,0.7268051862309728,inf,0.982296204897202
404,inf,0.9925436632333184,inf,0.9999994419178247,0.9999263382576609,inf,inf,0.8055590265815042,inf,0.9897593795388304
405,inf,0.9956569831609502,inf,0.9999992739545235,0.9999246236179531,inf,inf,0.8058687932814974,inf,0.9851605821043145
406,inf,0.918988253483582,inf,0.999998641817908,0.9999539461293003,inf,inf,0.9260859572852407,inf,0.9999255448421629
407,inf,0.9925436632333184,inf,0.9999990690413508,0.9999987156946842,inf,inf,0.9447521464437421,inf,0.9985059992685956
408,inf,0.9925436632333184,inf,0.9999934519922852,0.9999992229245024,inf,inf,0.985931434351572,inf,0.9997815310312993
409,inf,0.9984209496825895,inf,0.9999989315524785,0.9999993227533924,inf,inf,0.9859318580236401,inf,0.9987207184757163
410,inf,0.9984209496825895,inf,0.9999996529848125,0.9999985485958567,inf,inf,0.9448712175852595,inf,0.9929495967784358
411,inf,0.41486012122984706,inf,0.9999992372391908,0.9997985224775404,inf,inf,0.8664515415482895,inf,0.9985494404135005
412,inf,0.9956569832056203,inf,0.9999994571404234,0.999997852111111,inf,inf,0.9811043361859034,inf,0.9988849100005537
413,inf,0.8926996274292619,inf,0.9999993446278197,0.9999271383320947,inf,inf,0.8054145348924582,inf,0.9919044135887984
414,inf,0.9984209496825895,inf,0.9993968189407387,0.9999876804975235,inf,inf,0.9859213973033386,inf,0.9990920941831756
415,inf,0.9984209496825895,inf,0.999437909212946,0.9970210392986536,inf,inf,0.6767942113428763,inf,0.9946522799806738
416,inf,0.8926996274292619,inf,0.9999990011903654,0.004046851469952509,inf,inf,9.739731254843065e-8,inf,0.9965453567052027
417,inf,0.9984209496825895,inf,0.9999999487176521,0.0000025031480120135342,inf,inf,0.9999958723191326,inf,4.463096558993129e-14
418,inf,0.9984209496825895,inf,0.9999983332832959,0.9999996752885312,inf,inf,0.9584918997576777,inf,0.9967889153911317
419,inf,0.8926996274292619,inf,0.9999984112450585,0.0026599620341146418,inf,inf,3.869093045949512e-9,inf,0.9967364547057944
420,inf,0.9817795781439089,inf,0.9999981290283343,0.9999999956675316,inf,inf,0.9896333628668119,inf,0.9991434595218381
421,inf,0.8926996274292619,inf,0.9999923099067447,0.9999992008365556,inf,inf,0.9859314147278398,inf,0.9997815308097379
422,inf,0.7510275630049128,inf,0.9999979076446965,0.9999539039025754,inf,inf,0.9260859969723898,inf,0.999876925139046
423,inf,0.9984209496825895,inf,0.9999998554064411,0.999991045946102,inf,inf,0.9961267622928275,inf,0.999792210425436
424,inf,0.9850635610799122,inf,0.9999992565615442,0.9999978318272497,inf,inf,0.9811043753433675,inf,0.9987196342001298
425,inf,0.9925436632333184,inf,0.9999991865035144,0.9999999984118606,inf,inf,0.9994917168798212,inf,0.9969386791562387
426,inf,0.9984209496825895,inf,0.9999990249839886,0.9999999486635176,inf,inf,0.9979101454777406,inf,0.9832363004637645
427,inf,0.9925436632333184,inf,0.9999989315524785,0.9999993227533924,inf,inf,0.9859318580236401,inf,0.9987207184757163
428,inf,0.9984209496825895,inf,0.9999953389978113,0.9999992598162467,inf,inf,0.985931445530874,inf,0.9998499242577653
429,inf,0.9984209496825895,inf,0.9999998391196372,0.9999999982517118,inf,inf,0.999664230276628,inf,0.9993670608711953
430,inf,0.9850635606739779,inf,0.9999988081495768,0.0009699046787406355,inf,inf,8.317317945483182e-10,inf,0.9969693674127277
431,inf,0.9984209496825895,inf,0.9999977734775405,0.9999999915006915,inf,inf,0.9978989534298853,inf,0.9987087801499412
432,inf,0.9984209496825895,inf,0.9999991697829639,0.9999999922102042,inf,inf,0.999494126317087,inf,0.9832272136476045
433,inf,0.9984209496825895,inf,0.9999993362248907,0.9999910348063411,inf,inf,0.996126751270162,inf,0.9999128230062834
434,inf,0.9984209496825895,inf,0.9999982080692028,0.9999999937080708,inf,inf,0.9978983901080302,inf,0.9994875795988257
435,inf,0.9984209496825895,inf,0.9999998584740669,0.9999988102683085,inf,inf,0.9859746169259613,inf,0.9977540850283259
436,inf,0.8926996274292619,inf,0.9999991974246084,0.9999998959339746,inf,inf,0.9998323077275408,inf,0.9995956360857903
437,inf,0.9984209496825895,inf,0.9999991865551345,0.9999999866094016,inf,inf,0.9979002324471498,inf,0.9969403606435165
438,inf,0.9817795790090847,inf,0.9999993992875839,0.9999999871724711,inf,inf,0.9979000897832858,inf,0.9971375840683682
439,inf,0.46460158464068857,inf,0.99999966122467,0.9999999036506024,inf,inf,0.999832315211803,inf,0.999688751342838
440,inf,0.8926996274292619,inf,0.9999988044114977,0.9999997530535977,inf,inf,0.9998321737486705,inf,0.9997806072481357
441,inf,0.9984209496825895,inf,0.9999993230577451,0.999811493367521,inf,inf,0.773340308904749,inf,0.9945331175203744
442,inf,0.9984209496825895,inf,0.999998351094644,0.9997985001240315,inf,inf,0.8664116181071563,inf,0.9997415060409282
443,inf,0.9984209496825895,inf,0.999993110759135,0.9970970701503803,inf,inf,0.6758790761422815,inf,0.9996461222904542
444,inf,0.8926996274292619,inf,0.9999996478357737,0.9999910414923807,inf,inf,0.9961267578859214,inf,0.9999172266405556
445,inf,0.9984209496825895,inf,0.9999983285587181,0.9999539278319276,inf,inf,0.9260859799587479,inf,0.9999008791354729
446,inf,0.9984209496825895,inf,0.9999992419749121,0.9999910327840773,inf,inf,0.9961267492691548,inf,0.9999198754041209
447,inf,0.9850635612149877,inf,0.999999418131849,0.9999910365637688,inf,inf,0.9961267530091165,inf,0.999919875415099
448,inf,0.46459963942245264,inf,0.9998658626398087,0.9999991962825467,inf,inf,0.9998316096644159,inf,0.999015043416347
449,inf,0.8926996274292619,inf,0.999997037299813,0.9999992920838217,inf,inf,0.9859315056291409,inf,0.9997503895718955
450,inf,0.8926996274292619,inf,0.9999991947081903,0.99999785042463,inf,inf,0.9811038929344938,inf,0.9999292126037813
451,inf,0.9984209496825895,inf,0.999999608583078,0.9999997820940087,inf,inf,0.9998321962731139,inf,0.9992780969978977
452,inf,0.9984209496825895,inf,0.9999999330209355,0.9999999996999986,inf,inf,0.9997518432918344,inf,0.9987122876129048
453,inf,0.9850635616226788,inf,0.9999998189010243,0.9999999995887658,inf,inf,0.9999192832153541,inf,0.9832993184453804
454,inf,0.7511524243749477,inf,0.9999991991834442,0.9853909544441022,inf,inf,0.8461004527431182,inf,0.9977120626082565
455,inf,0.9817795795787437,inf,0.9999998755874664,0.9999887114272027,inf,inf,0.964257932402761,inf,0.9937003781930253
456,inf,0.9984209496825895,inf,0.9999705371850481,0.9999524190035225,inf,inf,0.926085645024117,inf,0.9993153773597359
457,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
458,inf,0.9984209496825895,inf,0.9999994074329538,0.9999539667561865,inf,inf,0.9260863956999483,inf,0.9996485116490632
459,inf,0.9984209496825895,inf,0.9999990241728722,0.9999539682007688,inf,inf,0.9260859349739842,inf,0.9999519874774637
460,inf,0.9984209496825895,inf,0.9999996359069987,0.9999539587886974,inf,inf,0.926086816030639,inf,0.9993680940266253
461,inf,0.9984209496825895,inf,0.9999994420567938,0.9999289564847867,inf,inf,0.8050882625383655,inf,0.9967478381657424
462,inf,0.9850635581417261,inf,0.9999959530646519,0.9999999957834715,inf,inf,0.9896330870622917,inf,0.9992169030315942
463,inf,0.9984209496825895,inf,0.9999989513471134,0.999999993480597,inf,inf,0.9896571651639087,inf,0.9929004321525458
464,inf,0.9328150551797139,inf,0.9999994414662667,0.9999978613654167,inf,inf,0.9811040523788145,inf,0.9995874212035535
465,inf,0.9925436632333184,inf,0.9999990240707692,0.9999539592339474,inf,inf,0.9260861186454507,inf,0.9998265248202903
466,inf,0.9925436632333184,inf,0.9999968755423989,0.9971281973185233,inf,inf,0.6773797245285773,inf,0.9913319864351817
467,inf,0.9925436632333184,inf,0.9999973264314385,0.9971161300277894,inf,inf,0.6767807570421265,inf,0.9946505080244263
468,inf,0.9925436632333184,inf,0.9999988922317691,0.9997468937523195,inf,inf,0.8980183548051517,inf,0.9983569152612749
469,inf,0.9797012612509289,inf,0.9999989198903744,0.9999998274582622,inf,inf,0.9802778182238047,inf,0.997842763108073
470,inf,0.9984209496825895,inf,0.9999757330274508,0.9999949607867976,inf,inf,0.9801903939757208,inf,0.9990235022087769
471,inf,0.8926996274292619,inf,0.9999996571778983,0.9999294874980903,inf,inf,0.8049937663772885,inf,0.9981505511490705
472,inf,0.8926996274292619,inf,0.9999989610597454,0.9999955086832498,inf,inf,0.9124934902261721,inf,0.9934016952890395
473,inf,0.9925436632333184,inf,0.9999994200504746,0.9997985518494427,inf,inf,0.8664377839224975,inf,0.9989610936179266
474,inf,0.8926996274292619,inf,0.9999998554077101,0.9999910459461284,inf,inf,0.9961267622928471,inf,0.9979917270032987
475,inf,0.9984209496825895,inf,0.9999994901325415,0.9999999895039494,inf,inf,0.9986121882841049,inf,0.9983768172407163
476,inf,0.9984209496825895,inf,0.9999959438764544,0.9999986778456954,inf,inf,0.9553337525804112,inf,0.9846588319158528
477,inf,0.985063558719623,inf,0.9999966046368389,0.999917622966563,inf,inf,0.9228886258733797,inf,0.9940316725982083
478,inf,0.9956569832025265,inf,0.9999994444531394,0.9999978619342195,inf,inf,0.9811040390181359,inf,0.999620787827924
479,inf,0.9925436632333184,inf,0.9999996272006849,0.99999779385786,inf,inf,0.9811044014133509,inf,0.9984592355456617
480,inf,0.8926996274292619,inf,0.9999994475283976,0.9998118979972854,inf,inf,0.7732681865283562,inf,0.9952513041903585
481,inf,0.9984209496825895,inf,0.9997277559180613,0.9999884554380412,inf,inf,0.9810952356039004,inf,0.9999519181065436
482,inf,0.9984209496825895,inf,0.9999991675752657,0.9999539426579349,inf,inf,0.9260866198465957,inf,0.9994883778233776
483,inf,0.9984209496825895,inf,0.9999992138278042,0.9999235236233767,inf,inf,0.8060684584720004,inf,0.9821962107286792
484,inf,0.41486012571418984,inf,0.9999997326920782,0.9999956572496269,inf,inf,0.9342156779987264,inf,0.9886913942530958
485,inf,0.46460158561536546,inf,0.9999997282679783,0.9999233603003891,inf,inf,0.8060996442378587,inf,0.9817331973985599
486,inf,0.8926996274292619,inf,0.9999952195110702,0.9999956610416952,inf,inf,0.9123004127192098,inf,0.9967135281724929
487,inf,0.9984209496825895,inf,0.9999994977803884,0.9999999946612605,inf,inf,0.9920065341599636,inf,0.9851444390253872
488,inf,0.9984209496825895,inf,0.9999998777594344,0.9999985534418652,inf,inf,0.9990625936117844,inf,0.973781144196982
489,inf,0.9817795802723387,inf,0.9999998997633512,0.0002346885087834168,inf,inf,0.00004186669670847021,inf,0.9691162774010671
490,inf,0.9984209496825895,inf,0.9999958035516608,0.0009650396995503776,inf,inf,1.5717552181993e-7,inf,0.9776280689818536
491,inf,0.9925436632333184,inf,0.9999997254627289,0.0008391622344078155,inf,inf,2.0013253576589562e-7,inf,0.9697208764044275
492,inf,0.9984209496825895,inf,0.9999981095548679,0.9999978197098794,inf,inf,0.9811038802758376,inf,0.9999087866517402
493,inf,0.9925436632333184,inf,0.9999975652479024,0.9999999416724893,inf,inf,0.9965636641471214,inf,0.9989073953861247
494,inf,0.96554578375582,inf,0.9999998554064184,0.9999910459461016,inf,inf,0.9961267622928272,inf,0.9998244178689928
495,inf,0.9189882569550789,inf,0.9999998689911135,0.9999999993650217,inf,inf,0.9997952796350329,inf,0.9945862215032415
496,inf,0.985063561238328,inf,0.9999994431750879,0.9999978611253746,inf,inf,0.9811040143977035,inf,0.9996745149902833
497,inf,0.9817795792310027,inf,0.9999997249963709,0.9999999809133341,inf,inf,0.9973298369146616,inf,0.9991837811604629
498,inf,0.9956567583981412,inf,0.9990775504402383,0.9999965498643889,inf,inf,0.9999364073704484,inf,0.9998381169256778
499,inf,0.9984209496825895,inf,0.9999316702704149,0.9999963820928994,inf,inf,0.9996635697982202,inf,0.9994994448558393
500,inf,0.9925436632333184,inf,0.9999995678406467,0.9999998019771866,inf,inf,0.9998322159440632,inf,0.9997543619772169
501,inf,0.9984209496825895,inf,0.9999975326725871,0.9999950946871211,inf,inf,0.9692898311182863,inf,0.9969702023329398
502,inf,0.9817795788790993,inf,0.9999991678779234,0.9999993299887927,inf,inf,0.9859317189001023,inf,0.9991816325817454
503,inf,0.8926996274292619,inf,0.9999996462343753,0.9999297299852913,inf,inf,0.8049503122428532,inf,0.998795570451566
504,inf,0.8926996274292619,inf,0.9999987332507557,0.9999996709364983,inf,inf,0.9584998141085908,inf,0.9962586924881176
505,inf,0.9984209496825895,inf,0.999999872643152,0.999991046315934,inf,inf,0.9961267626587709,inf,0.9994858757345386
506,inf,0.9925436632333184,inf,0.9999991188252334,0.9999985447452487,inf,inf,0.9990625849502852,inf,0.9998697437055831
507,inf,0.9925436632333184,inf,0.9999971311054442,0.99999929119394,inf,inf,0.9859316522133295,inf,0.999283683736691
508,inf,0.9925436632333184,inf,0.9992203144176971,0.9999842704400717,inf,inf,0.9859182179885008,inf,0.9995665732463542
509,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
510,inf,0.9984209496825895,inf,0.9999979969054829,0.9999993080885086,inf,inf,0.9859316590680842,inf,0.9993095094372799
511,inf,0.9956569832862969,inf,0.9999997879844211,0.999998554332315,inf,inf,0.9990625945004952,inf,0.9997108344471773
512,inf,0.8926996274292619,inf,0.9999992442673881,0.9999985458326287,inf,inf,0.9990625860373504,inf,0.9947391741762475
513,inf,0.8926996274292619,inf,0.9999992900203868,0.9999517691736596,inf,inf,0.9261313725652806,inf,0.9689264032785653
514,inf,0.9925436632333184,inf,0.999999858497849,0.9999993770375137,inf,inf,0.9883954768754778,inf,0.9950170139847884
515,inf,0.8926996274292619,inf,0.9999971958316546,0.9999996577024223,inf,inf,0.958518447078252,inf,0.9950110581315713
516,inf,0.9850635572876203,inf,0.9999949900701849,0.9999999093914185,inf,inf,0.9965635681207252,inf,0.9997370483743457
517,inf,0.7510275630049128,inf,0.9999979076446965,0.9999539039025754,inf,inf,0.9260859969723898,inf,0.999876925139046
518,inf,0.9850635612572686,inf,0.9999994658030867,0.9999539698372978,inf,inf,0.9260863982036658,inf,0.9996485116479803
519,inf,0.9925436632333184,inf,0.9999994420567938,0.9999289564847867,inf,inf,0.8050882625383655,inf,0.9967478381657424
520,inf,0.9984209496825895,inf,0.9999996117580316,0.9999910407182871,inf,inf,0.9961267571199635,inf,0.9995500045931526
521,inf,0.9817795788804448,inf,0.9999992104826256,0.9999999935629447,inf,inf,0.9896571648505659,inf,0.9929004321555275
522,inf,0.9850635460521391,inf,0.9999823221939356,0.9999318430710478,inf,inf,0.8350108168493875,inf,0.9725920217131279
523,inf,0.8926996274292619,inf,0.9999978973861905,0.9999297293398155,inf,inf,0.8049460348470177,inf,0.9988590990246068
524,inf,0.9984209496825895,inf,0.9999996352910796,0.9999999984788461,inf,inf,0.9958269792965192,inf,0.9807515091469183
525,inf,0.8926996274292619,inf,0.9999980342563585,0.9999999947706768,inf,inf,0.989644748539837,inf,0.9961577135659277
526,inf,0.8926996274292619,inf,0.9999993677739997,0.9999291009775139,inf,inf,0.8050621935742326,inf,0.9971348131826644
527,inf,0.8926996274292619,inf,0.9999994551780976,0.9999984709033631,inf,inf,0.9449252112491167,inf,0.9904296522443888
528,inf,0.9984209496825895,inf,0.9999997076928975,0.9999224273799799,inf,inf,0.8062696764935307,inf,0.9792086769195248
529,inf,0.9956569832680661,inf,0.9999997132223127,0.9999539470655784,inf,inf,0.9260871433152598,inf,0.9991468042600096
530,inf,0.9956569832744053,inf,0.9999997392187305,0.9999910434531334,inf,inf,0.9961267598260621,inf,0.9994585363048457
531,inf,0.9189882551041288,inf,0.9999992146807797,0.9999910321984437,inf,inf,0.9961267486896772,inf,0.9998917551512225
532,inf,0.9984209496825895,inf,0.9999991133734935,0.9999320799370677,inf,inf,0.9241466500700504,inf,0.9818346153014957
533,inf,0.9984209496825895,inf,0.9999988529494127,0.9999998993627098,inf,inf,0.9998323109333485,inf,0.99976297565141
534,inf,0.9984209496825895,inf,0.9999996929571523,0.9999978653796948,inf,inf,0.9811041959207704,inf,0.9992513340188007
535,inf,0.9984209496825895,inf,0.9999992074868568,0.9998126882008398,inf,inf,0.773125119340395,inf,0.9966758440217156
536,inf,0.9984209496825895,inf,0.9999971310915672,0.9999992891189888,inf,inf,0.9859317634101736,inf,0.998925707930381
537,inf,0.9925436632333184,inf,0.9999994282626893,0.9999539667955505,inf,inf,0.9260864183240876,inf,0.9996336682419401
538,inf,0.9984209496825895,inf,0.9999993151050519,0.9999994056386963,inf,inf,0.9993061503274492,inf,0.9994874507624383
539,inf,0.9850635609580405,inf,0.9999991284266948,0.9999996920281278,inf,inf,0.994551870535521,inf,0.9984760747057096
540,inf,0.9328150543813835,inf,0.9999992294817064,0.9955174426622545,inf,inf,0.40807402856241826,inf,0.9945380301210569
541,inf,0.9925436632333184,inf,0.9999941338378866,0.9970969695739723,inf,inf,0.675865563994485,inf,0.9997208292520765
542,inf,0.9984209496825895,inf,0.99998980879572,0.9998642363122436,inf,inf,0.8017089386099425,inf,0.9732202973999988
543,inf,0.9984209496825895,inf,0.9999780633728109,0.9999161708166968,inf,inf,0.9226366911836696,inf,0.9992934481386575
544,inf,0.9817795773052407,inf,0.9999968984361473,0.9997470464504161,inf,inf,0.8979322258910913,inf,0.9997470980922539
545,inf,0.9850635615056536,inf,0.9999997458542798,0.9999910435955083,inf,inf,0.9961267599669404,inf,0.9994585363049032
546,inf,0.9984209496825895,inf,0.9999998465629912,0.9999999769994466,inf,inf,0.9999324406240873,inf,0.9996375636866879
547,inf,0.9797012616216892,inf,0.9999992710783545,0.9999999997754851,inf,inf,0.9957956602189725,inf,0.9992524079495001
548,inf,0.9984209496825895,inf,0.9999986531353239,0.9999999996733873,inf,inf,0.995796486224481,inf,0.9987647686321086
549,inf,0.9984209496825895,inf,0.9999998407965837,0.9999999994053488,inf,inf,0.995808798672547,inf,0.991493089189171
550,inf,0.9984209496825895,inf,0.999999772583371,0.9999999997065627,inf,inf,0.9980433793772622,inf,0.9951510096911168
551,inf,0.9984209496825895,inf,0.9999994181343927,0.9999999999618294,inf,inf,0.999245818231444,inf,0.9942169920213921
552,inf,0.9956569831441058,inf,0.9999992048755815,0.9999539711245331,inf,inf,0.9260860783021598,inf,0.9998593793436279
553,inf,0.9984209496825895,inf,0.9999993841400128,0.9996495592311541,inf,inf,0.9438874961020532,inf,0.9955200108705352
554,inf,0.9984209496825895,inf,0.9999994527409313,0.9999290354725734,inf,inf,0.8050741427897651,inf,0.9969574353314343
555,inf,0.9328150553036736,inf,0.9999994743819438,0.9999539719124455,inf,inf,0.9260863653178664,inf,0.9996712260518268
556,inf,0.9189882517036129,inf,0.9999980125992292,0.999999395297273,inf,inf,0.9993061400392563,inf,0.999769090648574
557,inf,0.9850635614796214,inf,0.9999997165032913,0.9997985365443539,inf,inf,0.8664714004099483,inf,0.9979565297797303
558,inf,0.9984209496825895,inf,0.9999991743103475,0.9999978492689916,inf,inf,0.9811041260331309,inf,0.9993836409265071
559,inf,0.9925436632333184,inf,0.9999978665976225,0.9985155632389775,inf,inf,0.5271584501023416,inf,0.9948646274709589
560,inf,0.9925436632333184,inf,0.999999635640509,0.9999999035165414,inf,inf,0.9998323150779846,inf,0.9988761932049925
561,inf,0.46460151444413966,inf,0.9999948328910263,0.9999999073722091,inf,inf,0.9965635661868976,inf,0.9997370483385415
562,inf,0.9984209496825895,inf,0.99999737970375,0.9999538760348611,inf,inf,0.9260859743271835,inf,0.9998769250810233
563,inf,0.9984209496825895,inf,0.9999996916429732,0.9999539362108865,inf,inf,0.9260873415503476,inf,0.9990107656867001
564,inf,0.9984209496825895,inf,0.9999998130315143,0.9999999995322952,inf,inf,0.9958050990290063,inf,0.9936782825060821
565,inf,0.9984209496825895,inf,0.9999993764184846,0.9999539166498167,inf,inf,0.9260873879128955,inf,0.9989698612051217
566,inf,0.9984209496825895,inf,0.9999993822740474,0.9999978429343783,inf,inf,0.9811042851840974,inf,0.9989685993571674
567,inf,0.9984209496825895,inf,0.9999989315533984,0.999999322478771,inf,inf,0.9859318727487436,inf,0.998673314518699
568,inf,0.8926996274292619,inf,0.9999975363546775,0.9999950924111702,inf,inf,0.9692915831373774,inf,0.9968087702614538
569,inf,0.8926996274292619,inf,0.9999972079692654,0.9999949950880125,inf,inf,0.9130838553706475,inf,0.9832536707722823
570,inf,0.9984209496825895,inf,0.9999996274967609,0.9999978566755243,inf,inf,0.9811040685940741,inf,0.999513609379666
571,inf,0.9984209496825895,inf,0.9999987039541529,0.9999993207686877,inf,inf,0.9859317245154486,inf,0.9991379269471873
572,inf,0.9984209496825895,inf,0.9999971310980211,0.9999992900834552,inf,inf,0.9859317117238575,inf,0.9990921015452189
573,inf,0.9984209496825895,inf,0.9999940212630505,0.9999879585298855,inf,inf,0.9801824459887839,inf,0.9985705458917198
574,inf,0.9984209496825895,inf,0.9999979719777791,0.9999999963551356,inf,inf,0.9989503591560202,inf,0.9802924740749414
575,inf,0.9817795792278482,inf,0.9999997203667901,0.9999999932768937,inf,inf,0.9986121522878564,inf,0.9996206390023854
576,inf,0.9984209496825895,inf,0.9999970435781473,0.9999999833533522,inf,inf,0.9997511487926676,inf,0.9997370296467486
577,inf,0.9925436632333184,inf,0.9999989188959353,0.9999999938668478,inf,inf,0.9997511691171479,inf,0.9980239252764509
578,inf,0.9956569832680658,inf,0.9999997132212997,0.999953962869841,inf,inf,0.9260868193470091,inf,0.9993680940258457
579,inf,0.9984209496825895,inf,0.9999929762848297,0.9970971371892736,inf,inf,0.6758834930938107,inf,0.9996216741586404
580,inf,0.9328150551798311,inf,0.9999994414970146,0.9999978488909952,inf,inf,0.9811044131336012,inf,0.9986928663813994
581,inf,0.9925436632333184,inf,0.9999994461528219,0.9999984528266564,inf,inf,0.9449378145307255,inf,0.9898413992746258
582,inf,0.9984209496825895,inf,0.9999998246092388,0.9999910452852936,inf,inf,0.9961267616389639,inf,0.9994943753743201
583,inf,0.9984209496825895,inf,0.9999998584676206,0.999999937005251,inf,inf,0.9971721745350858,inf,0.9936706643655333
584,inf,0.9984209496825895,inf,0.999999166306277,0.999953935164056,inf,inf,0.9260867720289758,inf,0.9993843906906387
585,inf,0.9984209496825895,inf,0.9999975534583517,0.9999992971832615,inf,inf,0.9859317762741971,inf,0.9989076593674201
586,inf,0.8926996274292619,inf,0.9999996689132225,0.9999910419446311,inf,inf,0.9961267583334165,inf,0.9994585363042369
587,inf,0.8926996274292619,inf,0.9999995671779638,0.9999999953085446,inf,inf,0.999664226391269,inf,0.9995135304534312
588,inf,0.4646015642176855,inf,0.9999982467936613,0.999997813245922,inf,inf,0.9811038745309654,inf,0.9998830168363311
589,inf,0.7510275613787409,inf,0.9999977512987345,0.9999999941173718,inf,inf,0.9896493420640092,inf,0.9949529420759555
590,inf,0.9956569831327806,inf,0.9999991584346951,0.9999993271414636,inf,inf,0.9859318619222318,inf,0.9987207184704517
591,inf,0.9925436632333184,inf,0.9999995161271357,0.9999997699818856,inf,inf,0.9924072435867017,inf,0.9956977015285806
592,inf,0.9925436632333184,inf,0.9999954548362391,0.9999177597683644,inf,inf,0.9234305416550302,inf,0.9826937077878276
593,inf,0.9925436632333184,inf,0.9999898767079293,0.9999171492508081,inf,inf,0.9229317961725055,inf,0.9931252371876009
594,inf,0.9984209496825895,inf,0.9999965983324944,0.9988837241732599,inf,inf,0.7045136068349902,inf,0.996497837490358
595,inf,0.9984209496825895,inf,0.999999571751124,0.9999999999354554,inf,inf,0.9987679685508458,inf,0.996824309677347
596,inf,0.9984209496825895,inf,0.9999998101133274,0.9999999945650133,inf,inf,0.9986121645118851,inf,0.999277816431734
597,inf,0.9925436632333184,inf,0.9999995673655195,0.9999999954473258,inf,inf,0.9996642377161059,inf,0.9980472997318026
598,inf,0.9925436632333184,inf,0.9999929504437819,0.9981936781040863,inf,inf,0.7240044888068151,inf,0.9972664551089463
599,inf,0.9984209496825895,inf,0.9999981347584719,0.9999539186433877,inf,inf,0.9260859503043158,inf,0.9999154569489392
600,inf,0.9984209496825895,inf,0.9999998370675367,0.9999978597277481,inf,inf,0.9811041527461505,inf,0.9993145318007814
601,inf,0.9984209496825895,inf,0.9978238400640254,inf,0.9986293968746295,0.9999999679154209,inf,inf,0.9995300412252851
602,inf,0.9328150554944343,inf,0.9999995236275052,inf,0.9967815203071252,0.9999999887655818,inf,inf,0.9866707060675614
603,inf,0.9189882562299494,inf,0.9999996115513999,inf,0.9989009767644138,0.9999999799271804,inf,inf,0.9987026644434137
604,inf,0.9925436632333184,inf,0.9999995659430373,inf,0.9957902718441456,0.9999999954198107,inf,inf,0.9872899318805246
605,inf,0.9797012614294633,inf,0.9999990989401599,inf,0.996516912118427,0.9999999985454846,inf,inf,0.996519709292076
606,inf,0.9850635606672402,inf,0.9999988005526762,inf,0.9994191892936365,0.9999999346153342,inf,inf,0.9984168519950604
607,inf,0.9984209496825895,inf,0.9999941391717839,inf,0.9962414194079277,0.9999999946127716,inf,inf,0.9970695247607727
608,inf,0.9984209496825895,inf,0.999997763199454,inf,0.998872593127829,0.9999998362609824,inf,inf,0.9996975711808196
609,inf,0.9984209496825895,inf,0.9999991875942669,inf,0.9973421179683927,0.9999999934405472,inf,inf,0.9938033956382969
610,inf,0.9984209496825895,inf,0.9999995019465209,inf,0.9981584478804706,0.9999999996555404,inf,inf,0.9975857431007435
611,inf,0.9817795780890886,inf,0.9999979841897525,inf,0.9985244326552333,0.9999998757947041,inf,inf,0.9977447671974657
612,inf,0.9817795791590305,inf,0.9999996193628835,inf,0.9991610169353902,0.9999999618141829,inf,inf,0.9996397283102619
613,inf,0.9925436632333184,inf,0.9999984052518834,inf,0.9988725814008255,0.999999834139877,inf,inf,0.9980597244397882
614,inf,0.9817795785672797,inf,0.9999987508504445,inf,0.9945746310849463,0.9999999948849423,inf,inf,0.9987238678614676
615,inf,0.9328150558050033,inf,0.9999996075020144,inf,0.9974180813681308,0.9999999965612025,inf,inf,0.9857512527044431
616,inf,0.9956569830193255,inf,0.9999986931699315,inf,0.994574631090006,0.9999999948816318,inf,inf,0.9987238677955318
617,inf,0.9850635603878642,inf,0.9999984855596644,inf,0.9991610014584199,0.9999999462012741,inf,inf,0.9998789616618308
618,inf,0.9984209496825895,inf,0.9999997298994189,inf,0.9980208112678909,0.999999998102552,inf,inf,0.994569585236347
619,inf,0.9984209496825895,inf,0.9999997589752916,inf,0.9976982348523907,0.9999998406796619,inf,inf,0.9996463263706117
620,inf,0.9956569833145715,inf,0.999999903900255,inf,0.9945837055531618,0.9999999876306357,inf,inf,0.9930544569693701
621,inf,0.8926996274292619,inf,0.9999992709039264,inf,0.996906619577339,0.9999997976769152,inf,inf,0.9995792539547906
622,inf,0.8926996274292619,inf,0.9999993825174505,inf,0.9962444225829271,0.999999998594763,inf,inf,0.9980853441640005
623,inf,0.7510275825022503,inf,0.9999997821880485,inf,0.9976982359567242,0.9999998422794534,inf,inf,0.9998036681654148
624,inf,0.8926996274292619,inf,0.9999986026340156,inf,0.9976982251095752,0.9999998317700726,inf,inf,0.9999344124159089
625,inf,0.9984209496825895,inf,0.9999993813804368,inf,0.9945991041911595,0.9999999716878035,inf,inf,0.9834291512097751
626,inf,0.99565698331826,inf,0.9999998120576838,inf,0.994577212600258,0.9999999930132335,inf,inf,0.9971112030926114
627,inf,0.9984209496825895,inf,0.9999966724655736,inf,0.9993594711772732,0.9998514841672456,inf,inf,0.9841619349770094
628,inf,0.8926996274292619,inf,0.9669638227481189,inf,0.382973432203936,0.8684736801478327,inf,inf,0.9867157152826751
629,inf,0.9925436632333184,inf,0.9999952207820944,inf,0.9935875075266924,0.9999999987444554,inf,inf,0.9942065667051014
630,inf,0.9817795789377728,inf,0.9999992946230878,inf,0.9885810545405873,0.9999999646589975,inf,inf,0.9770046526170539
631,inf,0.9984209496825895,inf,0.9999994867906833,inf,0.9969864083973289,0.9999999298656381,inf,inf,0.9985592561132427
632,inf,0.9984209496825895,inf,0.9999993722752332,inf,0.9991610119947298,0.9999999569860275,inf,inf,0.99939457195625
633,inf,0.9984209496825895,inf,0.9999997299360707,inf,0.9945794556814307,0.9999999912288186,inf,inf,0.9957098701261435
634,inf,0.9925436632333184,inf,0.9999993830153749,inf,0.9980183175689336,0.9999999990842379,inf,inf,0.9988195303122339
635,inf,0.9984209496825895,inf,0.9999997280498333,inf,0.9969066450040933,0.9999998003226086,inf,inf,0.999515822606544
636,inf,0.9984209496825895,inf,0.999999379212879,inf,0.9969066020256561,0.9999997988504481,inf,inf,0.9996312707106216
637,inf,0.9956569832971326,inf,0.9999994960279828,inf,0.9945735298588332,0.9999999957166783,inf,inf,0.9994116834415324
638,inf,0.9956569831946757,inf,0.9999994081063586,inf,0.9967684384407139,0.9999999923387434,inf,inf,0.9961051199534164
639,inf,0.9984209496825895,inf,0.9999994017824069,inf,0.9985237105365183,0.9999999313084414,inf,inf,0.9972356850004995
640,inf,0.9925436632333184,inf,0.9999990534139465,inf,0.9969861910687988,0.9999999324952878,inf,inf,0.999293917520301
641,inf,0.9189882534152582,inf,0.999998617388724,inf,0.9966445576596277,0.9999999233394302,inf,inf,0.9356481906639889
642,inf,0.9925436632333184,inf,0.999999308224873,inf,0.9962679050495543,0.9999999706292675,inf,inf,0.9800177562753306
643,inf,0.9925436632333184,inf,0.9999983887508347,inf,0.9984061562488488,0.9999998128666375,inf,inf,0.9970393369221202
644,inf,0.9925436632333184,inf,0.9999978252412516,inf,0.9985247329006305,0.9999999459934006,inf,inf,0.9972193478482742
645,inf,0.9984209496825895,inf,0.9999997700631285,inf,0.9928344746584004,0.9999999024816455,inf,inf,0.9591181553073443
646,inf,0.9984209496825895,inf,0.9999998052563158,inf,0.9945768887606237,0.9999999932621901,inf,inf,0.9973135079423364
647,inf,0.9984209496825895,inf,0.9999997546220057,inf,0.9945779751446909,0.9999999924150341,inf,inf,0.9966348307080939
648,inf,0.9984209496825895,inf,0.9999992753037776,inf,0.9945749805916082,0.9999999946591318,inf,inf,0.9985055210194808
649,inf,0.98506356046449,inf,0.9999985719543539,inf,0.9973414785519952,0.9999999942266076,inf,inf,0.9947050935291496
650,inf,0.932815056929529,inf,0.9999999060415266,inf,0.9946020224420723,0.9999999683380437,inf,inf,0.9816043803234225
651,inf,0.9956569830760886,inf,0.9999989259483129,inf,0.9886341020282586,0.9999999466383043,inf,inf,0.9681699876669126
652,inf,0.9984209496825895,inf,0.9999994875017293,inf,0.9959511460674524,0.9999999176712612,inf,inf,0.9988775413556475
653,inf,0.9956569832358327,inf,0.999999581037917,inf,0.9969067966736701,0.9999997957650895,inf,inf,0.9990816478673507
654,inf,0.985063561230798,inf,0.9999994359569743,inf,0.9991610153376184,0.9999999601126821,inf,inf,0.9998504916052283
655,inf,0.8926996274292619,inf,0.9999993775121147,inf,0.9976982328161575,0.9999998395821201,inf,inf,0.9999527821606123
656,inf,0.9984209496825895,inf,0.9999994513231202,inf,0.9976982320224295,0.9999998379373726,inf,inf,0.9996802916755771
657,inf,0.9984209496825895,inf,0.9999986151434669,inf,0.9927176255202557,0.9999999918624861,inf,inf,0.9985841951043852
658,inf,0.9850635613799558,inf,0.9999996041314915,inf,0.99278209841526,0.9999999506089885,inf,inf,0.976846478162097
659,inf,0.9850635613614505,inf,0.9999995832669213,inf,0.9911997159884605,0.9999999644185497,inf,inf,0.9886955314214677
660,inf,0.9797012617987727,inf,0.9999994291242245,inf,0.9962434389544389,0.9999999991114064,inf,inf,0.9994508790866752
661,inf,0.9984209496825895,inf,0.9999986295399336,inf,0.9974045603958949,0.9999999997378888,inf,inf,0.9990390424270261
662,inf,0.9817795791586748,inf,0.9999996188408877,inf,0.9945771169325845,0.9999999930727896,inf,inf,0.9971709761436466
663,inf,0.9850635614492149,inf,0.999999641971175,inf,0.996986192882193,0.9999999351090094,inf,inf,0.9992959420093308
664,inf,0.9925436632333184,inf,0.9999991132030013,inf,0.997698229870415,0.9999998365351924,inf,inf,0.9999093421058918
665,inf,0.9328150569293746,inf,0.9999999060513766,inf,0.9945819924719879,0.9999999891271237,inf,inf,0.9941248815645601
666,inf,0.9797012612463111,inf,0.9999989354675383,inf,0.9959708563819254,0.9999998825296721,inf,inf,0.9052588715299986
667,inf,0.9189882566248224,inf,0.9999997486220991,inf,0.9991610109968431,0.9999999589966307,inf,inf,0.9995222420657118
668,inf,0.4646015863599334,inf,0.9999997787666646,inf,0.9980205720301124,0.9999999974629934,inf,inf,0.9949749242687682
669,inf,0.8926996274292619,inf,0.9999989878597998,inf,0.9988726132978094,0.999999860545059,inf,inf,0.9989981055590865
670,inf,0.4148601265251334,inf,0.9999998223168902,inf,0.9976982320245514,0.9999998359115106,inf,inf,0.9990271236300439
671,inf,0.8926996274292619,inf,0.9999997689859365,inf,0.9976982315011552,0.999999835384825,inf,inf,0.9990271236332433
672,inf,0.8926996274292619,inf,0.9999994675606702,inf,0.994573695912967,0.9999999955983923,inf,inf,0.9993079664566145
673,inf,0.9817795782975886,inf,0.9999983550244935,inf,0.9986293131799148,0.9999999986646955,inf,inf,0.9958701395581967
674,inf,0.9925436632333184,inf,0.9999991871121781,inf,0.9990343285050154,0.9999999905871703,inf,inf,0.9806025347483276
675,inf,0.9984209496825895,inf,0.9999991513910764,inf,0.9995893634398321,0.9999999348309698,inf,inf,0.9990085777010179
676,inf,0.9984209496825895,inf,0.9999788418068385,inf,0.9994619574722797,0.9999992730209497,inf,inf,0.9985803245094512
677,inf,0.9984209496825895,inf,0.9999994936902233,inf,0.9986300902323458,0.9999999996298201,inf,inf,0.9967069132596375
678,inf,0.9984209496825895,inf,0.9999994513507364,inf,0.9976982266507866,0.999999829538077,inf,inf,0.998716037059585
679,inf,0.9956569825169558,inf,0.9999966330174102,inf,0.9988725664580762,0.9999998084863844,inf,inf,0.9998837239431289
680,inf,0.9817795790947883,inf,0.9999995250747954,inf,0.9983056763990299,0.9999994760803081,inf,inf,0.9977378978683334
681,inf,0.4148601188395935,inf,0.999998973138181,inf,0.9962432132429265,0.9999999992154234,inf,inf,0.9997642679630756
682,inf,0.8926996274292619,inf,0.9999995623873715,inf,0.9991610125909646,0.9999999577863354,inf,inf,0.9989754106203012
683,inf,0.9984209496825895,inf,0.9999727132833133,inf,0.9980681816869958,0.9999996877805544,inf,inf,0.9983311506848863
684,inf,0.9850635589035978,inf,0.9999968120650713,inf,0.9984055367034429,0.9999998139841917,inf,inf,0.9996993581476868
685,inf,0.9984209496825895,inf,0.9999916955950042,inf,0.995087651829587,0.9999999958065047,inf,inf,0.9945415609385367
686,inf,0.9984209496825895,inf,0.9999973198731364,inf,0.9929040878542661,0.9999999972004128,inf,inf,0.9981813260045292
687,inf,0.9925436632333184,inf,0.9999995689224068,inf,0.9962454143023629,0.9999999980413699,inf,inf,0.9967084211203266
688,inf,0.9984209496825895,inf,0.9999997677409915,inf,0.9976982334466477,0.9999998384336707,inf,inf,0.9993785468811448
689,inf,0.9984209496825895,inf,0.9999997631999311,inf,0.9989624243792418,0.9999998170756325,inf,inf,0.9993801779651222
690,inf,0.9817795898331942,inf,0.9999998829558517,inf,0.9994363115196468,0.9999313822894959,inf,inf,0.9999683719576764
691,inf,0.9956569898260184,inf,0.9999997764881091,inf,0.9972674795367154,0.9999673948079214,inf,inf,0.9967997170057282
692,inf,0.9984209496825895,inf,0.9999997947710331,inf,0.9976982352036772,0.9999998410331559,inf,inf,0.9996463263698209
693,inf,0.9984209496825895,inf,0.9999994398578478,inf,0.9962432127115393,0.9999999992240864,inf,inf,0.9997649441994861
694,inf,0.9925436632333184,inf,0.999999381585588,inf,0.9911729206673803,0.9999999832547731,inf,inf,0.9958006689121007
695,inf,0.9984209496825895,inf,0.9999997910642745,inf,0.9945779751424786,0.9999999924180297,inf,inf,0.9966348307019988
696,inf,0.9984209496825895,inf,0.9999995645655333,inf,0.9976982331135476,0.9999998390240911,inf,inf,0.9996766661823506
697,inf,0.9984209496825895,inf,0.999999377458079,inf,0.9976982322457016,0.9999998386904891,inf,inf,0.9998504921373901
698,inf,0.9984209496825895,inf,0.9999963053766101,inf,0.9969860550257077,0.9999999229708009,inf,inf,0.9997192065926961
699,inf,0.9817795787159418,inf,0.9999989690417292,inf,0.9929271487582902,0.9999999916423453,inf,inf,0.989867267213061
700,inf,0.9984209496825895,inf,0.9999995679101136,inf,0.9929162598075618,0.9999999946189653,inf,inf,0.9937941565389941
701,inf,0.9850635613885844,inf,0.9999996138601055,inf,0.9976982340606467,0.99999984023537,inf,inf,0.9997598361772347
702,inf,0.9797012619912122,inf,0.9999996008744817,inf,0.9945761627602462,0.9999999937995376,inf,inf,0.9977670428839169
703,inf,0.9984209496825895,inf,0.9999993824001671,inf,0.9980202073758361,0.9999999984359347,inf,inf,0.99559924688176
704,inf,0.985063561237559,inf,0.9999994429218118,inf,0.9911695870121947,0.9999999854085286,inf,inf,0.996684494803382
705,inf,0.9984209496825895,inf,0.9999992675962882,inf,0.997698229197338,0.999999834524946,inf,inf,0.9994968419706548
706,inf,0.9984209496825895,inf,0.9999985872620151,inf,0.9945746310992961,0.9999999948755534,inf,inf,0.9987238676744663
707,inf,0.4646015833142213,inf,0.999999569988398,inf,0.9945782607358008,0.9999999921741992,inf,inf,0.9964564196344778
708,inf,0.8926996274292619,inf,0.9999990189509248,inf,0.9969862189760819,0.9999999317510173,inf,inf,0.9991983196689502
709,inf,0.9984209496825895,inf,0.999999466491863,inf,0.9976982273774021,0.9999998305914112,inf,inf,0.9988197922219275
710,inf,0.9984209496825895,inf,0.9999994513429764,inf,0.9976982281596585,0.9999998318974229,inf,inf,0.9989868948572523
711,inf,0.9956569832475917,inf,0.9999995120786638,inf,0.9950867290632817,0.9999999990775805,inf,inf,0.9966786877308983
712,inf,0.9984209496825895,inf,0.9999973664955955,inf,0.9959561608014097,0.9999998732132299,inf,inf,0.9982215839058116
713,inf,0.7510275361906069,inf,0.9999953296181798,inf,0.9985245377613099,0.9999999265689473,inf,inf,0.9976251625862634
714,inf,0.9817795791342931,inf,0.9999995118688999,inf,0.9996219904954098,0.9999998517371103,inf,inf,0.999396020952622
715,inf,0.9817795792049157,inf,0.9999996845159057,inf,0.9995058893605925,0.9999999957980461,inf,inf,0.9948434495681885
716,inf,0.9850635616277825,inf,0.9999998201692412,inf,0.99819434059068,0.9999999448069982,inf,inf,0.9764272602185228
717,inf,0.9984209496825895,inf,0.9999998757109735,inf,0.9989624994062014,0.9999993123919614,inf,inf,0.9957994304443472
718,inf,0.8926996274292619,inf,0.9999999422643086,inf,0.9994412511693487,0.9999363274976556,inf,inf,0.9980929868272783
719,inf,0.9984209496825895,inf,0.9999993683027558,inf,0.9994412121991556,0.9999362884886901,inf,inf,0.9999483440133891
720,inf,0.9850635615705983,inf,0.9999998190786514,inf,0.9994412428066984,0.9999363191266808,inf,inf,0.9997852173510049
721,inf,0.4148601270938608,inf,0.9999997787273601,inf,0.9991608111648594,0.9999998450464787,inf,inf,0.9994196842378215
722,inf,0.9925436632333184,inf,0.9999994858489946,inf,0.9989013197051824,0.9999999693075234,inf,inf,0.9954447164632062
723,inf,0.9984209496825895,inf,0.9999986224851173,inf,0.9991610037081947,0.9999999484329596,inf,inf,0.9999222303352302
724,inf,0.4148601165836545,inf,0.99999872387767,inf,0.9945746310873123,0.9999999948833942,inf,inf,0.9987238678306345
725,inf,0.9817795778020982,inf,0.9999976277938143,inf,0.9969860771943595,0.9999999284671508,inf,inf,0.9996621197660104
726,inf,0.9984209496825895,inf,0.9999981922527401,inf,0.9930194645168312,0.9999999401122186,inf,inf,0.9660509301666682
727,inf,0.8926996274292619,inf,0.9999889689979485,inf,0.9985621881781326,0.9999999227021406,inf,inf,0.997765966690276
728,inf,0.9984209496825895,inf,0.9999665145776636,inf,0.9992959625566666,0.9999994655105505,inf,inf,0.9960453494084069
729,inf,0.9984209496825895,inf,0.9999971135583724,inf,0.9994620298042141,0.9999999348762751,inf,inf,0.9987485515530148
730,inf,0.9984209496825895,inf,0.9999986771702516,inf,0.9985244073919948,0.999999879050417,inf,inf,0.9919525071851577
731,inf,0.9984209496825895,inf,0.9999986680126342,inf,0.9988726144699861,0.9999998584916372,inf,inf,0.9995478636495676
732,inf,0.9984209496825895,inf,0.9999974091989656,inf,0.9985234791690475,0.9999999202866615,inf,inf,0.9987921357539525
733,inf,0.9850632097952052,inf,0.9995427887939488,inf,0.9982028039776712,0.9999281093260672,inf,inf,0.9872354809268953
734,inf,0.9189844968966822,inf,0.9977761750726063,inf,0.997671951404012,0.9989693392255113,inf,inf,0.920516773486739
735,inf,0.9850635611434311,inf,0.9999993374511701,inf,0.9988726222633928,0.9999998696136146,inf,inf,0.998981272053236
736,inf,0.9956569831391552,inf,0.9999991843746363,inf,0.9864456980796333,0.9999987552661894,inf,inf,0.8203925226426328
737,inf,0.8926996274292619,inf,0.9999980549961519,inf,0.9949546676871933,0.9999999983779049,inf,inf,0.9990398575683873
738,inf,0.8926996274292619,inf,0.9999983273210956,inf,0.9988718773101187,0.9999999424109509,inf,inf,0.9997014044207161
739,inf,0.8926996274292619,inf,0.999999468137347,inf,0.9969074949442427,0.9999997787698717,inf,inf,0.9970936619377283
740,inf,0.8926996274292619,inf,0.9999997913590866,inf,0.9993037429230403,0.999944606119693,inf,inf,0.9990278079994404
741,inf,0.9984209496825895,inf,0.9999992753037776,inf,0.9945749805916082,0.9999999946591318,inf,inf,0.9985055210194808
742,inf,0.9328150564999869,inf,0.9999997920448588,inf,0.9945758448007381,0.9999999940511681,inf,inf,0.9979656559399678
743,inf,0.9984209496825895,inf,0.9999994944418332,inf,0.9991610119034925,0.9999999570689247,inf,inf,0.9990352563520245
744,inf,0.9984209496825895,inf,0.999999729958067,inf,0.9927528524745995,0.9999999718503104,inf,inf,0.986718635036106
745,inf,0.9984209496825895,inf,0.9999985785432266,inf,0.9969065932138204,0.9999997933885426,inf,inf,0.9996407823067426
746,inf,0.9797012615279779,inf,0.999999187441297,inf,0.9959517504384031,0.999999912645909,inf,inf,0.9981732427453911
747,inf,0.9850635609310696,inf,0.9999990980165101,inf,0.998523400152389,0.9999999678821002,inf,inf,0.9959118723715691
748,inf,0.9925436632333184,inf,0.999996442132008,inf,0.9985243533564723,0.9999998538949659,inf,inf,0.9921585519965164
749,inf,0.8926996274292619,inf,0.9999980591729603,inf,0.9995893235629489,0.9999998922405954,inf,inf,0.9991534884106166
750,inf,0.8926996274292619,inf,0.9999980893440705,inf,0.998872560062808,0.9999998171291961,inf,inf,0.9973206159037447
751,inf,0.8926996274292619,inf,0.9999993754102802,inf,0.9976982246291973,0.9999998267924881,inf,inf,0.9984869525136342
752,inf,0.9925436632333184,inf,0.9999978233690764,inf,0.9989042710090447,0.9999998793375445,inf,inf,0.9874357639662595
753,inf,0.9984209496825895,inf,0.9999950719614361,inf,0.9929340476814839,0.9999999896220232,inf,inf,0.9916205639854172
754,inf,0.9984209496825895,inf,0.9999996641467152,inf,0.9993037036982857,0.9999446041003449,inf,inf,0.9996236014482693
755,inf,0.9984209496825895,inf,0.9999992697827061,inf,0.9969069077531098,0.9999997909858457,inf,inf,0.9987597111659303
756,inf,0.9984209496825895,inf,0.9999990759518601,inf,0.9930380546022087,0.9999999244675625,inf,inf,0.9604633230187465
757,inf,0.9984209496825895,inf,0.9999974469898909,inf,0.996989387321283,0.999999894132361,inf,inf,0.9990108790490354
758,inf,0.9984209496825895,inf,0.9999997280498333,inf,0.9969066450040933,0.9999998003226086,inf,inf,0.999515822606544
759,inf,0.9984209496825895,inf,0.9999972422458561,inf,0.9974056008531179,0.9999999995608271,inf,inf,0.9980180485691377
760,inf,0.9956569832325597,inf,0.9999995676152882,inf,0.9988719780212343,0.9999999521183324,inf,inf,0.9990006597556466
761,inf,0.9850635612333019,inf,0.999999438780851,inf,0.997698232847498,0.9999998392960675,inf,inf,0.9998504921451686
762,inf,0.9797012618919726,inf,0.9999995123044072,inf,0.9945991042036653,0.9999999717190292,inf,inf,0.9834291512616069
763,inf,0.9925436632333184,inf,0.9999993812622134,inf,0.9928074203490914,0.9999999288651042,inf,inf,0.9682832633631241
764,inf,0.9984209496825895,inf,0.9999980521599817,inf,0.9927211741567793,0.99999999006834,inf,inf,0.9973901946286469
765,inf,0.9956569831819778,inf,0.9999993601858743,inf,0.9962442437575227,0.9999999932627128,inf,inf,0.9952548766932257
766,inf,0.9925436632333184,inf,0.999998415308473,inf,0.9986352115651056,0.9999999936637041,inf,inf,0.9854907311377685
767,inf,0.9984209496825895,inf,0.9999983661967323,inf,0.9973407009469892,0.999999995260439,inf,inf,0.9958016491592382
768,inf,0.9817795791629883,inf,0.999999625171914,inf,0.9911891975972135,0.9999999721569396,inf,inf,0.991484843560715
769,inf,0.9984209496825895,inf,0.9999997589744373,inf,0.9976982352590871,0.9999998413252872,inf,inf,0.9997209902509052
770,inf,0.9925436632333184,inf,0.9999997700733175,inf,0.9912220755539475,0.9999999465956966,inf,inf,0.9827651556994114
771,inf,0.4148601165824056,inf,0.999998723739662,inf,0.9980183752610875,0.9999999993700379,inf,inf,0.998722564002691
772,inf,0.9925436632333184,inf,0.9999998007554708,inf,0.9989010065655416,0.9999999604642444,inf,inf,0.9981529484773938
773,inf,0.9925436632333184,inf,0.9999995451270463,inf,0.998900926143503,0.9999999810167169,inf,inf,0.9991796131260803
774,inf,0.9984209496825895,inf,0.9999995479524301,inf,0.9969863769778935,0.9999999308042254,inf,inf,0.998667196115465
775,inf,0.9984209496825895,inf,0.9999981837937505,inf,0.9936503096127308,0.9999999891471602,inf,inf,0.9723691213254959
776,inf,0.9984209496825895,inf,0.9999986985323086,inf,0.9976671009925834,0.9999999959788981,inf,inf,0.9840099934535277
777,inf,0.9189882527241813,inf,0.9999983695647409,inf,0.997658616585581,0.9999999951874934,inf,inf,0.992045204120816
778,inf,0.9817795773177687,inf,0.9999969169380571,inf,0.9985648191961001,0.999999936281739,inf,inf,0.9907745824484423
779,inf,0.8926996274292619,inf,0.9999889948878669,inf,0.9960594090611531,0.9999999165677379,inf,inf,0.9982380490507273
780,inf,0.8926996274292619,inf,0.9999986256524538,inf,0.9884951278162031,0.9999999870235485,inf,inf,0.9912863657821301
781,inf,0.8926996274292619,inf,0.9999990615390328,inf,0.9885356581034367,0.9999999775228682,inf,inf,0.9845543403843356
782,inf,0.8926996274292619,inf,0.9999990246026246,inf,0.993409430459532,0.9999999983062187,inf,inf,0.9950044510319367
783,inf,0.9984209496825895,inf,0.9999958466768366,inf,0.998405538203705,0.9999997966792824,inf,inf,0.9996189073670871
784,inf,0.9850635599466471,inf,0.999997988092373,inf,0.9904919645624536,0.9999999941948454,inf,inf,0.9958533749902182
785,inf,0.41486012656872495,inf,0.9999998238419732,inf,0.9886661675977407,0.9999999344372738,inf,inf,0.9628228658443563
786,inf,0.8926996274292619,inf,0.9999994719644562,inf,0.9945890061860797,0.9999999825948024,inf,inf,0.9897418540065093
787,inf,0.8926996274292619,inf,0.9999996880065638,inf,0.998898348009884,0.9999960727772753,inf,inf,0.9819654940845302
788,inf,0.9797012601467701,inf,0.9999979546645572,inf,0.9989016291599782,0.999999948744225,inf,inf,0.992400139184268
789,inf,0.9984209496825895,inf,0.9999973544268523,inf,0.9989016799168493,0.9999999429874699,inf,inf,0.9918791572148086
790,inf,0.9984209496825895,inf,0.9999993760583112,inf,0.9976981165914484,0.9999996578203229,inf,inf,0.9790876442466069
791,inf,0.9984209496825895,inf,0.9999991939853974,inf,0.9969899540848082,0.9999998967163095,inf,inf,0.9979706980471905
792,inf,0.9925436632333184,inf,0.9999987788999996,inf,0.9976982061012551,0.9999998010863327,inf,inf,0.9962126912972875
793,inf,0.9984209496825895,inf,0.9999991212715992,inf,0.9945742004483231,0.9999999952188823,inf,inf,0.9989928403241541
794,inf,0.9850635615082068,inf,0.9999997487089709,inf,0.9945748598587422,0.9999999947757177,inf,inf,0.9985809120519173
795,inf,0.9850635613083691,inf,0.9999995203163122,inf,0.9989009528216022,0.9999999775509848,inf,inf,0.9988919786700815
796,inf,0.9984209496825895,inf,0.9999997161143797,inf,0.999161012517889,0.9999999594490213,inf,inf,0.9994251362286741
797,inf,0.9984209496825895,inf,0.999999372263924,inf,0.9991610050758138,0.9999999506944248,inf,inf,0.9980826827359685
798,inf,0.9984209496825895,inf,0.9999986255253708,inf,0.9959510174879017,0.9999999158555699,inf,inf,0.9990245112134496
799,inf,0.8926996274292619,inf,0.9999986252670001,inf,0.9965239189866886,0.9999999983115575,inf,inf,0.9925450528619314
800,inf,0.8926996274292619,inf,0.9999993821587896,inf,0.9980257309133309,0.9999999939712525,inf,inf,0.9861770924802641
801,inf,0.9806045558816044,inf,0.9999999558665248,inf,0.9999902493112849,inf,0.9999890982109539,0.9999999669210149,inf
802,inf,0.9925436632333184,inf,0.9999999310715261,inf,0.9999956639044627,inf,0.9999951548187686,0.9999999999982496,inf
803,inf,0.9359995201456085,inf,0.9999998623490646,inf,0.9999998886449438,inf,0.9999999319216738,0.9999999999998328,inf
804,inf,0.982368763134327,inf,0.9999998656231823,inf,0.9999971401018685,inf,0.9999982515661416,1,inf
805,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999992598413456,inf,0.9999992765589145,0.9999989636608202,inf
806,inf,0.9925436632333184,inf,0.9999997534980171,inf,0.9999933652100308,inf,0.9999978024931756,0.9999999999908233,inf
807,inf,0.9359994134474854,inf,0.9999975658899805,inf,0.9999878836145757,inf,0.9999807089042277,0.9999999999948175,inf
808,inf,0.9925436632333184,inf,0.99999727266191,inf,0.9999874204246495,inf,0.9999799714333457,0.999999999999998,inf
809,inf,0.9984209496825895,inf,0.9999998643043747,inf,0.9999999050395214,inf,0.9999999620970782,0.9999999999999998,inf
810,inf,0.8926996274292618,inf,0.999999954881265,inf,0.9999961978214591,inf,0.9999959065037599,0.9999999999929907,inf
811,inf,0.9984209496825895,inf,0.9999998999509745,inf,0.9999996329136521,inf,0.9999992705328434,0.9999999999999978,inf
812,inf,0.42300769052689347,inf,0.9999997937520483,inf,0.9999999806092611,inf,0.9999999614670875,0.9999999999999998,inf
813,inf,0.9359994800713687,inf,0.9999998623493803,inf,0.9999927681718175,inf,0.9999944700272904,0.9999999999999993,inf
814,inf,0.9984209496825895,inf,0.999999587675275,inf,0.9999999821475553,inf,0.9999999863487363,1,inf
815,inf,0.921445421589997,inf,0.9999998653447534,inf,0.9999958216515986,inf,0.9999968049352919,1,inf
816,inf,0.9925436632333184,inf,0.9999998092611558,inf,0.9999999597116805,inf,0.9999999772269299,0.9999999777766255,inf
817,inf,0.9984209496825895,inf,0.9999999077947228,inf,0.9999999406283373,inf,0.99999998270897,0.08519026658159942,inf
818,inf,0.9984209496825895,inf,0.9999977378304684,inf,0.999993785683892,inf,0.9999817717093462,0.9999999999996063,inf
819,inf,0.9823687591054736,inf,0.9999999553071264,inf,0.9999956456062314,inf,0.9999928178803772,0.9999999968141793,inf
820,inf,0.9858081763760114,inf,0.9986391912953942,inf,0.9999921760225249,inf,0.9999947337470912,0.9999979657387674,inf
821,inf,0.9984209496825895,inf,0.999999867153099,inf,0.9999077053547948,inf,0.9998644055786436,0.999999826513417,inf
822,inf,0.9984209496825895,inf,0.9999998224194921,inf,0.9999998391046309,inf,0.9999999016346182,0.9999999999999956,inf
823,inf,0.8926996274292619,inf,0.9999997413270051,inf,0.9991452693621996,inf,0.9970182504201158,0.9999999999944538,inf
824,inf,0.759609557203873,inf,0.9999999194400506,inf,0.9999803518981849,inf,0.9999511665067315,0.9999999999999811,inf
825,inf,0.8926996274292619,inf,0.9999806891045177,inf,0.9977792943468234,inf,0.9988915644491344,0.9999999998918121,inf
826,inf,0.9958532539730272,inf,0.9999981784870356,inf,0.9999902686893775,inf,0.9999967768960375,0.999999999983435,inf
827,inf,0.9806045604964918,inf,0.9999999367597179,inf,0.999993129451233,inf,0.9999913452897281,0.9999998680331225,inf
828,inf,0.9984209496825895,inf,0.9999999480514188,inf,0.9999993060264151,inf,0.999998951615196,0.999999999999359,inf
829,inf,0.9984209496825895,inf,0.9999994695810255,inf,0.999997339224615,inf,0.9999980396551409,0.9999999999999971,inf
830,inf,0.9823687557626299,inf,0.9999999265283509,inf,0.9999917269175178,inf,0.9999910928851953,0.9999999997019573,inf
831,inf,0.9359994879689922,inf,0.9999994151083363,inf,0.9999929719986627,inf,0.9999971948155356,0.9999999999999984,inf
832,inf,0.9925436632333184,inf,0.9999999059977601,inf,0.9998886152473476,inf,0.9998931599075889,0.9999998678708858,inf
833,inf,0.9806043845644844,inf,0.9999998673893118,inf,0.9999148430403587,inf,0.999874965195527,0.9999999999025946,inf
834,inf,0.982368760833244,inf,0.9999999399455385,inf,0.9999954731200573,inf,0.9999959386937032,0.9999997302916305,inf
835,inf,0.935999517541535,inf,0.999999351309846,inf,0.9999997093869757,inf,0.9999998045973414,0.9999999999996745,inf
836,inf,0.9984209496825895,inf,0.9999980137400114,inf,0.9997769180860827,inf,0.9999261141537432,0.9999999999510318,inf
837,inf,0.9984209496825895,inf,0.9999995823193504,inf,0.9999999879294218,inf,0.999999995182099,0.9999999999999989,inf
838,inf,0.9359995193472705,inf,0.999999830465101,inf,0.9999998516832818,inf,0.9999997500594442,0.9999994342460866,inf
839,inf,0.9984209496825895,inf,0.9999999409546783,inf,0.9999993273583746,inf,0.9999986127102173,0.9999999999999998,inf
840,inf,0.9984209496825895,inf,0.999999674190148,inf,0.9999914207142644,inf,0.9999934396658854,0.9999999999999987,inf
841,inf,0.9823687341047094,inf,0.9999998770062818,inf,0.9999606390843206,inf,0.999985469377936,0.9999519089144747,inf
842,inf,0.9984209496825895,inf,0.9999993917383798,inf,0.9999996160873108,inf,0.9999998881916801,0.012029743293892862,inf
843,inf,0.9984209496825895,inf,0.999998037470977,inf,0.9999929014400253,inf,0.9999928964530909,0.9999884083932756,inf
844,inf,0.9984209496825895,inf,0.999999716916478,inf,0.9999768375996438,inf,0.9999875452047878,0.9999999898977717,inf
845,inf,0.9823534042386884,inf,0.9999949975540903,inf,0.9932482567733358,inf,0.9806625962331504,0.9999917788421887,inf
846,inf,0.9984209496825895,inf,0.9999997148246446,inf,0.9999782491063324,inf,0.999955187140051,0.9999999999999989,inf
847,inf,0.9984209496825895,inf,0.9999999409552806,inf,0.9999813284834529,inf,0.999956798121428,0.9999999999999989,inf
848,inf,0.9984209496825895,inf,0.9999995252589694,inf,0.9999996133842215,inf,0.9999997636376579,1,inf
849,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999661188131586,inf,0.9999887780822997,0.9999999948317264,inf
850,inf,0.9984209496825895,inf,0.9999999135874027,inf,0.9999884728520024,inf,0.9999885852433101,0.9999823232561368,inf
851,inf,0.9984209496825895,inf,0.9999999733725948,inf,0.999999856803995,inf,0.9999998399918187,1,inf
852,inf,0.9984209496825895,inf,0.9999999480514851,inf,0.9999941549166865,inf,0.9999921291142366,1,inf
853,inf,0.9984209496825895,inf,0.9999998224237923,inf,0.9998856905276786,inf,0.9999301161117079,0.9999999999985922,inf
854,inf,0.9984209496825895,inf,0.9999995955609062,inf,0.999998133862529,inf,0.9999992551421799,0.9999999999999447,inf
855,inf,0.7596101371228007,inf,0.999999400373482,inf,0.9999997193121805,inf,0.9999998879650912,0.9999999999999525,inf
856,inf,0.7596091905005679,inf,0.9999999581556349,inf,0.9999432176075123,inf,0.9999455601608652,0.9999999850464327,inf
857,inf,0.8926996274292619,inf,0.9999999077947226,inf,0.9999999409560657,inf,0.9999999828044155,0.002190022785512807,inf
858,inf,0.9984209496825895,inf,0.9999997386566319,inf,0.9999612191897295,inf,0.9999748760807817,0.9999999994372288,inf
859,inf,0.9984209496825895,inf,0.9999997878286595,inf,0.9999839741280409,inf,0.9999856577977709,0.999999606529417,inf
860,inf,0.9925436632333184,inf,0.9999998421489233,inf,0.9999993176946531,inf,0.9999988748814906,1,inf
861,inf,0.9984209496825895,inf,0.9999999453393258,inf,0.9998859990049488,inf,0.9998853157171341,0.9997976115029076,inf
862,inf,0.9858090621968395,inf,0.9999997870831601,inf,0.9998673261527629,inf,0.9999470444657157,0.9999999999950315,inf
863,inf,0.9958522625964553,inf,0.9999982188261028,inf,0.9995566130080691,inf,0.9953650229855137,0.9999999817590485,inf
864,inf,0.9823685137888404,inf,0.9999984290007076,inf,0.9998124168148183,inf,0.9997610199444358,0.9999986774136236,inf
865,inf,0.9984209496825895,inf,0.9999949948072993,inf,0.9999896552279224,inf,0.9999868264686265,0.9999999918337538,inf
866,inf,0.9984209496825895,inf,0.9999992637196491,inf,0.9999995307256108,inf,0.9999998126913922,0.9999999999955966,inf
867,inf,0.9984209496825895,inf,0.9999999206380756,inf,0.999961495185994,inf,0.9999396248667376,0.9999999946475207,inf
868,inf,0.9984209496825895,inf,0.9999999288145468,inf,0.9999989107148409,inf,0.9999982920836168,0.9999999999998421,inf
869,inf,0.9925436632333184,inf,0.99999992339901,inf,0.9999966091429823,inf,0.9999973027033073,0.07194207203459298,inf
870,inf,0.9984209496825895,inf,0.9999999199173465,inf,0.9999927961165692,inf,0.9999973062192351,0.9999875430357472,inf
871,inf,0.8926996274292619,inf,0.9999997534998233,inf,0.9999997121663683,inf,0.999999895151784,0.9999999563620131,inf
872,inf,0.9984209496825895,inf,0.9999999310752361,inf,0.9997641914010471,inf,0.9997653896038414,0.9999980710578342,inf
873,inf,0.8926996274292619,inf,0.9999999213311759,inf,0.9999956971983479,inf,0.9999965772863298,0.7668464232343937,inf
874,inf,0.759610144528908,inf,0.9999999257547673,inf,0.9999999571977465,inf,0.9999999875345406,0.12652979933013264,inf
875,inf,0.9984209496825895,inf,0.9999991871377094,inf,0.9999975735301984,inf,0.9999920502400139,0.9999886881103106,inf
876,inf,0.9984209496825895,inf,0.9999997534685755,inf,0.9998791373057648,inf,0.9999545848893748,0.9998209522789125,inf
877,inf,0.9984209496825895,inf,0.9999800405968059,inf,0.9999982038518858,inf,0.9999986765487735,0.9999999974705847,inf
878,inf,0.9823687625399969,inf,0.9999953723286042,inf,0.9999991553465536,inf,0.9999997202425096,0.9999999999999012,inf
879,inf,0.9984209496825895,inf,0.9999992396406551,inf,0.9998570428838442,inf,0.9997758545325304,0.9999999999981763,inf
880,inf,0.9858091580210546,inf,0.9999999386455658,inf,0.9999776747999006,inf,0.9999649957730173,0.9999999999575384,inf
881,inf,0.9984209496825895,inf,0.9999995403103532,inf,0.9999951279357719,inf,0.9999970214041265,0.9999999999996205,inf
882,inf,0.9925436632333184,inf,0.9999999180389566,inf,0.9999999609676576,inf,0.9999999563849965,0.999999999999992,inf
883,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999997550626377,inf,0.9999998985303481,1,inf
884,inf,0.9984209496825895,inf,0.9999999046875951,inf,0.9999926441419694,inf,0.9999920805050665,0.9999999999135052,inf
885,inf,0.995853152487547,inf,0.9999971356676884,inf,0.9997912203458674,inf,0.9996795293623082,0.9999997944359605,inf
886,inf,0.9984209496825895,inf,0.9999967281322238,inf,0.9983359342578069,inf,0.9982073684277706,0.9999973638945252,inf
887,inf,0.9984209496825895,inf,0.9999992226281813,inf,0.99994912750107,inf,0.999954413181337,0.9999978228804668,inf
888,inf,0.995853252395589,inf,0.9999998849526758,inf,0.9999880111788075,inf,0.9999892889614954,0.9999999932162988,inf
889,inf,0.8926996274292619,inf,0.9999992553139812,inf,0.9999897288124432,inf,0.9999959003181623,1,inf
890,inf,0.9925436632333184,inf,0.9999997878327078,inf,0.9999988180468644,inf,0.9999986792726576,0.9999999999725155,inf
891,inf,0.8926996274292619,inf,0.9999997534998994,inf,0.9999999776283421,inf,0.999999990732142,0.999999999999954,inf
892,inf,0.8926996274292619,inf,0.9999999693418395,inf,0.9999939482969311,inf,0.9999951861023373,0.033035432754279614,inf
893,inf,0.4230075509748846,inf,0.9999999288997592,inf,0.9999872950850605,inf,0.9999953850956632,0.9999868680502323,inf
894,inf,0.9984209496825895,inf,0.9999998224194575,inf,0.9999998391045679,inf,0.9999999016345621,0.9999999999999063,inf
895,inf,0.9823687653959841,inf,0.9999999553197676,inf,0.9999996751774957,inf,0.999999464368567,0.9999999999988398,inf
896,inf,0.8926996274292619,inf,0.9999999077947263,inf,0.9999950002592036,inf,0.9999983301112199,0.9999995514961364,inf
897,inf,0.8926996274292619,inf,0.9999999446151429,inf,0.9999721831305523,inf,0.9999685334046701,0.9999672790753107,inf
898,inf,0.9958532428035536,inf,0.9999999121298323,inf,0.9999816109678122,inf,0.9999467856840326,0.9999999999999356,inf
899,inf,0.9925436632333184,inf,0.9999997555633173,inf,0.9999841427820277,inf,0.9999738514780236,0.9999999999999925,inf
900,inf,0.9925436632333184,inf,0.9999999077947263,inf,0.9964454339554307,inf,0.9989647905135359,0.9953495654429797,inf
901,inf,0.9858092006061792,inf,0.9999999762983663,inf,0.9999998576084143,inf,0.9999998867329554,0.026754476378364814,inf
902,inf,0.9984209496825895,inf,0.9999999184889186,inf,0.9999971790964692,inf,0.9999966176764504,0.9999999999024116,inf
903,inf,0.9925436632333184,inf,0.9999999084205726,inf,0.9999914025367732,inf,0.9999896913412327,0.9999999995203339,inf
904,inf,0.9925436632333184,inf,0.9999999426936298,inf,0.9995979046662241,inf,0.9993899785758029,0.9982195851302726,inf
905,inf,0.9984209496825895,inf,0.9999999693418397,inf,0.9999971835017938,inf,0.999997759583711,0.0921833556956826,inf
906,inf,0.9925436632333184,inf,0.9999967674303728,inf,0.999998424471027,inf,0.9999960191313055,0.9999902210742816,inf
907,inf,0.4775490216118282,inf,0.999999668345976,inf,0.9999999914423547,inf,0.9999999965842653,0.9999999999999667,inf
908,inf,0.8926996274292619,inf,0.9999998157267567,inf,0.999996220106089,inf,0.9999961926674347,0.9999929854207692,inf
909,inf,0.8926996274292619,inf,0.9999997625125662,inf,0.9999999919564609,inf,0.9999999976574502,0.6098194493466677,inf
910,inf,0.9984209496825895,inf,0.9999992553203166,inf,0.999999609580573,inf,0.9999998441660356,0.9999999999965932,inf
911,inf,0.9984209496825895,inf,0.9999999480514584,inf,0.9999993149001263,inf,0.9999987055228804,1,inf
912,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999890895416049,inf,0.9999954801491004,0.9999999998861084,inf
913,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999976691024524,inf,0.9999987305107562,0.999992480372641,inf
914,inf,0.9925436632333184,inf,0.9999999733726024,inf,0.9999930329499314,inf,0.9999922149420276,0.9999999998259388,inf
915,inf,0.9806045666028278,inf,0.9999999367596716,inf,0.9999953708611281,inf,0.999995864133827,0.9999999956974575,inf
916,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999995726518743,inf,0.999999522478226,0.9999999999993685,inf
917,inf,0.4230076820129749,inf,0.9999999288997563,inf,0.9999990716790658,inf,0.9999996907376,0.9999999409840264,inf
918,inf,0.42300763563918353,inf,0.9999998629987508,inf,0.9999957419779082,inf,0.9999973957520781,0.9999999972529132,inf
919,inf,0.7596032078587007,inf,0.9999964510522891,inf,0.9995006510924334,inf,0.9996947284616474,0.9999999948633771,inf
920,inf,0.9958532568398725,inf,0.9999998743071568,inf,0.9999999815609908,inf,0.9999999695941567,0.999999999999998,inf
921,inf,0.9984209496825895,inf,0.999999954881265,inf,0.9999961978214591,inf,0.9999959065037599,0.9999999999929907,inf
922,inf,0.9858092003365556,inf,0.9999993781064601,inf,0.9999999889845405,inf,0.9999999918842816,0.9999999999999789,inf
923,inf,0.9823687652215569,inf,0.9999989854455369,inf,0.9999998654067663,inf,0.9999999480417732,0.9999997710745083,inf
924,inf,0.9823687605824956,inf,0.999999872460777,inf,0.9999965263014993,inf,0.9999945274079497,0.9999991678477594,inf
925,inf,0.9806045707804321,inf,0.9999988830540149,inf,0.9999980245859881,inf,0.9999988889919404,0.9999978512527598,inf
926,inf,0.9984209496825895,inf,0.9999998068293316,inf,0.9999966589813576,inf,0.9999980951177772,0.9999996500201317,inf
927,inf,0.9823687651721403,inf,0.9999999606900327,inf,0.9999994691350648,inf,0.9999992851464207,1,inf
928,inf,0.9823687548525121,inf,0.9999999768006754,inf,0.9999917010533645,inf,0.9999895229925557,0.999999768104759,inf
929,inf,0.9359994824196938,inf,0.999999947107512,inf,0.999995379714614,inf,0.9999925105553839,0.9999984416176081,inf
930,inf,0.9958532528327128,inf,0.9999999529837715,inf,0.9999922451031219,inf,0.9999872121962465,0.999999999993143,inf
931,inf,0.9984209496825895,inf,0.9999998535170246,inf,0.9999963414951051,inf,0.999996060436824,0.9999999986129182,inf
932,inf,0.9984209496825895,inf,0.9999998437632824,inf,0.9999999266342999,inf,0.9999999707165066,0.9999999999999769,inf
933,inf,0.9984209496825895,inf,0.9999999077947247,inf,0.9999999677550842,inf,0.9999999906091933,0.5993146746815946,inf
934,inf,0.9984209496825895,inf,0.9999999487178625,inf,0.9999922861115159,inf,0.9999801225865955,0.9999999999993054,inf
935,inf,0.8926996274292619,inf,0.9999992433701451,inf,0.9999996667987395,inf,0.999999796257307,0.9999999997815983,inf
936,inf,0.9984209496825895,inf,0.9999997409416851,inf,0.9999888828029947,inf,0.9999779038369007,0.9999999951874528,inf
937,inf,0.9984209496825895,inf,0.9999993532276124,inf,0.9999997194631707,inf,0.999999888025244,0.9999999999986311,inf
938,inf,0.9984209496825895,inf,0.9999997534999027,inf,0.9999999869094679,inf,0.9999999955795924,0.9999999914409309,inf
939,inf,0.9984209496825895,inf,0.9999999180388535,inf,0.9999993250183159,inf,0.9999991350636317,0.9999999407224502,inf
940,inf,0.9984209496825895,inf,0.9993957419786761,inf,0.999994925761367,inf,0.9999965884314059,0.9999999999982192,inf
941,inf,0.9858092006421953,inf,0.9999998779664547,inf,0.9999999643775684,inf,0.9999999265305155,1,inf
942,inf,0.9958532566234419,inf,0.999999952983632,inf,0.9999995982931373,inf,0.9999991714996539,1,inf
943,inf,0.9984209496825895,inf,0.999999847155879,inf,0.9999796331285303,inf,0.9999579943030925,1,inf
944,inf,0.4230076885155478,inf,0.9999998795245945,inf,0.9999997395538187,inf,0.999999869975424,1,inf
945,inf,0.9984209496825895,inf,0.9999997534976425,inf,0.9999920476597393,inf,0.9999973649691701,0.9999999633894501,inf
946,inf,0.9984209496825895,inf,0.9999999180388798,inf,0.9999993856326812,inf,0.9999994511346881,0.9999999999999967,inf
947,inf,0.982368763401954,inf,0.999999791594482,inf,0.9999970840882015,inf,0.9999988361309775,0.999999999999897,inf
948,inf,0.9984209496825895,inf,0.9999936154475781,inf,0.9997475143367963,inf,0.9981375670205218,0.9984647463165324,inf
949,inf,0.9925436632333184,inf,0.9999979522819239,inf,0.9999972825428055,inf,0.9999975660540826,0.9999999015673543,inf
950,inf,0.9925436632333184,inf,0.9999836036313913,inf,0.9999356675460612,inf,0.9998721447902298,0.9999998441561809,inf
951,inf,0.9984209496825895,inf,0.9999998933340267,inf,0.9999819330267349,inf,0.9999627377335717,0.9999999999951814,inf
952,inf,0.9214454290337766,inf,0.9999996209459546,inf,0.9999988234426946,inf,0.9999970757847956,1,inf
953,inf,0.9214454346258996,inf,0.999999638399873,inf,0.9999993832562226,inf,0.9999987744145628,0.9999999999945324,inf
954,inf,0.9858091991386961,inf,0.9999996312711347,inf,0.999999371123652,inf,0.9999987501460678,0.9999999997588886,inf
955,inf,0.9984209496825895,inf,0.9999999548812587,inf,0.9999982269412113,inf,0.999998091091992,0.9999999999967861,inf
956,inf,0.985809197181346,inf,0.9999999571820307,inf,0.9999973107267267,inf,0.9999978607862643,0.9998094467676887,inf
957,inf,0.9984209496825895,inf,0.9999976405236671,inf,0.9988913397235559,inf,0.9986708326078426,0.9999999993333215,inf
958,inf,0.9984209496825895,inf,0.9999997979052139,inf,0.9999992554106976,inf,0.9999994077077705,0.006821088396402693,inf
959,inf,0.8926996274292619,inf,0.9999999206377616,inf,0.9999767959177138,inf,0.9999772848779165,0.9999686801299915,inf
960,inf,0.9958465635060262,inf,0.9987708534077527,inf,0.9929474738298788,inf,0.9721094732242295,0.9639524171423577,inf
961,inf,0.9984209496825895,inf,0.9991057704420153,inf,0.998664057574218,inf,0.9985274463044811,0.996219377429565,inf
962,inf,0.9984209496825895,inf,0.9999999180361926,inf,0.9999827132884107,inf,0.9999783284234366,0.9999999968319997,inf
963,inf,0.9984209496825895,inf,0.9999997534980171,inf,0.9999933652148524,inf,0.9999978024948745,0.9999999999941007,inf
964,inf,0.9925436632333184,inf,0.9999999733726187,inf,0.9999768013889118,inf,0.9999770576273448,0.9999649967233523,inf
965,inf,0.9806003834151287,inf,0.9999999344647521,inf,0.9974165510634898,inf,0.9979449654651634,0.9946483188427636,inf
966,inf,0.9214454386184744,inf,0.999999955227224,inf,0.9999998506094043,inf,0.9999996150457376,1,inf
967,inf,0.921445411456974,inf,0.9999999767525957,inf,0.9999954794576283,inf,0.9999929109240464,0.9999999974440883,inf
968,inf,0.4775490216117978,inf,0.9999996683442255,inf,0.999999991441936,inf,0.9999999965840695,0.9999999999978002,inf
969,inf,0.8926996274292619,inf,0.9999999693418408,inf,0.9999995236172288,inf,0.9999995408225882,0.9999994345400258,inf
970,inf,0.8926996274292619,inf,0.9999995823192195,inf,0.9999997261410364,inf,0.999999890690792,0.9999999999999942,inf
971,inf,0.9958532568192354,inf,0.9999999265791694,inf,0.9999998453745087,inf,0.9999999484378721,0.9999999870029646,inf
972,inf,0.9984209496825895,inf,0.9999902918468986,inf,0.9998397467479249,inf,0.9997842080896914,0.9999999999977605,inf
973,inf,0.9858091833779515,inf,0.9999999249410333,inf,0.9999900670822773,inf,0.9999866245123047,0.9999999999999056,inf
974,inf,0.9958532556861293,inf,0.9999997930570604,inf,0.9999958676458411,inf,0.9999982880969677,0.9999999999789502,inf
975,inf,0.9925436632333184,inf,0.999999761314766,inf,0.9999925782255562,inf,0.9999969249463959,0.9999999962930566,inf
976,inf,0.9858092003962091,inf,0.9999996770931521,inf,0.9999998346027547,inf,0.9999999273936152,0.9999999999993447,inf
977,inf,0.9984209496825895,inf,0.9999997689851802,inf,0.9999986851472205,inf,0.9999985302883228,0.9999999973598062,inf
978,inf,0.9984209496825895,inf,0.999999606478007,inf,0.9999924854882359,inf,0.9999677647933262,0.9999996732806476,inf
979,inf,0.9984209496825895,inf,0.999998311000182,inf,0.9998216626523706,inf,0.9984451330510652,0.9999990472418645,inf
980,inf,0.985809173501441,inf,0.9999953073659998,inf,0.9999904777852492,inf,0.9999775608970324,0.9999998426597799,inf
981,inf,0.9857876627356916,inf,0.999731403902827,inf,0.9856553579362858,inf,0.9838736972679429,0.9693228465283333,inf
982,inf,0.9984209496825895,inf,0.9999997386522838,inf,0.9999971515450169,inf,0.9999979013370999,0.9999999999360087,inf
983,inf,0.9984209496825895,inf,0.999999358714763,inf,0.9999994071272601,inf,0.9999988216796248,0.99999904550293,inf
984,inf,0.9984209496825895,inf,0.9999998958284086,inf,0.9999862978123346,inf,0.999968263502955,0.9999999622337256,inf
985,inf,0.9984209496825895,inf,0.9999998629023334,inf,0.9999999813640033,inf,0.9999999692693011,0.9999999999998277,inf
986,inf,0.9984209496825895,inf,0.9999997534997528,inf,0.9999994924245762,inf,0.9999997897277051,0.9999999999983658,inf
987,inf,0.9958532566620707,inf,0.9999994918979301,inf,0.9999995954305185,inf,0.9999998323997675,0.9999999999985434,inf
988,inf,0.9958532556861293,inf,0.9999997930570604,inf,0.9999958676458411,inf,0.9999982880969677,0.9999999999789502,inf
989,inf,0.9984209496825895,inf,0.9999999288146741,inf,0.999999635011859,inf,0.9999996681243591,0.9999999043977441,inf
990,inf,0.9858091879558369,inf,0.9999998960379212,inf,0.9999917464488876,inf,0.9999911140797728,0.9999999999970086,inf
991,inf,0.9984209496825895,inf,0.9999999693418408,inf,0.9999994501318563,inf,0.9999994937404518,0.9999997554069965,inf
992,inf,0.9984209496825895,inf,0.9999998619169541,inf,0.9995581859034369,inf,0.00009998639239905405,0.016282779011847156,inf
993,inf,0.9984209496825895,inf,0.9999224620416548,inf,0.9986209986832619,inf,0.9982433547388556,0.9999999463340425,inf
994,inf,0.9925436632333184,inf,0.9999979308397807,inf,0.9996720070406605,inf,0.999477701721853,0.9999999999774105,inf
995,inf,0.9823687655918691,inf,0.9999996775863522,inf,0.9999998063080319,inf,0.9999999435903679,0.4420257158861152,inf
996,inf,0.9858091560679504,inf,0.9999998818371673,inf,0.999983255657076,inf,0.999956852527884,0.9999999999995832,inf
997,inf,0.9823687642666324,inf,0.9999999242919603,inf,0.9999993879313058,inf,0.9999978656590649,1,inf
998,inf,0.9925436632333184,inf,0.9999998793803717,inf,0.9999994873330058,inf,0.9999992255151707,0.9999999999999998,inf
999,inf,0.9823687649240536,inf,0.9999998256068948,inf,0.9999988146334226,inf,0.999999654781284,0.08117821913967903,inf
1000,inf,0.9855699065018731,inf,0.9999999348276342,inf,0.8771774304914155,inf,0.8018912302958362,0.3588826596914635,inf


==> chapters/tables/JoinedResultProbsJTBPSamplesJTBPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
2001,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
2002,0.5957446841253817,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
2003,0.01902173939182935,inf,inf,0.9999998831437323,inf,0.9999997918614332,inf,0.9999998344337541,inf,0.9999306797598226
2004,0.595744684224736,inf,inf,0.9999998812192443,inf,0.9999997884336321,inf,0.9999998317070696,inf,0.9999306797600364
2005,0.356243952818452,inf,inf,0.9999998831523466,inf,0.9999997733448502,inf,0.9999998197045225,inf,0.9998466128297697
2006,0.05000000000000001,inf,inf,0.9999995275940329,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907
2007,0.08433735183218817,inf,inf,0.9999999351663839,inf,0.9999994200660538,inf,0.999999538684791,inf,0.9997974831012042
2008,0.5957446991178554,inf,inf,0.9999999062391921,inf,0.999998548487232,inf,0.9999988453772706,inf,0.9998535456298474
2009,0.3562439521459006,inf,inf,0.999999803230395,inf,0.9999997048686188,inf,0.9999999140477905,inf,0.9998424424867336
2010,0.4571428571428572,inf,inf,0.9999996532094898,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693
2011,0.356243950254364,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
2012,0.5957446860996229,inf,inf,0.9999998327020097,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826
2013,0.595744685785767,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
2014,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
2015,0.5957446858573832,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2016,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
2017,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2018,0.35624395025436384,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
2019,0.5957446848035379,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
2020,0.019021739436675338,inf,inf,0.9999996530210167,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738
2021,0.595744684799978,inf,inf,0.999999647081307,inf,0.9999998213027296,inf,0.9999999479573294,inf,0.9921846151487379
2022,0.36555361410009835,inf,inf,0.9999999243961787,inf,0.9999992294902538,inf,0.9999993870890521,inf,0.9815595917877475
2023,0.5957446858499299,inf,inf,0.9999998826878966,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798
2024,0.5957446866617908,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
2025,0.35624394431598255,inf,inf,0.9999998916571275,inf,0.9999993449653726,inf,0.9999994789450798,inf,0.9996795847374403
2026,0.3562439592636927,inf,inf,0.9999998032246825,inf,0.9999991127531358,inf,0.9999997416037969,inf,0.9997694264377038
2027,0.36555361502997596,inf,inf,0.999999773351024,inf,0.999998952515003,inf,0.9999996949370497,inf,0.9994746977918626
2028,0.01902173979889321,inf,inf,0.9999999077501541,inf,0.9999993526722432,inf,0.9999994850755998,inf,0.9996795847388018
2029,0.5957446923092026,inf,inf,0.9999999334306441,inf,0.9999990938353078,inf,0.9999992791807463,inf,0.9998660546579919
2030,0.019021739391829377,inf,inf,0.9999998831437323,inf,0.9999997918614332,inf,0.9999998344337541,inf,0.9999306797598226
2031,0.35624395274432763,inf,inf,0.9999995872392072,inf,0.999999891124539,inf,0.9999999682917947,inf,0.9998771081862374
2032,0.3562439527443276,inf,inf,0.9999995872392072,inf,0.999999891124539,inf,0.9999999682917947,inf,0.9998771081862374
2033,0.5957446842235111,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
2034,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2035,0.5957446842247361,inf,inf,0.9999998812192443,inf,0.9999997884336321,inf,0.9999998317070696,inf,0.9999306797600364
2036,0.5957446904391008,inf,inf,0.9999997307372348,inf,0.9999991110300827,inf,0.9999997411019858,inf,0.9997299405921614
2037,0.5957446852296057,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
2038,0.5957447023464368,inf,inf,0.9999999104713858,inf,0.9999982803511549,inf,0.9999986320853066,inf,0.9998476563744231
2039,0.5957446923092026,inf,inf,0.9999999334306441,inf,0.9999990938353078,inf,0.9999992791807463,inf,0.9998660546579919
2040,0.08433735130803433,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
2041,0.5957446842235112,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
2042,0.35624395385685453,inf,inf,0.9999994186397593,inf,0.999999825603245,inf,0.9999999492097845,inf,0.999865631317853
2043,0.35624394995984643,inf,inf,0.999999521709918,inf,0.9999997601991137,inf,0.9999999301618963,inf,0.9998602279977549
2044,0.3655536153723087,inf,inf,0.9999996915364526,inf,0.999998981609014,inf,0.9999997034102068,inf,0.9997299405939517
2045,0.4571428571428573,inf,inf,0.9999999119697742,inf,0.9999983091318022,inf,0.9999986549792074,inf,0.9998476563739527
2046,0.3562439503404103,inf,inf,0.9999997686467058,inf,0.9999997886190546,inf,0.9999999384387414,inf,0.9994805631323013
2047,0.3655577170971755,inf,inf,0.999468370356021,inf,0.9999998838288251,inf,0.9999999661670368,inf,0.9997280665463258
2048,0.5957457284784216,inf,inf,0.9998457806210278,inf,0.999999653184383,inf,0.99999972412148,inf,0.9999326862030433
2049,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
2050,0.5957446848035377,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
2051,0.5957446840281513,inf,inf,0.9999998826254255,inf,0.999999803833434,inf,0.9999998439570215,inf,0.999846612827365
2052,0.0190217395179594,inf,inf,0.9999998846036791,inf,0.9999996592106525,inf,0.9999997289151461,inf,0.9971519505806365
2053,0.3655536113263606,inf,inf,0.9999998925915985,inf,0.9999994468818078,inf,0.9999995600156947,inf,0.9998999261919392
2054,0.595744686661791,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
2055,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
2056,0.5957446858573835,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2057,0.08433735146484228,inf,inf,0.999999935222854,inf,0.9999995129867857,inf,0.9999996125996691,inf,0.999911124336624
2058,0.3562439521459007,inf,inf,0.999999803230395,inf,0.9999997048686188,inf,0.9999999140477905,inf,0.9998424424867336
2059,0.5957446835668782,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
2060,0.3655536153723086,inf,inf,0.9999996915364526,inf,0.999998981609014,inf,0.9999997034102068,inf,0.9997299405939517
2061,0.3562439504223062,inf,inf,0.9999997713333214,inf,0.9999998039441224,inf,0.9999999429019177,inf,0.9988512520709042
2062,0.007228726078436251,inf,inf,0.9999999241740455,inf,0.9999990904863207,inf,0.9999992765167555,inf,0.999866054658143
2063,0.007524237173384534,inf,inf,0.9999999255413771,inf,0.9999990488885933,inf,0.9999992434273588,inf,0.9997036378060357
2064,0.4571428571428574,inf,inf,0.9999998056511319,inf,0.9999997488433101,inf,0.9999999268547034,inf,0.9998424424864912
2065,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
2066,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
2067,0.4571428571428574,inf,inf,0.9999996528938645,inf,0.9999999002919955,inf,0.9999999709616672,inf,0.9997280909264433
2068,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2069,0.08433735130803434,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
2070,0.5957446894756305,inf,inf,0.9999999342735687,inf,0.9999993266273093,inf,0.999999464357854,inf,0.999715431828159
2071,0.5957446840607987,inf,inf,0.9999997997672672,inf,0.9999997876658376,inf,0.9999999381611324,inf,0.9994805631362731
2072,0.5957446852561131,inf,inf,0.9999997307485515,inf,0.999999704294981,inf,0.9999999138807278,inf,0.9998154583742112
2073,0.5957446844198828,inf,inf,0.9999998023430667,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836
2074,0.5957446858573833,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2075,0.5957446858573829,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2076,0.3562439475736624,inf,inf,0.9999998645040241,inf,0.9999996547483697,inf,0.9999997253655714,inf,0.9999326870640665
2077,0.35624395220991945,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
2078,0.35624395310830403,inf,inf,0.9999998817524779,inf,0.9999997555515825,inf,0.9999998055506606,inf,0.9999306797622086
2079,0.45714285714285724,inf,inf,0.9999995052626491,inf,0.9999998277487452,inf,0.9999999498346266,inf,0.9998656313197346
2080,0.356243944687001,inf,inf,0.9999999239978856,inf,0.9999994142540528,inf,0.9999995340615673,inf,0.9997974831016379
2081,0.5957446835668782,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
2082,0.019021739715752668,inf,inf,0.9999999119240739,inf,0.9999994372503681,inf,0.999999552354254,inf,0.9998959018075693
2083,0.010958904109589043,inf,inf,0.9999998054657107,inf,0.9999991009366364,inf,0.9999997381624338,inf,0.9994746977766885
2084,0.35624395034041023,inf,inf,0.9999997686467058,inf,0.9999997886190546,inf,0.9999999384387414,inf,0.9994805631323013
2085,0.45714285714285724,inf,inf,0.9999999353222343,inf,0.9999997251746564,inf,0.999999781386981,inf,0.9997974830535559
2086,0.45714285714285724,inf,inf,0.999999735202355,inf,0.9999996037655644,inf,0.9999998846031721,inf,0.9994092463944443
2087,0.5957446884054313,inf,inf,0.999999910473565,inf,0.9999994279825396,inf,0.9999995449820518,inf,0.9998959018076062
2088,0.5957446848035376,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
2089,0.3562439481882998,inf,inf,0.9999998067002287,inf,0.9999996626353945,inf,0.9999997316393971,inf,0.9999242055683912
2090,0.5957449992441156,inf,inf,0.999953563353718,inf,0.9999996531893381,inf,0.9999997241254216,inf,0.9999326868053904
2091,0.35624395286865124,inf,inf,0.9999997192299331,inf,0.9999996069927395,inf,0.9999998855430342,inf,0.999432073937111
2092,0.5957446841253818,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
2093,0.01902173943667534,inf,inf,0.9999996530210167,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738
2094,0.08433735076145969,inf,inf,0.9999996520574528,inf,0.9999997895940123,inf,0.9999999387226819,inf,0.999728090952173
2095,0.03343023291725082,inf,inf,0.9999995978305612,inf,0.9999998201683191,inf,0.9999999476269509,inf,0.9998806665717518
2096,0.01902173939173445,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
2097,0.875000002000566,inf,inf,0.999999728636224,inf,0.9999997019751203,inf,0.9999999132051063,inf,0.9998154583742515
2098,0.08433735183218803,inf,inf,0.9999999351663839,inf,0.9999994200660538,inf,0.999999538684791,inf,0.9997974831012042
2099,0.08433735247205304,inf,inf,0.9999997346057583,inf,0.9999991238019819,inf,0.9999997448215934,inf,0.9997299405919846
2100,0.03343023299393615,inf,inf,0.9999995974645346,inf,0.9999998982823765,inf,0.9999999703763983,inf,0.9997280909241004
2101,0.3562439557283491,inf,inf,0.9999998832567586,inf,0.9999995992898371,inf,0.9999996812504359,inf,0.9999326870669981
2102,0.007228726428649261,inf,inf,0.9999998821916336,inf,0.9999997765561028,inf,0.9999998222589507,inf,0.999846612829493
2103,0.35624395072756504,inf,inf,0.9999996485704248,inf,0.9999997533486445,inf,0.9999999281668086,inf,0.9997280909581691
2104,0.5957446848035378,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
2105,0.01902173957890042,inf,inf,0.9999998843347002,inf,0.9999995956617288,inf,0.999999678364415,inf,0.9899763862365992
2106,0.007228726670909138,inf,inf,0.9999997297420855,inf,0.9999989874172474,inf,0.9999997051017602,inf,0.9997299405948321
2107,0.01902174056299815,inf,inf,0.9999999353423514,inf,0.9999985386222093,inf,0.9999988375300235,inf,0.9998699330300815
2108,0.0190217397986725,inf,inf,0.9999999353384699,inf,0.9999993375372938,inf,0.9999994730363281,inf,0.9997154318278708
2109,0.3655536093702455,inf,inf,0.9999998656575312,inf,0.9999996027011699,inf,0.9999996839640203,inf,0.9999326870667259
2110,0.050000000000000024,inf,inf,0.9999998832072067,inf,0.9999997919744906,inf,0.9999998345236868,inf,0.9999306797598155
2111,0.03343023288427922,inf,inf,0.9999995974645202,inf,0.9999997858692476,inf,0.9999999376379048,inf,0.9997280909503002
2112,0.3562439531083041,inf,inf,0.9999998817524779,inf,0.9999997555515825,inf,0.9999998055506606,inf,0.9999306797622086
2113,0.08433735100289733,inf,inf,0.9999998844151343,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031
2114,0.03475935892811705,inf,inf,0.9999998654280561,inf,0.9999997603071628,inf,0.9999998093335422,inf,0.9999306797617903
2115,0.01902173955246557,inf,inf,0.9999998030339045,inf,0.9999995391578269,inf,0.9999998657872204,inf,0.9997625518089595
2116,0.45714285714285724,inf,inf,0.9999999345447761,inf,0.9999991090012202,inf,0.9999992912446477,inf,0.9998660546571099
2117,0.5957446835668784,inf,inf,0.999999799796225,inf,0.9999998441803353,inf,0.9999999546200596,inf,0.9998377444977263
2118,0.36555360621901467,inf,inf,0.9999997733700869,inf,0.9999998344693412,inf,0.9999999517918907,inf,0.9996410123864503
2119,0.4571428571428572,inf,inf,0.9999998054820614,inf,0.999999700928765,inf,0.9999999129003724,inf,0.9996410124192429
2120,0.4571428571428572,inf,inf,0.9999999353785683,inf,0.9999995141574896,inf,0.999999613530919,inf,0.999911124336618
2121,0.0075242375039448256,inf,inf,0.9999999256085016,inf,0.9999983186207188,inf,0.9999986625272766,inf,0.9998699330336001
2122,0.019021739406949446,inf,inf,0.9999998055455076,inf,0.999999748706812,inf,0.9999999268149505,inf,0.9998424424864942
2123,0.019021739853075436,inf,inf,0.9999998053599856,inf,0.9999991004480155,inf,0.999999738020131,inf,0.9994746977767383
2124,0.019021739798672492,inf,inf,0.9999999353384699,inf,0.9999993375372938,inf,0.9999994730363281,inf,0.9997154318278708
2125,0.5957446844198825,inf,inf,0.9999998023430667,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836
2126,0.03343023210633345,inf,inf,0.9999997746090505,inf,0.9999992297351906,inf,0.9999997756729155,inf,0.9997694264351146
2127,0.35624395025436384,inf,inf,0.9999996488899938,inf,0.9999997928568051,inf,0.9999999396729172,inf,0.9998806665740324
2128,0.5957446858573834,inf,inf,0.9999998827303098,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476
2129,0.5957446842189599,inf,inf,0.9999998811699918,inf,0.9999997889365749,inf,0.9999998321071414,inf,0.9954453864113454
2130,0.5957446858108625,inf,inf,0.9999998020924825,inf,0.9999995855430303,inf,0.9999998792961556,inf,0.9988512522290841
2131,0.35624394543935145,inf,inf,0.9999997714049509,inf,0.9999990897382366,inf,0.9999997349010822,inf,0.9994746977760266
2132,0.5957446848035377,inf,inf,0.9999996473066742,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059
2133,0.3655536079897048,inf,inf,0.9999995959596192,inf,0.9999997946202608,inf,0.9999999401864949,inf,0.9998806665733935
2134,0.03475935892811706,inf,inf,0.9999998654280561,inf,0.9999997603071628,inf,0.9999998093335422,inf,0.9999306797617903
2135,0.03475940164309597,inf,inf,0.9999625320554125,inf,0.9999995321262024,inf,0.9999996278243407,inf,0.9998466119072361
2136,0.05000000000000004,inf,inf,0.9998606175983737,inf,0.9999998277460647,inf,0.999999949833846,inf,0.9998656280461139
2137,0.45714285714285724,inf,inf,0.9999557436011806,inf,0.9999996052311125,inf,0.9999996859764926,inf,0.9999211569408364
2138,0.35624394750256966,inf,inf,0.9999998154252394,inf,0.9999996003154575,inf,0.9999996820662777,inf,0.9999211574869065
2139,0.3562439522099197,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
2140,0.03343023291725084,inf,inf,0.9999995978305612,inf,0.9999998201683191,inf,0.9999999476269509,inf,0.9998806665717518
2141,0.05000000000000004,inf,inf,0.9999996487407256,inf,0.9999998924639688,inf,0.9999999686818818,inf,0.9998771081868234
2142,0.034759359301246406,inf,inf,0.9999996948927077,inf,0.9999995434475593,inf,0.9999998670365352,inf,0.9994092463897166
2143,0.5957446993403497,inf,inf,0.9999999342775133,inf,0.9999985145550643,inf,0.9999988183855328,inf,0.9998699330304663
2144,0.5957446851044345,inf,inf,0.9999996469856648,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611
2145,0.5957446866617913,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
2146,0.5957446841253817,inf,inf,0.999999646985677,inf,0.9999998985948382,inf,0.9999999704673976,inf,0.9997280909263419
2147,0.08433735047898622,inf,inf,0.999999647894318,inf,0.9999998922048459,inf,0.9999999686064165,inf,0.9998771081868356
2148,0.8750000015321633,inf,inf,0.999999880287387,inf,0.9999997867738548,inf,0.9999998303867803,inf,0.9999306797601398
2149,0.007228726428649258,inf,inf,0.9999998821916336,inf,0.9999997765561028,inf,0.9999998222589507,inf,0.999846612829493
2150,0.08433745226359741,inf,inf,0.9999536407520558,inf,0.9999997914725381,inf,0.9999998341244029,inf,0.999930679463528
2151,0.03343023226401306,inf,inf,0.9999998662796155,inf,0.9999996521228411,inf,0.999999723277064,inf,0.9999326870642101
2152,0.08433735104370549,inf,inf,0.9999998049969999,inf,0.9999995718435482,inf,0.9999998753064046,inf,0.9994746976297006
2153,0.03343023185728921,inf,inf,0.9999999249938467,inf,0.9999994097996431,inf,0.9999995305182552,inf,0.999797483101827
2154,0.007524237153672106,inf,inf,0.9999999255282082,inf,0.9999990924420658,inf,0.9999992780724757,inf,0.9993517298293019
2155,0.007228726098080983,inf,inf,0.9999999250711211,inf,0.9999991566180747,inf,0.999999329122029,inf,0.9997036378146948
2156,0.019021739753836763,inf,inf,0.9999998055398744,inf,0.9999992445428305,inf,0.9999997799853997,inf,0.9997694264350051
2157,0.01902173939173444,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
2158,0.019021739391734446,inf,inf,0.9999996485498239,inf,0.9999998924055253,inf,0.9999999686648611,inf,0.9998771081868262
2159,0.35624394693591077,inf,inf,0.9999998643828256,inf,0.999999588884435,inf,0.9999996729733378,inf,0.9998466128662822
2160,0.3562439475122021,inf,inf,0.9999998152774232,inf,0.999999601166628,inf,0.999999682743351,inf,0.994822925417914
2161,0.5957446841280019,inf,inf,0.9999996459509248,inf,0.999999899096301,inf,0.9999999706134406,inf,0.9823656718378487
2162,0.35624396558124394,inf,inf,0.999999934378934,inf,0.9999990263497446,inf,0.9999992254985693,inf,0.9808097669853648
2163,0.3562439606526022,inf,inf,0.9999999345795494,inf,0.9999993212776158,inf,0.999999460102378,inf,0.9868075451560973
2164,0.03343023288760238,inf,inf,0.9999995962846122,inf,0.9999997876682256,inf,0.999999938161828,inf,0.9823656733646553
2165,0.03343023245030977,inf,inf,0.9999998645565766,inf,0.9999997877817294,inf,0.999999831188506,inf,0.9999306797599726
2166,0.5957446909264097,inf,inf,0.9999999104635393,inf,0.99999922045956,inf,0.9999993799054817,inf,0.9996667024656265
2167,0.08433735643027444,inf,inf,0.999999935163259,inf,0.9999982565807503,inf,0.9999986131768615,inf,0.9997036380396835
2168,0.59574468592365,inf,inf,0.9999999342065798,inf,0.9999996190659483,inf,0.9999996969815739,inf,0.9993517295876513
2169,0.35624394937017084,inf,inf,0.9999997715917173,inf,0.9999996534664244,inf,0.9999998990777383,inf,0.9994955978275831
2170,0.5957446852296056,inf,inf,0.9999998023161298,inf,0.9999996519037411,inf,0.9999998986226322,inf,0.9994955978311444
2171,0.3655536141138926,inf,inf,0.9999998925794753,inf,0.9999992462179847,inf,0.9999994003953206,inf,0.9996795847419101
2172,0.5957446846914071,inf,inf,0.9999999342213363,inf,0.9999997204967805,inf,0.9999997776659102,inf,0.9997974830532137
2173,0.08433735130803428,inf,inf,0.9999998425484674,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079
2174,0.08433780670380134,inf,inf,0.9997929490948835,inf,0.9999996042745748,inf,0.9999996852156037,inf,0.9999211549248681
2175,0.08433735047898622,inf,inf,0.999999647894318,inf,0.9999998922048459,inf,0.9999999686064165,inf,0.9998771081868356
2176,0.010958904109589041,inf,inf,0.9999996532094897,inf,0.9999998237212258,inf,0.9999999486616772,inf,0.9998806665720693
2177,0.4571428571428572,inf,inf,0.9999998056246462,inf,0.9999996577296175,inf,0.999999900319324,inf,0.9994955978312782
2178,0.3562439588504505,inf,inf,0.999999934573668,inf,0.9999994290920245,inf,0.9999995458646046,inf,0.9999111243369136
2179,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
2180,0.5957446868089853,inf,inf,0.9999998402533731,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206
2181,0.36555360722986774,inf,inf,0.9999995907531312,inf,0.9999998747113916,inf,0.9999999635117327,inf,0.9998771081876576
2182,0.05,inf,inf,0.999999835501976,inf,0.999999666785787,inf,0.9999997349408751,inf,0.9999242055685315
2183,0.5957446866617911,inf,inf,0.9999998826254145,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015
2184,0.4571428571428573,inf,inf,0.9999998845898429,inf,0.99999959394214,inf,0.999999676996548,inf,0.9998466128661315
2185,0.5957446858499298,inf,inf,0.9999998826878966,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798
2186,0.45714285714285724,inf,inf,0.9999996532094898,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693
2187,0.05,inf,inf,0.9999998832072067,inf,0.9999997919744906,inf,0.9999998345236868,inf,0.9999306797598155
2188,0.03475935923752112,inf,inf,0.9999998671400079,inf,0.9999996070853824,inf,0.9999996874514931,inf,0.9999326870665108
2189,0.049999999999999996,inf,inf,0.9999995052626491,inf,0.9999998277487451,inf,0.9999999498346266,inf,0.9998656313197347
2190,0.01902173951277918,inf,inf,0.9999995049937701,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354
2191,0.3562439475736623,inf,inf,0.9999998645040241,inf,0.9999996547483697,inf,0.9999997253655714,inf,0.9999326870640665
2192,0.3562439522099195,inf,inf,0.9999995924904004,inf,0.9999998215255608,inf,0.9999999480222255,inf,0.9998806665716106
2193,0.45714285714285724,inf,inf,0.9999999353735928,inf,0.9999993378971318,inf,0.9999994733225656,inf,0.9997154318278613
2194,0.3655536133521015,inf,inf,0.9999997735604985,inf,0.9999991203064543,inf,0.9999997438035779,inf,0.999769426437361
2195,0.00722874025204771,inf,inf,0.9999526316335138,inf,0.9999996506160576,inf,0.9999998982476155,inf,0.9994955924636643
2196,0.007228734581937022,inf,inf,0.9999718745469579,inf,0.999999803108125,inf,0.9999998433800659,inf,0.9998466121022374
2197,0.3562442112745411,inf,inf,0.9999714703470359,inf,0.999999588882593,inf,0.9999996729718724,inf,0.9998466121311046
2198,0.5957446857857669,inf,inf,0.9999994968415914,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549
2199,0.595744684223511,inf,inf,0.9999996427618463,inf,0.9999998906335684,inf,0.9999999681488075,inf,0.9998771081869094
2200,0.5957446859148182,inf,inf,0.9999995195530835,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761
2201,inf,0.992938941835615,0.9999997504104509,inf,inf,0.9999802573905249,inf,0.9999795286058228,inf,0.9998315282041824
2202,inf,0.6266923196028631,0.998812837168526,inf,inf,0.9995494067380085,inf,0.9966204285486859,inf,0.9998317730384313
2203,inf,0.6267094633811916,0.999999995300561,inf,inf,0.9999955919345141,inf,0.9999875247226382,inf,0.9997851552756319
2204,inf,0.9641088980378413,0.9999989420578542,inf,inf,0.9999962676339015,inf,0.999989403145819,inf,0.9999120683004761
2205,inf,0.9652406554687556,0.9999903964691998,inf,inf,0.9999994197008644,inf,0.9999990304085978,inf,0.999782760244186
2206,inf,0.9804454464405316,0.9999314802592103,inf,inf,0.9999997791346482,inf,0.9999999356765624,inf,0.9998382769628816
2207,inf,0.913460547582826,0.9999972280110507,inf,inf,0.9996019270037275,inf,0.9999993655916937,inf,0.999859442247114
2208,inf,0.980445408305648,0.9999999994955149,inf,inf,0.9999977109789703,inf,0.9999993333598948,inf,0.999824097206669
2209,inf,0.9922236085123954,0.9999999975736938,inf,inf,0.9999837234807301,inf,0.999883219391376,inf,0.9996191689326618
2210,inf,0.6491585640209575,0.9999955209373422,inf,inf,0.9999996973086194,inf,0.9999998809685199,inf,0.9993792301171395
2211,inf,0.9929388429153947,0.9999994843113302,inf,inf,0.9999066317539168,inf,0.9997455949813542,inf,0.9968006650081523
2212,inf,0.9929389209796654,0.9998877574288082,inf,inf,0.9999616730336981,inf,0.9999888378951018,inf,0.99960797551865
2213,inf,0.9922236368157814,0.9999998897656389,inf,inf,0.99999760911896,inf,0.9999993036948253,inf,0.9998593399807556
2214,inf,0.9804338872483189,0.99999976498317,inf,inf,0.9821645512152225,inf,0.9988526478677952,inf,0.9997756479057345
2215,inf,0.9804454448155507,0.9999345728925716,inf,inf,0.9999998083313345,inf,0.9999999441796219,inf,0.9998420625953236
2216,inf,0.6344497304177018,0.9999999547687934,inf,inf,0.9992509077404447,inf,0.9999967115001779,inf,0.9999031163710844
2217,inf,0.6349635355112545,0.9997015224641537,inf,inf,0.8950752728776689,inf,0.9872213017098352,inf,0.9998850665167874
2218,inf,0.6491473098546313,0.9999998942071924,inf,inf,0.998907551206219,inf,0.9999952043377541,inf,0.9998050741885108
2219,inf,0.6490700142198232,0.9999999655173972,inf,inf,0.9915623833958983,inf,0.9998194131262738,inf,0.9996388759361639
2220,inf,0.9922234851526283,0.9999999484996223,inf,inf,0.9993108609635238,inf,0.9999890733149914,inf,0.9999126507247212
2221,inf,0.9924758158065876,0.9999999990335215,inf,inf,0.9996320077967024,inf,0.9999971460143959,inf,0.9994098485641975
2222,inf,0.9922235180494046,0.999999984327278,inf,inf,0.9994522026054978,inf,0.9999991211856532,inf,0.9996544046286112
2223,inf,0.3974869156559968,0.9999984181331982,inf,inf,0.9996486665890721,inf,0.9999979878836408,inf,0.9998062113476285
2224,inf,0.5428571428571428,0.9999999947985022,inf,inf,0.9999570208883833,inf,0.9993698067151636,inf,0.9994481706670262
2225,inf,0.3974894777522461,0.9999999971779168,inf,inf,0.9999973410121251,inf,0.9999943457534874,inf,0.9994360649049591
2226,inf,0.9641089049379031,0.9999999987262841,inf,inf,0.9999961783261415,inf,0.9999977160729658,inf,0.9994881448314008
2227,inf,0.9924757639596662,0.999999997281805,inf,inf,0.9999962665327985,inf,0.9999989126884656,inf,0.9991784351889497
2228,inf,0.9922235856471998,0.9999999977813888,inf,inf,0.9999360372284185,inf,0.9998258783724311,inf,0.9986229848692532
2229,inf,0.9929388043378983,0.9999914298809627,inf,inf,0.9995408284424495,inf,0.999994915515275,inf,0.9996675273849311
2230,inf,0.9929388037233016,0.9999999783075788,inf,inf,0.9995328007070787,inf,0.9999973130935604,inf,0.9997972770816804
2231,inf,0.9924761516433821,0.9991858029394391,inf,inf,0.9991066585061265,inf,0.9999998078230109,inf,0.9992267055253704
2232,inf,0.9804454299909422,0.9999621578830711,inf,inf,0.9999996740512859,inf,0.9999998709957545,inf,0.998695951777213
2233,inf,0.9924757642875112,0.9999996108297623,inf,inf,0.9999960486281363,inf,0.9999976284730047,inf,0.9994755260855066
2234,inf,0.5428571428571428,0.9999999829278472,inf,inf,0.9999870608292056,inf,0.9999286182388458,inf,0.999563580587863
2235,inf,0.9804454074951321,0.9999999977331221,inf,inf,0.9999969190402074,inf,0.9999987912500121,inf,0.9992988298989282
2236,inf,0.9922236365856344,0.9999999926515969,inf,inf,0.99999710633068,inf,0.9999988648989001,inf,0.9973425117543562
2237,inf,0.9804454975350021,0.9998356065437882,inf,inf,0.9999997894297147,inf,0.9999999386748329,inf,0.9993578716473842
2238,inf,0.9922232529259923,0.9999999907894095,inf,inf,0.9998340572657913,inf,0.9983984071316202,inf,0.9986795730346998
2239,inf,0.6344754551740421,0.9999999464925385,inf,inf,0.9935865224491954,inf,0.9998512897087295,inf,0.9995661302297533
2240,inf,0.9924759727298926,0.9999999825392482,inf,inf,0.9985263243304339,inf,0.999995148193766,inf,0.9981974225484794
2241,inf,0.9924758270426719,0.9999999901334673,inf,inf,0.9995506062694551,inf,0.9999992790470363,inf,0.9998241163667814
2242,inf,0.992222237040401,0.9999951933183667,inf,inf,0.9936350441509718,inf,0.9999247981813146,inf,0.9988242526683218
2243,inf,0.9924757727979202,0.9999995381523646,inf,inf,0.9999340469993808,inf,0.9999997841472065,inf,0.9996148855628028
2244,inf,0.9929389513430275,0.9999988268940422,inf,inf,0.9999936576526977,inf,0.9999961949589082,inf,0.9980855000342429
2245,inf,0.9924757724252656,0.999969280556226,inf,inf,0.9999996865300843,inf,0.9999998106061457,inf,0.9981418305667126
2246,inf,0.9804438750904033,0.999995198119825,inf,inf,0.9996906725547126,inf,0.9977800496925947,inf,0.9997893590379682
2247,inf,0.9929386638072804,0.9996360200787616,inf,inf,0.9998914266810908,inf,0.9993638472787157,inf,0.9994759663957394
2248,inf,0.9922236374126973,0.9999997549367367,inf,inf,0.9999996843991523,inf,0.9999998115430545,inf,0.9956836372225125
2249,inf,0.9929389529707028,0.9999999959991229,inf,inf,0.9999955928351285,inf,0.9999987164849884,inf,0.9993276368710313
2250,inf,0.9134619035896946,0.999833774562343,inf,inf,0.9999997670777628,inf,0.9999999321651908,inf,0.9998648001887118
2251,inf,0.9652406437964788,0.9999995458304264,inf,inf,0.9999988610293933,inf,0.9999988181107259,inf,0.9998312794519577
2252,inf,0.992937697152291,0.9999807821018021,inf,inf,0.9998550738932039,inf,0.9962385638149422,inf,0.9980117670270893
2253,inf,0.9924757703706708,0.9999999869251647,inf,inf,0.9999895972508328,inf,0.999960343338415,inf,0.9993661084185759
2254,inf,0.9804454029708923,0.9999993922773515,inf,inf,0.9999967955541585,inf,0.999990913119809,inf,0.9999122884585706
2255,inf,0.6344464723736827,0.9999923769868925,inf,inf,0.9999995430789764,inf,0.9999995065163321,inf,0.9997145075918512
2256,inf,0.992938332520817,0.9999912440106271,inf,inf,0.9999282738880514,inf,0.998138539577869,inf,0.9996672671967162
2257,inf,0.9929204947222953,0.9738561739139258,inf,inf,0.9550234646282676,inf,0.9989432245118639,inf,0.9996463848315276
2258,inf,0.6468236343357636,0.775484279407903,inf,inf,0.970708598941161,inf,0.908764501355277,inf,0.8958285354364952
2259,inf,0.9804454007745464,0.9999991166231128,inf,inf,0.9999920817691422,inf,0.9999917853562632,inf,0.9997154231122191
2260,inf,0.9922236276690376,0.9998271191216743,inf,inf,0.9998947750211378,inf,0.9998836617026514,inf,0.9991711391990432
2261,inf,0.9673242459025079,0.9996708819454253,inf,inf,0.9997460184705401,inf,0.9997212551549873,inf,0.9996033858316294
2262,inf,0.9922235805009932,0.9999956739710641,inf,inf,0.9999306064973413,inf,0.99980331869776,inf,0.9995453376662579
2263,inf,0.9924757760916264,0.9999962759215402,inf,inf,0.9999874383294972,inf,0.999930536015755,inf,0.9996512211064904
2264,inf,0.9804457317272424,0.9993575725099185,inf,inf,0.9999821118369985,inf,0.9999799053540686,inf,0.9986492191236088
2265,inf,0.9890410958904109,0.9999998793721668,inf,inf,0.9999897982874778,inf,0.9999857416367022,inf,0.998422577285585
2266,inf,0.9890410958904109,0.9999999624776047,inf,inf,0.9999998498681547,inf,0.999999910284681,inf,0.9990949783252299
2267,inf,0.6491151343851369,0.9999999593000541,inf,inf,0.9957975427080795,inf,0.9999758304428722,inf,0.9997894592120875
2268,inf,0.6484589190486555,0.9999042770701899,inf,inf,0.9345727662173077,inf,0.9972364452683551,inf,0.9997933244258261
2269,inf,0.6491132264204981,0.9999999940639597,inf,inf,0.9956216355251386,inf,0.99996604339508,inf,0.9993590193060636
2270,inf,0.6266707694343314,0.9999787173700866,inf,inf,0.994263112148771,inf,0.9997581532841809,inf,0.9998110367222688
2271,inf,0.626612181245453,0.9997340423305733,inf,inf,0.9852622787388395,inf,0.9995476868473409,inf,0.9999209910256837
2272,inf,0.9652406645293653,0.9999998047923305,inf,inf,0.9999826238472546,inf,0.9999819836108624,inf,0.999831529953692
2273,inf,0.9922235764100223,0.9999992324973247,inf,inf,0.9999655917701139,inf,0.9997530336118459,inf,0.9998062079180197
2274,inf,0.992223636583028,0.9999998273119354,inf,inf,0.9999979235741421,inf,0.9999978471540385,inf,0.9998060408249763
2275,inf,0.9929389540839878,0.9999999989551835,inf,inf,0.9999989049841432,inf,0.9999988651883231,inf,0.9998391150176782
2276,inf,0.9804454067437133,0.9999999979762804,inf,inf,0.9999973330851677,inf,0.9999971419906963,inf,0.9996860447134915
2277,inf,0.9929389091086359,0.9997283993493232,inf,inf,0.9999997398837266,inf,0.9999997930874822,inf,0.999924273525816
2278,inf,0.9804443272079977,0.9999999424140694,inf,inf,0.9999552544623459,inf,0.9982626890641788,inf,0.9997417493792697
2279,inf,0.9924766097804566,0.9999998531494723,inf,inf,0.9997061775949209,inf,0.9943139938090408,inf,0.9901849370995977
2280,inf,0.9924757634803734,0.9999999989902445,inf,inf,0.9999988840025482,inf,0.9999996749839128,inf,0.9996543416785952
2281,inf,0.9804453770716565,0.9999999987896177,inf,inf,0.999982023185331,inf,0.999963668165827,inf,0.9996543427595019
2282,inf,0.9134623367890157,0.9996330891541921,inf,inf,0.9999979336652787,inf,0.9999983563099902,inf,0.9998327910983231
2283,inf,0.9134565662952109,0.9916617109302441,inf,inf,0.9984722455685897,inf,0.9912012890491623,inf,0.9998227425383047
2284,inf,0.9641077532194624,0.9999908406402276,inf,inf,0.9999412413261193,inf,0.9988616514229177,inf,0.9998932697429613
2285,inf,0.3974722285173499,0.9999957803933247,inf,inf,0.9997155911941688,inf,0.9979589070326018,inf,0.999831654655298
2286,inf,0.9929385450428928,0.9999848253801323,inf,inf,0.9999377627664113,inf,0.9987935466177783,inf,0.9999126641652739
2287,inf,0.9804451577415342,0.9999960891446221,inf,inf,0.9999357521048765,inf,0.999645392400057,inf,0.9999031084165338
2288,inf,0.989041095890411,0.999999232469229,inf,inf,0.9999700699925126,inf,0.9997851638807433,inf,0.9998062060425172
2289,inf,0.9890410958904109,0.9999999994387835,inf,inf,0.9999831864281468,inf,0.9999825754126476,inf,0.9998315444117856
2290,inf,0.913461513442856,0.9999728801250578,inf,inf,0.9999880317653455,inf,0.9999748495495668,inf,0.9998707615984158
2291,inf,0.9500000000000001,0.9999999749279853,inf,inf,0.9999997699764822,inf,0.9999999097521379,inf,0.9995074253945022
2292,inf,0.634700807305084,0.9999998088771656,inf,inf,0.9989013230638996,inf,0.9436052164874004,inf,0.997565151985924
2293,inf,0.39748670858688806,0.9999999935027518,inf,inf,0.9999549688462523,inf,0.999665464337222,inf,0.9996861086332894
2294,inf,0.989041095890411,0.9999999977225085,inf,inf,0.9999991478146044,inf,0.9999991168453909,inf,0.9996191646789179
2295,inf,0.6491079691846762,0.9999999195728957,inf,inf,0.9993975450920046,inf,0.9956775220190058,inf,0.9991951308721427
2296,inf,0.634447137001438,0.9999205983687627,inf,inf,0.9999998930501254,inf,0.9999999688525903,inf,0.9996822023153481
2297,inf,0.9922236366657539,0.9999999992570329,inf,inf,0.9999982060501997,inf,0.99999814085618,inf,0.999810729403379
2298,inf,0.9922236329594718,0.9999999996226122,inf,inf,0.9999898433740277,inf,0.9999894742960995,inf,0.9995857887763102
2299,inf,0.9804453679145374,0.9999999981973499,inf,inf,0.999965937517092,inf,0.9999646998084584,inf,0.9989920278611408
2300,inf,0.6344464388525263,0.999998811715802,inf,inf,0.9999966151526855,inf,0.9999964892863245,inf,0.9990720695765353
2301,inf,0.9929331427464096,0.9998602354990404,inf,inf,0.9820866776186739,inf,0.9998977274315082,inf,0.9996923598069943
2302,inf,0.989041095890411,0.9999987266740576,inf,inf,0.999997123462472,inf,0.9999970162506211,inf,0.9990936587496546
2303,inf,0.9922235764099757,0.9999999963517373,inf,inf,0.9999656736748583,inf,0.9997537156272345,inf,0.9998062078396495
2304,inf,0.6267094979443305,0.9999999995424806,inf,inf,0.9999961648736118,inf,0.999992249054927,inf,0.9998707600064403
2305,inf,0.9927669340151639,0.014685641556343965,inf,inf,0.9999996511976166,inf,0.9999997225410834,inf,0.9999326049938168
2306,inf,0.9134530168128411,0.9820929220561355,inf,inf,0.9787353642078427,inf,0.9999489582107828,inf,0.9996568722129607
2307,inf,0.964107724537079,0.4828797159944488,inf,inf,0.9443848643120812,inf,0.5370883930351474,inf,0.9998539156973517
2308,inf,0.649132922941252,0.9952562528381722,inf,inf,0.9999979963061159,inf,0.9999976195014953,inf,0.9948123749292113
2309,inf,0.9890410958904109,0.9999999975736517,inf,inf,0.999985847185895,inf,0.9998984564909639,inf,0.9996191686632716
2310,inf,0.9134534112271163,0.9999999603503074,inf,inf,0.999792552978178,inf,0.9969584841794126,inf,0.9989900491576071
2311,inf,0.9641087622928205,0.9999999984560732,inf,inf,0.999951251844423,inf,0.9998963740000425,inf,0.997200386263188
2312,inf,0.9641087082418186,0.999997018171542,inf,inf,0.9999565411841554,inf,0.999832639979312,inf,0.9996376617477765
2313,inf,0.6344464175229186,0.9999999981096888,inf,inf,0.9999980857240359,inf,0.9999973275273207,inf,0.9994097791363074
2314,inf,0.9804452886051462,0.9999999949518713,inf,inf,0.9999019044751994,inf,0.9998983398281603,inf,0.9992410155780027
2315,inf,0.9804454007745173,0.9999999967742043,inf,inf,0.9999924669493184,inf,0.9999921931852923,inf,0.9996531019176407
2316,inf,0.980445459710357,0.9999067480100291,inf,inf,0.9999998952873791,inf,0.9999999695041542,inf,0.999682202951001
2317,inf,0.9804454081429099,0.999999998769876,inf,inf,0.9999975032832872,inf,0.9999992728719087,inf,0.9996543418880784
2318,inf,0.6344469394785635,0.9999999965284639,inf,inf,0.9999680365173168,inf,0.9999095405324568,inf,0.9998838781028105
2319,inf,0.6491580751957386,0.9999999877007175,inf,inf,0.9999839062417002,inf,0.9999657834925542,inf,0.9980141085843717
2320,inf,0.9929380057333491,0.999994552848661,inf,inf,0.9996391741608341,inf,0.997410480210299,inf,0.9997893849115772
2321,inf,0.9922236085124152,0.9999993163420334,inf,inf,0.9999836504228115,inf,0.9998826110585053,inf,0.9996191690436564
2322,inf,0.9924758000860862,0.9999999977925087,inf,inf,0.9999495066489019,inf,0.999790632275295,inf,0.9995996221170897
2323,inf,0.9922212635431915,0.9999999596290499,inf,inf,0.9893356382195974,inf,0.9997527235027758,inf,0.9996011274254731
2324,inf,0.9928988118706457,0.9999954580618096,inf,inf,0.8871502893408424,inf,0.986225546036835,inf,0.9995504905080466
2325,inf,0.9922217590572827,0.9999999882495927,inf,inf,0.9918040518491212,inf,0.9995302644463913,inf,0.9985546650435194
2326,inf,0.6267070569862437,0.9999999982391127,inf,inf,0.9999638144578522,inf,0.9996507261034777,inf,0.9994098721660294
2327,inf,0.6344464098968913,0.9999998909743584,inf,inf,0.999997958365719,inf,0.9999994054072575,inf,0.9998281225694529
2328,inf,0.9804453892653063,0.9999999994388066,inf,inf,0.999983175991115,inf,0.9999825645963434,inf,0.9998315444128232
2329,inf,0.9929385450428928,0.9999848253801323,inf,inf,0.9999377627664113,inf,0.9987935466177783,inf,0.9999126641652739
2330,inf,0.9924757638192321,0.999999802771477,inf,inf,0.9999983209751996,inf,0.9999982589603109,inf,0.9998449442282394
2331,inf,0.9804433248661237,0.999998270957886,inf,inf,0.9996779882142821,inf,0.9968907371597077,inf,0.9993590008633251
2332,inf,0.9804453937445318,0.9999999998105009,inf,inf,0.9999887754054653,inf,0.9999843295038146,inf,0.9993331942485297
2333,inf,0.9922236351909031,0.9999999876080116,inf,inf,0.9999956406246586,inf,0.9999939160426267,inf,0.9964757473155165
2334,inf,0.9924759146521106,0.9999944247427802,inf,inf,0.9998708706051616,inf,0.999072836774076,inf,0.9996531748396448
2335,inf,0.980445259903485,0.9999999925241337,inf,inf,0.9999697821603004,inf,0.9997831926779122,inf,0.999802016420397
2336,inf,0.95,0.9999997232124224,inf,inf,0.9999810352816652,inf,0.9999803337295535,inf,0.999784630831147
2337,inf,0.989041095890411,0.5203331405339534,inf,inf,0.9929156295242672,inf,0.4508892142482128,inf,0.9995097445691102
2338,inf,0.9922228915147132,0.9999259263449025,inf,inf,0.9995898952061693,inf,0.9969080853032914,inf,0.9993239119564984
2339,inf,0.6344470239039212,0.9999327902030013,inf,inf,0.9999998380743311,inf,0.9999999341611734,inf,0.9993976251068325
2340,inf,0.3974895067207783,0.9999981800319104,inf,inf,0.9999952868376943,inf,0.999998627368218,inf,0.9983462504487965
2341,inf,0.9652407850880169,0.9999999875242045,inf,inf,0.9999412173931141,inf,0.9998336400565943,inf,0.9994445360113793
2342,inf,0.9924759870953351,0.999999972917985,inf,inf,0.9998066679032366,inf,0.9986128806159791,inf,0.999817055679388
2343,inf,0.9929389099739002,0.9999166003947304,inf,inf,0.9999517054258782,inf,0.9999462928269484,inf,0.9998086157079773
2344,inf,0.9804447639049881,0.9999931031148661,inf,inf,0.9998692586378459,inf,0.9990611077038258,inf,0.9997161806553169
2345,inf,0.9924773638777754,0.9999718370196943,inf,inf,0.9986256121583527,inf,0.9901355937294857,inf,0.9996919573395687
2346,inf,0.9804453572791033,0.9999999974258202,inf,inf,0.999957350485343,inf,0.9999558007322306,inf,0.9992409678087935
2347,inf,0.9924766074386324,0.9985470829742097,inf,inf,0.9996962872858428,inf,0.9976414388802854,inf,0.9996449728355047
2348,inf,0.9924758116161293,0.9999999984482946,inf,inf,0.9999679533418964,inf,0.9996906758805084,inf,0.9994098616229709
2349,inf,0.9924757633357039,0.9999999674796235,inf,inf,0.9999998038446807,inf,0.9999998420931058,inf,0.9985435227173701
2350,inf,0.626709539567584,0.9999999980891832,inf,inf,0.9999978236161361,inf,0.9999969616047005,inf,0.9994097792582772
2351,inf,0.9922236634833397,0.9998913139995652,inf,inf,0.9999961938397655,inf,0.999997811379703,inf,0.9993578343266448
2352,inf,0.9924773046658522,0.9968357114562136,inf,inf,0.9994539146616994,inf,0.9968467907570466,inf,0.999805391451107
2353,inf,0.9804454082852495,0.9999997623571022,inf,inf,0.9999984292250731,inf,0.9999983711030178,inf,0.999810513824626
2354,inf,0.989041095890411,0.999999702463512,inf,inf,0.9999990535391612,inf,0.9999990182294604,inf,0.9998388372736097
2355,inf,0.9890410958904109,0.9999197369687398,inf,inf,0.9924682823299262,inf,0.9998817508715415,inf,0.9997669890105206
2356,inf,0.9929367224326366,0.9866873761781123,inf,inf,0.99999977663664,inf,0.9999999349490583,inf,0.9998423748368862
2357,inf,0.6397516208450513,0.6396310715146829,inf,inf,0.9612526559890178,inf,0.6774772144871243,inf,0.999670632517802
2358,inf,0.4036237723569592,0.09334324859214434,inf,inf,0.9999992123049721,inf,0.9999997705966484,inf,0.9997688373138605
2359,inf,0.9929389344235968,0.9999999986264005,inf,inf,0.9999790207015218,inf,0.9999576000318985,inf,0.9996543427802661
2360,inf,0.9922235249346113,0.999999351745834,inf,inf,0.9994883044031314,inf,0.9999939564974153,inf,0.9995589116064926
2361,inf,0.992938948147198,0.9999999964993707,inf,inf,0.999996959081199,inf,0.999982345969665,inf,0.9997414623184475
2362,inf,0.9929389485259287,0.9999999982816584,inf,inf,0.999992586172374,inf,0.9999878978241765,inf,0.9997173312412102
2363,inf,0.9924757996218961,0.9999999855939611,inf,inf,0.9999606284707475,inf,0.9997828000300832,inf,0.9999176410013965
2364,inf,0.989041095890411,0.999999994127544,inf,inf,0.9999674694035737,inf,0.9999079353819778,inf,0.9999049788547171
2365,inf,0.9652407260529411,0.9999995214449668,inf,inf,0.9999839328368075,inf,0.9998846624346692,inf,0.9998391250074968
2366,inf,0.39748917390141253,0.9999992644256931,inf,inf,0.9999835315221814,inf,0.9999666905131805,inf,0.9997631163851232
2367,inf,0.9134617355563645,0.9999101043684303,inf,inf,0.9999997776219595,inf,0.9999999122803,inf,0.9941438946159797
2368,inf,0.989041095890411,0.9999999984159169,inf,inf,0.9999489980496218,inf,0.9998611526009773,inf,0.9992988684254368
2369,inf,0.9134615298217528,0.999999998797548,inf,inf,0.9999973255492937,inf,0.9999992211097771,inf,0.9998159908482362
2370,inf,0.9652406439680852,0.9999999989573374,inf,inf,0.9999972570032082,inf,0.9999992011468457,inf,0.9998159909841526
2371,inf,0.6267018278509426,0.999999977547937,inf,inf,0.9998548786282447,inf,0.9989587839078089,inf,0.9996531835402076
2372,inf,0.9641086498776545,0.9999964536587251,inf,inf,0.9999668694505093,inf,0.9997618579709706,inf,0.9992306153546613
2373,inf,0.6491567735043615,0.9999970227905318,inf,inf,0.9999418979792631,inf,0.9998824680846116,inf,0.9996384314786457
2374,inf,0.6266945980849661,0.9999764749120459,inf,inf,0.9976966682023485,inf,0.9999868795263692,inf,0.999566635293628
2375,inf,0.9922233103950778,0.9395204517910007,inf,inf,0.9381548513163201,inf,0.9998051165396251,inf,0.999911542957984
2376,inf,0.9924758288476037,0.9999960928683002,inf,inf,0.999546711055819,inf,0.9999992787382943,inf,0.999824116718157
2377,inf,0.9641021949753261,0.9999985753398692,inf,inf,0.9934592854873107,inf,0.9996251561557978,inf,0.9992804480507583
2378,inf,0.9804556723153888,0.9807406337135884,inf,inf,0.9999998010833697,inf,0.9999999420687702,inf,0.9998709505096158
2379,inf,0.9804454076746314,0.9999999976545426,inf,inf,0.9999980382449538,inf,0.9999979669518878,inf,0.9996191651847498
2380,inf,0.9929389480489861,0.9999999995723193,inf,inf,0.9999896872466568,inf,0.9999893124935666,inf,0.9995857887752019
2381,inf,0.9922236271055346,0.9999999992987844,inf,inf,0.9999766343300382,inf,0.9999757852356069,inf,0.9995857954807729
2382,inf,0.9804454401684948,0.9999374415087455,inf,inf,0.9999972145534588,inf,0.9999969206495543,inf,0.9997805218956461
2383,inf,0.6344482161225862,0.9999996203707422,inf,inf,0.9999615402658655,inf,0.9996285547689866,inf,0.9985499115546089
2384,inf,0.6267101921774263,0.9999199166553648,inf,inf,0.9999998784060823,inf,0.9999999645877513,inf,0.9996822023464478
2385,inf,0.9922236286361219,0.9999606348965087,inf,inf,0.9999614284344501,inf,0.999958237902226,inf,0.9997865569845992
2386,inf,0.9922226030136664,0.999999990237659,inf,inf,0.9995535977018944,inf,0.995691522174839,inf,0.998426386522489
2387,inf,0.9641088950793949,0.9999999996776535,inf,inf,0.999996849494279,inf,0.999986936336759,inf,0.999617574299367
2388,inf,0.39748440031166987,0.9999999774724811,inf,inf,0.9999440108390102,inf,0.9993669328841467,inf,0.9997654420345375
2389,inf,0.6267095433300988,0.9999999979671768,inf,inf,0.9999977219928878,inf,0.9999976392077914,inf,0.9996191655826946
2390,inf,0.9673252247307115,0.9999999989544619,inf,inf,0.9999989036978829,inf,0.9999988638553146,inf,0.9998391150172669
2391,inf,0.9673186061203038,0.9999779101295359,inf,inf,0.9954616996226466,inf,0.9999740177125072,inf,0.999586489536968
2392,inf,0.9641089028418374,0.9999999984753989,inf,inf,0.9999954022707721,inf,0.9999963426827602,inf,0.9999207062672352
2393,inf,0.9652493307103017,0.9999996924382276,inf,inf,0.9993291073237235,inf,0.9870162055141525,inf,0.9997675161651788
2394,inf,0.634446941627298,0.999941657446704,inf,inf,0.999999774415645,inf,0.9999999343022296,inf,0.9998382767396728
2395,inf,0.9924763454132832,0.9999999581462475,inf,inf,0.9994971474572171,inf,0.9963921527413163,inf,0.999016467004723
2396,inf,0.9134611556554426,0.9999999980806353,inf,inf,0.9999510608867805,inf,0.9998959696360737,inf,0.9971334616616188
2397,inf,0.9673252251976423,0.9999999972686652,inf,inf,0.9999985215733598,inf,0.9999995694323127,inf,0.9996384145943344
2398,inf,0.9673251595003245,0.9999995499644259,inf,inf,0.9999768857471005,inf,0.9999760252229621,inf,0.9998237537961815
2399,inf,0.9924760583209961,0.9991395058290622,inf,inf,0.9999396605647392,inf,0.9998137330613364,inf,0.9989458419346091
2400,inf,0.9924757651041275,0.9999997112052392,inf,inf,0.9999959483148992,inf,0.9999918011516297,inf,0.9998648040319505
2401,inf,0.9134615328709879,inf,0.9999977660340358,0.994115405560836,inf,inf,0.9753367251073167,inf,0.9999302271969918
2402,inf,0.913461512070417,inf,0.9999894546634917,0.9808287830782126,inf,inf,0.460982484412488,inf,0.9935702493174056
2403,inf,0.95,inf,0.9999967668619055,0.976885110351389,inf,inf,0.7116777331065994,inf,0.9940363881384127
2404,inf,0.9652406423173042,inf,0.9999990482435457,0.990693119248596,inf,inf,0.797850013331801,inf,0.9962590068515593
2405,inf,0.989041095890411,inf,0.9999987004885038,0.9906933363127916,inf,inf,0.7978775685245518,inf,0.9958478222899972
2406,inf,0.9134615340464011,inf,0.9999982358039956,0.9916540472018298,inf,inf,0.9184835565890179,inf,0.9999409264558742
2407,inf,0.9673252252263772,inf,0.9999981102362447,0.9927331971407157,inf,inf,0.9378939548218583,inf,0.9983643168065058
2408,inf,0.9652406462488639,inf,0.9999928742694235,0.9967304440533375,inf,inf,0.9827098878538318,inf,0.9998835443083836
2409,inf,0.992223636668114,inf,0.9999963586917209,0.9967306581738306,inf,inf,0.9827102667377694,inf,0.99933658631612
2410,inf,0.992938954382945,inf,0.9999986995763919,0.9927350564446995,inf,inf,0.9379382237565914,inf,0.9963350097171981
2411,inf,0.3974895274962832,inf,0.9999983575980061,0.988842193987651,inf,inf,0.8572718344062312,inf,0.9994216497661399
2412,inf,0.9890410958904109,inf,0.9999990983005276,0.9941155605136163,inf,inf,0.9753370166307845,inf,0.9995952464307789
2413,inf,0.6267095665898346,inf,0.9999989248472824,0.9906925938297422,inf,inf,0.7977971599854129,inf,0.9970466534953405
2414,inf,0.9929386095651017,inf,0.9989262726595742,0.9966746497184082,inf,inf,0.9826573272428931,inf,0.9996377994038844
2415,inf,0.9922234602988896,inf,0.999185994612101,0.9729086828946139,inf,inf,0.6636484433266199,inf,0.9982109097343427
2416,inf,0.6344464057192273,inf,0.9999980740943111,0.008545497482943816,inf,inf,0.004515187996096092,inf,0.9987705083090541
2417,inf,0.9927660694510083,inf,0.999999888204907,0.003171397306460718,inf,inf,0.9855594698902334,inf,0.017567419693153036
2418,inf,0.99247576373418,inf,0.9999967652164793,0.9959217837228432,inf,inf,0.9545625860729038,inf,0.9982030025480572
2419,inf,0.6267095561291804,inf,0.9999973232852911,0.060659521130186835,inf,inf,0.0581531258390216,inf,0.998400113379529
2420,inf,0.9804454087551431,inf,0.9999977749484226,0.997200100083156,inf,inf,0.9868613237643653,inf,0.9994444712860692
2421,inf,0.6267095210298802,inf,0.9999919494618348,0.9967303956638638,inf,inf,0.982709842200049,inf,0.9998835442465727
2422,inf,0.5428571428571427,inf,0.9999975304558147,0.9916539605975239,inf,inf,0.9184834938151958,inf,0.9999344068198488
2423,inf,0.9922236373915007,inf,0.9999996824380942,0.9976943187556052,inf,inf,0.9938477858486207,inf,0.999902756349798
2424,inf,0.9804454093329349,inf,0.9999925061773332,0.9941093316549422,inf,inf,0.9753371123788602,inf,0.9996454589706658
2425,inf,0.9673252260002911,inf,0.9999986446294513,0.9992765954349169,inf,inf,0.9987684274196617,inf,0.998397359591912
2426,inf,0.9922236371425324,inf,0.9999985385033422,0.9989129472794607,inf,inf,0.9968162855885534,inf,0.9958533682819953
2427,inf,0.9641089073370128,inf,0.9999963558040594,0.9967306580227375,inf,inf,0.9827102665952181,inf,0.999336586316091
2428,inf,0.9924757639954525,inf,0.9999949208677841,0.9967305504661771,inf,inf,0.9827099845078193,inf,0.9998951190139519
2429,inf,0.9924757633486732,inf,0.9999994878293569,0.999176954112659,inf,inf,0.9988414623888067,inf,0.9994812677114465
2430,inf,0.9804454086949586,inf,0.9999976775738676,0.08609854093384786,inf,inf,0.08521094683866468,inf,0.9983929770381567
2431,inf,0.9924757636268358,inf,0.9999975229695167,0.9989124888150285,inf,inf,0.9968132514502351,inf,0.9993920656824301
2432,inf,0.9924757634644491,inf,0.9999986912851012,0.9992767987255226,inf,inf,0.9987690882904251,inf,0.9958509027495641
2433,inf,0.9924757633673968,inf,0.9999993543755353,0.9976943052189361,inf,inf,0.9938477724356726,inf,0.9999480340917085
2434,inf,0.9924757635450678,inf,0.9999981001773602,0.99891247538103,inf,inf,0.9968130913911037,inf,0.9995933699782809
2435,inf,0.9922236373638301,inf,0.9999995553004678,0.9948832086998223,inf,inf,0.9809301467833704,inf,0.9981624169366476
2436,inf,0.6491579600735619,inf,0.9999565973593006,0.9993944236774919,inf,inf,0.9992690641956147,inf,0.9997739532239207
2437,inf,0.9922236371688327,inf,0.9999986593452603,0.9989126345147347,inf,inf,0.9968141203234189,inf,0.998398312163142
2438,inf,0.9804454093937066,inf,0.999998833568535,0.998912637984588,inf,inf,0.9968141237647646,inf,0.9983983121550498
2439,inf,0.39748953132441533,inf,0.9999988699622208,0.9994364347701329,inf,inf,0.9992690359750381,inf,0.9997601196095975
2440,inf,0.6267095654397247,inf,0.9999987368786156,0.9994364223971293,inf,inf,0.9992690347127827,inf,0.9998968074871916
2441,inf,0.9922236372083436,inf,0.9999988408863086,0.9844435710502749,inf,inf,0.7615154920593917,inf,0.9981586714699474
2442,inf,0.9924757635409645,inf,0.999998129144404,0.9888414971525218,inf,inf,0.8572578679310133,inf,0.999832498429849
2443,inf,0.9929389524031813,inf,0.9999925421711036,0.9730467700030748,inf,inf,0.6633707672440173,inf,0.9997381415436348
2444,inf,0.6491585890976888,inf,0.9999996637850357,0.9976943179859341,inf,inf,0.993847785085984,inf,0.9999506591668973
2445,inf,0.9924757635323951,inf,0.9999981896362711,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074
2446,inf,0.9929389545655174,inf,0.9999992673081347,0.9976943016263208,inf,inf,0.9938477688758927,inf,0.9999480340895094
2447,inf,0.9804454097213211,inf,0.9999993721744325,0.9976943059533624,inf,inf,0.9938477731633865,inf,0.999948034092158
2448,inf,0.3974863099594606,inf,0.9995662906834786,0.9994311596507974,inf,inf,0.9992645393057787,inf,0.9991918978355814
2449,inf,0.6491585570988748,inf,0.9999965518163287,0.99673063653534,inf,inf,0.9827100697802017,inf,0.9998825354762128
2450,inf,0.6491585831341627,inf,0.9999990839620522,0.9941155228355717,inf,inf,0.9753368308339279,inf,0.9999438367968956
2451,inf,0.9929389546571289,inf,0.9999995538912392,0.9994364389411932,inf,inf,0.9992690431314778,inf,0.9998044706166453
2452,inf,0.9929389547658694,inf,0.9999998911414016,0.9992879330965171,inf,inf,0.9990398726462834,inf,0.9993750229389412
2453,inf,0.9804454099442008,inf,0.9999997370415424,0.9997663476077145,inf,inf,0.9996848862127298,inf,0.9963831583542399
2454,inf,0.5428571428571428,inf,0.9999994483774934,0.983188656045675,inf,inf,0.8652403237712003,inf,0.9983928625457038
2455,inf,0.9804454098427096,inf,0.999999570460382,0.9917384123180976,inf,inf,0.956283996451947,inf,0.9977281099210644
2456,inf,0.9924757789082906,inf,0.9998896496452246,0.9916406181991302,inf,inf,0.9184726880104067,inf,0.9996451184923346
2457,inf,0.9922236368940477,inf,0.9999973967898673,0.9967306875483122,inf,inf,0.9827101557322633,inf,0.9997655696058886
2458,inf,0.9924757634378918,inf,0.9999988567446862,0.9916541412308204,inf,inf,0.9184838338023799,inf,0.9998162526244514
2459,inf,0.9922236370380152,inf,0.9999980582778454,0.9916540238685483,inf,inf,0.9184835216223283,inf,0.999950547864503
2460,inf,0.992223637202145,inf,0.9999988124055136,0.9916541812937522,inf,inf,0.9184843976597871,inf,0.9994822153946442
2461,inf,0.9924757634373068,inf,0.9999988608730237,0.9906917784781979,inf,inf,0.7977133125303244,inf,0.99829636349138
2462,inf,0.980445407119125,inf,0.9999950920578018,0.997199995921157,inf,inf,0.986861328376438,inf,0.9994149379088343
2463,inf,0.9929389536199995,inf,0.9999963271339566,0.9972011581749364,inf,inf,0.9868740425685001,inf,0.9963087026635197
2464,inf,0.9134615357533952,inf,0.9999989178666981,0.9941155214022334,inf,inf,0.9753368842584695,inf,0.999816012070493
2465,inf,0.9673252249386011,inf,0.9999979106615213,0.9916540152045317,inf,inf,0.9184836265271314,inf,0.9998798246735827
2466,inf,0.9673252205342133,inf,0.9999948685174236,0.9730713966698832,inf,inf,0.6637026476044429,inf,0.9978895681828251
2467,inf,0.9641089071114144,inf,0.9999961244851789,0.9730674492221453,inf,inf,0.6636450599482117,inf,0.9982102914902575
2468,inf,0.965240643040794,inf,0.9999979131308803,0.9763399254040205,inf,inf,0.8773906894119938,inf,0.9990934979076924
2469,inf,0.95,inf,0.9999987361515686,0.9850488143479594,inf,inf,0.9655976501038186,inf,0.9986068983436353
2470,inf,0.9922236323482923,inf,0.9999765047103389,0.9904117531256408,inf,inf,0.9707994848821906,inf,0.9994209997433167
2471,inf,0.649158579598338,inf,0.9999987399482074,0.990691582870684,inf,inf,0.797694712006361,inf,0.9985734555431799
2472,inf,0.6267095501656333,inf,0.9999964102457101,0.9939253909767239,inf,inf,0.9068327731319952,inf,0.9948609238524931
2473,inf,0.9652406422572295,inf,0.9999991425827494,0.9888419918791057,inf,inf,0.8572650101694623,inf,0.9996256280815524
2474,inf,0.6491585884532681,inf,0.999999601113409,0.9976943153999485,inf,inf,0.9938477825236335,inf,0.9992768052787908
2475,inf,0.9922236373024509,inf,0.9999992732811154,0.998762246113949,inf,inf,0.9973761301043851,inf,0.9995503740838625
2476,inf,0.9922236365623832,inf,0.9999958728902609,0.9904082167416415,inf,inf,0.945669307509981,inf,0.9906830854493922
2477,inf,0.9804454028803823,inf,0.999988125512427,0.9864927191247378,inf,inf,0.9105964955244917,inf,0.9951416073180952
2478,inf,0.9890410958904109,inf,0.9999989208313992,0.9941155216697056,inf,inf,0.9753368845124565,inf,0.9998160120704702
2479,inf,0.9652406420869849,inf,0.9999994113635844,0.9941155905499168,inf,inf,0.975337055139092,inf,0.9995732860879505
2480,inf,0.6344464017507665,inf,0.9999989699707306,0.9844435983845584,inf,inf,0.7615155101266116,inf,0.9981586714914965
2481,inf,0.9922235218644454,inf,0.9994688371513814,0.9940676544175059,inf,inf,0.9752914044666909,inf,0.9999504401334385
2482,inf,0.9924757635032672,inf,0.9999983952537589,0.9916540867517776,inf,inf,0.918483819979819,inf,0.9997959763041836
2483,inf,0.9929389543479652,inf,0.9999985906932776,0.9906934873508251,inf,inf,0.7978948459527444,inf,0.9955901475504725
2484,inf,0.3974895321201226,inf,0.9999989767611336,0.9875002371070419,inf,inf,0.9223164808696017,inf,0.9959193082009261
2485,inf,0.39748953319330366,inf,0.9999991212517133,0.9906974743722093,inf,inf,0.7983017343541609,inf,0.9895259429267187
2486,inf,0.6344464202993442,inf,0.9999947826462862,0.9939197103858216,inf,inf,0.906674027922644,inf,0.9980203304308278
2487,inf,0.9929389545122363,inf,0.9999991015969956,0.9977437133476724,inf,inf,0.989716283616814,inf,0.9940217325512183
2488,inf,0.9924757633353646,inf,0.9999995880246503,0.9984633986913785,inf,inf,0.9975303158777267,inf,0.9862370318867658
2489,inf,0.980445409957522,inf,0.9999995976135815,0.14665327089435806,inf,inf,0.14651710350959074,inf,0.9900712111528579
2490,inf,0.9929389396658215,inf,0.999966004714253,0.0862709396053309,inf,inf,0.08541681926030768,inf,0.9829483313137836
2491,inf,0.9673252270037818,inf,0.999999355718603,0.0427777187538628,inf,inf,0.04197415247647289,inf,0.9846890073744289
2492,inf,0.9922236370328799,inf,0.9999980346151714,0.994115428718903,inf,inf,0.975336742488469,inf,0.9999408490420053
2493,inf,0.9673252211914781,inf,0.9999953226207521,0.997803410523104,inf,inf,0.9943746791950377,inf,0.9996151414975372
2494,inf,0.8497409310675418,inf,0.9999995609402437,0.9976943137423048,inf,inf,0.9938477808811401,inf,0.9998646828979705
2495,inf,0.9134615377904458,inf,0.999999731845477,0.9995933494200703,inf,inf,0.9993884403302598,inf,0.9980877163362395
2496,inf,0.9804454094463881,inf,0.999996986848279,0.9941135956420813,inf,inf,0.9753369115652412,inf,0.9998548588368001
2497,inf,0.9804454097722656,inf,0.9999994559283327,0.9982302309292327,inf,inf,0.9955645410462328,inf,0.9995732483228437
2498,inf,0.989041095890411,inf,0.9989988212151122,0.999690561994896,inf,inf,0.9996329467788913,inf,0.999892521464637
2499,inf,0.9924807599609747,inf,0.9890733893702955,0.9884566531352804,inf,inf,0.9988509974596137,inf,0.9995905524367467
2500,inf,0.9673250835928406,inf,0.9999303480089665,0.999368115733307,inf,inf,0.999269084209687,inf,0.9998107604524515
2501,inf,0.9929389532361055,inf,0.9999951326695143,0.994962916100862,inf,inf,0.9643999774818476,inf,0.9989323983879109
2502,inf,0.9804454089865041,inf,0.999998163118353,0.996730730772101,inf,inf,0.9827102139007867,inf,0.9997117968940759
2503,inf,0.6344464008712699,inf,0.9999991775108934,0.9906912620396406,inf,inf,0.7976550781760513,inf,0.9991647971439526
2504,inf,0.6491585682314475,inf,0.9999976351904211,0.9959216958386233,inf,inf,0.9545580857908947,inf,0.9985050786712895
2505,inf,0.992475763309952,inf,0.9999997598834198,0.9976943219511902,inf,inf,0.9938477890149987,inf,0.9998189658096055
2506,inf,0.96732522659725,inf,0.9999990564365022,0.9984633867852176,inf,inf,0.9975303009975174,inf,0.9999387021184124
2507,inf,0.9673252205576093,inf,0.9999948846772068,0.9967305590876844,inf,inf,0.9827100511219097,inf,0.9997142722696133
2508,inf,0.9641075272515903,inf,0.9985812759341848,0.9966565920351196,inf,inf,0.9826402565488781,inf,0.999742681603538
2509,inf,0.9929389539512236,inf,0.9999973567768516,0.9967306854546777,inf,inf,0.9827101537569904,inf,0.9997655696078835
2510,inf,0.9922236368940477,inf,0.9999973967898673,0.9967306875483122,inf,inf,0.9827101557322633,inf,0.9997655696058886
2511,inf,0.9890410958904109,inf,0.9999996091253651,0.9984634024578634,inf,inf,0.9975303163655803,inf,0.9998383582634522
2512,inf,0.649158584790274,inf,0.9999992508457249,0.9984633790583486,inf,inf,0.9975303068164529,inf,0.9965817820549913
2513,inf,0.6344464037458623,inf,0.9999985195798828,0.9916555966453259,inf,inf,0.9185024799283145,inf,0.9888394979082638
2514,inf,0.9641089104343707,inf,0.9999995317008101,0.9970642368253975,inf,inf,0.9854849127324876,inf,0.9974121602920407
2515,inf,0.6491585387286236,inf,0.9999947652611075,0.995921748835463,inf,inf,0.9545654553732855,inf,0.9980050606905503
2516,inf,0.9804454062474403,inf,0.9999936599862035,0.9978033400126481,inf,inf,0.9943745899095257,inf,0.9998762524268618
2517,inf,0.5428571428571428,inf,0.9999975304558147,0.991653960597524,inf,inf,0.9184834938151959,inf,0.9999344068198488
2518,inf,0.980445409426975,inf,0.9999988882625036,0.991654145140388,inf,inf,0.9184838371031765,inf,0.9998162526242139
2519,inf,0.9652406424362463,inf,0.9999988614615546,0.9906917785599305,inf,inf,0.7977133125823769,inf,0.9982963634913415
2520,inf,0.9929389545922737,inf,0.9999993505232004,0.9976943050599794,inf,inf,0.9938477722781687,inf,0.9998205208966165
2521,inf,0.980445408189481,inf,0.9999968527825766,0.9972011820263443,inf,inf,0.9868740651671738,inf,0.9963087028197822
2522,inf,0.9804453847884426,inf,0.999958381943605,0.9875698400789942,inf,inf,0.8229409874945237,inf,0.9802483875454766
2523,inf,0.6344464083318238,inf,0.9999974843030771,0.9906908807506161,inf,inf,0.7976397359663693,inf,0.9993912496429816
2524,inf,0.992475763362049,inf,0.9999993921255114,0.9984161966016106,inf,inf,0.9942251450891735,inf,0.995229947281094
2525,inf,0.6267095565571937,inf,0.9999973879742967,0.9972003576549605,inf,inf,0.9868643695266962,inf,0.9986930457610051
2526,inf,0.6491585790525837,inf,0.999998686872164,0.9906917543137739,inf,inf,0.7977132971408374,inf,0.9982963635027265
2527,inf,0.6344464013425665,inf,0.9999990631420299,0.9927353591638194,inf,inf,0.9379447448747964,inf,0.9960372966964575
2528,inf,0.9924757634131043,inf,0.9999990317218842,0.9906955953489219,inf,inf,0.7981076712246605,inf,0.9924184467875276
2529,inf,0.9890410958904109,inf,0.999999180509186,0.9916541929670788,inf,inf,0.9184840121410108,inf,0.999731388275473
2530,inf,0.9890410958904109,inf,0.9999994834541822,0.997694310545039,inf,inf,0.9938477777130965,inf,0.9998093356295601
2531,inf,0.9134615362513997,inf,0.9999991168750353,0.9976942954190805,inf,inf,0.9938477627253849,inf,0.9999422988650255
2532,inf,0.992938954458202,inf,0.9999989335439144,0.9912510502513847,inf,inf,0.9154746614630386,inf,0.9913040064151663
2533,inf,0.9922236370352067,inf,0.9999980372155209,0.9994364187863706,inf,inf,0.9992690273843101,inf,0.9997403421018385
2534,inf,0.9924757633821482,inf,0.9999992504868492,0.9941155708986024,inf,inf,0.9753370126567166,inf,0.9996273745203934
2535,inf,0.992223637174834,inf,0.9999986869195121,0.9844381649026644,inf,inf,0.7613994671431843,inf,0.9992898555714677
2536,inf,0.9922236366653484,inf,0.99999634598451,0.9967306340702042,inf,inf,0.9827101136422659,inf,0.9997397019534676
2537,inf,0.9652406422396295,inf,0.9999991702211919,0.991654173063749,inf,inf,0.9184837786464404,inf,0.9998679508560243
2538,inf,0.9924757634451338,inf,0.9999988056225494,0.9991519172625095,inf,inf,0.9984598370205959,inf,0.9997134600213045
2539,inf,0.980445409100769,inf,0.9999983516197617,0.9931987131282325,inf,inf,0.9877863038881434,inf,0.9990984308878075
2540,inf,0.9134615308547352,inf,0.9999969604815866,0.9789106931315851,inf,inf,0.4062829146237721,inf,0.9953051671841557
2541,inf,0.9652406458938986,inf,0.9999934316938951,0.9730462214664554,inf,inf,0.6633608375664684,inf,0.9997934263199404
2542,inf,0.9929389502457341,inf,0.999985832239145,0.9850476369375927,inf,inf,0.7864407786086135,inf,0.9931695101205864
2543,inf,0.9922236323877244,inf,0.9999766915757627,0.9864584197065678,inf,inf,0.9103616352455665,inf,0.9994435714454238
2544,inf,0.9804454059482032,inf,0.9999931682213826,0.9763305802182366,inf,inf,0.8773427282357856,inf,0.9997429190083614
2545,inf,0.9804454097888136,inf,0.9999994831335207,0.9976943105318078,inf,inf,0.9938477776999861,inf,0.9998093356295588
2546,inf,0.9929389547242186,inf,0.9999997608883504,0.9996832680445829,inf,inf,0.9996157744480838,inf,0.9998383583063069
2547,inf,0.95,inf,0.9999991416802456,0.9984152635499055,inf,inf,0.9942173047359084,inf,0.9994067556312778
2548,inf,0.9922236371590228,inf,0.9999986142720433,0.9984152635364495,inf,inf,0.9942174132468743,inf,0.9993413213432987
2549,inf,0.9924757633341759,inf,0.9999995888846895,0.9984157413285905,inf,inf,0.9942212537971871,inf,0.9973075749094662
2550,inf,0.9922236373619863,inf,0.9999994980508581,0.9984903998111458,inf,inf,0.996534142716662,inf,0.9966359665164659
2551,inf,0.9922236372244566,inf,0.9999989149204525,0.9994173094403244,inf,inf,0.9986625091245175,inf,0.9979568429516584
2552,inf,0.989041095890411,inf,0.9999989638612279,0.9916541384791482,inf,inf,0.9184836449000042,inf,0.9999338384807774
2553,inf,0.9924757633605162,inf,0.9999994592794905,0.9927328360572328,inf,inf,0.9378819670793611,inf,0.9989205819135307
2554,inf,0.9924757634373068,inf,0.9999988608730237,0.9906917784781979,inf,inf,0.7977133125303243,inf,0.99829636349138
2555,inf,0.9134615356733533,inf,0.9999988858998942,0.9916541448473225,inf,inf,0.9184838368557453,inf,0.9998162526242317
2556,inf,0.9134615324482349,inf,0.9999975972104908,0.9991518984061616,inf,inf,0.9984598182261347,inf,0.9998913301185043
2557,inf,0.9804454093934204,inf,0.9999988330980176,0.9888430428106872,inf,inf,0.8572882046668897,inf,0.9989408380600009
2558,inf,0.9922236371084776,inf,0.999998382007886,0.9941154764777185,inf,inf,0.9753368558452308,inf,0.9997829779970322
2559,inf,0.9641089082577723,inf,0.9999972999109488,0.9863059289879947,inf,inf,0.5223194859905108,inf,0.9975721560851503
2560,inf,0.9652406424810648,inf,0.999998792938592,0.9994364339256595,inf,inf,0.9992690351733078,inf,0.999417218403363
2561,inf,0.3974894915842808,inf,0.9999935427474352,0.997803335822168,inf,inf,0.994374585798857,inf,0.9998762524190365
2562,inf,0.9929389538738634,inf,0.9999971161772968,0.9916539092091193,inf,inf,0.9184834504287012,inf,0.9999344068042282
2563,inf,0.9929389546436501,inf,0.9999995103103027,0.9916542495899532,inf,inf,0.9184842427404305,inf,0.9996161882311729
2564,inf,0.9922236373518405,inf,0.9999995002119919,0.9984158935395686,inf,inf,0.9942225594827659,inf,0.9966101215582179
2565,inf,0.9924757634112445,inf,0.9999990448493798,0.9916541829977509,inf,inf,0.9184840835063984,inf,0.999681107794424
2566,inf,0.9924757651482374,inf,0.9999953138328478,0.9941118130617577,inf,inf,0.9753370618382733,inf,0.9996806898931366
2567,inf,0.9922236369340796,inf,0.9999975807243403,0.9967307219481861,inf,inf,0.9827103259789779,inf,0.9993394557036104
2568,inf,0.6344464175058492,inf,0.9999954132751376,0.9949631752292413,inf,inf,0.9644024146410443,inf,0.9987262773807514
2569,inf,0.626709539295515,inf,0.9999947459932644,0.9939281498632463,inf,inf,0.9069163006058308,inf,0.9931948501541963
2570,inf,0.9924757633757371,inf,0.999999295749508,0.9941155564456563,inf,inf,0.9753369219294515,inf,0.999806027419407
2571,inf,0.9929389540589524,inf,0.9999976918271279,0.9967307093506587,inf,inf,0.9827102117003352,inf,0.9996561019573802
2572,inf,0.9922236363654436,inf,0.9999949680114829,0.9967305678938204,inf,inf,0.9827100841551873,inf,0.9996378112893651
2573,inf,0.9929389515262026,inf,0.9999898678672438,0.9904179732260804,inf,inf,0.9708176105951187,inf,0.9984517201733265
2574,inf,0.9922236367159857,inf,0.9999964249182173,0.9982823080697787,inf,inf,0.9972218933131117,inf,0.9903492266600378
2575,inf,0.9804454097752684,inf,0.9999994608647803,0.9987622442209348,inf,inf,0.9973761196541935,inf,0.9998159222647697
2576,inf,0.9924757637569447,inf,0.9999966045181777,0.9995459388211588,inf,inf,0.9992972165171162,inf,0.9998762406227368
2577,inf,0.9641089093919353,inf,0.9999984628325259,0.9995459586817511,inf,inf,0.9992972397466948,inf,0.9992822546929928
2578,inf,0.989041095890411,inf,0.9999989673790667,0.9916542005171152,inf,inf,0.9184844138898713,inf,0.9994822154012145
2579,inf,0.9929389524031813,inf,0.9999925421711036,0.9730467700030748,inf,inf,0.6633707672440171,inf,0.9997381415436348
2580,inf,0.9134615361989493,inf,0.9999990958235903,0.9941155602901499,inf,inf,0.9753370164185846,inf,0.9995952464306319
2581,inf,0.9652406423122403,inf,0.9999990572164331,0.9927353585065831,inf,inf,0.9379447443096566,inf,0.99603729668407
2582,inf,0.992223637414946,inf,0.9999997901625332,0.9976943232005809,inf,inf,0.9938477902529704,inf,0.9998775334298307
2583,inf,0.9922236373604706,inf,0.9999995393539438,0.9980316587483508,inf,inf,0.995206274617741,inf,0.9967103234730513
2584,inf,0.9929389542572659,inf,0.9999983086068681,0.9916540777381045,inf,inf,0.9184838325445062,inf,0.9997832617358096
2585,inf,0.9922236364434824,inf,0.9999953265770634,0.9967305879674787,inf,inf,0.9827101103915931,inf,0.9996152438476119
2586,inf,0.6267095696920493,inf,0.9999993998071737,0.9976943070935573,inf,inf,0.9938477742931605,inf,0.9998093356291837
2587,inf,0.6267095683196843,inf,0.999978522135608,0.9991562946116559,inf,inf,0.9988414741246832,inf,0.9998287083675403
2588,inf,0.3974895228120343,inf,0.9999803435407183,0.9940981169915893,inf,inf,0.9753371429782507,inf,0.99994495916883
2589,inf,0.5428571428571428,inf,0.9999956539694037,0.9972005324603452,inf,inf,0.986867193306428,inf,0.9979819708282704
2590,inf,0.989041095890411,inf,0.9999968338583574,0.9967306830363005,inf,inf,0.9827102901947011,inf,0.9993365863208822
2591,inf,0.9673252255258725,inf,0.9999983179454933,0.9965712852761134,inf,inf,0.9889994409655343,inf,0.9977671798705331
2592,inf,0.9673252173236352,inf,0.9999926509468982,0.9864884378960062,inf,inf,0.9105635442308341,inf,0.9957499021865126
2593,inf,0.964108897299574,inf,0.9999860638486632,0.9864663152318265,inf,inf,0.9104115808498991,inf,0.9985340565440649
2594,inf,0.9922236356407255,inf,0.9999916353688889,0.9589320873743776,inf,inf,0.6782011071480504,inf,0.9974183238657751
2595,inf,0.9922236372829185,inf,0.9999991827781501,0.9981524833240041,inf,inf,0.9969214065692386,inf,0.998880623223052
2596,inf,0.9922236373236285,inf,0.9999993705862696,0.998762246534002,inf,inf,0.9973761280928687,inf,0.9996255729095508
2597,inf,0.9673252269743051,inf,0.9999993173625685,0.9991769501854079,inf,inf,0.9988414590052397,inf,0.9995223444647141
2598,inf,0.9652406507641409,inf,0.9999857836473709,0.9768282485587481,inf,inf,0.7109044145501137,inf,0.9981255612837029
2599,inf,0.9929389541405145,inf,0.9999979454951885,0.9916540111910128,inf,inf,0.9184835261856009,inf,0.9999409264479091
2600,inf,0.9922236373366683,inf,0.9999994303552117,0.9941155852994576,inf,inf,0.9753370189195664,inf,0.9996446546699287
2601,inf,0.9929381797180286,inf,0.9975901595301553,inf,0.979560443523992,0.9809031354701782,inf,inf,0.9997745256252633
2602,inf,0.9134615359726727,inf,0.9999989797893786,inf,0.9818636468385257,0.9850457258858727,inf,inf,0.9952060419693706
2603,inf,0.9134615347462746,inf,0.999990569474206,inf,0.989205745243301,0.9902861674795541,inf,inf,0.9993176035013979
2604,inf,0.9652406426208986,inf,0.9999985768358517,inf,0.9923144278216157,0.9965176216582611,inf,inf,0.9900589420374388
2605,inf,0.95,inf,0.9999989441256022,inf,0.9912186277511199,0.9946851118269933,inf,inf,0.9972009754970378
2606,inf,0.9804454086981309,inf,0.9999976854760375,inf,0.9286327299077993,0.9291723395897533,inf,inf,0.9990949963185572
2607,inf,0.9922236361819552,inf,0.9999941249374055,inf,0.9585707631714591,0.962189492502895,inf,inf,0.9984070463961304
2608,inf,0.9922236365307168,inf,0.9999957273926293,inf,0.9253854496982985,0.926429571514394,inf,inf,0.9997901568741642
2609,inf,0.992223636874849,inf,0.9999973085777615,inf,0.9393280680085223,0.9418333366046278,inf,inf,0.9967504757600412
2610,inf,0.9929389545154391,inf,0.9999991116628435,inf,0.9847707714852088,0.9865882284023092,inf,inf,0.9985471618374102
2611,inf,0.9804454085697468,inf,0.9999974482604775,inf,0.9900795463689507,0.9915429829494308,inf,inf,0.9989140287052519
2612,inf,0.9804454097655002,inf,0.999999444600997,inf,0.9572334915893377,0.9580371720562999,inf,inf,0.9998700082462729
2613,inf,0.9673252246972459,inf,0.9999977439556317,inf,0.9253848503326629,0.9264289688907837,inf,inf,0.9992943172499789
2614,inf,0.9804454091461224,inf,0.9999984265345536,inf,0.9726503477080773,0.9779571718889077,inf,inf,0.999396886683807
2615,inf,0.9134615347633132,inf,0.9999985202081073,inf,0.989774825369699,0.9923444073236779,inf,inf,0.9924615891132401
2616,inf,0.989041095890411,inf,0.9999984275107231,inf,0.9726503477112627,0.9779571718922934,inf,inf,0.9993968866841351
2617,inf,0.9804454090695458,inf,0.9999982997526351,inf,0.9572335326071625,0.9580372126622917,inf,inf,0.999935428105101
2618,inf,0.9929389545335455,inf,0.9999991690283797,inf,0.9651233598649779,0.9670378693866278,inf,inf,0.9955213285430107
2619,inf,0.9929389546717906,inf,0.999999597831026,inf,0.9695429164940765,0.9717792704476588,inf,inf,0.9998282968142748
2620,inf,0.989041095890411,inf,0.9999997463339078,inf,0.9726471401006195,0.9779514428333572,inf,inf,0.9977956343983682
2621,inf,0.649158577617963,inf,0.9999985473515148,inf,0.9771135841234235,0.9801450127115992,inf,inf,0.9997072023541148
2622,inf,0.6344464006968404,inf,0.9999992078935717,inf,0.9835635640526194,0.9872723717684455,inf,inf,0.9995320117593398
2623,inf,0.5428571428571427,inf,0.999999268425159,inf,0.9695429251246858,0.971779279305488,inf,inf,0.9998486131507068
2624,inf,0.6491585778311127,inf,0.9999985680809378,inf,0.9695429743132661,0.9717793297637954,inf,inf,0.9999541385213396
2625,inf,0.9929389544894215,inf,0.9999990306398885,inf,0.9726433075449722,0.9779446029723762,inf,inf,0.9958861344880551
2626,inf,0.9890410958904109,inf,0.9999997502192586,inf,0.972649845036184,0.9779562714425354,inf,inf,0.9991441340471244
2627,inf,0.9929389524069959,inf,0.9999946404851049,inf,0.9630873195986408,0.9635577758408328,inf,inf,0.992398177476341
2628,inf,0.6267095696340889,inf,0.9969567764723005,inf,0.9542791516098582,0.9514354855313475,inf,inf,0.9992689702822959
2629,inf,0.964108902580806,inf,0.9999914789943442,inf,0.9927383552637481,0.9991457472356532,inf,inf,0.9936003957389139
2630,inf,0.9804454094688339,inf,0.9999989570795585,inf,0.9862284147343362,0.9977127804781313,inf,inf,0.9915177698186395
2631,inf,0.9922236371232901,inf,0.999998450090868,inf,0.9905478801647566,0.9935418930769724,inf,inf,0.9988078744609165
2632,inf,0.9922236372112925,inf,0.9999988542598347,inf,0.9572334262347946,0.9580371063154672,inf,inf,0.9997866385145878
2633,inf,0.9922236373077671,inf,0.9999992977072929,inf,0.9726469324134149,0.9779510731456151,inf,inf,0.9976928247832243
2634,inf,0.9652406426903084,inf,0.9999986534309123,inf,0.9651404415168945,0.9670569627772031,inf,inf,0.9991772596788788
2635,inf,0.9922236372777528,inf,0.9999991598002405,inf,0.9771132749624589,0.9801446732823536,inf,inf,0.9996252398309652
2636,inf,0.9924757634392924,inf,0.9999988468571888,inf,0.9771131568384686,0.9801445436907814,inf,inf,0.999594358011136
2637,inf,0.989041095890411,inf,0.9999994551592455,inf,0.9726507925169209,0.9779579634990575,inf,inf,0.9996169665751625
2638,inf,0.9890410958904109,inf,0.9999992675732292,inf,0.9818965716889803,0.9850827133085672,inf,inf,0.9981396462139799
2639,inf,0.9924757635725173,inf,0.9999979064095209,inf,0.9810723065567457,0.982522824572581,inf,inf,0.9985286881784686
2640,inf,0.9673252255089175,inf,0.9999983045834322,inf,0.9905547900511987,0.9935490559229632,inf,inf,0.9995767635557156
2641,inf,0.9134615336157054,inf,0.9999980550189609,inf,0.9896290532241317,0.9930598203852699,inf,inf,0.9813424900120369
2642,inf,0.9652406428193505,inf,0.9999982598488174,inf,0.9584930376268358,0.9621049295344742,inf,inf,0.9935073784529043
2643,inf,0.9652406436750965,inf,0.9999969160174856,inf,0.9503525075485028,0.9518696332429911,inf,inf,0.9989401848637872
2644,inf,0.9652406445746842,inf,0.9999955233446465,inf,0.9900609095139711,0.9915239877698233,inf,inf,0.9980291393611089
2645,inf,0.9924757633626603,inf,0.9999993878108266,inf,0.9772886658070054,0.9843980483594411,inf,inf,0.9761901943130793
2646,inf,0.9924757633260817,inf,0.9999996460233609,inf,0.9726485348949834,0.9779539329367448,inf,inf,0.99849115184521
2647,inf,0.9922236373745092,inf,0.9999996043680179,inf,0.9726485347590808,0.9779539327923246,inf,inf,0.9984911518468023
2648,inf,0.9922236371538635,inf,0.9999985905664703,inf,0.9726494724035222,0.9779556089841589,inf,inf,0.9989602497655498
2649,inf,0.9804454082752094,inf,0.9999969947333286,inf,0.9393383185586481,0.9418445179499323,inf,inf,0.9981133416720676
2650,inf,0.913461537727812,inf,0.9999997068176448,inf,0.9726380837241535,0.9779352762623762,inf,inf,0.9932807750911115
2651,inf,0.989041095890411,inf,0.999997983463516,inf,0.986218261861248,0.9976771456964644,inf,inf,0.9869538429341721
2652,inf,0.9929389542802567,inf,0.9999983801112409,inf,0.9914572852630459,0.9954878975692969,inf,inf,0.9991271497538798
2653,inf,0.9890410958904109,inf,0.9999992387022718,inf,0.9771129986383745,0.980144369988205,inf,inf,0.9995523548273001
2654,inf,0.980445409418761,inf,0.9999988725927088,inf,0.9572334629739562,0.9580371412982354,inf,inf,0.9998360902235867
2655,inf,0.6344464024325593,inf,0.999998816056599,inf,0.9695429739941843,0.9717793294312599,inf,inf,0.9999513312320691
2656,inf,0.9922236372697953,inf,0.9999991232386579,inf,0.9695429288182826,0.9717792830964164,inf,inf,0.999857344556838
2657,inf,0.9929389543486403,inf,0.9999985927928372,inf,0.9773624268566451,0.9845336330397035,inf,inf,0.9990038603251762
2658,inf,0.9804454097158967,inf,0.9999993632564796,inf,0.9773379130045455,0.9844885718431063,inf,inf,0.9914215919995296
2659,inf,0.9804454096407459,inf,0.9999992397069879,inf,0.9813367825164557,0.9900730078465239,inf,inf,0.9948838824273047
2660,inf,0.95,inf,0.99999877670965,inf,0.983564168428222,0.9872730379187237,inf,inf,0.999616400782245
2661,inf,0.9929389539683224,inf,0.9999974135610569,inf,0.9898567415053562,0.9924325766993571,inf,inf,0.9989963316762167
2662,inf,0.9804454096397377,inf,0.9999992380492589,inf,0.9726483727900634,0.9779536445225853,inf,inf,0.9984110004027649
2663,inf,0.9804454097052089,inf,0.9999993444622064,inf,0.9905557544209677,0.9935500556189973,inf,inf,0.9996829699396033
2664,inf,0.9641089100378286,inf,0.9999991189357859,inf,0.9695429754583373,0.9717793309262135,inf,inf,0.9999516493835986
2665,inf,0.9134615375845633,inf,0.9999996495790298,inf,0.9726454136515054,0.9779483611530191,inf,inf,0.9969350959224726
2666,inf,0.9500000000000001,inf,0.9999982915755246,inf,0.9921354887969485,0.996300474794238,inf,inf,0.9715288482658723
2667,inf,0.9134615372456688,inf,0.9999995132472407,inf,0.957233447227579,0.9580371266962497,inf,inf,0.9998092985652356
2668,inf,0.39748953633272416,inf,0.9999995386931648,inf,0.9651359499777438,0.967052001464939,inf,inf,0.9982157070647305
2669,inf,0.6491585795838043,inf,0.9999987385347764,inf,0.9253854406078237,0.9264295623453922,inf,inf,0.999756913801488
2670,inf,0.3974895375613417,inf,0.9999997067628047,inf,0.9695428150274765,0.971779166390509,inf,inf,0.9996222660695917
2671,inf,0.6491585890454039,inf,0.9999996587001897,inf,0.9695428148201192,0.9717791661788938,inf,inf,0.9996222660665872
2672,inf,0.6344463996547494,inf,0.9999994431450274,inf,0.9726505869006634,0.9779575964789311,inf,inf,0.9995144791534833
2673,inf,0.9804454078448959,inf,0.9999961976250014,inf,0.9426695496869447,0.9439641669953942,inf,inf,0.9970576103993473
2674,inf,0.9673252244316326,inf,0.999997603330175,inf,0.9138385205573281,0.9147246668352567,inf,inf,0.9928459422023331
2675,inf,0.9922236368703936,inf,0.9998201143751926,inf,0.8927582949179402,0.8929477001925197,inf,inf,0.999484850564945
2676,inf,0.9922236327173471,inf,0.9999779894073173,inf,0.9671937354165742,0.9677135196061109,inf,inf,0.9991928809301407
2677,inf,0.9929389545616881,inf,0.9999992559448888,inf,0.9795552635173614,0.9808995275621759,inf,inf,0.9987047900810682
2678,inf,0.9929389545619545,inf,0.9999992562269474,inf,0.9695428031441508,0.9717791542137332,inf,inf,0.999602176512406
2679,inf,0.9890410958904109,inf,0.9999963427364714,inf,0.9253856172917215,0.9264297400071843,inf,inf,0.9999186259663423
2680,inf,0.980445409791597,inf,0.9999994877096509,inf,0.9604387647122474,0.9620682541735163,inf,inf,0.9984856411963727
2681,inf,0.3974895305935207,inf,0.9999987727654003,inf,0.9835655669286221,0.9872745793086418,inf,inf,0.9998114121513936
2682,inf,0.6344464000867214,inf,0.9999993470020413,inf,0.9572332931002256,0.9580369719050602,inf,inf,0.9996020719614032
2683,inf,0.9922236313043524,inf,0.9999717138041101,inf,0.9931239652305527,0.9950460611151988,inf,inf,0.9987136410564686
2684,inf,0.980445407886148,inf,0.9999963551072064,inf,0.9503640040978879,0.9518813376734914,inf,inf,0.9997719840643254
2685,inf,0.9929389521979114,inf,0.9999919037554937,inf,0.9863573337337042,0.9912332770028378,inf,inf,0.9966645614393975
2686,inf,0.9922236368871815,inf,0.999997365242195,inf,0.9879211547325607,0.9949834670300568,inf,inf,0.9988087088362556
2687,inf,0.9652406421273643,inf,0.9999993465182049,inf,0.9835576730510078,0.9872658788564566,inf,inf,0.9987105194469301
2688,inf,0.992475763379219,inf,0.9999992709224694,inf,0.9695427479113435,0.9717790975717311,inf,inf,0.9994904136752588
2689,inf,0.9924757633097141,inf,0.9999997615641077,inf,0.9176021128451614,0.9185548115741041,inf,inf,0.9995617267988146
2690,inf,0.98044540997296,inf,0.9999997772851601,inf,0.8973100896061187,0.8977039273611026,inf,inf,0.9999674173902658
2691,inf,0.989041095890411,inf,0.9999995788529956,inf,0.9741691594870783,0.9767693768153773,inf,inf,0.9975288739702899
2692,inf,0.9924757633261384,inf,0.9999996456216718,inf,0.9695429167002625,0.9717792706580786,inf,inf,0.9998282968140628
2693,inf,0.9924757633567599,inf,0.9999994402387166,inf,0.9835659076270065,0.9872749547807468,inf,inf,0.9998587445306074
2694,inf,0.9652406424459286,inf,0.9999988462568657,inf,0.9813390392581005,0.9900770646955596,inf,inf,0.9953619024002932
2695,inf,0.9924757633260817,inf,0.9999996460233609,inf,0.9726485348949834,0.9779539329367448,inf,inf,0.99849115184521
2696,inf,0.9924757633870628,inf,0.999999215552082,inf,0.9695429103256631,0.9717792641301065,inf,inf,0.9998191629140935
2697,inf,0.9924757634394901,inf,0.9999988454620471,inf,0.9695429171262785,0.9717792711121355,inf,inf,0.9998361352193373
2698,inf,0.9929389535907481,inf,0.9999962356527942,inf,0.9905572167667313,0.9935515714341452,inf,inf,0.9998488919925127
2699,inf,0.980445408868285,inf,0.9999979697631246,inf,0.9879024333929601,0.9949571791194622,inf,inf,0.9958970091943993
2700,inf,0.9929389545559375,inf,0.9999992375132277,inf,0.9879062518381561,0.994962538245034,inf,inf,0.9964894308549467
2701,inf,0.9804454096392072,inf,0.9999992371772352,inf,0.9695429293098556,0.971779283598083,inf,inf,0.9998573445563387
2702,inf,0.9500000000000001,inf,0.9999992385142799,inf,0.9726490450125291,0.9779548445151701,inf,inf,0.9987461262763005
2703,inf,0.9924757634324388,inf,0.9999988971394896,inf,0.9651360181419528,0.9670520808878122,inf,inf,0.9982310122930185
2704,inf,0.9804454094208657,inf,0.999998878218333,inf,0.9813436472518013,0.9900853477058703,inf,inf,0.9963377355342753
2705,inf,0.9922236371927683,inf,0.9999987693228714,inf,0.96954289852735,0.9717792520404194,inf,inf,0.9997992076807711
2706,inf,0.9924757635051549,inf,0.9999983819267454,inf,0.9726503475625156,0.9779571717341965,inf,inf,0.9993968866688111
2707,inf,0.3974895339595062,inf,0.9999992239569496,inf,0.9726483727440864,0.9779536444737271,inf,inf,0.9984110004034386
2708,inf,0.6267095626066795,inf,0.9999983150126674,inf,0.9905547901486865,0.9935490560242392,inf,inf,0.9995767635547388
2709,inf,0.9929389545619545,inf,0.9999992562269474,inf,0.9695428031441508,0.9717791542137332,inf,inf,0.999602176512406
2710,inf,0.9922236373011918,inf,0.99999926749601,inf,0.9695428447437268,0.971779196874188,inf,inf,0.9996861579232073
2711,inf,0.989041095890411,inf,0.9999993360965135,inf,0.9922202549300698,0.9971230131446286,inf,inf,0.9991869057373111
2712,inf,0.9929389538605555,inf,0.9999970761716638,inf,0.9903644059442969,0.9943864141190338,inf,inf,0.9991499942111578
2713,inf,0.5428571428571427,inf,0.9999944159075473,inf,0.9900782811045024,0.9915417156490496,inf,inf,0.9988563413662822
2714,inf,0.9804454097904118,inf,0.9999990521312254,inf,0.8817925748417826,0.8821253901147539,inf,inf,0.9996334722819885
2715,inf,0.9804454098235197,inf,0.9999991810305762,inf,0.97041927566073,0.9708992820815229,inf,inf,0.9980391274895358
2716,inf,0.9804454099428447,inf,0.9999997347027527,inf,0.9844032667258449,0.9862011476760745,inf,inf,0.9947051753640108
2717,inf,0.992938954748507,inf,0.9999998382819476,inf,0.917597210653922,0.9185497743642564,inf,inf,0.9990887720792402
2718,inf,0.6491585910386335,inf,0.9999998525470463,inf,0.8973100899836546,0.8977039277396264,inf,inf,0.9993133143547276
2719,inf,0.9922236373321043,inf,0.9999994095297771,inf,0.8973100877609792,0.897703925514582,inf,inf,0.9999590072040798
2720,inf,0.9804454099058652,inf,0.9999996755689419,inf,0.8973100890957301,0.8977039268507762,inf,inf,0.999872487582555
2721,inf,0.3974895358287614,inf,0.9999238225992126,inf,0.9572366097101271,0.9579645769078154,inf,inf,0.999710999683634
2722,inf,0.964108909620441,inf,0.9999986914831717,inf,0.9891788057648777,0.9902669345315057,inf,inf,0.9973677679912172
2723,inf,0.9922236371577678,inf,0.9999986080081054,inf,0.9572335393021226,0.9580372197886627,inf,inf,0.9999418465230919
2724,inf,0.39748952779346275,inf,0.9999983974332717,inf,0.9726503476131156,0.9779571717879771,inf,inf,0.9993968866740239
2725,inf,0.9804454082809982,inf,0.9999970042502265,inf,0.9905571393030482,0.9935514911507642,inf,inf,0.9998394745936556
2726,inf,0.9924757637832329,inf,0.9999964189463622,inf,0.9865761310064495,0.9935884605719408,inf,inf,0.9875901893040004
2727,inf,0.6267094936771238,inf,0.9999877496926687,inf,0.9958303371828349,0.9972645521448575,inf,inf,0.9989293375877497
2728,inf,0.992223629323745,inf,0.9999622779727603,inf,0.9918208587437768,0.9925191175762471,inf,inf,0.9980474159379424
2729,inf,0.9922236363362736,inf,0.9999948277242569,inf,0.9733867571930566,0.9739106287398808,inf,inf,0.9992283124544277
2730,inf,0.992475763777998,inf,0.9999964559005098,inf,0.9809934335162036,0.9824433686328292,inf,inf,0.9952909956418889
2731,inf,0.9924757636125956,inf,0.9999976234923118,inf,0.9253854160067921,0.926429537622325,inf,inf,0.9997468994414155
2732,inf,0.9924757639223621,inf,0.999995436819613,inf,0.981093427000329,0.9825441010757602,inf,inf,0.9993986444123877
2733,inf,0.9804449318716982,inf,0.9985138188795537,inf,0.9848970066690064,0.9859644822298315,inf,inf,0.9914740967469255
2734,inf,0.9134548890393558,inf,0.991581167694413,inf,0.9923334743950886,0.9888374628836492,inf,inf,0.9448479725566804
2735,inf,0.9804454092753457,inf,0.9999986389807028,inf,0.925385293921549,0.9264294148675675,inf,inf,0.9996406824976144
2736,inf,0.9890410958904109,inf,0.9999983852357354,inf,0.9824927556488091,0.9971984114378684,inf,inf,0.9188061151312927
2737,inf,0.6267095607900978,inf,0.9999980368877208,inf,0.9860896092789072,0.9910907277149626,inf,inf,0.9994835928547515
2738,inf,0.6344464048742543,inf,0.9999982668203431,inf,0.9692440711660166,0.9703386170531271,inf,inf,0.9998398026481318
2739,inf,0.6491585847963146,inf,0.9999992454650565,inf,0.9771109617197136,0.9801421343623792,inf,inf,0.9990155406520712
2740,inf,0.6344463982522545,inf,0.9999997597565986,inf,0.9257745792812335,0.9263211033529548,inf,inf,0.9997093498429289
2741,inf,0.9922236371538635,inf,0.9999985905664703,inf,0.9726494724035222,0.9779556089841588,inf,inf,0.9989602497655498
2742,inf,0.9134615371300859,inf,0.9999994679796144,inf,0.9726496422836887,0.9779559101713879,inf,inf,0.9990435138032795
2743,inf,0.9929389545610539,inf,0.9999992537693443,inf,0.9572332925123841,0.9580369711261285,inf,inf,0.9996020717677525
2744,inf,0.9922236373078638,inf,0.9999992981522593,inf,0.9773423980597516,0.9844968161227392,inf,inf,0.9928087928460778
2745,inf,0.9924757635050374,inf,0.9999983827564795,inf,0.9771140503958112,0.9801455244991631,inf,inf,0.9998302142951828
2746,inf,0.95,inf,0.9999985544084409,inf,0.9914576786327498,0.9954883337178304,inf,inf,0.9991774580783815
2747,inf,0.9804454092672232,inf,0.9999986249990568,inf,0.991734882378103,0.9932024006288287,inf,inf,0.9991118295469967
2748,inf,0.9641089054692119,inf,0.9999944406418233,inf,0.981059931094016,0.9825103576193753,inf,inf,0.9980240516244849
2749,inf,0.6267095506460351,inf,0.9997484971362729,inf,0.8927662589773392,0.8928848259071939,inf,inf,0.9997012537498288
2750,inf,0.6267095545201848,inf,0.9999970769424302,inf,0.9253849045287905,0.9264290233862049,inf,inf,0.9993433348925541
2751,inf,0.6267095673106514,inf,0.9999990352068817,inf,0.9695428158665398,0.9717791672653866,inf,inf,0.9996298178412715
2752,inf,0.9673252229301482,inf,0.9999965278706161,inf,0.9867987063327447,0.987882816681167,inf,inf,0.9968259625441827
2753,inf,0.9924757640836723,inf,0.9999942981139472,inf,0.9866775515716276,0.9937152754658397,inf,inf,0.9959769526883454
2754,inf,0.992938954605578,inf,0.9999993919012079,inf,0.9257749146155282,0.9263214404910507,inf,inf,0.9997354814867472
2755,inf,0.9922236371931321,inf,0.999998770993784,inf,0.9771128098467746,0.9801441628627512,inf,inf,0.9995029721632233
2756,inf,0.9929389537877996,inf,0.9999968485080013,inf,0.9864696572291326,0.9934553299444695,inf,inf,0.9787872619769681
2757,inf,0.9929389533098957,inf,0.9999953621665899,inf,0.9889833782545416,0.9919695001987906,inf,inf,0.9988988795786546
2758,inf,0.9929389545267981,inf,0.9999991468858062,inf,0.9771132749235476,0.9801446732419432,inf,inf,0.9996252398313575
2759,inf,0.9929389539349637,inf,0.9999973082959941,inf,0.989854294874359,0.9924299466409314,inf,inf,0.9988012853854707
2760,inf,0.9890410958904109,inf,0.9999992373179846,inf,0.9692423438762086,0.9703368513247188,inf,inf,0.9995513147559191
2761,inf,0.9804454094203012,inf,0.9999988772909093,inf,0.9695429172636005,0.9717792712522773,inf,inf,0.9998361352228307
2762,inf,0.95,inf,0.9999991698945411,inf,0.9726433079997022,0.977944603455753,inf,inf,0.9958861346138871
2763,inf,0.9641089099595207,inf,0.9999990448100183,inf,0.9773398247807676,0.9844920864629081,inf,inf,0.9920130900367682
2764,inf,0.9922236370370838,inf,0.9999980539982565,inf,0.9773611146735354,0.9845312219005079,inf,inf,0.9985983870361279
2765,inf,0.9890410958904109,inf,0.9999977971279334,inf,0.9585369048898846,0.9621526550905151,inf,inf,0.996272015357035
2766,inf,0.9652406437057965,inf,0.9999968983743084,inf,0.9426123950071397,0.9439058959749632,inf,inf,0.9947055098730867
2767,inf,0.9922236370419548,inf,0.9999980763796562,inf,0.9393438684422372,0.9418505709443115,inf,inf,0.9988497912190465
2768,inf,0.9804454096407461,inf,0.9999992397069879,inf,0.9813367825164556,0.9900730078465237,inf,inf,0.9948838824273047
2769,inf,0.9929389546715609,inf,0.999999597830643,inf,0.9695429344309414,0.9717792888420529,inf,inf,0.9998645502013419
2770,inf,0.9652406421743992,inf,0.9999992726563504,inf,0.9812934692573834,0.9899951506908155,inf,inf,0.9857113575296248
2771,inf,0.39748952777109325,inf,0.9999983911571482,inf,0.965141454827015,0.9670581816583139,inf,inf,0.9993952005246093
2772,inf,0.9652406420356179,inf,0.9999994974897253,inf,0.9892069421570816,0.9902953275772347,inf,inf,0.9994097023772782
2773,inf,0.9673252268466355,inf,0.9999992290415922,inf,0.9892095064264785,0.990297916926141,inf,inf,0.9995961591180823
2774,inf,0.9924757634004281,inf,0.9999991212037486,inf,0.9905543414070792,0.9935485908716831,inf,inf,0.9995260017627103
2775,inf,0.9922236367218324,inf,0.9999966055116606,inf,0.9927169353343966,0.9991149796056447,inf,inf,0.9900087034050321
2776,inf,0.9924757636126128,inf,0.9999976493014838,inf,0.9963430302428046,0.9986817780007593,inf,inf,0.9914662804851617
2777,inf,0.9134615292569941,inf,0.9999962099976288,inf,0.9963780060132362,0.9987194709518391,inf,inf,0.9944024660883702
2778,inf,0.9804454060612683,inf,0.9999933520984977,inf,0.9957931576858827,0.9972264915667721,inf,inf,0.9966768433939308
2779,inf,0.6491584648213864,inf,0.9999875775881668,inf,0.9942548783092637,0.9981891436816559,inf,inf,0.9991606260858521
2780,inf,0.6491585642684411,inf,0.9999972490757283,inf,0.986233700899604,0.997731342589922,inf,inf,0.993896074047231
2781,inf,0.6491585750316847,inf,0.9999982958292394,inf,0.9862265869255955,0.9977063670787713,inf,inf,0.9906965840936499
2782,inf,0.6491585750023741,inf,0.9999982929786587,inf,0.9913942150448661,0.9979785785861859,inf,inf,0.9973617861949998
2783,inf,0.9922236365488193,inf,0.999995810568316,inf,0.950363156442265,0.9518804747295209,inf,inf,0.9997109622669776
2784,inf,0.9804454087119638,inf,0.9999977127675713,inf,0.9870023848482464,0.9964848327879157,inf,inf,0.9970724545470233
2785,inf,0.397489535793664,inf,0.9999994698109189,inf,0.9862019183008319,0.9976197708138484,inf,inf,0.9796042270520716
2786,inf,0.626709568781381,inf,0.9999992603806054,inf,0.9726445602081523,0.9779468385770423,inf,inf,0.9965102574702986
2787,inf,0.6491585836769301,inf,0.9999991716954918,inf,0.9890202232516087,0.9901068443662787,inf,inf,0.9858536070890984
2788,inf,0.95,inf,0.999997649491929,inf,0.989135575848282,0.9902232801700844,inf,inf,0.9942301624689817
2789,inf,0.9929389539125884,inf,0.9999972564898257,inf,0.9891355703575958,0.9902232692605474,inf,inf,0.9942301567265213
2790,inf,0.9924757634319746,inf,0.9999988985136219,inf,0.9695388181477359,0.9717750675756404,inf,inf,0.9915509525181452
2791,inf,0.9922236371555588,inf,0.9999985983559585,inf,0.9889826217132234,0.991968714519704,inf,inf,0.9988462583355018
2792,inf,0.9652406425027512,inf,0.9999987570246387,inf,0.9695417803170101,0.9717781053070158,inf,inf,0.9975392241368186
2793,inf,0.9922236372691651,inf,0.9999991203429222,inf,0.972650478415173,0.9779574035807669,inf,inf,0.9994609203325594
2794,inf,0.9804454097662499,inf,0.9999994460381054,inf,0.9726495804517715,0.977955799846213,inf,inf,0.9990127241589232
2795,inf,0.9804454095406406,inf,0.9999990733966312,inf,0.9892088905600563,0.9902972948680206,inf,inf,0.9995516061413448
2796,inf,0.9929389546317483,inf,0.9999994736723575,inf,0.9572334381940499,0.9580371176631994,inf,inf,0.9997974141697848
2797,inf,0.9929389544880941,inf,0.999999027017595,inf,0.9572332383256479,0.9580369162241614,inf,inf,0.9995306436253492
2798,inf,0.9922236368784401,inf,0.9999973250776708,inf,0.9914587664650916,0.9954895402146997,inf,inf,0.9993179733842971
2799,inf,0.649158566158066,inf,0.999997442773018,inf,0.9911598015201301,0.9946178893361431,inf,inf,0.9917357286176635
2800,inf,0.6344464013114638,inf,0.9999990800787274,inf,0.9651261369185906,0.9670409847188067,inf,inf,0.9961158042573756
2801,inf,0.95,inf,0.9999999207970739,inf,0.9997386392860975,inf,0.9996182550687766,0.9993611541529166,inf
2802,inf,0.966569761134324,inf,0.9999999176750664,inf,0.9999977186275216,inf,0.9999974888485239,0.9999996047286148,inf
2803,inf,0.9156626435962225,inf,0.9999995301139404,inf,0.9999988233771516,inf,0.9999984634442831,0.9999979424049997,inf
2804,inf,0.9809782476637622,inf,0.9999995041472954,inf,0.9999849273132064,inf,0.9999907851052471,0.9999999999033742,inf
2805,inf,0.9665697721448241,inf,0.9999999007774307,inf,0.9999967849282858,inf,0.9999968150681635,0.9999950754055282,inf
2806,inf,0.9652406280847853,inf,0.9999995325504667,inf,0.9999913796819403,inf,0.9999970473843275,0.9999968762247898,inf
2807,inf,0.9156311626920695,inf,0.9999944835536382,inf,0.9956633563842721,inf,0.9900349587106289,0.9857352573394308,inf
2808,inf,0.9665697088884464,inf,0.9999943189670524,inf,0.9999820080901051,inf,0.9999707053093531,0.9999940214909134,inf
2809,inf,0.9927712735185915,inf,0.9999995549199346,inf,0.9999994538261986,inf,0.999999780750339,0.9999999969041895,inf
2810,inf,0.643756013404957,inf,0.9999998532179475,inf,0.9999983092361787,inf,0.9999976382156242,0.9999990250146349,inf
2811,inf,0.9927712741370487,inf,0.9999996765484773,inf,0.9999988793231931,inf,0.9999977661083043,0.9999999916873173,inf
2812,inf,0.4042553088215393,inf,0.9999995523056595,inf,0.9999996438759724,inf,0.9999992773706354,0.9999999819631483,inf
2813,inf,0.9156626300642274,inf,0.9999995836109228,inf,0.9999959292116902,inf,0.9999951561989602,0.9999965125896123,inf
2814,inf,0.9927712733717492,inf,0.9999992024352051,inf,0.9999994188865805,inf,0.9999991187383498,0.9999991362965112,inf
2815,inf,0.9156626424734328,inf,0.9999995032208565,inf,0.999998383477343,inf,0.9999984201346531,0.9999992775273484,inf
2816,inf,0.9652406406291181,inf,0.999999503414461,inf,0.9999997133445351,inf,0.9999998270842086,0.9999998463359696,inf
2817,inf,0.9924757631455393,inf,0.9999997727074214,inf,0.9999997754872826,inf,0.9999999346143266,0.046525537558000506,inf
2818,inf,0.9927723035772018,inf,0.9999945110848185,inf,0.9994344006138531,inf,0.9944125910158442,0.9939631366297671,inf
2819,inf,0.9809781097950685,inf,0.9999998351302453,inf,0.9999483066974857,inf,0.9997683223661513,0.9997207121071744,inf
2820,inf,0.9809728732507779,inf,0.998524613011779,inf,0.9971593689917644,inf,0.9942072957621096,0.9913758925216675,inf
2821,inf,0.9927709875875939,inf,0.9999997733790914,inf,0.9997742041389246,inf,0.9992575512264987,0.99910356460664,inf
2822,inf,0.9924757629410519,inf,0.9999994603819413,inf,0.9999995194045905,inf,0.9999996919630161,0.999999964197703,inf
2823,inf,0.64375920802241,inf,0.9999995580017047,inf,0.999865521850131,inf,0.999549204524877,0.9999996170123641,inf
2824,inf,0.5428571428571429,inf,0.9999997659591761,inf,0.999879575753364,inf,0.9996710100877387,0.9999518272308054,inf
2825,inf,0.6437714984123685,inf,0.9999814894357384,inf,0.9985284341926345,inf,0.9985802106941849,0.9986522074888369,inf
2826,inf,0.9890410958904109,inf,0.9999939618708648,inf,0.9999601907941841,inf,0.9999865882037652,0.9999927385053623,inf
2827,inf,0.95,inf,0.9999998847221471,inf,0.9999980786391535,inf,0.9999975483704061,0.9999998642433333,inf
2828,inf,0.9927712750705933,inf,0.9999998592311573,inf,0.9999970711873036,inf,0.999994328551705,0.9999982889693577,inf
2829,inf,0.9924757627740562,inf,0.9999993735117448,inf,0.9999992147688432,inf,0.999999421113112,0.9999999995172927,inf
2830,inf,0.9809782515719538,inf,0.999999887438664,inf,0.9999948416704864,inf,0.999987821393562,0.9999880709205958,inf
2831,inf,0.9156625609679001,inf,0.9999993620086682,inf,0.9999806249422644,inf,0.9999792901016561,0.9999678069152547,inf
2832,inf,0.9652402817322385,inf,0.9999998452851462,inf,0.9999075443276091,inf,0.9997745262546228,0.9997220208637111,inf
2833,inf,0.95,inf,0.9999997638017962,inf,0.9999791467876543,inf,0.9999692084428528,0.9999996222248927,inf
2834,inf,0.9809782593672052,inf,0.9999998846594911,inf,0.9999985815452604,inf,0.9999987142766544,0.9999997086247467,inf
2835,inf,0.9156626476150381,inf,0.9999992749169574,inf,0.9999996922367979,inf,0.9999996756322228,0.9999997312917583,inf
2836,inf,0.9927712409840993,inf,0.9999934839942399,inf,0.9999141376550015,inf,0.999971556127695,0.9999998251213622,inf
2837,inf,0.9924757630139649,inf,0.9999992086641807,inf,0.9999998248808635,inf,0.9999999274017466,0.9999999933002085,inf
2838,inf,0.9156626426722956,inf,0.9999991816341234,inf,0.9999990458395319,inf,0.9999981697058413,0.9999974628576782,inf
2839,inf,0.9927712941333765,inf,0.999999809113823,inf,0.9999826080635299,inf,0.9998950101890927,0.9998833798776106,inf
2840,inf,0.9924757618462671,inf,0.9999994718391173,inf,0.9999977879293394,inf,0.9999970696671836,0.9999975300970516,inf
2841,inf,0.9809782472651299,inf,0.9999998002158651,inf,0.9999815222959986,inf,0.9999931459197141,0.9999764732755086,inf
2842,inf,0.9927712735386014,inf,0.9999994263199291,inf,0.9999998245877155,inf,0.9999999489140281,0.005669510735687544,inf
2843,inf,0.9927712726500583,inf,0.999993388408532,inf,0.9999974431476163,inf,0.9999969884956224,0.9999892763852817,inf
2844,inf,0.9927711248335601,inf,0.9999996720500396,inf,0.9997778785939281,inf,0.9997182723298779,0.9995113794126246,inf
2845,inf,0.9809707029376517,inf,0.9999911360465441,inf,0.9976702182663816,inf,0.9881527452867312,0.9937767561669613,inf
2846,inf,0.992771278949755,inf,0.9999997213810095,inf,0.9999896264982172,inf,0.9999783958285099,0.9999996488019439,inf
2847,inf,0.9924756799407501,inf,0.9999998410064385,inf,0.9999007341634355,inf,0.9997688822856792,0.9999979685593886,inf
2848,inf,0.9924757606977249,inf,0.9999991005558013,inf,0.9999943194609022,inf,0.999996354031183,0.9999995641461891,inf
2849,inf,0.9924757020673108,inf,0.9999997926339447,inf,0.99982299572716,inf,0.9999344400284432,0.9997777943956125,inf
2850,inf,0.9924757554088244,inf,0.9999999011676223,inf,0.9999845558315156,inf,0.999984339136787,0.999970651960228,inf
2851,inf,0.9927712729003624,inf,0.9999999388606711,inf,0.9999987270735887,inf,0.9999986332383484,0.9999999963645988,inf
2852,inf,0.9927712743529796,inf,0.9999998824319543,inf,0.9999981450281009,inf,0.9999975754829696,0.9999999600333901,inf
2853,inf,0.9927712839478692,inf,0.9999994258945488,inf,0.9999674109850372,inf,0.999970283326993,0.9999753429906645,inf
2854,inf,0.9924757629050724,inf,0.9999995265853454,inf,0.9999992953300878,inf,0.9999997071320094,0.9999999712131428,inf
2855,inf,0.5428571428571427,inf,0.9999993635997945,inf,0.9999997705633127,inf,0.9999998937194379,0.9999999635251496,inf
2856,inf,0.5428571428571429,inf,0.9999998549981985,inf,0.9999484952819516,inf,0.999888557614972,0.9998739156067398,inf
2857,inf,0.6344463931800735,inf,0.9999997732800124,inf,0.9999997743883932,inf,0.9999999342942929,0.0011487479352830527,inf
2858,inf,0.9927712637567697,inf,0.999999142795261,inf,0.999983429271278,inf,0.9999825375395905,0.9999905226919331,inf
2859,inf,0.9924654968760686,inf,0.9999997913419201,inf,0.9798583286541425,inf,0.9794215334771869,0.9593031453568549,inf
2860,inf,0.9652403381076012,inf,0.999999716853644,inf,0.9999482524322901,inf,0.9997837524181005,0.9997503116377147,inf
2861,inf,0.9927712847512745,inf,0.9999999230881165,inf,0.9999670902455168,inf,0.9999666881338969,0.9999384080602477,inf
2862,inf,0.9809781938044921,inf,0.9999996613942672,inf,0.9999308022666451,inf,0.9999436740977967,0.9999287836844029,inf
2863,inf,0.989041095890411,inf,0.9999964550686278,inf,0.999904863776107,inf,0.9989811186949891,0.9999981863902581,inf
2864,inf,0.9809773837549951,inf,0.9999972610438916,inf,0.99932898513811,inf,0.9990275564197215,0.9984831221865362,inf
2865,inf,0.9927710339259451,inf,0.9999947406657672,inf,0.9996689272644251,inf,0.9995167403613561,0.9992069798118868,inf
2866,inf,0.9927712737684006,inf,0.9999992627654808,inf,0.9999991076986671,inf,0.9999990070814113,0.999998420267614,inf
2867,inf,0.9927712808853288,inf,0.9999998880672963,inf,0.9999866505874396,inf,0.9999701204432329,0.9999765143714746,inf
2868,inf,0.9927712622781092,inf,0.9999998697576883,inf,0.9999849631071089,inf,0.9999764112552428,0.9999977337795548,inf
2869,inf,0.9652406398032735,inf,0.999999897894653,inf,0.9999991178984607,inf,0.9999992983220614,0.021531178355432157,inf
2870,inf,0.9927712462053718,inf,0.9999997373357478,inf,0.9999322379061366,inf,0.9999746723145956,0.9999075276212519,inf
2871,inf,0.6344463399999075,inf,0.9999995273356941,inf,0.9999950031235502,inf,0.9999980778677676,0.9999978949105944,inf
2872,inf,0.9927712205588326,inf,0.9999999013664121,inf,0.9999082021176512,inf,0.9999120127235793,0.9999969456922895,inf
2873,inf,0.6437560565511145,inf,0.9999998810977222,inf,0.9999992454394073,inf,0.9999993997759922,0.4828405213322706,inf
2874,inf,0.5428571428571427,inf,0.999999801046383,inf,0.9999998042360134,inf,0.9999999429869263,0.07054952701234536,inf
2875,inf,0.9927712811331646,inf,0.9999972516891664,inf,0.9999885822601502,inf,0.9999620661066048,0.9999512157044728,inf
2876,inf,0.9927713361711165,inf,0.9999995300343443,inf,0.9997281280378518,inf,0.9998983042684374,0.9996265032672943,inf
2877,inf,0.9924753878773973,inf,0.9999622304530906,inf,0.9997737105571417,inf,0.9987750744066528,0.9985932538801002,inf
2878,inf,0.980978247799393,inf,0.9999904749340298,inf,0.9999887380086006,inf,0.9999962582841595,0.9999996270596733,inf
2879,inf,0.9927714372367908,inf,0.999998052219014,inf,0.9996152443849854,inf,0.9994058275235013,0.999964604460812,inf
2880,inf,0.9809782502183335,inf,0.9999999033241264,inf,0.9999921518990746,inf,0.9999879549691831,0.9999994574275509,inf
2881,inf,0.9924757626262138,inf,0.9999992313401881,inf,0.999998887227517,inf,0.999999304442321,0.9999999615989058,inf
2882,inf,0.9652406402889538,inf,0.9999998529881678,inf,0.9999994906727118,inf,0.999999399584043,0.9999996606642323,inf
2883,inf,0.9927712737067055,inf,0.9999997180440319,inf,0.999999490758459,inf,0.9999997943330969,0.9999999999869326,inf
2884,inf,0.9924757618050942,inf,0.9999998454937062,inf,0.9999980254744414,inf,0.9999962950748658,0.9999971566437389,inf
2885,inf,0.989041095890411,inf,0.9999953565584927,inf,0.9999056669209964,inf,0.9997289895933891,0.999787913695925,inf
2886,inf,0.9927801295128139,inf,0.9999968846224337,inf,0.988532344395742,inf,0.9586459610857233,0.9477686015519919,inf
2887,inf,0.9927876330746296,inf,0.9999981207129217,inf,0.9517299172205901,inf,0.9507018062876991,0.9027630313772107,inf
2888,inf,0.989041095890411,inf,0.9999998751155819,inf,0.9997115790192184,inf,0.9997064758755936,0.9994353721122775,inf
2889,inf,0.6344463204213293,inf,0.9999992585365226,inf,0.9999934407404287,inf,0.9999973784508732,0.9999999914098526,inf
2890,inf,0.9652406122388922,inf,0.9999997905889118,inf,0.9999893757840194,inf,0.9999847908367265,0.9999759787288146,inf
2891,inf,0.6437560552118031,inf,0.9999995232782936,inf,0.9999988880798197,inf,0.9999993884356079,0.9999985948263772,inf
2892,inf,0.6437560666558696,inf,0.9999999238380233,inf,0.9999982447319998,inf,0.9999986037516349,0.019190218011595914,inf
2893,inf,0.4042552199075029,inf,0.9999997806463599,inf,0.9999894389582783,inf,0.9999961121695411,0.9999875040812874,inf
2894,inf,0.9924757626146729,inf,0.9999994294975842,inf,0.9999989704065567,inf,0.9999989773169652,0.9999990099202695,inf
2895,inf,0.980978252493733,inf,0.9999998618087036,inf,0.9999960389644135,inf,0.9999883796721042,0.9999902948520393,inf
2896,inf,0.634446375309948,inf,0.9999997487121356,inf,0.9999980724474655,inf,0.9999993510485627,0.9999996626078186,inf
2897,inf,0.6437561066594862,inf,0.9999999219838503,inf,0.9999948432187328,inf,0.9999945973752589,0.9999944751204441,inf
2898,inf,0.9890410958904109,inf,0.9999998474486445,inf,0.9999955987216643,inf,0.9999828594805809,0.9999935384042162,inf
2899,inf,0.9665697049748904,inf,0.9999997546391272,inf,0.9999841843274562,inf,0.9999686762472567,0.9999899990509792,inf
2900,inf,0.9665861970726118,inf,0.999999749466156,inf,0.9831570717241184,inf,0.9950947713751557,0.9782675464064555,inf
2901,inf,0.9809782600418748,inf,0.9999999351510098,inf,0.9999991709735324,inf,0.9999993405412452,0.019190232275375568,inf
2902,inf,0.9927712679255166,inf,0.9999999040883463,inf,0.9999955259788621,inf,0.9999849793754376,0.99998291451041,inf
2903,inf,0.9652406298188425,inf,0.9999998453507226,inf,0.9999971292370876,inf,0.9999925170232575,0.9999927682230054,inf
2904,inf,0.9652405414034183,inf,0.9999999087335097,inf,0.9999585008873529,inf,0.9999529569933382,0.9999140045470853,inf
2905,inf,0.9924757628488123,inf,0.9999999245569116,inf,0.9999990984713053,inf,0.9999992828685045,0.041055838368500845,inf
2906,inf,0.9652406133001996,inf,0.9999906570966234,inf,0.9999957850859954,inf,0.9999884534567157,0.9999756456819896,inf
2907,inf,0.40425531127906517,inf,0.9999993008798737,inf,0.9999997406674508,inf,0.999999795260249,0.9999997488632746,inf
2908,inf,0.6437557486068151,inf,0.9999998159919022,inf,0.999983885655874,inf,0.9999835961170148,0.9999683783526193,inf
2909,inf,0.6344463927915371,inf,0.9999995585867415,inf,0.9999999017651869,inf,0.9999999713907102,0.5422834173886673,inf
2910,inf,0.9924757625552092,inf,0.9999992673920288,inf,0.9999989937205558,inf,0.9999988802509218,0.9999982184804761,inf
2911,inf,0.9924757619065647,inf,0.9999998421427856,inf,0.9999981287643843,inf,0.9999965975918249,0.9999999918113411,inf
2912,inf,0.9927712942825733,inf,0.9999997501415142,inf,0.9999174904115105,inf,0.9999591419480035,0.9999348402290897,inf
2913,inf,0.9924757619288258,inf,0.9999997198138381,inf,0.9999965051054517,inf,0.9999984320642471,0.999995316283854,inf
2914,inf,0.966569748428808,inf,0.9999999127159992,inf,0.9999937739763127,inf,0.9999918710242492,0.9999908699532543,inf
2915,inf,0.9500000000000001,inf,0.9999998847221347,inf,0.9999987241620528,inf,0.9999988599081395,0.99999999558762,inf
2916,inf,0.9652406345983643,inf,0.9999999014158091,inf,0.9999972277616764,inf,0.9999965857024523,0.9999972299906719,inf
2917,inf,0.4042553123132099,inf,0.9999998167987796,inf,0.9999993820172329,inf,0.99999979084443,0.9999998565828865,inf
2918,inf,0.4042527444111969,inf,0.9999995774379641,inf,0.9998570132118832,inf,0.999762849043742,0.9996229963044704,inf
2919,inf,0.5428571428571428,inf,0.9999897059609527,inf,0.9994368558081816,inf,0.9992854872649197,0.9990678326667153,inf
2920,inf,0.9890410958904109,inf,0.9999997402088738,inf,0.999999649669211,inf,0.9999993381776148,0.9999998395513374,inf
2921,inf,0.9927712725143921,inf,0.9999998520111195,inf,0.9999983331908522,inf,0.9999976716772901,0.9999990388281871,inf
2922,inf,0.980978259887977,inf,0.9999986753627819,inf,0.9999997772702958,inf,0.9999997052139729,0.9999998262674257,inf
2923,inf,0.9809782599656152,inf,0.9999985366801954,inf,0.999999842202653,inf,0.9999999246761926,0.999999404226835,inf
2924,inf,0.9809782589911868,inf,0.9999997140982678,inf,0.9999988510867082,inf,0.9999979096172447,0.9999990557900525,inf
2925,inf,0.9500000000000001,inf,0.9999960893174897,inf,0.9999991744252558,inf,0.9999993693130723,0.9999957062098552,inf
2926,inf,0.9924757626361773,inf,0.9999994557062437,inf,0.9999987565685073,inf,0.9999992502625894,0.9999996890342435,inf
2927,inf,0.9809781996117497,inf,0.999999878395133,inf,0.9999794844862666,inf,0.9999056668697885,0.9998929758393105,inf
2928,inf,0.9809782561938096,inf,0.999999928246876,inf,0.9999961693088468,inf,0.9999951272435245,0.9999997771578132,inf
2929,inf,0.9156626366321672,inf,0.9999998276149626,inf,0.9999977670828695,inf,0.9999960583095407,0.9999985191835138,inf
2930,inf,0.9890410958904109,inf,0.9999998618840864,inf,0.9999965760086752,inf,0.9999941916001912,0.9999996905920888,inf
2931,inf,0.9927713105040313,inf,0.9999998314115467,inf,0.9999524006534154,inf,0.9998276251273779,0.9997818958588575,inf
2932,inf,0.9927712736977101,inf,0.9999996464104483,inf,0.9999995155053997,inf,0.9999996969851562,0.9999997280164342,inf
2933,inf,0.9924757631694189,inf,0.9999997860051788,inf,0.9999998385391055,inf,0.9999999529771434,0.4141424809672696,inf
2934,inf,0.9927710494443135,inf,0.9999998318089884,inf,0.9999370805697054,inf,0.9993040084328434,0.9992508078891025,inf
2935,inf,0.6437525483418046,inf,0.9999992675146956,inf,0.999858985649069,inf,0.9997644136649676,0.999623899454903,inf
2936,inf,0.9927712900175878,inf,0.9999995641598499,inf,0.9999928051115916,inf,0.9999089281660399,0.9999073159174425,inf
2937,inf,0.9927712733360661,inf,0.9999993503734358,inf,0.9999992605341905,inf,0.9999992402959805,0.9999988475038369,inf
2938,inf,0.9924757630869375,inf,0.9999995329819998,inf,0.9999997893821292,inf,0.9999999280121469,0.9999999284902955,inf
2939,inf,0.9924757628346447,inf,0.9999998447168489,inf,0.9999993175208487,inf,0.9999990874319821,0.9999998200607749,inf
2940,inf,0.9927709735529443,inf,0.9989836407032184,inf,0.9999991805374566,inf,0.999999462355626,0.999999998790335,inf
2941,inf,0.9809782597276261,inf,0.9999997400676232,inf,0.999999386302902,inf,0.9999987304915058,0.999999911090568,inf
2942,inf,0.9890410958904109,inf,0.9999998352185832,inf,0.9999981090880075,inf,0.9999962537335181,0.9999999993817762,inf
2943,inf,0.992771275202386,inf,0.9999997428075346,inf,0.9999967832941185,inf,0.9999936253483824,0.9999999960910106,inf
2944,inf,0.4042552972008918,inf,0.9999996283180024,inf,0.9999981863435173,inf,0.9999989413376215,0.9999996629429878,inf
2945,inf,0.9927725642403787,inf,0.9999995300696157,inf,0.9943979761082273,inf,0.9979045717412852,0.9923100250050745,inf
2946,inf,0.9927712757059135,inf,0.9999998437352366,inf,0.9999934440039142,inf,0.9999941397398836,0.9999999488844025,inf
2947,inf,0.9809782601471748,inf,0.9999995961215405,inf,0.99999932280728,inf,0.9999997253605675,0.999999989227344,inf
2948,inf,0.9927709418826723,inf,0.9999802659740021,inf,0.9998872136622957,inf,0.9989786876447281,0.9989978227526168,inf
2949,inf,0.9666482798305875,inf,0.9999966769826284,inf,0.9485907679692839,inf,0.9474743173718263,0.8961011725715073,inf
2950,inf,0.9665415614708768,inf,0.999984294768565,inf,0.9987285997943433,inf,0.9800393849080902,0.9789530002388583,inf
2951,inf,0.9924756273573099,inf,0.999999824388594,inf,0.9999266676663271,inf,0.9995343780601365,0.9994703538669142,inf
2952,inf,0.9156626334115238,inf,0.9999995914845003,inf,0.9999988910183689,inf,0.999993706840677,0.9999957686513797,inf
2953,inf,0.9156626360091962,inf,0.9999995914840129,inf,0.9999992280109943,inf,0.9999945501672521,0.9999952728024697,inf
2954,inf,0.9809781532045193,inf,0.9999995921087451,inf,0.9999879937449474,inf,0.9998103437240861,0.9997998442783976,inf
2955,inf,0.9927712723320216,inf,0.9999998964023707,inf,0.9999983951134512,inf,0.9999970177542002,0.9999977413337097,inf
2956,inf,0.980978260234081,inf,0.9999999207538864,inf,0.9999993798959328,inf,0.9999995067310008,0.9995521930202801,inf
2957,inf,0.9927713273742352,inf,0.9999961437365765,inf,0.9998523146427488,inf,0.9998206099608173,0.9999838797397234,inf
2958,inf,0.9927712737160718,inf,0.9999998093342605,inf,0.9999996603192252,inf,0.9999997297969732,0.0032057831116324258,inf
2959,inf,0.6437561673862805,inf,0.9999998645388457,inf,0.999989086378153,inf,0.9999890144280791,0.999980540676654,inf
2960,inf,0.9890410958904109,inf,0.9898289335145369,inf,0.987777745391624,inf,0.9377117446007261,0.9153722988173619,inf
2961,inf,0.9924655408913295,inf,0.993144316300342,inf,0.9842616890447219,inf,0.9820482749807377,0.9594720796224984,inf
2962,inf,0.9924756917309272,inf,0.9999998447145384,inf,0.9999087870330144,inf,0.9998075866915993,0.9997536060849535,inf
2963,inf,0.9924757605240593,inf,0.9999995329798946,inf,0.9999921987586671,inf,0.9999973535439461,0.9999979937013787,inf
2964,inf,0.966569711465452,inf,0.9999999268400238,inf,0.999978960391727,inf,0.9999788818416329,0.9999634356390169,inf
2965,inf,0.95,inf,0.9999998726650927,inf,0.9439847416068726,inf,0.9554420105966769,0.899425630699922,inf
2966,inf,0.9156625861199874,inf,0.9999998906287836,inf,0.9999970348215848,inf,0.9999737776710514,0.9999738141329126,inf
2967,inf,0.9156617748419162,inf,0.9999999399606573,inf,0.9999062903782774,inf,0.9996958657552546,0.9996083699033255,inf
2968,inf,0.4042552008369076,inf,0.9999993008549632,inf,0.999992776308568,inf,0.9999904357166756,0.9999834252466945,inf
2969,inf,0.6344463554049268,inf,0.9999999003158077,inf,0.9999973214905081,inf,0.9999973775281162,0.9999963845286104,inf
2970,inf,0.6344463880530677,inf,0.9999991990984748,inf,0.9999997311819337,inf,0.999999889003901,0.9999999908230057,inf
2971,inf,0.9890410958904109,inf,0.9999997843180416,inf,0.9999989854919864,inf,0.9999996612261497,0.9999999115575743,inf
2972,inf,0.9927713735681895,inf,0.9999905885262446,inf,0.9998526630792764,inf,0.9995349534069502,0.9995667120278047,inf
2973,inf,0.9809782104852498,inf,0.9999998656955764,inf,0.9999835006616651,inf,0.9999220709974839,0.9999106709511517,inf
2974,inf,0.989041095890411,inf,0.9999996311496869,inf,0.9999976270093008,inf,0.9999987839626029,0.9999977718630851,inf
2975,inf,0.9665698972339177,inf,0.9999995979487837,inf,0.9998911868069872,inf,0.9999362984993722,0.999829166847234,inf
2976,inf,0.9809782599440595,inf,0.9999993122061377,inf,0.9999995150988206,inf,0.9999994357919174,0.999999224109052,inf
2977,inf,0.9927714803638872,inf,0.9999997760219916,inf,0.9994993819030238,inf,0.9992675162962723,0.9987682702930523,inf
2978,inf,0.9924626359953516,inf,0.9999987092178004,inf,0.993483266943418,inf,0.954443652125202,0.9480864812901993,inf
2979,inf,0.9927705200406319,inf,0.9999978269089939,inf,0.999868401571699,inf,0.9975789970499153,0.9983432615958808,inf
2980,inf,0.9809693134037468,inf,0.999989413537007,inf,0.9977698230626841,inf,0.9854467112752804,0.9832563154504175,inf
2981,inf,0.9809630930606293,inf,0.9981132539977726,inf,0.9875833564014065,inf,0.9858372509466795,0.9715660684879854,inf
2982,inf,0.9927712694597632,inf,0.999999142789356,inf,0.9999970744920207,inf,0.9999881907979182,0.9999871665928435,inf
2983,inf,0.992475762261031,inf,0.9999990435368364,inf,0.9999991661948311,inf,0.9999977648159408,0.9999972398728505,inf
2984,inf,0.9924756714565482,inf,0.9999998243908823,inf,0.9999659707102686,inf,0.9996699902114284,0.9996441256301015,inf
2985,inf,0.9927712699300907,inf,0.9999997491660407,inf,0.9999975630960807,inf,0.9999896376585312,0.9999879006641873,inf
2986,inf,0.9927712741131531,inf,0.999999530032394,inf,0.9999977737875205,inf,0.9999987559960618,0.9999970174222366,inf
2987,inf,0.9890410958904109,inf,0.9999994533982381,inf,0.9999961453760592,inf,0.9999978041439029,0.9999944734401275,inf
2988,inf,0.9890410958904109,inf,0.9999996311496869,inf,0.9999976270093008,inf,0.9999987839626029,0.9999977718630851,inf
2989,inf,0.9927712733389714,inf,0.9999998623053654,inf,0.9999993798447869,inf,0.9999994213013241,0.9999996115410573,inf
2990,inf,0.9809782573279677,inf,0.9999998361884158,inf,0.9999969259601517,inf,0.9999965912214239,0.9999998213576493,inf
2991,inf,0.9927712741762721,inf,0.999999921420948,inf,0.9999983615085042,inf,0.999998481594028,0.9999991399839652,inf
2992,inf,0.9925262963933659,inf,0.9999995508314184,inf,0.9164895448189516,inf,0.25420458362269044,0.1761335332139989,inf
2993,inf,0.9927718398884854,inf,0.9998405430234608,inf,0.9984398133423129,inf,0.9979021927946369,0.9985746656111599,inf
2994,inf,0.966569848983733,inf,0.9999962079748145,inf,0.9999557423006848,inf,0.9999296414662121,0.9999928115825247,inf
2995,inf,0.9809782605755786,inf,0.9999996431702409,inf,0.9999998490642603,inf,0.9999999560424234,0.3420526494130264,inf
2996,inf,0.9809782023189445,inf,0.9999998138069266,inf,0.9999870195317311,inf,0.9999032794471813,0.9999104276101093,inf
2997,inf,0.9809782536890148,inf,0.9999997206359039,inf,0.9999969668601034,inf,0.9999898360834649,0.9999999954174448,inf
2998,inf,0.9665697653251947,inf,0.9999997668268588,inf,0.9999993130221292,inf,0.999998961870584,0.9999999995761369,inf
2999,inf,0.9809782604549485,inf,0.9999997331007481,inf,0.9999996040932149,inf,0.999999884698595,0.024466047594877253,inf
3000,inf,0.9809763474014356,inf,0.9999998650442304,inf,0.9983215848552638,inf,0.998087500508866,0.9964046295631326,inf


==> chapters/tables/JoinedResultProbsJTBPSamplesVMPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1001,0.5224509837371859,inf,inf,0.9999995581511415,inf,0.9999997571153547,inf,0.9999999292642446,inf,0.9996597102459414
1002,0.5769923088123593,inf,inf,0.9999998277507705,inf,0.9999999920001815,inf,0.9999999976701995,inf,0.9996413325333233
1003,0.017631234119100482,inf,inf,0.9999999437912374,inf,0.9999999848090759,inf,0.9999999879162528,inf,0.9999360954807419
1004,0.5224509750745489,inf,inf,0.9999999410378041,inf,0.9999999840649457,inf,0.9999999873243282,inf,0.9999360954807847
1005,0.10730037257073823,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
1006,0.019395426091592567,inf,inf,0.9999995564442709,inf,0.9999997561770869,inf,0.999999928990991,inf,0.9996597102461412
1007,0.0785545651589961,inf,inf,0.9999999767535451,inf,0.9999988177411315,inf,0.9999990595614688,inf,0.9992383692449585
1008,0.5224510698138765,inf,inf,0.9999999338548833,inf,0.9999959194266717,inf,0.9999967540669165,inf,0.9996669634807105
1009,0.10730037257073814,inf,inf,0.9999998411729767,inf,0.9999992140400699,inf,0.9999997711031349,inf,0.9993160984626039
1010,0.2403898600728368,inf,inf,0.9999996706094582,inf,0.9999997335302825,inf,0.9999999223955146,inf,0.9998284133544955
1011,0.10730037257073814,inf,inf,0.999999632665549,inf,0.9999997404353861,inf,0.9999999244065025,inf,0.9998061147282199
1012,0.5224509863726343,inf,inf,0.9999998397373914,inf,0.9999995552672086,inf,0.9999996462334446,inf,0.9998381556536802
1013,0.5224509840400451,inf,inf,0.999999517997735,inf,0.999999770111823,inf,0.9999999330492331,inf,0.9997131007103495
1014,0.5769923080156847,inf,inf,0.9999999427281852,inf,0.9999999845234983,inf,0.9999999876890875,inf,0.9997976637045093
1015,0.5769923153484869,inf,inf,0.9999998934953261,inf,0.9999995121438359,inf,0.9999996119305709,inf,0.9998974313484646
1016,0.5224509750745232,inf,inf,0.9999999410370011,inf,0.9999999840664973,inf,0.9999999873255623,inf,0.9997976637045924
1017,0.5224509870560011,inf,inf,0.9999998903503409,inf,0.999999497737888,inf,0.9999996004712299,inf,0.9998974313502444
1018,0.10730037257073814,inf,inf,0.999999624819801,inf,0.9999997447813227,inf,0.9999999256721788,inf,0.9997917196239519
1019,0.522450982551798,inf,inf,0.9999996752275216,inf,0.9999997372661941,inf,0.9999999234835321,inf,0.9998284133539801
1020,0.01763123443782054,inf,inf,0.9999996903938349,inf,0.999999749535407,inf,0.9999999270567207,inf,0.9998284133522876
1021,0.5224509825480221,inf,inf,0.999999664067414,inf,0.9999997461278486,inf,0.9999999260643303,inf,0.987362832463292
1022,0.10730037257073814,inf,inf,0.9999999393700182,inf,0.9999965646898441,inf,0.9999972673486056,inf,0.9510891781363802
1023,0.5224509868642622,inf,inf,0.9999998883342218,inf,0.9999995070948176,inf,0.9999996079142839,inf,0.9928325820915224
1024,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
1025,0.10730037257073828,inf,inf,0.9999999166676788,inf,0.9999962052054944,inf,0.9999969813928448,inf,0.9990107832207166
1026,0.10730037257073814,inf,inf,0.9999998533348755,inf,0.9999975558706168,inf,0.9999992881891795,inf,0.9996469199438361
1027,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.999997365183172,inf,0.9999992326545853,inf,0.9990831179314232
1028,0.014190802105009547,inf,inf,0.9999999355775359,inf,0.999997799742215,inf,0.9999982497840918,inf,0.9990107834387523
1029,0.5224509776587978,inf,inf,0.9999999756644725,inf,0.999999853802468,inf,0.9999998837059358,inf,0.9998684864093429
1030,0.014190799247478611,inf,inf,0.9999999425747593,inf,0.9999999844803162,inf,0.9999999876547381,inf,0.9999360954807608
1031,0.10730037257073811,inf,inf,0.9999997765961094,inf,0.9999999861632054,inf,0.9999999959702871,inf,0.9998867087873783
1032,0.10730037257073811,inf,inf,0.9999997765961094,inf,0.9999999861632054,inf,0.9999999959702871,inf,0.9998867087873783
1033,0.5224509763762228,inf,inf,0.9999998226686909,inf,0.9999999917625356,inf,0.9999999976009895,inf,0.9998867087873152
1034,0.5224509865623331,inf,inf,0.999999883056358,inf,0.9999995230001042,inf,0.9999996205662871,inf,0.9998726406176446
1035,0.5224509750745489,inf,inf,0.9999999410378041,inf,0.9999999840649457,inf,0.9999999873243282,inf,0.9999360954807847
1036,0.5769923316220853,inf,inf,0.9999998228682604,inf,0.9999978350862008,inf,0.999999369506119,inf,0.9992998984311726
1037,0.5769923219248962,inf,inf,0.9999998678018702,inf,0.9999987188977814,inf,0.9999996269014427,inf,0.9988887398653878
1038,0.5224510751179677,inf,inf,0.9999999393654593,inf,0.9999956885706139,inf,0.9999965704298879,inf,0.9996049904599038
1039,0.5224509776587978,inf,inf,0.9999999756644725,inf,0.999999853802468,inf,0.9999998837059358,inf,0.9998684864093429
1040,0.07855456225153129,inf,inf,0.9999998596632776,inf,0.9999995511464891,inf,0.9999996429555813,inf,0.9998080327914987
1041,0.5769923088123399,inf,inf,0.9999998277549291,inf,0.9999999919988007,inf,0.9999999976697974,inf,0.9998867087873476
1042,0.10730037257073811,inf,inf,0.999999392768399,inf,0.9999996138459311,inf,0.9999998875395795,inf,0.9997131007455509
1043,0.10730037257073814,inf,inf,0.9999995165385825,inf,0.9999997537461471,inf,0.9999999282830233,inf,0.9996597102450101
1044,0.10730037257073811,inf,inf,0.9999997702580659,inf,0.9999968551336808,inf,0.9999990841109686,inf,0.9992998984063135
1045,0.24038992148072755,inf,inf,0.9999999385032765,inf,0.9999956272648975,inf,0.9999965216635682,inf,0.99960499045874
1046,0.10730037257073802,inf,inf,0.9999999077947225,inf,0.9999999297169607,inf,0.9999999795313479,inf,0.9993073760034931
1047,0.10730037257073806,inf,inf,0.9997062392147096,inf,0.9999999883787378,inf,0.9999999966155203,inf,0.9996413221773015
1048,0.5224529292202444,inf,inf,0.9998500675970475,inf,0.9999995130234207,inf,0.9999996126302445,inf,0.9998825090223281
1049,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
1050,0.5224509826022535,inf,inf,0.9999996571123669,inf,0.9999997482731868,inf,0.9999999266891216,inf,0.9997917196236292
1051,0.5769923080156847,inf,inf,0.9999999427281852,inf,0.9999999845234983,inf,0.9999999876890875,inf,0.9997976637045093
1052,0.017631234622474637,inf,inf,0.9999998935628024,inf,0.9999995293038662,inf,0.9999996255806711,inf,0.9953805492458657
1053,0.10730037257073811,inf,inf,0.9999999166691861,inf,0.9999980271722961,inf,0.9999984306956717,inf,0.9995096875393367
1054,0.5769923133989742,inf,inf,0.9999999427279046,inf,0.9999996176065985,inf,0.999999695821868,inf,0.9997485520958042
1055,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
1056,0.5224509870560011,inf,inf,0.9999998903503409,inf,0.999999497737888,inf,0.9999996004712299,inf,0.9998974313502444
1057,0.07855456643077198,inf,inf,0.9999999550514417,inf,0.9999985375389709,inf,0.9999988366719382,inf,0.9996440277397883
1058,0.1073003725707382,inf,inf,0.9999998533358062,inf,0.9999991625339845,inf,0.9999997561028804,inf,0.9994801831202186
1059,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
1060,0.10730037257073811,inf,inf,0.9999997702580659,inf,0.9999968551336808,inf,0.9999990841109686,inf,0.9992998984063135
1061,0.10730037257073802,inf,inf,0.9999999077947226,inf,0.9999999297101467,inf,0.9999999795293635,inf,0.9978099772127866
1062,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544251166,inf,0.999999804655362,inf,0.9998684864093429
1063,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997937170797,inf,0.9999998359104956,inf,0.9995836589310219
1064,0.24038986422394176,inf,inf,0.9999998527795264,inf,0.9999992137705014,inf,0.9999997710246278,inf,0.9993160984621763
1065,0.5224509975255311,inf,inf,0.9999998614472873,inf,0.9999986994400302,inf,0.9999996212347031,inf,0.9988151392434459
1066,0.5224509975255311,inf,inf,0.9999998614472873,inf,0.9999986994400302,inf,0.9999996212347031,inf,0.9988151392434459
1067,0.24038985597601517,inf,inf,0.9999998201428068,inf,0.9999999916468472,inf,0.9999999975672973,inf,0.9996413325331701
1068,0.576992315165135,inf,inf,0.9999998892606919,inf,0.9999995269986934,inf,0.9999996237470008,inf,0.9998825098282083
1069,0.06400048185627363,inf,inf,0.9999998565473169,inf,0.9999995411803853,inf,0.9999996350279547,inf,0.9998080327937424
1070,0.5224510309849308,inf,inf,0.9999999517359005,inf,0.9999975770040483,inf,0.9999980726047148,inf,0.9992214232279887
1071,0.5769923083305476,inf,inf,0.9999999289094561,inf,0.9999999593586344,inf,0.9999999881639455,inf,0.9993073760052095
1072,0.5224509890974185,inf,inf,0.9999998176353919,inf,0.9999992363826782,inf,0.9999997776100317,inf,0.998969454759636
1073,0.5224509892208006,inf,inf,0.9999998614434095,inf,0.9999991951175267,inf,0.9999997655922724,inf,0.9994126566450382
1074,0.5224509871740156,inf,inf,0.9999998920139458,inf,0.9999994917433778,inf,0.9999995957028427,inf,0.9999032101749173
1075,0.5224509869185423,inf,inf,0.9999998883748407,inf,0.9999995047411081,inf,0.9999996060420044,inf,0.9998906307412887
1076,0.10730037257073811,inf,inf,0.9999998563697972,inf,0.999999182015461,inf,0.9999993493269319,inf,0.9998825098769316
1077,0.1073003725707382,inf,inf,0.9999995770598857,inf,0.9999995699623392,inf,0.9999998747592609,inf,0.9998061147564865
1078,0.10730037257073814,inf,inf,0.9999999354848442,inf,0.9999999838439031,inf,0.9999999871484979,inf,0.9999360954807676
1079,0.24038986106013185,inf,inf,0.9999995111439625,inf,0.9999997668429561,inf,0.9999999320972341,inf,0.9997131007109222
1080,0.1073003725707382,inf,inf,0.9999999693418395,inf,0.9999979210658514,inf,0.9999983462922207,inf,0.9992383696173311
1081,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
1082,0.014190801106875843,inf,inf,0.99999994094556,inf,0.9999985612419638,inf,0.9999988555267163,inf,0.999418464819397
1083,0.004146743604208762,inf,inf,0.9999999265795003,inf,0.9999981267564059,inf,0.9999994544502263,inf,0.9990831178544926
1084,0.10730037257073802,inf,inf,0.9999999077947225,inf,0.9999999297169607,inf,0.9999999795313479,inf,0.9993073760034931
1085,0.2403898553422814,inf,inf,0.9999999753184363,inf,0.9999999491951842,inf,0.9999999595868835,inf,0.9993870661863551
1086,0.24038986964438674,inf,inf,0.9999998150348873,inf,0.999998748365796,inf,0.9999996354835009,inf,0.9979219957803238
1087,0.5769923288541946,inf,inf,0.9999999411041401,inf,0.9999985651055079,inf,0.9999988586000104,inf,0.9994184648186261
1088,0.5769923125997826,inf,inf,0.9999996796828462,inf,0.9999997478125456,inf,0.9999999265549682,inf,0.9998181696064425
1089,0.10730037257073811,inf,inf,0.9999997980994307,inf,0.9999992529609981,inf,0.9999994057612178,inf,0.9998381557135099
1090,0.5224515854446214,inf,inf,0.999953692455394,inf,0.9999995229976386,inf,0.9999996205643258,inf,0.999872640388412
1091,0.10730037257073814,inf,inf,0.9999997823202834,inf,0.9999988158484006,inf,0.9999996551366601,inf,0.998247550664951
1092,0.5224509763762545,inf,inf,0.9999998226644096,inf,0.9999999917639572,inf,0.9999999976014035,inf,0.9996413325332208
1093,0.017631234439069672,inf,inf,0.9999996799602269,inf,0.9999997559420871,inf,0.9999999289225515,inf,0.9998061147260707
1094,0.07855456097748453,inf,inf,0.9999998305991407,inf,0.9999998056191389,inf,0.999999943390101,inf,0.9995542925715407
1095,0.007456336766681597,inf,inf,0.999999584544877,inf,0.9999995638799294,inf,0.9999998729878666,inf,0.9998181696347481
1096,0.01419079931856192,inf,inf,0.9999998272911484,inf,0.9999999919772573,inf,0.9999999976635232,inf,0.9998867087873446
1097,0.8662942597557473,inf,inf,0.9999998211424396,inf,0.9999992510677742,inf,0.9999997818868106,inf,0.9989694547560226
1098,0.07855456515899609,inf,inf,0.9999999767535451,inf,0.9999988177411315,inf,0.9999990595614688,inf,0.9992383692449585
1099,0.0640004881538637,inf,inf,0.9999998219309997,inf,0.9999978236309424,inf,0.9999993661699643,inf,0.9992998984308734
1100,0.007456336766681597,inf,inf,0.9999997765907156,inf,0.9999999861655934,inf,0.9999999959709825,inf,0.99964133253342
1101,0.1073003725707382,inf,inf,0.9999998752534573,inf,0.9999995062763373,inf,0.9999996072632164,inf,0.9998825098310701
1102,0.0015790503174104547,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
1103,0.10730037257073814,inf,inf,0.9999998059615797,inf,0.9999997936898967,inf,0.9999999399159237,inf,0.9995542925758775
1104,0.5769923125918628,inf,inf,0.9999996845426842,inf,0.9999997448019552,inf,0.9999999256781876,inf,0.9998284133529406
1105,0.014190799721580702,inf,inf,0.9999999424827827,inf,0.9999996214083299,inf,0.9999996988459889,inf,0.9836713161021522
1106,0.0015790503174104532,inf,inf,0.9999998004631669,inf,0.9999977402407677,inf,0.9999993418839525,inf,0.9992998984283037
1107,0.01763123844127226,inf,inf,0.999999953988338,inf,0.9999958278367046,inf,0.9999966812106568,inf,0.999737915579666
1108,0.014190802416996924,inf,inf,0.9999999551311397,inf,0.9999975498977329,inf,0.9999980510427142,inf,0.999331339413549
1109,0.1073003725707382,inf,inf,0.9999998639579991,inf,0.9999992828558809,inf,0.9999994295413783,inf,0.9999032101994364
1110,0.019395425499143693,inf,inf,0.9999999408100319,inf,0.9999999840033891,inf,0.9999999872753623,inf,0.9999360954807882
1111,0.007456336766681603,inf,inf,0.9999997765887928,inf,0.9999996581925764,inf,0.9999999004547518,inf,0.9995542926361158
1112,0.10730037257073814,inf,inf,0.9999999354848442,inf,0.9999999838439031,inf,0.9999999871484979,inf,0.9999360954807676
1113,0.0785545622117618,inf,inf,0.9999998882898626,inf,0.999999544346981,inf,0.9999996375468517,inf,0.9998726406144086
1114,0.00745633676668159,inf,inf,0.999999925718789,inf,0.9999999775159112,inf,0.9999999821148438,inf,0.999936095481217
1115,0.014190799306439085,inf,inf,0.9999999287180404,inf,0.9999999263920978,inf,0.999999978563042,inf,0.9997668622579872
1116,0.24038985682684733,inf,inf,0.9999999753184363,inf,0.999999851723631,inf,0.9999998820523072,inf,0.9998684864093429
1117,0.5769923081670576,inf,inf,0.9999999289094561,inf,0.9999999748455247,inf,0.9999999926742196,inf,0.9996567468700427
1118,0.10730037257073806,inf,inf,0.9999999077947225,inf,0.9999999634652444,inf,0.9999999893599207,inf,0.9989138395525661
1119,0.2403898620987732,inf,inf,0.9999999257695045,inf,0.999999351207764,inf,0.9999998110508371,inf,0.998650492959679
1120,0.24038987841338472,inf,inf,0.9999999522765647,inf,0.9999984472546175,inf,0.9999987648543603,inf,0.9996440277506271
1121,0.0015790503174104532,inf,inf,0.9999999438516476,inf,0.9999934202723963,inf,0.9999947660859029,inf,0.9998008161885892
1122,0.014190800036124432,inf,inf,0.999999869453515,inf,0.999999195523434,inf,0.999999765710486,inf,0.9994801831155814
1123,0.01763123544474214,inf,inf,0.9999999302280554,inf,0.9999982198451878,inf,0.9999994815607809,inf,0.9990831178450892
1124,0.014190802300697266,inf,inf,0.9999999529939915,inf,0.9999976401637668,inf,0.9999981228457684,inf,0.9992214232367538
1125,0.5224509893797205,inf,inf,0.9999998638949659,inf,0.9999991837351193,inf,0.9999997622773437,inf,0.9994491614315097
1126,0.007456336766681603,inf,inf,0.9999998254433673,inf,0.9999960541671435,inf,0.999998850842359,inf,0.9996010446397737
1127,0.10730037257073814,inf,inf,0.999999632665549,inf,0.9999997404353861,inf,0.9999999244065025,inf,0.9998061147282199
1128,0.576992315420713,inf,inf,0.9999998951112153,inf,0.9999995063212611,inf,0.9999996072989513,inf,0.9999032101732128
1129,0.5769923080152312,inf,inf,0.9999999427056521,inf,0.9999999845669583,inf,0.9999999877236582,inf,0.9957997487073784
1130,0.5769923185017936,inf,inf,0.9999999289094563,inf,0.9999989958689742,inf,0.9999997075645706,inf,0.9972797203577611
1131,0.1073003725707382,inf,inf,0.9999999077947225,inf,0.9999968633147837,inf,0.9999990864935824,inf,0.9990831179821196
1132,0.522450982551798,inf,inf,0.9999996752275216,inf,0.9999997372661941,inf,0.9999999234835321,inf,0.9998284133539801
1133,0.10730037257073811,inf,inf,0.9999995908481476,inf,0.9999996292857721,inf,0.999999892036159,inf,0.9998284133693828
1134,0.00745633676668159,inf,inf,0.999999925718789,inf,0.9999999775159112,inf,0.9999999821148438,inf,0.999936095481217
1135,0.007456336766681597,inf,inf,0.9999790698886111,inf,0.9999994445137697,inf,0.9999995581336241,inf,0.9997485516411628
1136,0.019395546097950054,inf,inf,0.9998636804614816,inf,0.9999997692213141,inf,0.9999999327898883,inf,0.9997130954615242
1137,0.24039021765096746,inf,inf,0.9999580180442643,inf,0.9999995234365718,inf,0.9999996209134793,inf,0.9998080317008972
1138,0.1073003725707382,inf,inf,0.9999998149194946,inf,0.9999992107169313,inf,0.9999993721577835,inf,0.9998080328697593
1139,0.10730037257073811,inf,inf,0.9999995908481436,inf,0.9999995586735685,inf,0.9999998714716061,inf,0.9998284133800248
1140,0.007456336766681597,inf,inf,0.999999584544877,inf,0.9999995638799294,inf,0.9999998729878666,inf,0.9998181696347481
1141,0.01939542558816685,inf,inf,0.9999998219836561,inf,0.9999999917307144,inf,0.9999999975917222,inf,0.9998867087873109
1142,0.007456336766681597,inf,inf,0.9999997702459325,inf,0.9999982587196399,inf,0.9999994928823152,inf,0.9979219956570918
1143,0.5224510818297365,inf,inf,0.999999954744564,inf,0.9999953917659566,inf,0.9999963343332828,inf,0.9997889252495361
1144,0.5224509796475932,inf,inf,0.9999998226628865,inf,0.999999796512601,inf,0.9999999407379856,inf,0.9995542925753279
1145,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
1146,0.5769923088123593,inf,inf,0.9999998277507705,inf,0.9999999920001815,inf,0.9999999976701995,inf,0.9996413325333233
1147,0.06400047941591368,inf,inf,0.999999826843523,inf,0.9999999919564643,inf,0.9999999976574676,inf,0.9998867087873418
1148,0.8386217720874409,inf,inf,0.9999999400610341,inf,0.9999999838009683,inf,0.9999999871143451,inf,0.9999360954807999
1149,0.0015790503174104547,inf,inf,0.9999999354839654,inf,0.9999999838454762,inf,0.9999999871497492,inf,0.9997976637045384
1150,0.06400054990491277,inf,inf,0.9999772011847077,inf,0.9999999844400596,inf,0.9999999876227156,inf,0.9999360953377818
1151,0.00745633676668159,inf,inf,0.9999998639579956,inf,0.9999991462569471,inf,0.9999993208824884,inf,0.999903210215577
1152,0.06400047936386766,inf,inf,0.9999999285332923,inf,0.9999999262013217,inf,0.9999999785074819,inf,0.9992621032187363
1153,0.007456336766681603,inf,inf,0.9999999693418395,inf,0.9999979210658514,inf,0.9999983462922207,inf,0.9992383696173311
1154,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999971783160287,inf,0.9999977554641438,inf,0.99846381766072
1155,0.0015790503174104532,inf,inf,0.9999999693418395,inf,0.9999997544251166,inf,0.999999804655362,inf,0.9995836589310219
1156,0.017631235866399274,inf,inf,0.999999872218155,inf,0.999997701885596,inf,0.9999993307136409,inf,0.9996469199451515
1157,0.01419079931856192,inf,inf,0.9999998272911484,inf,0.9999999919772573,inf,0.9999999976635232,inf,0.9998867087873446
1158,0.01763123417458474,inf,inf,0.9999998309497573,inf,0.9999999921472064,inf,0.9999999977130178,inf,0.999886708787368
1159,0.10730037257073802,inf,inf,0.9999999257174097,inf,0.9999993387082304,inf,0.9999994739696433,inf,0.9997485521946968
1160,0.10730037257073802,inf,inf,0.9999998146076932,inf,0.999999217272864,inf,0.9999993773727609,inf,0.9874863133769936
1161,0.5224509763792194,inf,inf,0.9999998222665917,inf,0.9999999918948393,inf,0.9999999976395205,inf,0.9768672499058558
1162,0.10730037257073814,inf,inf,0.9999999733725937,inf,0.9999998517744695,inf,0.999999882092747,inf,0.9732455236216352
1163,0.1073003725707382,inf,inf,0.9999999733725948,inf,0.9999987630276135,inf,0.9999990160390739,inf,0.9521035339978694
1164,0.007456336766681597,inf,inf,0.9999997759693026,inf,0.9999996656961153,inf,0.999999902640024,inf,0.9714115491622859
1165,0.007456336766681603,inf,inf,0.999999925718789,inf,0.9999999732332661,inf,0.9999999787081778,inf,0.9999360954815627
1166,0.5224510303075249,inf,inf,0.9999999393636377,inf,0.9999976129846498,inf,0.999998101225858,inf,0.9988268486416932
1167,0.07855457502916299,inf,inf,0.9999999767535456,inf,0.9999965493273094,inf,0.9999972551283103,inf,0.999482630392382
1168,0.5224509761392734,inf,inf,0.9999999756644725,inf,0.9999999190593056,inf,0.9999999356150441,inf,0.9987635476541348
1169,0.10730037257073811,inf,inf,0.9999998217235866,inf,0.9999978519206332,inf,0.9999993744088692,inf,0.9987272622200558
1170,0.5769923219248962,inf,inf,0.9999998678018702,inf,0.9999987188977814,inf,0.9999996269014427,inf,0.9988887398653878
1171,0.10730037257073811,inf,inf,0.9999999166676777,inf,0.9999968123718269,inf,0.9999974643699189,inf,0.9990107833034815
1172,0.5769923082277111,inf,inf,0.9999999763624672,inf,0.9999999513442213,inf,0.9999999612963532,inf,0.9993870661858385
1173,0.07855456225153129,inf,inf,0.9999998596632776,inf,0.9999995511464891,inf,0.9999996429555813,inf,0.9998080327914987
1174,0.06400106867180379,inf,inf,0.9998113542962196,inf,0.999999541179537,inf,0.9999996350272801,inf,0.9998080278512548
1175,0.06400047941591368,inf,inf,0.999999826843523,inf,0.9999999919564643,inf,0.9999999976574676,inf,0.9998867087873418
1176,0.0041467432544231575,inf,inf,0.9999996560314685,inf,0.9999997474796585,inf,0.9999999264580207,inf,0.9997917196237623
1177,0.24038986979004082,inf,inf,0.9999998564773425,inf,0.9999987030045188,inf,0.9999996222727999,inf,0.9987272623523448
1178,0.1073003725707382,inf,inf,0.99999994718924,inf,0.9999984795592312,inf,0.9999987905513841,inf,0.9996141336943293
1179,0.5769923133173339,inf,inf,0.9999995708243008,inf,0.9999997640817996,inf,0.9999999312930968,inf,0.9996597102444573
1180,0.5224509867851319,inf,inf,0.9999998530886478,inf,0.9999995301181627,inf,0.9999996262284107,inf,0.999808032796233
1181,0.1073003725707382,inf,inf,0.9999997765961094,inf,0.9999999883770766,inf,0.9999999966150365,inf,0.9998867087871504
1182,0.019395426271834267,inf,inf,0.9999998391182942,inf,0.9999995535491959,inf,0.999999644866836,inf,0.9998381556540119
1183,0.5224509838705829,inf,inf,0.9999999410367122,inf,0.9999996063148717,inf,0.9999996868397636,inf,0.9997485520997832
1184,0.2403898609477115,inf,inf,0.9999999401982906,inf,0.9999996007169107,inf,0.9999996823868157,inf,0.9997485521017558
1185,0.5769923152311405,inf,inf,0.9999998915370337,inf,0.9999995212323887,inf,0.9999996191601419,inf,0.9928325819707484
1186,0.24038986008142144,inf,inf,0.9999996655349692,inf,0.9999997366738457,inf,0.9999999233110212,inf,0.999818169608071
1187,0.019395425499143693,inf,inf,0.9999999408100319,inf,0.9999999840033891,inf,0.9999999872753623,inf,0.9999360954807882
1188,0.007456336766681597,inf,inf,0.9999998526731333,inf,0.9999993269587613,inf,0.9999994646234203,inf,0.9998726406474505
1189,0.019395426112305478,inf,inf,0.999999516135751,inf,0.9999997692237608,inf,0.9999999327906008,inf,0.9997131007105051
1190,0.014190799737076728,inf,inf,0.9999995305619827,inf,0.9999997761042679,inf,0.9999999347944252,inf,0.9997131007092995
1191,0.10730037257073811,inf,inf,0.9999998526731294,inf,0.999999198760382,inf,0.9999993626468351,inf,0.9998726406670403
1192,0.1073003725707382,inf,inf,0.9999995680264793,inf,0.9999995771625366,inf,0.999999876856191,inf,0.9997917196537126
1193,0.24038989220311202,inf,inf,0.9999999510496157,inf,0.9999975425505474,inf,0.9999980451983189,inf,0.9992214232232074
1194,0.10730037257073811,inf,inf,0.9999998311332658,inf,0.9999965985493436,inf,0.9999990093849269,inf,0.9996469199338415
1195,0.0015790503174104532,inf,inf,0.9999639298631622,inf,0.9999977845279953,inf,0.9999993547818768,inf,0.9988887414258864
1196,0.0015790503174104504,inf,inf,0.9999843731204309,inf,0.9999999732358302,inf,0.9999999787102175,inf,0.9997976633974915
1197,0.10730037257073802,inf,inf,0.9999843730431209,inf,0.9999993387071917,inf,0.999999473968817,inf,0.9997485518100101
1198,0.5769923135026871,inf,inf,0.9999995318225787,inf,0.9999997767055018,inf,0.9999999349695237,inf,0.9997131007091942
1199,0.5769923088123399,inf,inf,0.9999998277549291,inf,0.9999999919988007,inf,0.9999999976697974,inf,0.9998867087873476
1200,0.5224509837371859,inf,inf,0.9999995581511415,inf,0.9999997571153547,inf,0.9999999292642446,inf,0.9996597102459414
1201,inf,0.9984209496825895,1,inf,inf,0.9999756040001829,inf,0.9999746374205122,inf,0.9997140391049294
1202,inf,0.8926996274292619,1,inf,inf,0.9994275859362365,inf,0.9958792165732385,inf,0.9997143740524901
1203,inf,0.8926996274292619,0.9999999999962645,inf,inf,0.9999948334934132,inf,0.9999853298457985,inf,0.9996654956424575
1204,inf,0.9925436632333184,0.9999999992561723,inf,inf,0.9999936514119132,inf,0.9999819734484845,inf,0.9998403381229549
1205,inf,0.9925436632333184,0.9999999964073216,inf,inf,0.9999986868021256,inf,0.9999978564895875,inf,0.9996495918445578
1206,inf,0.9850636190059164,0.9999247439451786,inf,inf,0.9999997612020995,inf,0.9999999304544358,inf,0.9996099221928451
1207,inf,0.9189868058961242,1,inf,inf,0.9994796531267485,inf,0.9999991657426437,inf,0.9997447000170157
1208,inf,0.9817795773195069,0.999999999999226,inf,inf,0.9999975726780505,inf,0.9999992930840685,inf,0.9995757295337035
1209,inf,0.9984209496825895,1,inf,inf,0.9999982095991711,inf,0.9999870829259951,inf,0.9995228758235046
1210,inf,0.8926996274292619,0.9999999994223383,inf,inf,0.999999716674923,inf,0.9999998888617395,inf,0.9985144429707197
1211,inf,0.9984209496825895,1,inf,inf,0.9997768778749658,inf,0.9993932825811477,inf,0.9911095539800597
1212,inf,0.9984209496825895,0.9999999108556301,inf,inf,0.9999785345243893,inf,0.9999937485516636,inf,0.9993342435580226
1213,inf,0.9984209496825895,0.9999999998354532,inf,inf,0.9999957658912939,inf,0.9999987668866277,inf,0.999790792421002
1214,inf,0.98176298114703,1,inf,inf,0.9766688942705364,inf,0.9985018160205317,inf,0.9995933122530083
1215,inf,0.9817796214126097,0.9999295183995406,inf,inf,0.999999761707602,inf,0.9999999306016544,inf,0.9996717397929327
1216,inf,0.8926996274292619,1,inf,inf,0.9983866644750494,inf,0.9999929224364338,inf,0.9997986524649595
1217,inf,0.8926996274292619,1,inf,inf,0.8201737235691504,inf,0.9781835919249876,inf,0.9997269671588046
1218,inf,0.8926996274292619,1,inf,inf,0.9991438357919505,inf,0.9999962472531536,inf,0.9996983196578256
1219,inf,0.8926996274292619,1,inf,inf,0.9894150974819726,inf,0.9997734311219262,inf,0.9994597216639894
1220,inf,0.9984209496825895,1,inf,inf,0.9987188210465681,inf,0.9999799020848428,inf,0.9998760952258695
1221,inf,0.9984209496825895,1,inf,inf,0.9991236335238352,inf,0.999993231360982,inf,0.9989986254821441
1222,inf,0.9984209496825895,1,inf,inf,0.9993716161335021,inf,0.999998992404272,inf,0.9994652360960222
1223,inf,0.4645957979502985,1,inf,inf,0.9996048341563112,inf,0.9999977373138312,inf,0.9995297374444967
1224,inf,0.7510195476372055,1,inf,inf,0.9999503233886036,inf,0.999266336936811,inf,0.9986617933319135
1225,inf,0.4148598911303806,1,inf,inf,0.999991666047326,inf,0.9999822340237356,inf,0.9969111055875884
1226,inf,0.9925436632333184,1,inf,inf,0.9999850353311653,inf,0.9999910623376743,inf,0.9972127423769946
1227,inf,0.9984209496825895,0.9999999999986677,inf,inf,0.9999799165684399,inf,0.9999941510438803,inf,0.9980238028759116
1228,inf,0.9984209496825895,1,inf,inf,0.9998215442356118,inf,0.9995145229408079,inf,0.9944295123663157
1229,inf,0.9984209496825895,1,inf,inf,0.9999185834093165,inf,0.9999990946914965,inf,0.9989138591002159
1230,inf,0.9984209496825895,1,inf,inf,0.9988813030203079,inf,0.9999935827027295,inf,0.9987097455491996
1231,inf,0.9984209496825895,0.9999985759511476,inf,inf,0.9996362708650034,inf,0.9999994169756504,inf,0.9978411621642637
1232,inf,0.9817795787698416,0.9999999943060709,inf,inf,0.999999300531388,inf,0.999999725777467,inf,0.9948744589033769
1233,inf,0.9984209496825895,1,inf,inf,0.9999824930789586,inf,0.9999895453392689,inf,0.9966893867968779
1234,inf,0.7510251402711259,0.999999999992992,inf,inf,0.9999634494014226,inf,0.9997983005061885,inf,0.9987811820306338
1235,inf,0.9817795720038479,1,inf,inf,0.9999920451783977,inf,0.999996881006814,inf,0.9955751713669183
1236,inf,0.9984209496825895,1,inf,inf,0.9999992936821788,inf,0.999999722995671,inf,0.9971340804084748
1237,inf,0.9850639089292915,0.9995458458862443,inf,inf,0.9999999595383694,inf,0.99999998821629,inf,0.9993073760328931
1238,inf,0.9984209496825895,1,inf,inf,0.9995277950717592,inf,0.9954295311008422,inf,0.9971964231320364
1239,inf,0.8926996274292619,1,inf,inf,0.9979583958715811,inf,0.9999531566008939,inf,0.9989379312357013
1240,inf,0.9984209496825895,1,inf,inf,0.9996397464343261,inf,0.9999988155537217,inf,0.9977168557472694
1241,inf,0.9984209496825895,1,inf,inf,0.9991796110466212,inf,0.9999986842959775,inf,0.9995758016608726
1242,inf,0.9984209496825895,1,inf,inf,0.9924782376443605,inf,0.9999108782027851,inf,0.9981724336143121
1243,inf,0.9984209496825895,0.9999999999999998,inf,inf,0.9996262320319723,inf,0.9999987708809469,inf,0.9984048849039383
1244,inf,0.9984209496825895,1,inf,inf,0.9999806023558392,inf,0.9999884167879507,inf,0.996504121514101
1245,inf,0.9984209496825895,0.9999999959110102,inf,inf,0.999999899184778,inf,0.9999999397760595,inf,0.99802902061972
1246,inf,0.9850611272306767,1,inf,inf,0.9996553916778479,inf,0.9975196594713234,inf,0.9994888879268004
1247,inf,0.9984209496825895,1,inf,inf,0.9998285083974723,inf,0.9992894097516078,inf,0.9966911381467717
1248,inf,0.9984209496825895,0.9999999999844436,inf,inf,0.9999999153534477,inf,0.9999999494880746,inf,0.9937851061042706
1249,inf,0.9984209496825895,0.9999999999979157,inf,inf,0.9999869134049997,inf,0.9999961887434646,inf,0.9985861360861285
1250,inf,0.9328158468752807,0.9997563920979242,inf,inf,0.9999992017862274,inf,0.9999997675344159,inf,0.9994718850981147
1251,inf,0.9925436632333184,0.9999999993662947,inf,inf,0.999999634287029,inf,0.9999996197970751,inf,0.9995861479837247
1252,inf,0.9984209496825895,1,inf,inf,0.9996466636341742,inf,0.9907877276341922,inf,0.9944341920577647
1253,inf,0.9984209496825895,1,inf,inf,0.9999976162211551,inf,0.9999908819119742,inf,0.9993957244611879
1254,inf,0.9850635466597352,0.9999999994551885,inf,inf,0.9999954460350203,inf,0.9999870690771694,inf,0.9998691772585591
1255,inf,0.8926996274292618,0.9999999980134004,inf,inf,0.9999989137256267,inf,0.9999988359588228,inf,0.9995864668348372
1256,inf,0.9984209496825895,1,inf,inf,0.9999100087731145,inf,0.9976288944899518,inf,0.9995019791764244
1257,inf,0.9984209496825895,1,inf,inf,0.9435784541766542,inf,0.9976413226793122,inf,0.9987879342415199
1258,inf,0.8926996274292619,0.999756188477074,inf,inf,0.9999987729730183,inf,0.9999965157173947,inf,0.9998408092599556
1259,inf,0.9817795539892528,0.9999999995660729,inf,inf,0.9999813684541004,inf,0.999980630289339,inf,0.9995097047158144
1260,inf,0.9984209496825895,0.9999999999999987,inf,inf,0.9998410353727424,inf,0.9998347382623846,inf,0.9984166785135241
1261,inf,0.9925436632333184,0.9999999999999989,inf,inf,0.9998226950550275,inf,0.9998156704237224,inf,0.9990463361690809
1262,inf,0.9984209496825895,1,inf,inf,0.9996842315783399,inf,0.9991032967713781,inf,0.9992116580334421
1263,inf,0.9984209496825895,0.9999999985028578,inf,inf,0.9999316117146941,inf,0.9996226694491988,inf,0.9992662697970582
1264,inf,0.9850635426584473,0.9999998203918056,inf,inf,0.9999890740437952,inf,0.9999886412227112,inf,0.9987831200112827
1265,inf,0.9956569828202813,1,inf,inf,0.9999990909799288,inf,0.9999987272307589,inf,0.9980244268096534
1266,inf,0.9956569833330807,0.9999999999925822,inf,inf,0.9999999870315542,inf,0.9999999922514207,inf,0.9988732441127731
1267,inf,0.8926996274292619,1,inf,inf,0.9959319578397505,inf,0.999976572198651,inf,0.9994890597198646
1268,inf,0.8926996274292619,1,inf,inf,0.9366209970513297,inf,0.9973113097639984,inf,0.9994978144678779
1269,inf,0.8926996274292619,1,inf,inf,0.9945014002371151,inf,0.9999572806387356,inf,0.9990408041233046
1270,inf,0.8926996274292619,1,inf,inf,0.9906524924363821,inf,0.9996188838706161,inf,0.9996051579077926
1271,inf,0.8926996274292619,1,inf,inf,0.9758383450432213,inf,0.9992461734381369,inf,0.999856572170644
1272,inf,0.9925436632333184,1,inf,inf,0.9999595130728243,inf,0.9999579089830258,inf,0.9996921645488326
1273,inf,0.9984209496825895,1,inf,inf,0.9999514475608798,inf,0.9996500146145352,inf,0.9995297387535157
1274,inf,0.9984209496825895,0.9999999998949274,inf,inf,0.9999970707055278,inf,0.9999969546459763,inf,0.999529692850233
1275,inf,0.9984209496825895,0.9999999999985747,inf,inf,0.9999999238517993,inf,0.9999999208345671,inf,0.9998492794390804
1276,inf,0.9817795791410154,1,inf,inf,0.9999997999551739,inf,0.9999997856298272,inf,0.9997076685382313
1277,inf,0.9984209496825895,0.999498215805045,inf,inf,0.9999999824799423,inf,0.9999999860635238,inf,0.9999294919872991
1278,inf,0.9817794868077531,1,inf,inf,0.999996657288157,inf,0.9998649382443878,inf,0.9997578152701486
1279,inf,0.9984209496825895,1,inf,inf,0.9999573160680839,inf,0.9991615312752274,inf,0.9877301252894908
1280,inf,0.9984209496825895,0.9999999999985407,inf,inf,0.9999998413837276,inf,0.9999999538058933,inf,0.9995695782535456
1281,inf,0.9817795764192716,1,inf,inf,0.9999985164905933,inf,0.999997001559022,inf,0.9995695786525136
1282,inf,0.9189896310157243,0.999441166832742,inf,inf,0.9999962329143285,inf,0.999997003434142,inf,0.9995896175659003
1283,inf,0.9189763738056922,0.9999999999999953,inf,inf,0.9993459571026334,inf,0.996384780482375,inf,0.9996244219168784
1284,inf,0.9925436632333184,1,inf,inf,0.9999041328542069,inf,0.9981212755818178,inf,0.9997768338944265
1285,inf,0.46455186907658386,1,inf,inf,0.9995836326605981,inf,0.9970032205509225,inf,0.999747981354685
1286,inf,0.9984209496825895,1,inf,inf,0.9999256729232332,inf,0.9985420839644434,inf,0.9998403885709942
1287,inf,0.9850631084506515,1,inf,inf,0.9999193082968306,inf,0.9995548043703134,inf,0.9997986063341826
1288,inf,0.9956569168320094,1,inf,inf,0.9999658591852039,inf,0.9997538494749718,inf,0.9995297249300603
1289,inf,0.9956569712221051,1,inf,inf,0.9999749663024418,inf,0.9999739744510384,inf,0.9997477595360349
1290,inf,0.9189882201958594,0.9999999222878779,inf,inf,0.9999955639233062,inf,0.9999910339756809,inf,0.9997819394083228
1291,inf,0.9797012619282491,0.9999999999959808,inf,inf,0.9999996644285196,inf,0.9999998683512585,inf,0.9993056153557855
1292,inf,0.8926996274292618,1,inf,inf,0.9983280054707686,inf,0.9133444989864807,inf,0.9964028057937276
1293,inf,0.4148598688404933,1,inf,inf,0.9999966152176044,inf,0.9999748295573416,inf,0.9997076721242075
1294,inf,0.9956569833012087,0.9999999999984373,inf,inf,0.9999999239877279,inf,0.9999999209760685,inf,0.999522874034555
1295,inf,0.8926996274292619,1,inf,inf,0.9981588072389764,inf,0.9866310948793499,inf,0.9985179276043542
1296,inf,0.8926996274292619,0.9998550456810424,inf,inf,0.9999999846947156,inf,0.9999999955426163,inf,0.999604268254168
1297,inf,0.9984209496825895,0.9999999999995426,inf,inf,0.9999970197435495,inf,0.9999969016632132,inf,0.9996042200902605
1298,inf,0.9984209496825895,1,inf,inf,0.9999988798759695,inf,0.9999988354964476,inf,0.9994810603908469
1299,inf,0.981779451556429,1,inf,inf,0.9999063142447083,inf,0.9999026041494529,inf,0.9971707142021776
1300,inf,0.8926996274292618,0.9999999997364546,inf,inf,0.9999839863983725,inf,0.9999833522070304,inf,0.9973981823402969
1301,inf,0.9984209496825895,1,inf,inf,0.9634426232784781,inf,0.9997939157412403,inf,0.9994272176338845
1302,inf,0.9956569786801034,0.999999999698663,inf,inf,0.9999903757974906,inf,0.9999899946140228,inf,0.9978097392600972
1303,inf,0.9984209496825895,1,inf,inf,0.9999514475608798,inf,0.9996500146145352,inf,0.9995297387535157
1304,inf,0.8926996274292619,0.9999999999989502,inf,inf,0.9999931598301216,inf,0.9999861750060641,inf,0.9998177735184633
1305,inf,0.9984209496825895,0.015179536627546312,inf,inf,0.9999991549287712,inf,0.999999327780572,inf,0.9998973438149633
1306,inf,0.9328139818248977,1,inf,inf,0.9997103099400834,inf,0.9999967758864192,inf,0.9995696055561051
1307,inf,0.9925436632333184,1,inf,inf,0.9994891699721055,inf,0.9963230009215618,inf,0.9995700486311181
1308,inf,0.8926996274292619,0.9999990756248971,inf,inf,0.9999996417897491,inf,0.9999997859607198,inf,0.9990652279840954
1309,inf,0.9956569808838046,1,inf,inf,0.9999987409065976,inf,0.9999909159439077,inf,0.9995228752870536
1310,inf,0.9327921742001299,1,inf,inf,0.9996029918310548,inf,0.9941631688768414,inf,0.9975128557844295
1311,inf,0.9925436632333184,1,inf,inf,0.9997969403823711,inf,0.9995675003333901,inf,0.9932447464646426
1312,inf,0.9925436632333184,1,inf,inf,0.9999240446949306,inf,0.9997095484686581,inf,0.9993383539143386
1313,inf,0.8926996274292619,1,inf,inf,0.9999952286803668,inf,0.9999933182143446,inf,0.9991628611744302
1314,inf,0.9850632852534832,1,inf,inf,0.9998427388283974,inf,0.9998365087582585,inf,0.9987979414806645
1315,inf,0.9850635319449226,0.9999999999985583,inf,inf,0.9999830586482745,inf,0.9999823874778248,inf,0.9992620246109124
1316,inf,0.9817796940983949,0.9998084521350702,inf,inf,0.9999999913577357,inf,0.9999999974830989,inf,0.9996042700670436
1317,inf,0.9850635592179509,0.9999999999981093,inf,inf,0.999997743811656,inf,0.9999993429239148,inf,0.9994651349169926
1318,inf,0.8926996274292619,1,inf,inf,0.9999288715294796,inf,0.9997980613763775,inf,0.9997571696295674
1319,inf,0.8926996274292619,1,inf,inf,0.999977630798947,inf,0.9999523159992159,inf,0.9968570938884176
1320,inf,0.9984209496825895,1,inf,inf,0.9996458090182466,inf,0.9974507068350587,inf,0.9994888993869131
1321,inf,0.9984209496825895,1,inf,inf,0.9999982095991711,inf,0.9999870829259951,inf,0.9995228758235046
1322,inf,0.9984209496825895,1,inf,inf,0.9998817535866582,inf,0.999509745203968,inf,0.9993678242538541
1323,inf,0.9984209496825895,1,inf,inf,0.9816495601818233,inf,0.9995745799268125,inf,0.9993289424502324
1324,inf,0.9984209496825895,1,inf,inf,0.9782053635927425,inf,0.9975017440377532,inf,0.9994881034911972
1325,inf,0.9984209496825895,1,inf,inf,0.990335554819501,inf,0.9994687173483853,inf,0.9977531346170416
1326,inf,0.8926996274292618,1,inf,inf,0.9999371824362198,inf,0.9993904759630374,inf,0.9989221102550062
1327,inf,0.8926996274292618,0.999999999848876,inf,inf,0.9999956264932158,inf,0.9999987262891621,inf,0.9996429643505857
1328,inf,0.9850635183763092,1,inf,inf,0.9999753412358323,inf,0.999974364236795,inf,0.9997610285551496
1329,inf,0.9984209496825895,1,inf,inf,0.9999213594151,inf,0.998457766426938,inf,0.9998761053697329
1330,inf,0.9984209496825895,0.9999999998650446,inf,inf,0.9999960218116944,inf,0.9999958641888931,inf,0.99973708273871
1331,inf,0.9817764575437803,1,inf,inf,0.9995630773046423,inf,0.9957699588668109,inf,0.9988299271889595
1332,inf,0.9850635598970712,1,inf,inf,0.9999991136829482,inf,0.999998758747515,inf,0.9993752903412585
1333,inf,0.9984209496825895,1,inf,inf,0.9999844806656946,inf,0.9999782984152105,inf,0.9901526922614861
1334,inf,0.9984209496825895,1,inf,inf,0.999513163791646,inf,0.9964958385938484,inf,0.9992622304424079
1335,inf,0.9850628812858438,1,inf,inf,0.99990378085826,inf,0.9993067696744573,inf,0.9989139688970677
1336,inf,0.9797011249586761,1,inf,inf,0.9999382331173304,inf,0.999935786323661,inf,0.9988186341274654
1337,inf,0.9956400293836126,0.0713128548292893,inf,inf,0.9989102707795728,inf,0,inf,0.9989081066378585
1338,inf,0.9984209496825895,1,inf,inf,0.9988913117455833,inf,0.9917053295103806,inf,0.998572767275887
1339,inf,0.8926996274292618,0.9999999811159858,inf,inf,0.999999949788247,inf,0.9999999803032011,inf,0.9986926092633762
1340,inf,0.41486000636241704,0.999999998997458,inf,inf,0.9999896216968515,inf,0.9999969774882008,inf,0.9970419068146431
1341,inf,0.9925436632333184,1,inf,inf,0.999673860790478,inf,0.9990738301679686,inf,0.998655202171284
1342,inf,0.9984209496825895,1,inf,inf,0.9999371758502495,inf,0.999547217188356,inf,0.9995499539580409
1343,inf,0.9984209496825895,0.9999999999999971,inf,inf,0.9999977572822576,inf,0.9999976684245576,inf,0.999549877254059
1344,inf,0.9817779168024848,1,inf,inf,0.9996968435930287,inf,0.9978178986226274,inf,0.9994722416337507
1345,inf,0.9984209496825895,1,inf,inf,0.9947475905227972,inf,0.9598216095165973,inf,0.9995560653926833
1346,inf,0.9850635505359218,1,inf,inf,0.9999936326084592,inf,0.9999933803564738,inf,0.9990324827588374
1347,inf,0.9984209496825895,0.9999999999999989,inf,inf,0.9995214456063172,inf,0.9965554880636492,inf,0.9991233519184498
1348,inf,0.9984209496825895,1,inf,inf,0.9999238432238101,inf,0.999261193752951,inf,0.9989987239377551
1349,inf,0.9984209496825895,1,inf,inf,0.999999974657124,inf,0.9999999796054755,inf,0.9986437569035759
1350,inf,0.8926996274292619,1,inf,inf,0.9999959920949757,inf,0.9999943873005149,inf,0.9991628605638018
1351,inf,0.9984209496825895,0.9999999999999967,inf,inf,0.9999953300034593,inf,0.9999981679746984,inf,0.9990272839057395
1352,inf,0.9984209496825895,0.9999999999999933,inf,inf,0.9998744178420552,inf,0.9993071944185713,inf,0.9996983158660276
1353,inf,0.9850635581400301,0.9999999998333362,inf,inf,0.9999979574862987,inf,0.9999978765599025,inf,0.9996042199018506
1354,inf,0.9956569833012933,0.999999999561926,inf,inf,0.9999999239814902,inf,0.9999999209693967,inf,0.9998492794380215
1355,inf,0.9956552619260224,1,inf,inf,0.992858908360113,inf,0.9998869372454959,inf,0.9996371586915178
1356,inf,0.9984209496825895,0.9872451204347189,inf,inf,0.9999997504956544,inf,0.9999999273363755,inf,0.9996723001021568
1357,inf,0.8926996274292618,0.9999999999995646,inf,inf,0.9995214456063098,inf,0.9965554880635965,inf,0.9991233519184437
1358,inf,0.47665895079401055,0.06865230612638727,inf,inf,0.9999976889069242,inf,0.9999993269338165,inf,0.9995729715809349
1359,inf,0.9984209496825895,1,inf,inf,0.9999984453305409,inf,0.9999968577325764,inf,0.9995695786725676
1360,inf,0.9984209496825895,1,inf,inf,0.9990496386712135,inf,0.9999888162290342,inf,0.9993744576514391
1361,inf,0.9984209496825895,1,inf,inf,0.9999997886677653,inf,0.9999987685746601,inf,0.9997577929619524
1362,inf,0.9984209496825895,1,inf,inf,0.9999929411233512,inf,0.9999884789437459,inf,0.9993183188120572
1363,inf,0.9984209496825895,1,inf,inf,0.9999949170291096,inf,0.9999719417470602,inf,0.99992330689493
1364,inf,0.9956569387473625,1,inf,inf,0.9999510495670783,inf,0.9998610230772428,inf,0.9998652001723016
1365,inf,0.9925436632333184,1,inf,inf,0.999997868376304,inf,0.9999846212671211,inf,0.9998492801132374
1366,inf,0.4645998435654203,0.9999999993354303,inf,inf,0.9999603404064017,inf,0.9999198456054469,inf,0.9996412849427944
1367,inf,0.9328150570578048,0.9999999956271355,inf,inf,0.999999953147284,inf,0.9999999816406897,inf,0.9917016511134126
1368,inf,0.9956568616852293,1,inf,inf,0.999862197619636,inf,0.9996250673160167,inf,0.9955761509121388
1369,inf,0.9328150238159562,0.9999999999981486,inf,inf,0.9999929461442366,inf,0.999997945680055,inf,0.9988355861334756
1370,inf,0.9925436632333184,0.9999999999985647,inf,inf,0.9999877847227213,inf,0.9999964424999654,inf,0.9988355880462408
1371,inf,0.8926996274292619,1,inf,inf,0.9995907685940735,inf,0.9970545966324437,inf,0.999262197361061
1372,inf,0.9925436632333184,1,inf,inf,0.9999917772221293,inf,0.999940686432998,inf,0.9991649805681866
1373,inf,0.8926996274292619,1,inf,inf,0.9998908820722706,inf,0.9997794674466557,inf,0.9985325026151476
1374,inf,0.8926996274292619,1,inf,inf,0.9993924896926796,inf,0.9999965193182425,inf,0.9985762822689099
1375,inf,0.9984209496825895,0.999999999999883,inf,inf,0.9978718100907102,inf,0.9999349132393222,inf,0.9997800211359978
1376,inf,0.9984209496825895,1,inf,inf,0.9991796110466212,inf,0.9999986842959775,inf,0.9995758016608726
1377,inf,0.9925436632333184,1,inf,inf,0.9892223950512924,inf,0.999406171310256,inf,0.9984984787781747
1378,inf,0.985079161494436,0.9795866442020015,inf,inf,0.9999997240714301,inf,0.999999919640793,inf,0.9997960752852368
1379,inf,0.9817795769682038,0.9999999999983522,inf,inf,0.9999982048282636,inf,0.9999981337044046,inf,0.9994071046981737
1380,inf,0.9984209496825895,1,inf,inf,0.9999992109221014,inf,0.9999991796586458,inf,0.9994810602885212
1381,inf,0.9984209496825895,1,inf,inf,0.9999723250152446,inf,0.9999712285981668,inf,0.9993551645064929
1382,inf,0.9850635616733878,0.9999999050780829,inf,inf,0.9999999259170445,inf,0.999999922981643,inf,0.9998492792109369
1383,inf,0.892699627429262,1,inf,inf,0.9999391760961972,inf,0.9994099126438274,inf,0.9977441755476507
1384,inf,0.8926996274292619,0.9998550456809963,inf,inf,0.9999999871435452,inf,0.999999996255793,inf,0.999604268253943
1385,inf,0.9984209496825895,0.9999999999999996,inf,inf,0.999969643343541,inf,0.9999684406564134,inf,0.9994884843693371
1386,inf,0.9984209496825895,1,inf,inf,0.9994719505496131,inf,0.9948884011537337,inf,0.997554266209041
1387,inf,0.9925436632333184,1,inf,inf,0.9999996944758098,inf,0.9999987328440901,inf,0.9996439081317234
1388,inf,0.414859657323398,1,inf,inf,0.9999957936331962,inf,0.9999523572021521,inf,0.9997815135819803
1389,inf,0.892699627429262,0.9999999999987532,inf,inf,0.9999973294537647,inf,0.999997223648282,inf,0.9994071050583276
1390,inf,0.9925436632333184,0.9999999999985747,inf,inf,0.9999999238517993,inf,0.9999999208345671,inf,0.9998492794390804
1391,inf,0.9925436632333184,1,inf,inf,0.9962900034752518,inf,0.999978640828569,inf,0.999356049104027
1392,inf,0.9925436632333184,0.9999999999976918,inf,inf,0.9999919116378853,inf,0.9999935660245475,inf,0.9998747504932661
1393,inf,0.9925436632333184,1,inf,inf,0.9989510301634473,inf,0.9796240162360836,inf,0.9996391251914444
1394,inf,0.8926996274292618,0.999941817881615,inf,inf,0.9999995851994938,inf,0.9999998791968124,inf,0.9996099212985013
1395,inf,0.9984209496825895,1,inf,inf,0.9973162766093249,inf,0.9803244435574647,inf,0.9976204241344493
1396,inf,0.9189870853845831,1,inf,inf,0.9998655021664908,inf,0.9997136459395792,inf,0.9919816481022218
1397,inf,0.9925436632333184,0.9999999999958822,inf,inf,0.9999997332876103,inf,0.9999999223248407,inf,0.9988187147435591
1398,inf,0.9925436632333184,1,inf,inf,0.9999279774263011,inf,0.9999251240770379,inf,0.9993439480070836
1399,inf,0.9984209496825895,0.999999726531416,inf,inf,0.9999652945707103,inf,0.9999014647362205,inf,0.9991154665520109
1400,inf,0.9984209496825895,0.9999999993206397,inf,inf,0.9999777249680115,inf,0.9999549800927597,inf,0.9994013204476638
1401,inf,0.9189882495115572,inf,0.999997194058536,0.761465788856212,inf,inf,0.00000474325565147371,inf,0.9998549162714706
1402,inf,0.9328150344391759,inf,0.9999937781464705,1,inf,inf,0.47026913273421234,inf,0.9939587860249635
1403,inf,0.979701260743244,inf,0.9999984465714566,1,inf,inf,0.7314717989485435,inf,0.9843931129387785
1404,inf,0.9925436632333184,inf,0.9999994516024721,1,inf,inf,0.8058872161836433,inf,0.9899236170523009
1405,inf,0.99565698316877,inf,0.9999992868036884,1,inf,inf,0.8062429615992965,inf,0.9853950858744301
1406,inf,0.9189882537464218,inf,0.999998714737945,1,inf,inf,0.9262137156605281,inf,0.9999255515646701
1407,inf,0.9925436632333184,inf,0.9999990725970639,1,inf,inf,0.9447637913468026,inf,0.9985137989082131
1408,inf,0.9925436632333184,inf,0.9999904089760413,0.8110024695697908,inf,inf,0.000006802199130073738,inf,0.9997863188310155
1409,inf,0.9984209496825895,inf,0.9999984349190881,0.811005711448215,inf,inf,0.000006825240350782913,inf,0.9987487255559098
1410,inf,0.9984209496825895,inf,0.9999996543038223,1,inf,inf,0.9449085744086843,inf,0.9929857306071648
1411,inf,0.41486012168646513,inf,0.9999992900351419,1,inf,inf,0.9143120165169397,inf,0.9979155176435749
1412,inf,0.9956569831215808,inf,0.9999990879278434,0.7614661613759132,inf,inf,0.000004760627044797516,inf,0.9989089380949446
1413,inf,0.8926996274292619,inf,0.9999993558965085,1,inf,inf,0.805721177751733,inf,0.9920351415740523
1414,inf,0.9984209496825895,inf,0.9991155670624876,0.8105877176503453,inf,inf,0.000006632815883644838,inf,0.9991119637341452
1415,inf,0.9984209496825895,inf,0.9995759487011816,1,inf,inf,0.6828651382189816,inf,0.9951136619430395
1416,inf,0.8926996274292619,inf,0.9999990047416721,0.003273057124792931,inf,inf,0,inf,0.9942951418408968
1417,inf,0.9984209496825895,inf,0.9999999487176583,0.0000025029923602575618,inf,inf,0.9999958724748413,inf,0
1418,inf,0.9984209496825895,inf,0.9999983362529277,1,inf,inf,0.9585024187001995,inf,0.996799098681857
1419,inf,0.8926996274292619,inf,0.9999984114952618,0.0026595885653678537,inf,inf,0,inf,0.9967368186075447
1420,inf,0.9816227340909742,inf,8.680341460065577e-7,0.22508939905234462,inf,inf,0.9892559957541472,inf,2.9224409558992193e-9
1421,inf,0.892699627429262,inf,0.9999887361145254,0.8110016777884271,inf,inf,0.000006801844761650244,inf,0.9997863185988765
1422,inf,0.7510275644568952,inf,0.9999980204728678,1,inf,inf,0.9262138022686588,inf,0.9998769362864541
1423,inf,0.9984209496825895,inf,0.9999995836839913,0.6252284957366978,inf,inf,2.8771398596916242e-9,inf,0.9997922104257889
1424,inf,0.9850635614117552,inf,0.9999987513195778,0.761482420062556,inf,inf,0.000006206905001637786,inf,0.9987472042968828
1425,inf,0.9925436632333184,inf,0.9999954296792078,0.41253479294348694,inf,inf,1.7985612998927536e-14,inf,0.9976078036802292
1426,inf,0.9984209496825895,inf,0.999997404126164,0.657942794101927,inf,inf,1.523343673426325e-10,inf,0.9877896459754865
1427,inf,0.9925436632333184,inf,0.9999984349190881,0.811005711448215,inf,inf,0.000006825240350782913,inf,0.9987487255559098
1428,inf,0.9984209496825895,inf,0.9999931727611242,0.811003813619911,inf,inf,0.000006801411288503978,inf,0.9998532134246452
1429,inf,0.9984209496825895,inf,0.999998756614871,0.2895835269712317,inf,inf,1.3993251002375473e-12,inf,0.999379470293826
1430,inf,0.9850635607039143,inf,0.9999988083807854,0.0009697795793060873,inf,inf,0,inf,0.9969694907637513
1431,inf,0.9984209496825895,inf,0.9999940877156457,0.658713439544254,inf,inf,1.5156387256354265e-10,inf,0.9990637214794328
1432,inf,0.9984209496825895,inf,0.9999953253881428,0.4117403609143839,inf,inf,1.887379141862766e-14,inf,0.986850640857609
1433,inf,0.9984209496825895,inf,0.999998088877297,0.625227430192577,inf,inf,2.8769828741559422e-9,inf,0.9999128229557304
1434,inf,0.9984209496825895,inf,0.9999952405125283,0.6587529298359034,inf,inf,3.2135760719143036e-10,inf,0.9996285222707371
1435,inf,0.9984209496825895,inf,0.9999996988496476,0.7316766055123416,inf,inf,2.9779584798106384e-8,inf,0.9987871703604505
1436,inf,0.892699627429262,inf,0.9999921647359382,0.22901154532884335,inf,inf,1.7497114868092467e-13,inf,0.9995956413484345
1437,inf,0.9984209496825895,inf,0.9999978381982885,0.6586280588691348,inf,inf,1.5167378464298054e-10,inf,0.9977802859275046
1438,inf,0.9817795783501768,inf,0.999998403625655,0.658638258818185,inf,inf,1.5166845557246234e-10,inf,0.9979234871935184
1439,inf,0.46460154136910414,inf,0.9999966926780507,0.22901397746270127,inf,inf,1.2567724638756772e-13,inf,0.9996887513524597
1440,inf,0.8926996274292618,inf,4.161962774418271e-9,0.023933171201313257,inf,inf,0.9997310687663444,inf,0.00017541737920856448
1441,inf,0.9984209496825895,inf,0.9999993445604304,1,inf,inf,0.774013896768218,inf,0.9947237402695602
1442,inf,0.9984209496825895,inf,0.999998464968562,1,inf,inf,0.914308877407448,inf,0.9996283448180469
1443,inf,0.9984209496825895,inf,0.9999948085607441,1,inf,inf,0.6817710128038494,inf,0.9996771597387133
1444,inf,0.8926996274292619,inf,0.9999989860595331,0.6252281137970697,inf,inf,5.835135041820649e-9,inf,0.9999172266130906
1445,inf,0.9984209496825895,inf,0.9999984182204921,1,inf,inf,0.9262137589085291,inf,0.9999008880901137
1446,inf,0.9984209496825895,inf,0.9999978175120063,0.6252272367549339,inf,inf,2.876954452446512e-9,inf,0.9999198753507724
1447,inf,0.9850635602870301,inf,0.9999983247433141,0.6252275983251983,inf,inf,2.877007743151694e-9,inf,0.9999198753741569
1448,inf,0.46458248794907386,inf,0.9986892212941157,0.22831243805547952,inf,inf,1.2501111257279263e-13,inf,0.9990150497964776
1449,inf,0.8926996274292619,inf,0.9999956608664295,0.8110399690110159,inf,inf,0.000009689383865918444,inf,0.9997558510817126
1450,inf,0.8926996274292619,inf,0.9999986472776486,0.7614964835782031,inf,inf,0.00000735721701150549,inf,0.9999307440367858
1451,inf,0.9984209496825895,inf,0.9999996132142216,1,inf,inf,0.99983250602817,inf,0.9992782181470424
1452,inf,0.9984209496825895,inf,0.9999993641776905,0.25834577797496566,inf,inf,6.767031379695254e-12,inf,0.9992383562890692
1453,inf,0.9850635600158067,inf,0.999998010090002,0.2101580504335617,inf,inf,6.661338147750939e-16,inf,0.9757168464812629
1454,inf,0.7509227383731618,inf,5.416525228341129e-9,0.008755097425488838,inf,inf,0.9985251110311211,inf,7.140732449784082e-12
1455,inf,0.9817795792866557,inf,0.9999998031322438,0.7763524614514837,inf,inf,0.000011431877390388756,inf,0.9913876568430741
1456,inf,0.9984209496825895,inf,0.9999721171263287,1,inf,inf,0.9262150241185793,inf,0.9993154389301454
1457,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371508,inf,inf,0.0000068130964621104795,inf,0.9993246349816164
1458,inf,0.9984209496825895,inf,0.9999994392102198,1,inf,inf,0.9262141511668764,inf,0.9996485432596984
1459,inf,0.9984209496825895,inf,0.9999990765120667,1,inf,inf,0.9262136687530698,inf,0.999951991809637
1460,inf,0.9984209496825895,inf,0.9999996554320784,1,inf,inf,0.9262145983974842,inf,0.9993681508326536
1461,inf,0.9984209496825895,inf,0.9999994514491652,1,inf,inf,0.8053459992543273,inf,0.9968011675957302
1462,inf,0.985063556127191,inf,0.9999934988139018,0.786912228150602,inf,inf,0.000001309250639902615,inf,0.9994643972900473
1463,inf,0.9984209496825895,inf,0.9999983137568638,0.7866897981853589,inf,inf,0.000001327036697640338,inf,0.995134171711665
1464,inf,0.9328150538381036,inf,0.9999990616984296,0.7614666453777995,inf,inf,0.000004748166662404962,inf,0.9995963176411544
1465,inf,0.9925436632333184,inf,0.9999990764421004,1,inf,inf,0.92621387005082,inf,0.9998265404700429
1466,inf,0.9925436632333184,inf,0.9999976417429813,1,inf,inf,0.6834351775593943,inf,0.9920734257540821
1467,inf,0.9925436632333184,inf,0.9999979836569988,1,inf,inf,0.6827702210863017,inf,0.9951127153186915
1468,inf,0.9925436632333184,inf,0.9999993281340536,0.807038887354526,inf,inf,9.891567614994656e-7,inf,0.9993467843026164
1469,inf,0.9796251002644546,inf,5.1171790582671406e-8,0.06535346172861366,inf,inf,0.9953859046994493,inf,1.996958154393269e-11
1470,inf,0.9984209496825895,inf,0.9999768456749956,0.6716603773658338,inf,inf,5.842504258168901e-11,inf,0.9996268756286176
1471,inf,0.892699627429262,inf,0.9999996629126348,1,inf,inf,0.8052372709683583,inf,0.9981810132201726
1472,inf,0.8926996274292619,inf,0.9999989591252609,1,inf,inf,0.9517178068643025,inf,0.987933810648667
1473,inf,0.9925436632333184,inf,0.9999994601198351,1,inf,inf,0.9143109264186576,inf,0.9985068014910747
1474,inf,0.8926996274292618,inf,0.9999995836876541,0.6252284957393065,inf,inf,2.8771396376470193e-9,inf,0.9979917270067031
1475,inf,0.9984209496825895,inf,0.9999981120174483,0.5282718996802092,inf,inf,1.2563283746658271e-11,inf,0.9984105234322357
1476,inf,0.9984209496825895,inf,0.9999969813400801,0.7901162831375487,inf,inf,2.86432427776262e-8,inf,0.9943544044926517
1477,inf,0.9850635601071513,inf,0.9999981160615896,0.848960092695825,inf,inf,0.000002807927343195793,inf,0.9976694264158786
1478,inf,0.9956569831165251,inf,0.9999990666206323,0.7614666718230858,inf,inf,0.0000047475764369808715,inf,0.999628965048222
1479,inf,0.9925436632333184,inf,0.9999993742518284,0.7614825218459034,inf,inf,0.000006206261497943011,inf,0.9984924467286165
1480,inf,0.8926996274292619,inf,0.9999994650416921,1,inf,inf,0.7739285715110225,inf,0.9954172628386901
1481,inf,0.9984209496825895,inf,0.9995423297548238,0.7612114518960945,inf,inf,0.000004685084073696721,inf,0.9999529526230708
1482,inf,0.9984209496825895,inf,0.9999992122151763,1,inf,inf,0.9262144109020012,inf,0.9994884238255985
1483,inf,0.9984209496825895,inf,0.9999992279032702,1,inf,inf,0.806472098785135,inf,0.9824748767326117
1484,inf,0.41486012480052037,inf,0.9999996329774113,0.8392076922516643,inf,inf,0.000019216566244262268,inf,0.9939709234975761
1485,inf,0.46460158567871257,inf,0.9999997332548795,1,inf,inf,0.8065078615102689,inf,0.9820186809473994
1486,inf,0.8926996274292618,inf,0.9999952050194201,1,inf,inf,0.9515927955279212,inf,0.9939733397120418
1487,inf,0.9984209496825895,inf,0.9999990164214168,0.7413367088979189,inf,inf,7.910403820865497e-8,inf,0.9862619489039872
1488,inf,0.9984209496825895,inf,0.9999992476476319,0.3778171968854619,inf,inf,3.72168962314845e-11,inf,0.9737811485179265
1489,inf,0.9817795793578755,inf,0.9999999095889325,0.00015973403577060637,inf,inf,1.2656542480726785e-13,inf,0.9691193112420788
1490,inf,0.9984209496825895,inf,0.00011667485715660675,0.0010483103337667705,inf,inf,0.991497042649113,inf,6.46616863830829e-7
1491,inf,0.9925436632333184,inf,0.9999997299779905,0.0008387524610057152,inf,inf,0,inf,0.9697210720255838
1492,inf,0.9984209496825895,inf,0.9999968238867021,0.7614656224241236,inf,inf,0.000004742200026552901,inf,0.9999107540692745
1493,inf,0.9925436632333184,inf,0.9999933490212762,0.6095301669423372,inf,inf,8.74530892147618e-10,inf,0.998930492680206
1494,inf,0.96554578375582,inf,0.9999995836839258,0.6252284957366494,inf,inf,2.8771398596916242e-9,inf,0.999824417869291
1495,inf,0.9189882545801521,inf,0.9999990141186089,0.3348447217284982,inf,inf,4.440892098500626e-16,inf,0.9957771653106351
1496,inf,0.985063561444371,inf,0.9999990645703646,0.7614767922721777,inf,inf,0.000005622124030546516,inf,0.9996815311304108
1497,inf,0.9817795787829665,inf,0.9999990504116107,0.5489918539459018,inf,inf,4.278510878918951e-11,inf,0.9988908669084503
1498,inf,0.9956544894030582,inf,0.9894924751982028,0.1618360242643172,inf,inf,1.7763568394002505e-14,inf,0.9998403430067786
1499,inf,0.9984209496825895,inf,0,0.00241258935863707,inf,inf,0.9999620545728994,inf,0.9994541910320969
1500,inf,0.9925436632333184,inf,2.220446049250313e-16,0.0041452736000057375,inf,inf,0.9999535070495135,inf,0.9997464647285803
1501,inf,0.9984209496825895,inf,0.9999965514667162,0.8235816376879749,inf,inf,0.000017182637001900147,inf,0.9947265310719869
1502,inf,0.9817796204943855,inf,0.9999987906801588,0.8146741831337643,inf,inf,0.00037721887857267156,inf,0.9991986832477148
1503,inf,0.8926996274292619,inf,0.9999996522363497,1,inf,inf,0.8051872666637085,inf,0.9988154491904941
1504,inf,0.8926996274292618,inf,0.9999987355232869,1,inf,inf,0.9585118757989071,inf,0.996270536455806
1505,inf,0.9984209496825895,inf,0.9999996333122744,0.6252285443151666,inf,inf,3.7539564790023405e-9,inf,0.9994858757269917
1506,inf,0.9925436632333184,inf,0.9999945766685222,0.37781385657595323,inf,inf,3.72142316962254e-11,inf,0.9998697433583725
1507,inf,0.9925436632333184,inf,0.9999957976519642,0.8110126631235357,inf,inf,0.000007458471013799262,inf,0.9992993675079974
1508,inf,0.9925436632333184,inf,0.9988564422597531,0.8104731336068166,inf,inf,0.0000072241015265372965,inf,0.9995760671602953
1509,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371401,inf,inf,0.000006813096461222301,inf,0.9993246349816165
1510,inf,0.9984209496825895,inf,0.9999970658520579,0.8110053724371508,inf,inf,0.0000068130964621104795,inf,0.9993246349816164
1511,inf,0.9956569830283681,inf,0.9999986950889489,0.37781680173921833,inf,inf,3.721667418687957e-11,inf,0.9997108344602911
1512,inf,0.8926996274292619,inf,0.9999953535213363,0.377814412117955,inf,inf,3.721467578543525e-11,inf,0.9947391646605995
1513,inf,0.8926996274292619,inf,0.9999993281374582,1,inf,inf,0.9262634290568519,inf,0.9689290714894215
1514,inf,0.9925436632333184,inf,0.9999997536583375,0.7977188226467451,inf,inf,0.000003834793525725466,inf,0.9966705678656326
1515,inf,0.8926996274292619,inf,0.999997200963537,1,inf,inf,0.9585341388005756,inf,0.9950267869368721
1516,inf,0.9850635499355438,inf,0.9999863157373949,0.6095260239044652,inf,inf,8.699354570040896e-10,inf,0.9997426104969211
1517,inf,0.7510275644568952,inf,0.9999980204728678,1,inf,inf,0.9262138022686588,inf,0.9998769362864541
1518,inf,0.9850635612953014,inf,0.9999994944631816,1,inf,inf,0.9262141504823872,inf,0.9996485432586057
1519,inf,0.9925436632333184,inf,0.9999994514491652,1,inf,inf,0.8053459992543273,inf,0.9968011675957302
1520,inf,0.9984209496825895,inf,0.9999988821667178,0.6252279956737898,inf,inf,2.877066140882789e-9,inf,0.9995500045845686
1521,inf,0.9817795785688783,inf,0.9999987304657842,0.7866900131089314,inf,inf,0.0000013270551062483094,inf,0.9951341720211592
1522,inf,0.9850635480629797,inf,0.9999841433321397,1,inf,inf,0.8366505160683924,inf,0.9749924149500512
1523,inf,0.8926996274292619,inf,0.9999979330731625,1,inf,inf,0.8051823901702685,inf,0.9988779334485984
1524,inf,0.9984209496825895,inf,0.9999992494700959,0.725084160383372,inf,inf,2.367187612595245e-8,inf,0.9870740438560134
1525,inf,0.8926996274292619,inf,0.9999968400084855,0.7868051581306861,inf,inf,0.0000013178618730735892,inf,0.9973694214671146
1526,inf,0.8926996274292619,inf,0.9999993783982408,1,inf,inf,0.8053160104433312,inf,0.9971818544246122
1527,inf,0.8926996274292618,inf,0.999999457332703,1,inf,inf,0.9449741320757933,inf,0.9904782902969812
1528,inf,0.9984209496825895,inf,0.9999997129887902,1,inf,inf,0.8067028723724137,inf,0.9795309593167775
1529,inf,0.9956569832736001,inf,0.9999997286031663,1,inf,inf,0.9262149525322858,inf,0.9991468809338445
1530,inf,0.9956569831598377,inf,0.9999992491591869,0.6252282572772468,inf,inf,2.877104554599441e-9,inf,0.9994585363008525
1531,inf,0.9189882510293442,inf,0.9999977390741813,0.6252271808419981,inf,inf,2.8769462367961296e-9,inf,0.9998917550701012
1532,inf,0.9984209496825895,inf,0.9999987994136432,0.875482779054546,inf,inf,0.00007489918897252146,inf,0.9907995238138118
1533,inf,0.9984209496825895,inf,0.9999887976272297,0.22900973673480504,inf,inf,1.2567724638756772e-13,inf,0.9997629742851137
1534,inf,0.9984209496825895,inf,0.9999994841287915,0.7614666429577708,inf,inf,0.000004754175141452599,inf,0.9992674721852917
1535,inf,0.9984209496825895,inf,0.9999992325107399,1,inf,inf,0.7737593159293302,inf,0.9967925433566963
1536,inf,0.9984209496825895,inf,0.9999957975742562,0.8110045707114831,inf,inf,0.00000682055099987533,inf,0.998949231881874
1537,inf,0.9925436632333184,inf,0.9999994589229019,1,inf,inf,0.9262141747378719,inf,0.9996337011867723
1538,inf,0.9984209496825895,inf,0.9999965871917432,0.4493580897252018,inf,inf,1.163513729807164e-13,inf,0.9994874508185485
1539,inf,0.9850635601191384,inf,0.9999981299680365,0.44313831714021923,inf,inf,2.6201263381153694e-14,inf,0.9993962587804469
1540,inf,0.9328150550768866,inf,0.9999993990972261,1,inf,inf,0.41510832296793165,inf,0.9952936605379921
1541,inf,0.9925436632333184,inf,0.9999955796152051,1,inf,inf,0.6817558936995356,inf,0.9997453199372649
1542,inf,0.9984209496825895,inf,0.9999906930512932,1,inf,inf,0.8030949109584272,inf,0.975099599252351
1543,inf,0.9984209496825895,inf,0.9999878640238083,0.8489839095335877,inf,inf,0.0000027816668611846396,inf,0.9997249842644679
1544,inf,0.9817795781603296,inf,0.9999981199067925,0.8070460193891273,inf,inf,8.650334673010462e-7,inf,0.9998995051742684
1545,inf,0.9850635611003352,inf,0.999999268278245,0.6252282709058944,inf,inf,2.8771065530008855e-9,inf,0.9994585363010168
1546,inf,0.9984209496825895,inf,0.9999981397771495,0.17566125885126535,inf,inf,4.1300296516055823e-14,inf,0.9996375637183471
1547,inf,0.9797012608058148,inf,0.9999985039102942,0.7259496464966727,inf,inf,2.260003284515477e-8,inf,0.9995012105573324
1548,inf,0.9984209496825895,inf,0.9999972361194693,0.7259262151655144,inf,inf,2.2626068685305256e-8,inf,0.999175719382597
1549,inf,0.9984209496825895,inf,0.9999996728011471,0.7255887529801622,inf,inf,2.3041093366593657e-8,inf,0.994308819024779
1550,inf,0.9984209496825895,inf,0.9999991007569479,0.5113512559880057,inf,inf,6.263434215725283e-12,inf,0.9951648988128894
1551,inf,0.9984209496825895,inf,0.9999980399139611,0.5641380628670545,inf,inf,2.0627943797535409e-13,inf,0.9957715178626306
1552,inf,0.995656983159455,inf,0.9999992475460173,1,inf,inf,0.9262138152181378,inf,0.9998593920283532
1553,inf,0.9984209496825895,inf,7.8971950090434e-9,0.04674128680330489,inf,inf,0.9937114163663754,inf,0.000012334604250208159
1554,inf,0.9984209496825895,inf,0.999999461944713,1,inf,inf,0.8053297552851804,inf,0.997007360803778
1555,inf,0.9328150554569897,inf,0.9999995026233192,1,inf,inf,0.9262141139376193,inf,0.9996712556206622
1556,inf,0.918988229749684,inf,0.999990097852977,0.44935320498298287,inf,inf,1.163513729807164e-13,inf,0.99976908959975
1557,inf,0.9850635615035813,inf,0.9999997360938973,1,inf,inf,0.9143135760778962,inf,0.9970642575839997
1558,inf,0.9984209496825895,inf,0.9999986127366816,0.7614662496723723,inf,inf,0.000004751720611095855,inf,0.9993969287986767
1559,inf,0.9925436632333184,inf,0.9999980264996511,1,inf,inf,0.5302429177898378,inf,0.9955993429522071
1560,inf,0.9925436632333184,inf,0.9999964413930597,0.22901384248725767,inf,inf,1.2567724638756772e-13,inf,0.9988761932257297
1561,inf,0.4646013839741814,inf,0.9999858920551867,0.6095257143822992,inf,inf,8.699241327292384e-10,inf,0.9997426104271531
1562,inf,0.9984209496825895,inf,0.9999975202961774,1,inf,inf,0.9262138084652032,inf,0.9998769362473328
1563,inf,0.9984209496825895,inf,0.9999997081796074,1,inf,inf,0.9262151710472214,inf,0.9990108545694656
1564,inf,0.9984209496825895,inf,0.9999996158480651,0.7256907828504868,inf,inf,2.291581202573667e-8,inf,0.9957739606710042
1565,inf,0.9984209496825895,inf,0.9999994098606082,1,inf,inf,0.926215240370181,inf,0.9989699537564916
1566,inf,0.9984209496825895,inf,0.9999989623739705,0.7614814473430689,inf,inf,0.000006091136225294669,inf,0.9989908141408708
1567,inf,0.9984209496825895,inf,0.9999984349193981,0.8110056865845083,inf,inf,0.000006826195766307386,inf,0.9987023580527679
1568,inf,0.8926996274292619,inf,0.9999965565086444,0.823581588684955,inf,inf,0.000017196341180580887,inf,0.9944462189794558
1569,inf,0.8926996274292619,inf,0.9999972033107727,1,inf,inf,0.9520948085297343,inf,0.9696351380143198
1570,inf,0.9984209496825895,inf,0.9999993742654235,0.7614773371192642,inf,inf,0.000005667478018223093,inf,0.9995240993119406
1571,inf,0.9984209496825895,inf,0.9999981015762928,0.8110138840996074,inf,inf,0.000007478859201492938,inf,0.9991567985547819
1572,inf,0.9984209496825895,inf,0.9999957975930468,0.8110046580408378,inf,inf,0.000006817201398723327,inf,0.9991119851967475
1573,inf,0.9984209496825895,inf,2.845710334042906e-10,0.009991206191640185,inf,inf,0.9993516185710544,inf,0.00004017296176184182
1574,inf,0.9984209496825895,inf,0.9999946378108782,0.38144414791893344,inf,inf,0,inf,0.9938675846520822
1575,inf,0.9817795787255353,inf,0.9999989645832603,0.5282741130199935,inf,inf,1.244893077512188e-11,inf,0.9996285262628529
1576,inf,0.9984209496825895,inf,0.9999811518329961,0.35391079771846773,inf,inf,6.661338147750939e-16,inf,0.9997422707627716
1577,inf,0.9925436632333184,inf,0.9999931070778504,0.3539171911451777,inf,inf,6.661338147750939e-16,inf,0.9980632619382666
1578,inf,0.9956569832735999,inf,0.9999997286020746,1,inf,inf,0.9262145974910573,inf,0.9993681508318137
1579,inf,0.9984209496825895,inf,0.9999947071857013,1,inf,inf,0.6817759264482666,inf,0.9996548534349861
1580,inf,0.9328150538382538,inf,0.9999990617393221,0.7614660104732315,inf,inf,0.000004764034908899539,inf,0.9987210273430437
1581,inf,0.9925436632333184,inf,0.9999994483628317,1,inf,inf,0.9449894256604874,inf,0.989892925407195
1582,inf,0.9984209496825895,inf,0.9999994950122993,0.6252284567946709,inf,inf,4.495530170345319e-9,inf,0.9994943753612633
1583,inf,0.9984209496825895,inf,0.9999995354969022,0.5892194168256942,inf,inf,4.3430703478009036e-10,inf,0.9954702719627002
1584,inf,0.9984209496825895,inf,0.999999211014362,1,inf,inf,0.9262145777562102,inf,0.9993844460338787
1585,inf,0.9984209496825895,inf,0.9999964162646434,0.8110048540740111,inf,inf,0.0000068210458337159,inf,0.9989315781324594
1586,inf,0.8926996274292619,inf,0.999999046729122,0.6252281129789137,inf,inf,2.8770834603619733e-9,inf,0.9994585362991131
1587,inf,0.8926996274292619,inf,0.9999966563348597,0.28958235611125377,inf,inf,2.0550228185811648e-12,inf,0.9995230697193616
1588,inf,0.4627251562815432,inf,0,0.11622773339925381,inf,inf,0.985776532871577,inf,0.9997216421284321
1589,inf,0.7510275476868358,inf,0.9999963860361499,0.7867620088206927,inf,inf,0.0000013211996944262339,inf,0.9965432239697581
1590,inf,0.995656983045495,inf,0.9999987672688285,0.8110058687528727,inf,inf,0.000006825310985059119,inf,0.998748725554136
1591,inf,0.9925436632333184,inf,0.9999987646435505,0.6291819880367822,inf,inf,2.9342692720035757e-9,inf,0.9925738916102332
1592,inf,0.9925436632333184,inf,0.9999974622683196,0.8489032662478049,inf,inf,0.0000032240858083287804,inf,0.9931946489789965
1593,inf,0.9925436632333184,inf,0.999994380079022,0.8489537404436043,inf,inf,0.000002812024729959006,inf,0.9973139679325232
1594,inf,0.9984209496825895,inf,0.9999979673299113,0.8724573337997217,inf,inf,0.000007074773893278596,inf,0.9990313497609504
1595,inf,0.9984209496825895,inf,0.9999976141940962,0.39982498128681626,inf,inf,5.329070518200751e-15,inf,0.9982103897175281
1596,inf,0.9984209496825895,inf,0.9999992968813216,0.5282739358351842,inf,inf,1.248068315362616e-11,inf,0.9992928262194359
1597,inf,0.9925436632333184,inf,0.9999966562559164,0.2895808333582017,inf,inf,1.4199752484955752e-12,inf,0.998085534738418
1598,inf,0.9925436632333184,inf,0.999994825419571,1,inf,inf,0.7280468310418152,inf,0.9976052768177106
1599,inf,0.9984209496825895,inf,0.9999982348122355,1,inf,inf,0.9262137377915267,inf,0.9999154645914474
1600,inf,0.9984209496825895,inf,0.9999997263093275,0.7614758329317635,inf,inf,0.000005534965220710397,inf,0.9993293109421114
1601,inf,0.9984209496825895,inf,0.9978241288921845,inf,0.9986294636850954,1,inf,inf,0.9995303221694334
1602,inf,0.9328150555347267,inf,0.9999995237960031,inf,0.9967869310304324,1,inf,inf,0.9866759833709939
1603,inf,0.9189882562516846,inf,0.9999996143420922,inf,0.9989010333691365,1,inf,inf,0.9987026782899281
1604,inf,0.9925436632333184,inf,0.9999995661193073,inf,0.9957972653130707,1,inf,inf,0.9872967818578513
1605,inf,0.9797012614546109,inf,0.9999990984572693,inf,0.9971857394553598,1,inf,inf,0.9942530010887727
1606,inf,0.9850635607235814,inf,0.999998831196916,inf,0.9995537969626396,1,inf,inf,0.996409668260289
1607,inf,0.9984209496825895,inf,0.9999941300604107,inf,0.9971128172482698,1,inf,inf,0.9933616262049427
1608,inf,0.9984209496825895,inf,0.999997822621413,inf,0.9988729619349181,1,inf,inf,0.9996975748872834
1609,inf,0.9984209496825895,inf,0.999999187788699,inf,0.9973428213196176,1,inf,inf,0.9938040809774418
1610,inf,0.9984209496825895,inf,0.9999995019879269,inf,0.9985114620063679,1,inf,inf,0.9960115484026435
1611,inf,0.98177957809916,inf,0.9999980284917404,inf,0.9988074903421934,1,inf,inf,0.9962742431176056
1612,inf,0.9817795791674421,inf,0.9999996249941444,inf,0.9991611184333543,1,inf,inf,0.9996397300412665
1613,inf,0.9925436632333184,inf,0.9999984475156575,inf,0.9988729714038039,1,inf,inf,0.9980597470872884
1614,inf,0.9817795785828476,inf,0.9999987513423675,inf,0.9945750116264598,1,inf,inf,0.998724234812982
1615,inf,0.9328150558428927,inf,0.9999996077290745,inf,0.9974202067588229,1,inf,inf,0.9857533194925523
1616,inf,0.9956569830280331,inf,0.9999986936766834,inf,0.9945750116374262,1,inf,inf,0.9987242347663621
1617,inf,0.9850635604450196,inf,0.999998508030763,inf,0.9991611174336459,1,inf,inf,0.9998789622935657
1618,inf,0.9984209496825895,inf,0.9999997299322988,inf,0.9980213822779334,1,inf,inf,0.9945701486106808
1619,inf,0.9984209496825895,inf,0.9999997613555431,inf,0.9976987038721251,1,inf,inf,0.9996463294608563
1620,inf,0.9956569833151976,inf,0.9999999039131819,inf,0.9945857016509154,1,inf,inf,0.9930564172670979
1621,inf,0.8926996274292619,inf,0.9999992758827161,inf,0.9974990924302068,1,inf,inf,0.9993039342377131
1622,inf,0.8926996274292619,inf,0.9999993825387513,inf,0.9962445704202463,1,inf,inf,0.9980854884935078
1623,inf,0.7510275825555861,inf,0.9999997844002194,inf,0.9976987020102317,1,inf,inf,0.9998036698809175
1624,inf,0.8926996274292619,inf,0.9999986164514328,inf,0.997698700558382,1,inf,inf,0.9999344130085556
1625,inf,0.9984209496825895,inf,0.9999993815306872,inf,0.9946038035072352,1,inf,inf,0.9834336893379408
1626,inf,0.9956569833201028,inf,0.9999998120744625,inf,0.9945780543915121,1,inf,inf,0.9971120287193753
1627,inf,0.9984209496825895,inf,0.9999996229654673,inf,0.9995095520192527,1,inf,inf,0.9844441135524228
1628,inf,0.8926996274292619,inf,1.7457963186195968e-8,inf,0.9999960546042123,0.000029338007458084703,inf,inf,0.9994987933414611
1629,inf,0.9925436632333184,inf,0.9999952238546236,inf,0.9935897795489305,1,inf,inf,0.9942088416333856
1630,inf,0.9817795789467846,inf,0.999999295230858,inf,0.9886143833829864,1,inf,inf,0.9770370203022827
1631,inf,0.9984209496825895,inf,0.999999489089128,inf,0.9969866287204484,1,inf,inf,0.998559288982675
1632,inf,0.9984209496825895,inf,0.9999993815541925,inf,0.9991611194984935,1,inf,inf,0.9993945748646182
1633,inf,0.9984209496825895,inf,0.9999997299621866,inf,0.9945806972342468,1,inf,inf,0.9957110910171246
1634,inf,0.9925436632333184,inf,0.0008506542644951542,inf,0.9992216590565419,0.016682333014723796,inf,inf,0.000010914178701360022
1635,inf,0.9984209496825895,inf,0.9999997299267183,inf,0.9974990937383571,1,inf,inf,0.9991990290225429
1636,inf,0.9984209496825895,inf,0.9999993834573727,inf,0.997499091315518,1,inf,inf,0.9993899679304921
1637,inf,0.9956569833023541,inf,0.9999994961181085,inf,0.9945737131216743,1,inf,inf,0.9994118529111042
1638,inf,0.9956569831977231,inf,0.9999994088248509,inf,0.9967700472810053,1,inf,inf,0.9961067207344623
1639,inf,0.9984209496825895,inf,0.999999408994947,inf,0.9985239018398964,1,inf,inf,0.9972357302385162
1640,inf,0.9925436632333184,inf,0.9999990576405764,inf,0.9969863920509637,1,inf,inf,0.9992939336718228
1641,inf,0.9189882536612838,inf,0.9999986841660756,inf,0.9973345811530188,1,inf,inf,0.8977973630271121
1642,inf,0.9925436632333184,inf,0.9999993086403451,inf,0.9971462330437376,1,inf,inf,0.955692939910557
1643,inf,0.9925436632333184,inf,0.99999841614699,inf,0.9987751157548461,1,inf,inf,0.9932964290935187
1644,inf,0.9925436632333184,inf,0.9999978449734627,inf,0.99880770117134,1,inf,inf,0.9954076074637064
1645,inf,0.9984209496825895,inf,0.9999997701885551,inf,0.9942371212244279,1,inf,inf,0.934074434413646
1646,inf,0.9984209496825895,inf,0.9999998052717585,inf,0.9945776727530267,1,inf,inf,0.9973142762269634
1647,inf,0.9984209496825895,inf,0.9999997546439462,inf,0.9945789529542607,1,inf,inf,0.9966357910683882
1648,inf,0.9984209496825895,inf,0.999999275602081,inf,0.9945754236290723,1,inf,inf,0.9985059502429746
1649,inf,0.9850635605004144,inf,0.9999985722955745,inf,0.9973420807252509,1,inf,inf,0.9947056806693296
1650,inf,0.9328150569382959,inf,0.9999999060765276,inf,0.9946072283907825,1,inf,inf,0.9816093891912966
1651,inf,0.9956569830833365,inf,0.9999989267494953,inf,0.9886797163518904,1,inf,inf,0.9682133403891072
1652,inf,0.9984209496825895,inf,0.9999994891523319,inf,0.9967255952858746,1,inf,inf,0.998143587229693
1653,inf,0.9956569832392754,inf,0.9999995839443954,inf,0.9974991029731624,1,inf,inf,0.9984812087225845
1654,inf,0.9850635612520862,inf,0.9999994443282542,inf,0.9991611175290711,1,inf,inf,0.9998504923462019
1655,inf,0.8926996274292619,inf,0.9999993836659773,inf,0.9976987002796257,1,inf,inf,0.9999527825803303
1656,inf,0.9984209496825895,inf,0.9999994567416493,inf,0.9976987034950536,1,inf,inf,0.9996802944690946
1657,inf,0.9984209496825895,inf,0.9999986148113272,inf,0.9941082311666388,1,inf,inf,0.997657906832564
1658,inf,0.9850635613901455,inf,0.9999996044941788,inf,0.9941803850334737,1,inf,inf,0.9622356650033018
1659,inf,0.9850635613719138,inf,0.9999995833430615,inf,0.9912121176262758,1,inf,inf,0.9887077877504075
1660,inf,0.9797012618155626,inf,0.9999994292280396,inf,0.9962434833545125,1,inf,inf,0.9994509207146997
1661,inf,0.9984209496825895,inf,0.999998629713246,inf,0.9974047064275195,1,inf,inf,0.9990391883384261
1662,inf,0.9817795791633487,inf,0.9999996188768326,inf,0.9945779416713003,1,inf,inf,0.9971717848360185
1663,inf,0.9850635614604394,inf,0.9999996435795415,inf,0.9969863911891389,1,inf,inf,0.999295958102685
1664,inf,0.9925436632333184,inf,0.9999991219844349,inf,0.9976987008141688,1,inf,inf,0.99990934292939
1665,inf,0.932815056938281,inf,0.9999999060724748,inf,0.9945836848554863,1,inf,inf,0.9941265452410516
1666,inf,0.9797012612792343,inf,0.9999989377448151,inf,0.9960176873985213,1,inf,inf,0.9052959397453575
1667,inf,0.9189882566371712,inf,0.9999997527648058,inf,0.9991611189366182,1,inf,inf,0.9995222487891134
1668,inf,0.4646015863438554,inf,0.9999997788977633,inf,0.9980211022027363,1,inf,inf,0.9949754478407934
1669,inf,0.8926996274292619,inf,0.999999014679889,inf,0.9988729659423325,1,inf,inf,0.9989981172679774
1670,inf,0.41486012653600524,inf,0.9999998241015641,inf,0.9976987111870864,1,inf,inf,0.9990271321271592
1671,inf,0.8926996274292619,inf,0.9999997712675154,inf,0.9976987111913278,1,inf,inf,0.9990271321291343
1672,inf,0.8926996274292619,inf,0.9999994676652846,inf,0.9945739089296443,1,inf,inf,0.9993081656724915
1673,inf,0.981779578315352,inf,0.9999983515813772,inf,0.9989480340023177,1,inf,inf,0.9906628067295599
1674,inf,0.9925436632333184,inf,0.9999991878308524,inf,0.9990351224279588,1,inf,inf,0.9806032927903993
1675,inf,0.9984209496825895,inf,0.9999991876893534,inf,0.9995894741346418,1,inf,inf,0.9990085899218554
1676,inf,0.9984209496825895,inf,0.999979547650083,inf,0.9994627307451918,1,inf,inf,0.9985803516533279
1677,inf,0.9984209496825895,inf,0.9999994937165322,inf,0.9986301815406082,1,inf,inf,0.9967070035426683
1678,inf,0.9984209496825895,inf,0.9999994567701399,inf,0.9976987148941222,1,inf,inf,0.9987160482670743
1679,inf,0.995656982560272,inf,0.9999967223283154,inf,0.9988729608992255,1,inf,inf,0.9998837253900363
1680,inf,0.9817795791007803,inf,0.9999995253708882,inf,0.9983073212505506,1,inf,inf,0.9977387931063495
1681,inf,0.41486011881114093,inf,0.9999989733836581,inf,0.9962432338909859,1,inf,inf,0.9997642858691342
1682,inf,0.8926996274292619,inf,0.999999568856714,inf,0.9991611213019475,1,inf,inf,0.998975415540044
1683,inf,0.9984209496825895,inf,0.9999729943966739,inf,0.9980686869072927,1,inf,inf,0.9983313083487929
1684,inf,0.9850635590295777,inf,0.9999968659422589,inf,0.998775077880629,1,inf,inf,0.999316979667837
1685,inf,0.9984209496825895,inf,0.9999916783729796,inf,0.9962309378370447,1,inf,inf,0.9876709475113062
1686,inf,0.9984209496825895,inf,0.9999973204449052,inf,0.9929048379665667,1,inf,inf,0.9981820762396989
1687,inf,0.9925436632333184,inf,0.9999995689430157,inf,0.9962456662044982,1,inf,inf,0.9967086682645325
1688,inf,0.9984209496825895,inf,0.9999997700346502,inf,0.9976987070370268,1,inf,inf,0.9993785523089127
1689,inf,0.9984209496825895,inf,0.9999997632514195,inf,0.9989629190809031,1,inf,inf,0.9993802994160711
1690,inf,0.9817795873879246,inf,0.9999998905197912,inf,0.9995612832410687,0.9999999998951867,inf,inf,0.9999683722348298
1691,inf,0.9956649406173298,inf,0.043288893624892966,inf,0.9998746969287989,0.0029681017477655204,inf,inf,5.666578317686799e-13
1692,inf,0.9984209496825895,inf,0.999999796797782,inf,0.9976987038692798,1,inf,inf,0.9996463294602889
1693,inf,0.9984209496825895,inf,0.9999994398958504,inf,0.9962432332914886,1,inf,inf,0.9997649620577144
1694,inf,0.9925436632333184,inf,0.9999993822361403,inf,0.9911775818711526,1,inf,inf,0.9958053327670103
1695,inf,0.9984209496825895,inf,0.9999997910829564,inf,0.9945789529474042,1,inf,inf,0.9966357910623491
1696,inf,0.9984209496825895,inf,0.9999995688656528,inf,0.9976987035289114,1,inf,inf,0.9996766690073262
1697,inf,0.9984209496825895,inf,0.9999993836272877,inf,0.9976987014888687,1,inf,inf,0.9998504934662189
1698,inf,0.9984209496825895,inf,0.9999963219065002,inf,0.9969862559244024,1,inf,inf,0.9997192131324912
1699,inf,0.9817795787287319,inf,0.999998969360224,inf,0.9929312548567553,1,inf,inf,0.989871328538073
1700,inf,0.9984209496825895,inf,0.9999995680335352,inf,0.9929187886208798,1,inf,inf,0.9937966775124526
1701,inf,0.9850635614015141,inf,0.9999996176831949,inf,0.9976987025417838,1,inf,inf,0.9997598382758011
1702,inf,0.9797012620029164,inf,0.9999996009161897,inf,0.9945768171199642,1,inf,inf,0.9977676823632419
1703,inf,0.9984209496825895,inf,0.9999993824645903,inf,0.9980206707756152,1,inf,inf,0.9955997048783053
1704,inf,0.9850635612512898,inf,0.9999994434043149,inf,0.9911732765836758,1,inf,inf,0.9966881887087939
1705,inf,0.9984209496825895,inf,0.9999992748291163,inf,0.9976987056783384,1,inf,inf,0.9994968463661611
1706,inf,0.9984209496825895,inf,0.9999985878004723,inf,0.994575011657561,1,inf,inf,0.9987242346807661
1707,inf,0.46460158330271895,inf,0.9999995702114449,inf,0.9945792894769147,1,inf,inf,0.9964574303574173
1708,inf,0.892699627429262,inf,0.9999990233354397,inf,0.9969864228809217,1,inf,inf,0.9991983380045325
1709,inf,0.9984209496825895,inf,0.9999994717614548,inf,0.9976987136663653,1,inf,inf,0.9988198025247115
1710,inf,0.9984209496825895,inf,0.9999994567621371,inf,0.9976987116921452,1,inf,inf,0.9989869037034035
1711,inf,0.9956569832514718,inf,0.9999995121347659,inf,0.9950871437336218,1,inf,inf,0.9966791015418556
1712,inf,0.9984209496825895,inf,0.99999738214634,inf,0.996730093975198,1,inf,inf,0.9970599355615721
1713,inf,0.7510275372913678,inf,0.9999953728773036,inf,0.9988075389998451,1,inf,inf,0.9960767916459244
1714,inf,0.9817816962153298,inf,0.004678133183435906,inf,0.9998578109530234,0.0008807655641901557,inf,inf,0.000019667377251786355
1715,inf,0.9817803290364511,inf,0.0075432131064948615,inf,0.9994836183652217,0.005120064905074459,inf,inf,0.000002981090846176926
1716,inf,0.9850635615766422,inf,0.9999998208533024,inf,0.998548092713217,1,inf,inf,0.9615876817702071
1717,inf,0.9984209496825895,inf,0.9999998757521399,inf,0.9989641970105548,1,inf,inf,0.9958002466651391
1718,inf,0.8926996274292619,inf,0.9999999457419376,inf,0.9995612832421966,1,inf,inf,0.9980929868345244
1719,inf,0.9984209496825895,inf,0.9999994063585959,inf,0.9995612832439983,1,inf,inf,0.9999483440217709
1720,inf,0.9850635615845095,inf,0.9999998299805968,inf,0.9995612832425833,1,inf,inf,0.9997852173512155
1721,inf,0.41484697451165653,inf,0,inf,0.9999297385616753,0.0013784143300178142,inf,inf,0.9991966881635198
1722,inf,0.9925436632333184,inf,0.9999994893279448,inf,0.998901417057346,1,inf,inf,0.9954447593325662
1723,inf,0.9984209496825895,inf,0.9999986428681631,inf,0.9991611172429622,1,inf,inf,0.9999222307320657
1724,inf,0.41486011655190447,inf,0.9999987245802102,inf,0.9945750116315492,1,inf,inf,0.9987242347913461
1725,inf,0.9817795778381663,inf,0.9999976384474409,inf,0.996986273858092,1,inf,inf,0.9996621275788093
1726,inf,0.9984209496825895,inf,0.9999982072572616,inf,0.9930359565592249,1,inf,inf,0.9660663408447353
1727,inf,0.8926996274292619,inf,0.9999890327883741,inf,0.9985624228988487,1,inf,inf,0.9977661134765912
1728,inf,0.9984209496825895,inf,0.9999670306370662,inf,0.9992966461559097,1,inf,inf,0.9960454980634832
1729,inf,0.9984209496825895,inf,0.9999971653936642,inf,0.9994621198260322,1,inf,inf,0.9987485610447849
1730,inf,0.9984209496825895,inf,0.999998693315486,inf,0.9985247372362908,1,inf,inf,0.9919526374640764
1731,inf,0.9984209496825895,inf,0.9999987033064018,inf,0.9988729627680082,1,inf,inf,0.999547868934825
1732,inf,0.9984209496825895,inf,0.9999974403573807,inf,0.9985236560194608,1,inf,inf,0.9987921556751501
1733,inf,0.9850505002776455,inf,0.000014594969345527176,inf,0.9989853677816539,0.014159091436021098,inf,inf,4.551914400963142e-13
1734,inf,0.918937914866812,inf,0.000009307003217218224,inf,0.9989397102932267,0.017038258748317256,inf,inf,1.3233858453531866e-13
1735,inf,0.9850635611751081,inf,0.999999355024102,inf,0.9988729660265087,1,inf,inf,0.998981283955621
1736,inf,0.9956569831633031,inf,0.9999992637635993,inf,0.9897273790960324,1,inf,inf,0.7336141694800506
1737,inf,0.8926996274292619,inf,0.9999980546758213,inf,0.9959190561549885,1,inf,inf,0.9984116130749542
1738,inf,0.8926996274292619,inf,0.9999983445711077,inf,0.9990882380609789,1,inf,inf,0.9995060856991829
1739,inf,0.8926996274292619,inf,0.9999994718610715,inf,0.997499145141396,1,inf,inf,0.9951996783602272
1740,inf,0.8926996274292619,inf,0.999999799979474,inf,0.9995231514578317,1,inf,inf,0.9983926818800731
1741,inf,0.9984209496825895,inf,0.999999275602081,inf,0.9945754236290723,1,inf,inf,0.9985059502429746
1742,inf,0.9328150565197575,inf,0.9999997920820979,inf,0.9945764423242077,1,inf,inf,0.9979662388907322
1743,inf,0.9984209496825895,inf,0.9999995019155056,inf,0.9991611210456377,1,inf,inf,0.9990352609846398
1744,inf,0.9984209496825895,inf,0.9999997300059819,inf,0.9941479782742471,1,inf,inf,0.9781986424728447
1745,inf,0.9984209496825895,inf,0.9999985882665761,inf,0.9974990911827574,1,inf,inf,0.9994057005072011
1746,inf,0.9797012615547674,inf,0.9999991902392742,inf,0.9967260027965514,1,inf,inf,0.99698015369472
1747,inf,0.9850635609576704,inf,0.9999991027693929,inf,0.9988062807851397,1,inf,inf,0.9932540331466511
1748,inf,0.9925436632333184,inf,0.9999964854303811,inf,0.9985247050544973,1,inf,inf,0.9921586793374961
1749,inf,0.8926996274292619,inf,0.999998139975688,inf,0.9995894738434984,1,inf,inf,0.9991534999268654
1750,inf,0.8926996274292619,inf,0.9999981399801735,inf,0.9988729756999903,1,inf,inf,0.997320647161662
1751,inf,0.892699627429262,inf,0.9999993815788798,inf,0.9976987176083049,1,inf,inf,0.998486965717982
1752,inf,0.9925436632333184,inf,0.9999978568860178,inf,0.9989047644942705,1,inf,inf,0.9874361057560642
1753,inf,0.9984209496825895,inf,0.9999950736892247,inf,0.9929382534628034,1,inf,inf,0.991624736811904
1754,inf,0.9984209496825895,inf,0.9999996779913182,inf,0.9995231514577583,1,inf,inf,0.9993774604623521
1755,inf,0.9984209496825895,inf,0.9999992748079873,inf,0.9974991098348032,1,inf,inf,0.9979492146817311
1756,inf,0.9984209496825895,inf,0.9999990852215872,inf,0.9930571286685144,1,inf,inf,0.9604808913338609
1757,inf,0.9984209496825895,inf,0.999997468415847,inf,0.9969897080642355,1,inf,inf,0.999010948195249
1758,inf,0.9984209496825895,inf,0.9999997299267183,inf,0.9974990937383571,1,inf,inf,0.9991990290225429
1759,inf,0.9984209496825895,inf,0.9999972427588406,inf,0.9974059011552415,1,inf,inf,0.9980183486379594
1760,inf,0.9956569832364685,inf,0.9999995721143413,inf,0.9990882434560331,1,inf,inf,0.9983477235347038
1761,inf,0.9850635612521107,inf,0.9999994443566685,inf,0.9976987014839932,1,inf,inf,0.9998504934717899
1762,inf,0.9797012619063648,inf,0.999999512437716,inf,0.9946038034826513,1,inf,inf,0.9834336893644519
1763,inf,0.9925436632333184,inf,0.9999993812724143,inf,0.9942080203309862,1,inf,inf,0.9485530670999601
1764,inf,0.9984209496825895,inf,0.9999980513738798,inf,0.9941122710553895,1,inf,inf,0.9956861057320927
1765,inf,0.9956569831862077,inf,0.9999993602934725,inf,0.9971164602684218,1,inf,inf,0.9892755976033768
1766,inf,0.9925436632333184,inf,0.999998415634609,inf,0.9989555119563706,1,inf,inf,0.9676214907736014
1767,inf,0.9984209496825895,inf,0.999998366501974,inf,0.9973411797606849,1,inf,inf,0.9958021161227645
1768,inf,0.9817795791675947,inf,0.9999996252223693,inf,0.991198575444397,1,inf,inf,0.9914941631984738
1769,inf,0.9984209496825895,inf,0.9999997613547363,inf,0.9976987029894734,1,inf,inf,0.9997209926887434
1770,inf,0.9925436632333184,inf,0.9999997701185787,inf,0.9912408419843816,1,inf,inf,0.9827834681001081
1771,inf,0.4148601165504988,inf,0.9999987244254022,inf,0.9980185109577524,1,inf,inf,0.9987226986237593
1772,inf,0.9925436632333184,inf,0.9999998034432127,inf,0.9989010980881374,1,inf,inf,0.9981529925361124
1773,inf,0.9925436632333184,inf,0.9999995483920052,inf,0.998900977198721,1,inf,inf,0.9991796224772408
1774,inf,0.9984209496825895,inf,0.9999995499728724,inf,0.9969865939046267,1,inf,inf,0.9986672265285516
1775,inf,0.9984209496825895,inf,0.999998201971845,inf,0.9936608419287127,1,inf,inf,0.9723791389834089
1776,inf,0.9984209496825895,inf,0.9999987070108092,inf,0.9976693938460534,1,inf,inf,0.984012224088039
1777,inf,0.9189882527896396,inf,0.9999983711710982,inf,0.997659772752364,1,inf,inf,0.9920463513550731
1778,inf,0.9817795773738687,inf,0.9999969445742503,inf,0.9985654909776155,1,inf,inf,0.9907751791759617
1779,inf,0.8926996274292617,inf,0.9999890386468622,inf,0.9960598554547073,1,inf,inf,0.998238357001403
1780,inf,0.8926996274292617,inf,0.9999986269214138,inf,0.9885079943350605,1,inf,inf,0.9912992889082398
1781,inf,0.8926996274292619,inf,0.9999990621062854,inf,0.9885582630805084,1,inf,inf,0.9845766929559949
1782,inf,0.8926996274292619,inf,0.9999990254992652,inf,0.9946704382349116,1,inf,inf,0.9917550444708617
1783,inf,0.9984209496825895,inf,0.9999959165923056,inf,0.9987750790725076,1,inf,inf,0.9991342944412184
1784,inf,0.9850635599955273,inf,0.9999979865638248,inf,0.9923099896957268,1,inf,inf,0.9931498140793685
1785,inf,0.4148601265355535,inf,0.9999998240518035,inf,0.988719079806618,1,inf,inf,0.9628724937653229
1786,inf,0.8926996274292619,inf,0.9999994720592174,inf,0.9945919383252793,1,inf,inf,0.9897447195284413
1787,inf,0.8926996274292618,inf,0.9999997699737883,inf,0.9989030021700654,1,inf,inf,0.9819725363199336
1788,inf,0.9797012602227121,inf,0.9999979695638199,inf,0.9989017756779135,1,inf,inf,0.9924002113767466
1789,inf,0.9984209496825895,inf,0.999997373689276,inf,0.9989018370761674,1,inf,inf,0.9918792345649592
1790,inf,0.9984209496825895,inf,0.9999993822335506,inf,0.9976989469276863,1,inf,inf,0.9790878231274897
1791,inf,0.9984209496825895,inf,0.9999992011654927,inf,0.9969903444520755,1,inf,inf,0.9979708398287013
1792,inf,0.9925436632333184,inf,0.9999987918737837,inf,0.9976987445408645,1,inf,inf,0.9962127252123871
1793,inf,0.9984209496825895,inf,0.9999991215570826,inf,0.9945745038638559,1,inf,inf,0.9989931300996907
1794,inf,0.9850635615145473,inf,0.9999997488157222,inf,0.9945752812528331,1,inf,inf,0.9985813195834421
1795,inf,0.9850635613208871,inf,0.9999995241459184,inf,0.998901011081889,1,inf,inf,0.9988919935852838
1796,inf,0.9984209496825895,inf,0.99999972061362,inf,0.9991611193566398,1,inf,inf,0.9994251419612795
1797,inf,0.9984209496825895,inf,0.999999381544171,inf,0.9991611251601022,1,inf,inf,0.9980826919347673
1798,inf,0.9984209496825895,inf,0.9999986294668978,inf,0.9967255105519797,1,inf,inf,0.9983865028036176
1799,inf,0.8926996274292619,inf,0.9999986235453461,inf,0.9971940135705368,1,inf,inf,0.9877215295890164
1800,inf,0.8926996274292619,inf,0.999999382328678,inf,0.9980271722648256,1,inf,inf,0.9861784905671409
1801,inf,0.9806045606499971,inf,0.9999999558674456,inf,0.9999920067232667,inf,0.9999922708796325,0.9999999999997584,inf
1802,inf,0.9925436632333184,inf,0.9999999310715112,inf,0.9999964351234358,inf,0.9999965529340006,1,inf
1803,inf,0.9359995201683494,inf,0.9999998623604331,inf,0.9999998886558858,inf,0.999999931929049,0.9999999999999947,inf
1804,inf,0.9823687631792289,inf,0.9999998656245076,inf,0.9999971401586158,inf,0.9999982516119934,1,inf
1805,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999997443302494,inf,0.9999997715898309,0.9999999431320429,inf
1806,inf,0.9925436632333184,inf,0.999999753498546,inf,0.9999933652362497,inf,0.9999978025103847,0.9999999999999998,inf
1807,inf,0.9359994399328745,inf,0.9999975661558924,inf,0.9999900538008205,inf,0.9999862888399111,1,inf
1808,inf,0.9925436632333184,inf,0.9999972727380905,inf,0.9999896727004227,inf,0.9999857634855988,1,inf
1809,inf,0.9984209496825895,inf,0.9999998643043748,inf,0.9999999050402926,inf,0.9999999620978491,1,inf
1810,inf,0.8926996274292619,inf,0.9999999548813642,inf,0.9999961979342892,inf,0.9999959066208651,0.9999999999999996,inf
1811,inf,0.9984209496825895,inf,0.9999998999509779,inf,0.999999632949732,inf,0.9999992705689288,1,inf
1812,inf,0.4230076905214566,inf,0.999999793780198,inf,0.9999999806138912,inf,0.9999999614743312,1,inf
1813,inf,0.9359994899660644,inf,0.9999998623606373,inf,0.9999940547670387,inf,0.9999960660008536,1,inf
1814,inf,0.9984209496825895,inf,0.9999995876752795,inf,0.9999999853226403,inf,0.9999999902879415,1,inf
1815,inf,0.9214454258828617,inf,0.9999998653502388,inf,0.9999965648853258,inf,0.9999977269654174,1,inf
1816,inf,0.9925436632333184,inf,0.9999998224194727,inf,0.9999999611698724,inf,0.999999979126066,0.9999999942916977,inf
1817,inf,0.9984209496825895,inf,0.9999999077947228,inf,0.9999999406383755,inf,0.9999999827120112,0.08519026657099395,inf
1818,inf,0.9984209496825895,inf,0.9999977378612289,inf,0.9999949096230879,inf,0.9999870474585912,1,inf
1819,inf,0.9823687592188436,inf,0.9999999553203488,inf,0.9999956476164519,inf,0.9999928227830821,0.9999999999999476,inf
1820,inf,0.9850624688428101,inf,0.9987321594333269,inf,0.9999857858138556,inf,8.025224929042452e-11,0.002652144021575663,inf
1821,inf,0.9984209496825895,inf,0.9999998672576728,inf,0.9999078201353581,inf,0.999864650479909,0.999999999999984,inf
1822,inf,0.9984209496825895,inf,0.9999998224194945,inf,0.9999998391070466,inf,0.9999999016370339,1,inf
1823,inf,0.8926996274292618,inf,0.9999997412670886,inf,0.999297957564515,inf,0.9978767751874131,1,inf
1824,inf,0.759609713389078,inf,0.9999999194558289,inf,0.9999838499722749,inf,0.9999652635778896,1,inf
1825,inf,0.8926996274292619,inf,0.999996678223872,inf,0.9999761186807782,inf,3.521398228567563e-8,0.6780790887908749,inf
1826,inf,0.9958532540393448,inf,0.9999981785329901,inf,0.9999902687923662,inf,0.99999677693702,0.9999999999999993,inf
1827,inf,0.9806045609252667,inf,0.9999999367610383,inf,0.9999931698771211,inf,0.9999914377103188,1,inf
1828,inf,0.9984209496825895,inf,0.9999999480514578,inf,0.9999993060831995,inf,0.9999989516726331,1,inf
1829,inf,0.9984209496825895,inf,0.9999994695810761,inf,0.9999973392615372,inf,0.9999980396920978,1,inf
1830,inf,0.9823687559262905,inf,0.9999999265324565,inf,0.999991727361257,inf,0.9999910935191165,0.9999999999999951,inf
1831,inf,0.935999488716099,inf,0.9999994151578612,inf,0.999992972594446,inf,0.9999971950639253,1,inf
1832,inf,0.9925436632333184,inf,0.9999999061541737,inf,0.9998887264355281,inf,0.9998933318091658,0.9999999999999714,inf
1833,inf,0.9806043887900592,inf,0.9999998673925994,inf,0.9999148498998469,inf,0.9998749729577437,1,inf
1834,inf,0.9823687610709521,inf,0.9999999399461277,inf,0.9999956062073886,inf,0.9999960746698537,0.999999999091691,inf
1835,inf,0.9359995179592705,inf,0.9999993513634161,inf,0.9999997610894212,inf,0.9999998609919606,0.9999999999999953,inf
1836,inf,0.9984209496825895,inf,0.9999980146310283,inf,0.999776944182412,inf,0.9999261397678169,1,inf
1837,inf,0.9984209496825895,inf,0.9999995823193529,inf,0.9999999879295237,inf,0.9999999951822001,1,inf
1838,inf,0.9359995204717599,inf,0.9999999597354408,inf,0.9999999084415848,inf,0.9999999122307146,0.9999997824193665,inf
1839,inf,0.9984209496825895,inf,0.9999999409546744,inf,0.9999994470386375,inf,0.9999990130490641,1,inf
1840,inf,0.9984209496825895,inf,0.9999996741900508,inf,0.9999929464397265,inf,0.9999953326114528,1,inf
1841,inf,0.9823687623480126,inf,0.9999998770077646,inf,0.9999954536175764,inf,0.9999984942022185,0.9999997480374958,inf
1842,inf,0.9984209496825895,inf,0.999999391806956,inf,0.9999996169681286,inf,0.999999888448864,0.012029742120556545,inf
1843,inf,0.9984209496825895,inf,0.9999994994724632,inf,0.9999971996100695,inf,0.9999984945879665,0.9999997666320309,inf
1844,inf,0.9984209496825895,inf,0.999999717026577,inf,0.999976848521115,inf,0.9999875544043573,0.999999999999954,inf
1845,inf,0.9823540331107031,inf,0.999995135145639,inf,0.9935320480157946,inf,0.980946788281355,1,inf
1846,inf,0.9984209496825895,inf,0.9999997148299051,inf,0.9999782493393674,inf,0.9999551873750977,1,inf
1847,inf,0.9984209496825895,inf,0.9999999409553485,inf,0.9999813296553799,inf,0.9999567992933853,1,inf
1848,inf,0.9984209496825895,inf,0.9999995252590448,inf,0.9999996133898207,inf,0.9999997636432418,1,inf
1849,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999661264992707,inf,0.999988780824163,0.9999999999999953,inf
1850,inf,0.9984209496825895,inf,0.9999999135873232,inf,0.9999971707839335,inf,0.9999974724334861,0.9999999077326974,inf
1851,inf,0.9984209496825895,inf,0.9999999733725947,inf,0.9999998822745161,inf,0.9999998861651009,1,inf
1852,inf,0.9984209496825895,inf,0.9999999480514773,inf,0.9999951945579613,inf,0.9999944003104382,1,inf
1853,inf,0.9984209496825895,inf,0.9999998224241822,inf,0.9998856963944781,inf,0.9999301219791454,1,inf
1854,inf,0.9984209496825895,inf,0.9999995955609295,inf,0.9999981338734438,inf,0.9999992551530752,1,inf
1855,inf,0.7596101372256621,inf,0.9999994004925996,inf,0.9999997193701511,inf,0.9999998879895436,0.9999999999999998,inf
1856,inf,0.7596092023176857,inf,0.9999999581786985,inf,0.9999432413875181,inf,0.9999455903414618,0.9999999999999876,inf
1857,inf,0.8926996274292619,inf,0.9999999077947226,inf,0.9999999409565075,inf,0.9999999828046614,0.002190022785157269,inf
1858,inf,0.9984209496825895,inf,0.9999997386637011,inf,0.9999612199914484,inf,0.9999748771228287,1,inf
1859,inf,0.9984209496825895,inf,0.999999787829791,inf,0.9999843733686871,inf,0.9999860394454324,0.9999999999992906,inf
1860,inf,0.9925436632333184,inf,0.9999998421489975,inf,0.9999993177441634,inf,0.9999988749310225,1,inf
1861,inf,0.9984209496825895,inf,0.9999999453399724,inf,0.9999859984119303,inf,0.999987491231626,0.9999997855307285,inf
1862,inf,0.9858090656817451,inf,0.9999997870873033,inf,0.9998673357954612,inf,0.9999470525757955,1,inf
1863,inf,0.9958522870560962,inf,0.9999982290727648,inf,0.9995676470912653,inf,0.9953760191956887,1,inf
1864,inf,0.9823685194375307,inf,0.9999984343121354,inf,0.9998136655661028,inf,0.9997626766908622,0.9999999999999769,inf
1865,inf,0.9984209496825895,inf,0.9999949962413913,inf,0.9999896714512724,inf,0.9999868450610312,0.9999999999999616,inf
1866,inf,0.9984209496825895,inf,0.9999992637229542,inf,0.9999995307325116,inf,0.9999998126967293,0.9999999999999856,inf
1867,inf,0.9984209496825895,inf,0.9999999206379188,inf,0.999968344964907,inf,0.9999570495017522,1,inf
1868,inf,0.9984209496825895,inf,0.9999999288146247,inf,0.9999991045095284,inf,0.9999987849538665,1,inf
1869,inf,0.9925436632333184,inf,0.9999999234027873,inf,0.9999966101390283,inf,0.999997303501653,0.07194207054163178,inf
1870,inf,0.9984209496825895,inf,0.9999999199173312,inf,0.9999999125489141,inf,0.9999999710356965,0.9999973241602728,inf
1871,inf,0.8926996274292619,inf,0.9999997534998637,inf,0.9999997896369107,inf,0.9999999336902565,0.9999999999999976,inf
1872,inf,0.9984209496825895,inf,0.9999999310744676,inf,0.9998069288348097,inf,0.9998337773548509,1,inf
1873,inf,0.8926996274292619,inf,0.9999999213413792,inf,0.9999957003776129,inf,0.9999965798218975,0.7668464262252646,inf
1874,inf,0.7596101445424441,inf,0.9999999257695044,inf,0.9999999572164352,inf,0.999999987540069,0.12652979932029873,inf
1875,inf,0.9984209496825895,inf,0.999999940953715,inf,0.9999996753296304,inf,0.9999995232870258,0.9999990164630018,inf
1876,inf,0.9984209496825895,inf,0.9999997535001641,inf,0.9999996997015529,inf,0.9999999005392325,0.9999868291131346,inf
1877,inf,0.9984209496825895,inf,0.9999800431872753,inf,0.9999982052812829,inf,0.9999986777404845,1,inf
1878,inf,0.9823687625944425,inf,0.9999953723790607,inf,0.9999991553631176,inf,0.9999997202509558,1,inf
1879,inf,0.9984209496825895,inf,0.9999992398963078,inf,0.999882454365799,inf,0.9998405088529613,1,inf
1880,inf,0.9858091693201949,inf,0.9999999386466681,inf,0.9999816457729517,inf,0.9999750963540079,1,inf
1881,inf,0.9984209496825895,inf,0.9999995403104395,inf,0.9999951279737378,inf,0.9999970214421126,1,inf
1882,inf,0.9925436632333184,inf,0.9999999180389592,inf,0.9999999679104311,inf,0.9999999689709258,0.9999999999999991,inf
1883,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999997986221758,inf,0.9999999278097653,1,inf
1884,inf,0.9984209496825895,inf,0.9999999046890109,inf,0.9999926443545489,inf,0.9999920807707565,0.9999999999999982,inf
1885,inf,0.9958531549856243,inf,0.9999971396011181,inf,0.9997915266003615,inf,0.9996800227092538,1,inf
1886,inf,0.9984209496825895,inf,0.9999976551218985,inf,0.998346512176504,inf,0.998219182656617,1,inf
1887,inf,0.9984209496825895,inf,0.999999239555999,inf,0.99995131623244,inf,0.9999565067708693,0.9999999999983593,inf
1888,inf,0.9958532525005298,inf,0.9999998849538613,inf,0.9999880182727291,inf,0.9999892957416818,0.9999999999999787,inf
1889,inf,0.8926996274292619,inf,0.9999992553167334,inf,0.9999897288283781,inf,0.999995900332923,1,inf
1890,inf,0.9925436632333184,inf,0.9999997878328604,inf,0.9999990282971898,inf,0.9999990604098521,0.9999999999999873,inf
1891,inf,0.8926996274292618,inf,0.9999997534999024,inf,0.9999999816069319,inf,0.9999999934064285,0.9999999999999867,inf
1892,inf,0.8926996274292618,inf,0.9999999693418395,inf,0.9999939490160845,inf,0.9999951866812874,0.03303543160566504,inf
1893,inf,0.4230076570861996,inf,0.9999999289094598,inf,0.9999967817480088,inf,0.9999989340909574,0.9999999030299792,inf
1894,inf,0.9984209496825895,inf,0.9999998224194945,inf,0.9999998391070466,inf,0.9999999016370339,0.9999999999999982,inf
1895,inf,0.9823687654045649,inf,0.9999999553202614,inf,0.999999675205704,inf,0.9999994643997947,0.9999999999999971,inf
1896,inf,0.8926996274292619,inf,0.9999999077947263,inf,0.9999953250090995,inf,0.9999984516059449,0.9999999977144343,inf
1897,inf,0.8926996274292618,inf,0.999999944615266,inf,0.9999871531768645,inf,0.9999889392821291,0.9999999141886142,inf
1898,inf,0.995853246696732,inf,0.9999999121300439,inf,0.9999848829792232,inf,0.9999621407217917,1,inf
1899,inf,0.9925436632333184,inf,0.9999997555661263,inf,0.9999841431594794,inf,0.9999738518562785,1,inf
1900,inf,0.9925436632333184,inf,0.9999999077947263,inf,0.9999966566433305,inf,0.9999990263038632,0.9999383078885256,inf
1901,inf,0.9858092006113978,inf,0.9999999762988216,inf,0.9999998576133649,inf,0.9999998867373464,0.02675447637836484,inf
1902,inf,0.9984209496825895,inf,0.9999999184920657,inf,0.9999976808421905,inf,0.9999975937360023,0.999999999999956,inf
1903,inf,0.9925436632333184,inf,0.9999999084264447,inf,0.99999293174416,inf,0.999992666266861,0.9999999999999754,inf
1904,inf,0.9925436632333184,inf,0.9999999427014696,inf,0.9999938192806267,inf,0.9999946785905083,0.999998364043551,inf
1905,inf,0.9984209496825895,inf,0.9999999693418397,inf,0.9999971835784031,inf,0.9999977596501552,0.09218335562295957,inf
1906,inf,0.9925436632333184,inf,0.9999998611177432,inf,0.9999997258286675,inf,0.9999997371747781,0.9999983340358857,inf
1907,inf,0.4775490216071371,inf,0.999999668457615,inf,0.9999999914453129,inf,0.9999999965854893,0.9999999999999956,inf
1908,inf,0.8926996274292618,inf,0.9999998157274549,inf,0.999999573193199,inf,0.9999996186994201,0.9999997642841703,inf
1909,inf,0.8926996274292619,inf,0.9999997627838745,inf,0.9999999924305621,inf,0.9999999977955399,0.6098194495722955,inf
1910,inf,0.9984209496825895,inf,0.9999992553229814,inf,0.9999996095861021,inf,0.9999998441703534,0.9999999999999865,inf
1911,inf,0.9984209496825895,inf,0.9999999480514572,inf,0.9999994368046964,inf,0.9999990790895331,1,inf
1912,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999910298913806,inf,0.9999967843515374,1,inf
1913,inf,0.9984209496825895,inf,0.9999999077947263,inf,0.9999999124529868,inf,0.999999972403798,0.999998817919576,inf
1914,inf,0.9925436632333184,inf,0.9999999733726006,inf,0.9999942721927271,inf,0.9999944614821036,0.9999999999999976,inf
1915,inf,0.9806045667834118,inf,0.9999999367609911,inf,0.9999953731691822,inf,0.9999958664777769,0.9999999999862377,inf
1916,inf,0.9925436632333184,inf,0.9999999693418408,inf,0.9999996486649366,inf,0.9999996602758238,0.999999999999998,inf
1917,inf,0.423007682455359,inf,0.9999999289094592,inf,0.9999991136245123,inf,0.9999997064268429,0.9999999984479486,inf
1918,inf,0.42300763553925713,inf,0.9999998630850301,inf,0.9999957452757402,inf,0.999997398836168,0.999999999999827,inf
1919,inf,0.7596032981960044,inf,0.9999964605124448,inf,0.9995010659887931,inf,0.9996951031449337,1,inf
1920,inf,0.9958532568406556,inf,0.9999998743077277,inf,0.9999999815625161,inf,0.9999999695957372,0.9999999999999998,inf
1921,inf,0.9984209496825895,inf,0.9999999548813642,inf,0.9999961979342892,inf,0.9999959066208651,0.9999999999999996,inf
1922,inf,0.985809200348524,inf,0.9999993781184312,inf,0.9999999889849821,inf,0.9999999918846666,1,inf
1923,inf,0.9823687653548261,inf,0.9999991818372864,inf,0.9999998721971557,inf,0.9999999551454976,0.999999981349719,inf
1924,inf,0.9823687611460475,inf,0.999999884340843,inf,0.9999967046110186,inf,0.9999951614083802,0.9999999917785031,inf
1925,inf,0.9806045726270408,inf,0.999999649099,inf,0.9999986253536814,inf,0.9999995175441712,0.9999998465591562,inf
1926,inf,0.9984209496825895,inf,0.9999998224195898,inf,0.9999968012857673,inf,0.9999982804596896,0.9999999932361356,inf
1927,inf,0.9823687653586138,inf,0.9999999606904176,inf,0.9999995635708011,inf,0.9999994914363575,1,inf
1928,inf,0.9823687551649387,inf,0.9999999768009029,inf,0.999991771740428,inf,0.9999896850029875,1,inf
1929,inf,0.9359994881053668,inf,0.9999999542350607,inf,0.999995717934393,inf,0.9999937126847858,0.9999999880072016,inf
1930,inf,0.9958532529251034,inf,0.9999999529840169,inf,0.9999922454717496,inf,0.9999872125938399,1,inf
1931,inf,0.9984209496825895,inf,0.9999998535785818,inf,0.9999963425275955,inf,0.9999960622927956,0.9999999999998916,inf
1932,inf,0.9984209496825895,inf,0.9999998437632966,inf,0.9999999266349124,inf,0.9999999707171127,0.9999999999999984,inf
1933,inf,0.9984209496825895,inf,0.9999999077947247,inf,0.9999999679418058,inf,0.9999999906636375,0.5993146747337049,inf
1934,inf,0.9984209496825895,inf,0.9999999487178092,inf,0.9999936583477816,inf,0.9999858582215555,1,inf
1935,inf,0.8926996274292619,inf,0.9999992434997688,inf,0.9999996669559431,inf,0.9999997963912798,0.9999999999992377,inf
1936,inf,0.9984209496825895,inf,0.9999997410127732,inf,0.9999888851013038,inf,0.9999779121289274,1,inf
1937,inf,0.9984209496825895,inf,0.9999993532287269,inf,0.9999997194663618,inf,0.9999998880279454,0.9999999999999913,inf
1938,inf,0.9984209496825895,inf,0.9999997534999041,inf,0.9999999888844664,inf,0.9999999963184736,0.9999999941546414,inf
1939,inf,0.9984209496825895,inf,0.9999999180388867,inf,0.9999993430300712,inf,0.9999991764145036,1,inf
1940,inf,0.9984209496825895,inf,0.9993957417665853,inf,0.9999958281573101,inf,0.9999975728510101,1,inf
1941,inf,0.9858092006665279,inf,0.9999998779688041,inf,0.9999999707164509,inf,0.9999999477332597,1,inf
1942,inf,0.9958532566887236,inf,0.9999999529838426,inf,0.9999996697693667,inf,0.999999410588663,1,inf
1943,inf,0.9984209496825895,inf,0.9999998471553746,inf,0.9999832555189302,inf,0.9999701143808565,1,inf
1944,inf,0.42300768918977283,inf,0.999999879541035,inf,0.9999997859012795,inf,0.9999999075072666,1,inf
1945,inf,0.9984209496825895,inf,0.9999997534982868,inf,0.9999921014821623,inf,0.999997383942456,0.9999999999993998,inf
1946,inf,0.9984209496825895,inf,0.9999999180389029,inf,0.9999993856507302,inf,0.9999994511527359,1,inf
1947,inf,0.9823687634425518,inf,0.9999997915965413,inf,0.9999970841312167,inf,0.9999988361567789,1,inf
1948,inf,0.9984209496825895,inf,0.000001343475135029415,inf,0.9999756963337837,inf,0.99990944689572,0.1622831966696631,inf
1949,inf,0.9925436632333184,inf,0.9999979666078276,inf,0.9999973736066017,inf,0.9999976536314639,0.999999999989337,inf
1950,inf,0.9925436632333184,inf,0.9999837621854613,inf,0.9999357165892978,inf,0.9998722560072176,1,inf
1951,inf,0.9984209496825895,inf,0.9999998933338746,inf,0.9999851464708224,inf,0.9999734893191408,1,inf
1952,inf,0.9214454317396441,inf,0.9999996209620862,inf,0.9999990328524331,inf,0.9999979197338773,1,inf
1953,inf,0.9214454347021682,inf,0.9999996384163364,inf,0.9999993833426194,inf,0.9999987745315199,1,inf
1954,inf,0.9858091991810478,inf,0.9999996313434069,inf,0.9999993712801678,inf,0.9999987505601625,1,inf
1955,inf,0.9984209496825895,inf,0.9999999548813522,inf,0.9999982270040648,inf,0.9999980911567412,0.9999999999999989,inf
1956,inf,0.9858091972723322,inf,0.9999999571828624,inf,0.999997310806789,inf,0.9999978608553189,0.9998094467715688,inf
1957,inf,0.9984209496825895,inf,0.999997646065533,inf,0.999089947555243,inf,0.9990556806851861,1,inf
1958,inf,0.9984209496825895,inf,0.9999997979182087,inf,0.999999256392288,inf,0.9999994084906692,0.006821086665688224,inf
1959,inf,0.8926996274292618,inf,0.999999920637434,inf,0.9999922579997149,inf,0.9999930834409039,0.9999999400450419,inf
1960,inf,0.9956569771058359,inf,2.0994335159230104e-9,inf,0.9999916120894682,inf,0.9999821216539381,0.0036686865845009346,inf
1961,inf,0.9984209496825895,inf,0.09191862313304022,inf,0.9999984554189998,inf,0.9999983805449237,0.005692622937032165,inf
1962,inf,0.9984209496825895,inf,0.9999999180369684,inf,0.999982716012617,inf,0.9999783327509713,1,inf
1963,inf,0.9984209496825895,inf,0.999999753498546,inf,0.9999933652362497,inf,0.9999978025103847,0.9999999999999998,inf
1964,inf,0.9925436632333184,inf,0.9999999733726006,inf,0.9999940718904048,inf,0.9999947039387505,0.9999999125514908,inf
1965,inf,0.9806045741862967,inf,0.9999999346950287,inf,0.999999789120916,inf,0.9999998322544373,0.9992876795564289,inf
1966,inf,0.9214454389719483,inf,0.9999999552290556,inf,0.9999998771960682,inf,0.9999997261437826,1,inf
1967,inf,0.9214454187710317,inf,0.9999999767535468,inf,0.9999962850363205,inf,0.9999949593679001,1,inf
1968,inf,0.4775490216071371,inf,0.999999668457615,inf,0.9999999914453129,inf,0.9999999965854893,0.9999999999997089,inf
1969,inf,0.8926996274292619,inf,0.9999999693418408,inf,0.9999997852374497,inf,0.9999998081354985,0.999999963442076,inf
1970,inf,0.892699627429262,inf,0.9999995823192624,inf,0.9999997261431983,inf,0.9999998906929354,1,inf
1971,inf,0.9958532568226326,inf,0.9999999265795014,inf,0.9999998535060172,inf,0.999999951480355,0.9999999981741774,inf
1972,inf,0.9984209496825895,inf,0.9999983982245279,inf,0.9999465796767836,inf,1.978772701249909e-11,0.46261622301097766,inf
1973,inf,0.9858091879041545,inf,0.9999999249424663,inf,0.9999918338759067,inf,0.9999904841816827,1,inf
1974,inf,0.9958532559489558,inf,0.9999997930579896,inf,0.9999966025635644,inf,0.9999987820753776,0.9999999999999973,inf
1975,inf,0.9925436632333184,inf,0.9999997613147248,inf,0.9999939020585559,inf,0.9999978139838254,0.9999999999998475,inf
1976,inf,0.9858092004432967,inf,0.9999996770998253,inf,0.9999998640192396,inf,0.9999999483450541,0.9999999999999674,inf
1977,inf,0.9984209496825895,inf,0.99999976898542,inf,0.9999989208085935,inf,0.9999989564735066,0.9999999999990021,inf
1978,inf,0.9984209496825895,inf,0.9999996094681021,inf,0.9999926254466316,inf,0.9999683484471387,0.9999999999989082,inf
1979,inf,0.9984209496825895,inf,0.9999983148864834,inf,0.9998255378464718,inf,0.9984507023497345,1,inf
1980,inf,0.9858091744294121,inf,0.9999953247943474,inf,0.9999905640050315,inf,0.9999778170805189,1,inf
1981,inf,0.9858091377973163,inf,0.9999990915823677,inf,0.9999595385925348,inf,0.9999546859181878,0.9999669601139216,inf
1982,inf,0.9984209496825895,inf,0.9999997386605786,inf,0.9999971516271567,inf,0.9999979014515238,1,inf
1983,inf,0.9984209496825895,inf,0.9999995913818034,inf,0.999999554511518,inf,0.9999993458907145,0.9999999497128488,inf
1984,inf,0.9984209496825895,inf,0.999999895917184,inf,0.9999863117924743,inf,0.9999683270497175,1,inf
1985,inf,0.9984209496825895,inf,0.9999998629024214,inf,0.9999999813655052,inf,0.999999969270857,0.9999999999999809,inf
1986,inf,0.9984209496825895,inf,0.999999753499819,inf,0.9999995826929174,inf,0.9999998504030243,0.9999999999999891,inf
1987,inf,0.9958532566899907,inf,0.9999994919003071,inf,0.9999996673817252,inf,0.9999998807624423,0.9999999999999858,inf
1988,inf,0.9958532559489558,inf,0.9999997930579896,inf,0.9999966025635644,inf,0.9999987820753776,0.9999999999999973,inf
1989,inf,0.9984209496825895,inf,0.9999999288146896,inf,0.9999996802120494,inf,0.9999997143079243,0.9999999957588652,inf
1990,inf,0.9858091882778451,inf,0.999999896039973,inf,0.9999917467693155,inf,0.999991114414195,1,inf
1991,inf,0.9984209496825895,inf,0.9999999693418408,inf,0.9999995671176461,inf,0.9999996132716545,0.9999999918901429,inf
1992,inf,0.9984209496825895,inf,0.9999992207285384,inf,0.9899809021192763,inf,0.9448543630041029,1,inf
1993,inf,0.9984209496825895,inf,0.9999229466918179,inf,0.9986244011737804,inf,0.9982468272212723,1,inf
1994,inf,0.9925436632333184,inf,0.9999979316639894,inf,0.9997305381561055,inf,0.9996285333522558,1,inf
1995,inf,0.9823687656050156,inf,0.9999996777154664,inf,0.9999998165266244,inf,0.9999999465667099,0.44202571507803806,inf
1996,inf,0.985809168402485,inf,0.9999998818390371,inf,0.999986234065598,inf,0.9999693025519178,1,inf
1997,inf,0.9823687647135076,inf,0.9999999242926945,inf,0.9999994969406545,inf,0.9999984816469847,1,inf
1998,inf,0.9925436632333184,inf,0.9999998793804097,inf,0.9999994873754094,inf,0.9999992255575827,1,inf
1999,inf,0.9823687649404884,inf,0.9999998256182066,inf,0.9999988150244645,inf,0.9999996548967027,0.08117821872205967,inf
2000,inf,0.985809200381252,inf,0.999999936638966,inf,0.9999997138729929,inf,0.9999997536199589,0.9997850476195667,inf


==> chapters/tables/JoinedResultProbsVMPSamples.csv <==
ResultId,BTProbTrue,BTProbFalse,MAProbTrue,MAProbFalse,MOProbTrue,MOProbFalse,THProbTrue,THProbFalse,CHProbTrue,CHProbFalse
1,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
2,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
3,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
4,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
5,0.576992310018852,inf,inf,0.999999815608715,inf,0.9999998533238056,inf,0.9958635835407788,inf,0.9999999999999989
6,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
7,0.0785545602517298,inf,inf,0.9999999076542104,inf,0.9999999731057924,inf,0.9998135849575752,inf,0.9999999999999967
8,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
9,0.24038985544674688,inf,inf,0.9999999019378428,inf,0.9999999714409934,inf,0.9998135849582489,inf,0.9999999999999966
10,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
11,0.5224509792478184,inf,inf,0.9999996826992432,inf,0.9999999075913207,inf,0.9995347384266803,inf,0.9999999999999987
12,0.01763123413942569,inf,inf,0.9999999097317889,inf,0.9999999737108533,inf,0.9997979272060106,inf,0.9999999999999967
13,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
14,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
15,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
16,0.5224509774557679,inf,inf,0.999999848760183,inf,0.9999998796945267,inf,0.9997749480944084,inf,0.9999999999999994
17,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
18,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
19,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
20,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
21,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
22,0.07855456408847085,inf,inf,0.999999064124742,inf,0.9999992555471302,inf,0.9994387042759099,inf,0.9999999999999996
23,0.06400047985228699,inf,inf,0.9999998237880232,inf,0.9999998598301315,inf,0.9998281858197859,inf,0.9999999999999986
24,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
25,0.017631234127421205,inf,inf,0.9999999254988298,inf,0.9999999783027471,inf,0.9996010731266466,inf,0.9999999999999983
26,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
27,0.5769923155066862,inf,inf,0.9999994405645142,inf,0.9999995549905296,inf,0.9996546355444434,inf,0.9999999999999996
28,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
29,0.8662942565233289,inf,inf,0.9999998236282603,inf,0.9999998597030463,inf,0.992761692178457,inf,0.9999999999999986
30,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
31,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
32,0.8662942567854274,inf,inf,0.9999997019169862,inf,0.9999999131881755,inf,0.9994352779123763,inf,0.9999999999999986
33,0.5769923105267323,inf,inf,0.9999996954961169,inf,0.9999999113182019,inf,0.9995069708914424,inf,0.9999999999999987
34,0.007456336766681597,inf,inf,0.9999997278538972,inf,0.9999997835182142,inf,0.9999082000354366,inf,0.9999999999999987
35,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
36,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
37,0.5224509755569364,inf,inf,0.9999999032993249,inf,0.9999999718375028,inf,0.9998135849580885,inf,0.9999999999999966
38,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
39,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
40,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
41,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
42,0.5769923140768469,inf,inf,0.9999995382811925,inf,0.999999632720399,inf,0.9993182856584666,inf,0.9999999999999998
43,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
44,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
45,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
46,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
47,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
48,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
49,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
50,0.01763123413942569,inf,inf,0.9999999097317889,inf,0.9999999737108533,inf,0.9997979272060106,inf,0.9999999999999967
51,0.07855456026094919,inf,inf,0.9999999047538866,inf,0.9999999722611203,inf,0.9998372586659093,inf,0.9999999999958563
52,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
53,0.8662942565932753,inf,inf,0.9999998134581981,inf,0.9999998516131519,inf,0.9999021133462659,inf,0.9999999999999989
54,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
55,0.0785545607813056,inf,inf,0.9999998135489597,inf,0.9999998516853492,inf,0.9999133721864126,inf,0.999999999999999
56,0.014190799274328933,inf,inf,0.9999999077773265,inf,0.9999999731416479,inf,0.9997979272062593,inf,0.9999999999999966
57,0.5769923104291113,inf,inf,0.9999997047681604,inf,0.9999999140185336,inf,0.9994352779120217,inf,0.9999999999999987
58,0.01763123426526019,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.9999999999997055
59,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
60,0.06400047993456626,inf,inf,0.9999998094012559,inf,0.99999984838601,inf,0.9999133721867309,inf,0.999999999999999
61,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
62,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
63,0.5769923098857362,inf,inf,0.9999998247059826,inf,0.9999998605603331,inf,0.9998281858196466,inf,0.9999999999999986
64,0.5769923104820294,inf,inf,0.9999996997419998,inf,0.9999999125547462,inf,0.9994742951993091,inf,0.9999999999999987
65,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
66,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
67,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
68,0.017631234255475154,inf,inf,0.9999998253760551,inf,0.99999986109335,inf,0.9998860117800209,inf,0.9999999999999989
69,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
70,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
71,0.5224509755174033,inf,inf,0.9999999056621828,inf,0.9999999725256468,inf,0.9914975193086377,inf,0.9999999999999964
72,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
73,0.0785545602645487,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
74,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
75,0.8386217723772681,inf,inf,0.999999897415814,inf,0.9999999701240261,inf,0.9998464271610192,inf,0.9999999999999967
76,0.10730037257073806,inf,inf,0.9999987759418018,inf,0.9999990263086552,inf,0.9991145593154225,inf,0.9999999999999991
77,0.06400047992171126,inf,inf,0.9999998116489877,inf,0.9999998501739944,inf,0.9999082000286378,inf,0.9999999999999989
78,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
79,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
80,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
81,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
82,0.004146743149602457,inf,inf,0.9999999064300044,inf,0.9999999727492622,inf,0.9996954297564479,inf,0.9999999999999956
83,0.5769923081200627,inf,inf,0.999999924081241,inf,0.9999999778898976,inf,0.9996010731270452,inf,0.9999999999999982
84,0.014190799437025284,inf,inf,0.9999998121477097,inf,0.9999998505707086,inf,0.9999082000285974,inf,0.9999999999999989
85,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
86,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
87,0.5224509880435768,inf,inf,0.9999993934246043,inf,0.9999995174925395,inf,0.9997218495473493,inf,0.9999999999999996
88,0.007456336766681597,inf,inf,0.9999999913662467,inf,0.9999999931321805,inf,0.9998189051652078,inf,0.9999999999999992
89,0.5769923081090428,inf,inf,0.9999999251279275,inf,0.999999978194728,inf,0.9743362926489105,inf,0.9999999999999982
90,0.014190799268317669,inf,inf,0.9999999140160559,inf,0.9999999749585763,inf,0.9997432173759532,inf,0.9999999999999953
91,0.5224509755569489,inf,inf,0.9999999032993249,inf,0.9999999718375028,inf,0.9998135849580884,inf,0.9999999999990336
92,0.576992315792177,inf,inf,0.9999994210537831,inf,0.9999995394704915,inf,0.9807953453160174,inf,0.9999999999999996
93,0.07855456024143909,inf,inf,0.9999999108951128,inf,0.9999999740496524,inf,0.9996954297555837,inf,0.9999999999999958
94,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
95,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
96,0.06400047921934485,inf,inf,0.9999999089129261,inf,0.9999999734723728,inf,0.9996954297559673,inf,0.9999999999999957
97,0.07855456025672188,inf,inf,0.9999999060820066,inf,0.9999999726479135,inf,0.9998264691216312,inf,0.9999999999999968
98,0.01419079943932423,inf,inf,0.9999998104309609,inf,0.9999998492051008,inf,0.9943145778414929,inf,0.999999999999999
99,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
100,0.5769923094698591,inf,inf,0.999999853127449,inf,0.9999998831685193,inf,0.9997749480934455,inf,0.9999999999999994
101,0.28822805559707027,inf,inf,0.9999999069969212,inf,0.9999999729143675,inf,0.9998135849576527,inf,0.9999999999999967
102,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
103,0.5224509754905897,inf,inf,0.9999999072648005,inf,0.9999999729923831,inf,0.9872385425865573,inf,0.9999999999999956
104,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
105,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
106,0.5224509782888509,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999997601
107,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
108,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
109,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
110,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
111,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
112,0.014190799280152057,inf,inf,0.999999901733854,inf,0.9999999713815849,inf,0.9998464271605965,inf,0.9999999999999969
113,0.8662942577343784,inf,inf,0.9999995101595951,inf,0.9999998573419575,inf,0.9989394177584018,inf,0.9999999999999987
114,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
115,0.014190799432748416,inf,inf,0.9999998153415035,inf,0.9999998531112492,inf,0.9935803268670093,inf,0.9999999999999989
116,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
117,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
118,0.017631234255475154,inf,inf,0.9999998253760551,inf,0.99999986109335,inf,0.9998860117800209,inf,0.9999999999999989
119,0.07855456074684677,inf,inf,0.9999998213575455,inf,0.9999998578967797,inf,0.9998948449549839,inf,0.9999999999999989
120,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
121,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
122,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
123,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
124,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
125,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
126,0.10730037257073814,inf,inf,0.9999998044481486,inf,0.9999998444460031,inf,0.9999082000292221,inf,0.9999999999999988
127,0.07855456026093903,inf,inf,0.9999999047538866,inf,0.9999999722611203,inf,0.9998372586659094,inf,0.9999999999999969
128,0.5224509880435768,inf,inf,0.9999993934246043,inf,0.9999995174925395,inf,0.9997218495473493,inf,0.9999999999999996
129,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
130,0.07855456073071089,inf,inf,0.9999998250141604,inf,0.9999998608054766,inf,0.999886011780057,inf,0.999999999999765
131,0.8386217722627809,inf,inf,0.9999999102377245,inf,0.9999999738581987,inf,0.9997432173765788,inf,0.9999999999999951
132,0.5769923100951564,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.9999999999997045
133,0.06400048011916533,inf,inf,0.9999996902481407,inf,0.9999999097898142,inf,0.9995347384258768,inf,0.9999999999999987
134,0.24038985540857818,inf,inf,0.9999999053793629,inf,0.99999997244328,inf,0.9996954297566512,inf,0.9999999999999956
135,0.014190799273002342,inf,inf,0.9999999091541095,inf,0.9999999735426135,inf,0.9996954297559206,inf,0.9999999999999957
136,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
137,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
138,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
139,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
140,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
141,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
142,0.017631234127421205,inf,inf,0.9999999254988298,inf,0.9999999783027471,inf,0.9996010731266466,inf,0.9999999999999983
143,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
144,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
145,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
146,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
147,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
148,0.01763123426758185,inf,inf,0.999999813934566,inf,0.9999998519920843,inf,0.9999133721863831,inf,0.999999999999999
149,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
150,0.24038985788570477,inf,inf,0.9999996820269661,inf,0.999999907395531,inf,0.9995069708929456,inf,0.9999999999999987
151,0.0640004799066931,inf,inf,0.9999998142749587,inf,0.9999998522628536,inf,0.9999021133461954,inf,0.9999999999999989
152,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
153,0.5769923100951564,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.9999999999997045
154,0.5769923158199932,inf,inf,0.9999994191527906,inf,0.9999995379583249,inf,0.9997034107916609,inf,0.9999999999999996
155,0.5769923100874911,inf,inf,0.9999998109178446,inf,0.9999998495923982,inf,0.9943145778390476,inf,0.999999999999999
156,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
157,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
158,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
159,0.10730037257073806,inf,inf,0.9999997246061761,inf,0.9999997809347766,inf,0.9999133721932383,inf,0.9999999999999987
160,0.5769923083527014,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999987506
161,0.01763123426526082,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.9999999999986251
162,0.06400047923152169,inf,inf,0.9999999059538361,inf,0.999999972610586,inf,0.9921512909324289,inf,0.9999999999999967
163,0.019395427036011097,inf,inf,0.999999004785211,inf,0.9999992083448094,inf,0.9994703145632496,inf,0.9999999999999059
164,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
165,0.28822805728701195,inf,inf,0.9999997178771817,inf,0.9999999178363226,inf,0.9990775620767056,inf,0.9999999999995056
166,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
167,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
168,0.2403898637082092,inf,inf,0.9999993934601357,inf,0.9999995175208033,inf,0.999703410794029,inf,0.9999999999999996
169,0.5769923100624468,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999985989
170,0.014190799440027305,inf,inf,0.9999998099059295,inf,0.9999998487874585,inf,0.9999133721866922,inf,0.999999999999999
171,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
172,0.8386217736161672,inf,inf,0.9999998263525413,inf,0.9999998618701073,inf,0.9998551467927087,inf,0.9999999999999983
173,0.5769923214127431,inf,inf,0.999999036938546,inf,0.9999992339215541,inf,0.9994703145660723,inf,0.9999999999999996
174,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
175,0.5224509754905897,inf,inf,0.9999999072648005,inf,0.9999999729923831,inf,0.9872385425865573,inf,0.9999999999999956
176,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
177,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
178,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
179,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
180,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
181,0.014190799280152057,inf,inf,0.999999901733854,inf,0.9999999713815849,inf,0.9998464271605965,inf,0.9999999999999969
182,0.01763123443830257,inf,inf,0.9999995171783046,inf,0.9999998593860424,inf,0.9990053061910844,inf,0.9999999999999987
183,0.8386217723538424,inf,inf,0.9999999000393527,inf,0.999999970888089,inf,0.9998264691222961,inf,0.9999999999999966
184,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
185,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
186,0.004146743342846269,inf,inf,0.9999993844554899,inf,0.999999510357953,inf,0.9997375182359273,inf,0.9999999999999996
187,0.8662942670812489,inf,inf,0.9999982885282968,inf,0.999998638589908,inf,0.9997985593866875,inf,0.9999999999999996
188,0.24038985701716298,inf,inf,0.9999998275567678,inf,0.9999998628280232,inf,0.9905288634086716,inf,0.9999999999999983
189,0.10730037257073811,inf,inf,0.9999998593185944,inf,0.9999999590288311,inf,0.9998372586706116,inf,0.9999999999999959
190,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
191,0.014190799433518114,inf,inf,0.9999998147667276,inf,0.9999998526540369,inf,0.999902113346153,inf,0.9999999999999989
192,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
193,0.07855456077160233,inf,inf,0.9999998157477775,inf,0.9999998534344245,inf,0.9999082000283053,inf,0.999999999999999
194,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
195,0.07855456071920061,inf,inf,0.9999998276226499,inf,0.9999998628804301,inf,0.999828185819204,inf,0.9999999999994442
196,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
197,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
198,0.5224509756077504,inf,inf,0.999999900262226,inf,0.9999999709529972,inf,0.9998372586663743,inf,0.9999999999999967
199,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
200,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
201,inf,0.9817795794183751,0.9999960199573136,inf,inf,0.9981930358742505,inf,0.9998042925494692,inf,0.9999999999999855
202,inf,0.995656981708176,0.9999957085924102,inf,inf,0.9122373761668694,inf,0.997794066147172,inf,0.999993316318154
203,inf,0.985063559621469,0.9999538906541997,inf,inf,0.92608594661888,inf,0.9999029351708992,inf,0.9999976214577587
204,inf,0.9189882540728292,0.9999999801233976,inf,inf,0.9986121291622758,inf,0.9999373215317218,inf,0.9999988501165329
205,inf,0.46460158956592545,0.9999996584376692,inf,inf,0.9585228210992955,inf,0.9947172424678332,inf,0.9999999999999422
206,inf,0.9817795794183843,0.9999995603041066,inf,inf,0.9883779858829476,inf,0.999080728152039,inf,0.999999999999983
207,inf,0.995656983337997,0.9998143854693636,inf,inf,0.7728260562685932,inf,0.9996539173968214,inf,0.9999999999999636
208,inf,0.9189882509850789,0.9999538988083008,inf,inf,0.9260859337461727,inf,0.9999157461831863,inf,0.9999977585976512
209,inf,0.9956575490513163,0.9971169446082478,inf,inf,0.9371239128551666,inf,0.99944332172893,inf,0.9999999999998994
210,inf,0.9189882573256842,0.9999978853282457,inf,inf,0.9811039367410408,inf,0.9999183633880487,inf,0.9999999999999628
211,inf,0.41486012813323414,0.999954018379797,inf,inf,0.9260860040975615,inf,0.9999333621829879,inf,0.9999999999999639
212,inf,0.8926996274292619,0.9999999999806428,inf,inf,0.9999504279947624,inf,0.9992045468053383,inf,0.9999993692946096
213,inf,0.995656982679151,0.999999878614061,inf,inf,0.9998322918474322,inf,0.9999024219101755,inf,0.99999728809546
214,inf,0.9850635596396596,0.9997984464093866,inf,inf,0.8664114788655102,inf,0.9997444168151183,inf,0.9999976419675273
215,inf,0.9817795731281298,0.9999999944912501,inf,inf,0.9896350571375645,inf,0.9987020443445482,inf,0.9999907678114719
216,inf,0.9984209496825895,0.9999999999961053,inf,inf,0.9999632611971889,inf,0.9994788740106806,inf,0.9999999999999741
217,inf,0.9984209496825895,0.00045274318366508,inf,inf,0.00014114539982856833,inf,0.9993915536323605,inf,0.9999988717866757
218,inf,0.4148466943893385,0.9999996118004374,inf,inf,0.9896478194743558,inf,0.9958462338781912,inf,0.9985156947557415
219,inf,0.4646015541603916,0.0005080237773171294,inf,inf,1.90625920493126e-7,inf,0.9992498050097637,inf,0.9999975646977786
220,inf,0.46460157595691076,0.9999985273203075,inf,inf,0.9990625677130569,inf,0.9999374948292027,inf,0.999999049318579
221,inf,0.4646014854029791,0.9999998817993692,inf,inf,0.9965635345846465,inf,0.9998276561792072,inf,0.9999928353501766
222,inf,0.9850635617522459,0.9999978571631388,inf,inf,0.9811038741606695,inf,0.999936622859762,inf,0.9999999999999839
223,inf,0.7510275847677355,0.9999993496960023,inf,inf,0.9859315397377534,inf,0.9998044669245701,inf,0.9999999999998401
224,inf,0.9984209496825895,0.9999539350422575,inf,inf,0.9260864658755281,inf,0.9995854733513506,inf,0.9999988919220588
225,inf,0.9850635588985668,0.9971145749721865,inf,inf,0.6767085347394468,inf,0.9950507012211475,inf,0.9999968063938438
226,inf,0.9797012624384143,0.9999996708502865,inf,inf,0.9585024112868621,inf,0.9960843559816024,inf,0.999999999999958
227,inf,0.41486012813323603,0.9999999797516288,inf,inf,0.9971660762717051,inf,0.9994120396844868,inf,0.999999999999986
228,inf,0.9984209496825895,0.9999538836332755,inf,inf,0.9260859214150094,inf,0.9999157461671507,inf,0.9999974711123804
229,inf,0.41486012813323436,0.0004791106862817884,inf,inf,0.00010490482544522894,inf,0.9999169796794806,inf,0.999999999999981
230,inf,0.46460158956592734,0.999997884615849,inf,inf,0.9811039573393087,inf,0.9998672858162406,inf,0.9999999999999544
231,inf,0.9850635617311245,0.9997475029571532,inf,inf,0.8979602782155259,inf,0.9993020414152779,inf,0.9999999999998115
232,inf,0.9984209496825895,0.9999540180842726,inf,inf,0.9260860101550922,inf,0.9999292245071197,inf,0.9999999999999524
233,inf,0.7450935535420491,0.9999978703807031,inf,inf,0.9811039027273579,inf,0.9999299179378065,inf,0.9999999999999606
234,inf,0.9817795794192051,0.9995613006333479,inf,inf,0.744193328348747,inf,0.9962130280829045,inf,0.9999999999998673
235,inf,0.9189882573256845,0.9999978846158422,inf,inf,0.9811039573392956,inf,0.999867285816227,inf,0.9999999999999565
236,inf,0.9817795772317407,0.9999891458067985,inf,inf,0.9642003774431118,inf,0.9996982173244318,inf,0.9999967865821896
237,inf,0.751027476136664,0.9997461636504827,inf,inf,0.8979479603410622,inf,0.9994888284606138,inf,0.9999895558189474
238,inf,0.9850635617310622,0.9999978849286368,inf,inf,0.9811039482951724,inf,0.999889712555727,inf,0.9999999999999482
239,inf,0.9817795774410967,0.9999999365955861,inf,inf,0.9965635840341618,inf,0.9998662615097295,inf,0.9999970979517324
240,inf,0.4148601027803114,0.999999150206161,inf,inf,0.9956356393005451,inf,0.9054786019742478,inf,0.9999971987350011
241,inf,0.9956569829409643,0.9999999295375811,inf,inf,0.9773417186906508,inf,0.9939183200245323,inf,0.9999983717905366
242,inf,0.9817795787702175,0.9999299552924176,inf,inf,0.8049086027160118,inf,0.9994147209319815,inf,0.9999990486340031
243,inf,0.9984209496825895,0.999999864259361,inf,inf,0.9965635153150213,inf,0.9998591463671043,inf,0.9999914675935877
244,inf,0.9328150486704774,0.9999538964033527,inf,inf,0.9260859317919213,inf,0.999915746180645,inf,0.9999977130367922
245,inf,0.9956569817210943,0.9999999952915661,inf,inf,0.989633099964397,inf,0.999214427923714,inf,0.9999933692952636
246,inf,0.9984209496825895,0.999999978508967,inf,inf,0.9971662412955145,inf,0.9992567127326327,inf,0.9999988451108832
247,inf,0.9189882549138668,0.9999539464838343,inf,inf,0.9260865187583593,inf,0.999556837061169,inf,0.9999991474231879
248,inf,0.9956569833379973,0.9999999054411713,inf,inf,0.9998323169988634,inf,0.9997933314827409,inf,0.9999999999999462
249,inf,0.9817795788175997,0.9999985447373546,inf,inf,0.9990625849424187,inf,0.9999258987467752,inf,0.9999991182450496
250,inf,0.9850635617310622,0.9999754230335018,inf,inf,0.9925492803865262,inf,0.9998278923413095,inf,0.9999999999999856
251,inf,0.9797012624384144,0.9999999999120457,inf,inf,0.9997949068549686,inf,0.9993749316358879,inf,0.9999999999999922
252,inf,0.4148600674611963,0.9999992204972109,inf,inf,0.9859314004644901,inf,0.9998820166846043,inf,0.9999932962977135
253,inf,0.918988237456591,0.9999998835950552,inf,inf,0.9965635374947451,inf,0.9998124883734687,inf,0.9999929762806209
254,inf,0.9817795788175997,0.9999985447373546,inf,inf,0.9990625849424187,inf,0.9999258987467752,inf,0.9999991182450496
255,inf,0.9817795787373083,0.9999999001617017,inf,inf,0.999832311729621,inf,0.999309165767796,inf,0.9999990004010859
256,inf,0.9817795794183746,0.9999540186202153,inf,inf,0.9260859991695001,inf,0.9999367283556638,inf,0.999999999999984
257,inf,0.9984209496825895,0.9999999724580523,inf,inf,0.9965636185575262,inf,0.9998457122561721,inf,0.9999999999998006
258,inf,0.9189648143931511,0.9999984254937748,inf,inf,0.9896442254008021,inf,0.9992099998322638,inf,0.9917129292059409
259,inf,0.9817795739834448,0.9999998712603099,inf,inf,0.9965635329523025,inf,0.9997198413532986,inf,0.9999920231569971
260,inf,0.9328150572943747,0.9999999703676166,inf,inf,0.9965636116270439,inf,0.999880676284203,inf,0.9999999999999515
261,inf,0.9328150572831422,0.9999999999693459,inf,inf,0.99975116471663,inf,0.9998424715147834,inf,0.9999999999999388
262,inf,0.9817795794183704,0.9999999998521578,inf,inf,0.9957955974769499,inf,0.9992893308845154,inf,0.9999999999961225
263,inf,0.9817795662292137,0.9981883061058326,inf,inf,0.7237594170032149,inf,0.9985788865177615,inf,0.999980642273805
264,inf,0.9189882384459093,0.9999998881145656,inf,inf,0.9965635396590735,inf,0.9998400638825415,inf,0.9999933260043935
265,inf,0.985063561755746,0.9999978523475507,inf,inf,0.9811038685023434,inf,0.9999280349904203,inf,0.9999999999999833
266,inf,0.9817795747536225,0.9999992174210905,inf,inf,0.9859314148839825,inf,0.9998276978916075,inf,0.9999931535467248
267,inf,0.9328150572831422,0.9999540173156415,inf,inf,0.9260860259102442,inf,0.999918462747182,inf,0.9999999999999617
268,inf,0.4148601249597682,0.999998552346244,inf,inf,0.9990625925220591,inf,0.99957998973963,inf,0.9999996493609418
269,inf,0.995656982431575,0.9999991560889131,inf,inf,0.9859380006951136,inf,0.9787994953239632,inf,0.9999962828830289
270,inf,0.8926996274292618,0.9999999997297995,inf,inf,0.9997179270216787,inf,0.9961518920914598,inf,0.9999999999991517
271,inf,0.979701262438456,0.9996285426270612,inf,inf,0.6811536263143859,inf,0.9984068074747039,inf,0.999999999999984
272,inf,0.9328247416697621,0.9969580863850207,inf,inf,0.9367259125183206,inf,0.999402985003607,inf,0.9999999999998959
273,inf,0.9817795779344989,0.99999780835456,inf,inf,0.9811038562628259,inf,0.9999373452417006,inf,0.9999978206081648
274,inf,0.98177957941838,0.9999299645880307,inf,inf,0.8049093602101132,inf,0.9994034637689171,inf,0.9999999999999647
275,inf,0.9984209496825895,0.9999999968826478,inf,inf,0.9996840958241788,inf,0.9930787987986945,inf,0.9999999999999687
276,inf,0.9817795790813163,0.0005525721675145781,inf,inf,0.00008732399378719169,inf,0.9997712773013812,inf,0.999999505301894
277,inf,0.995656983337997,0.9999978853282484,inf,inf,0.981103936741046,inf,0.9999183633880541,inf,0.9999999999999613
278,inf,0.9850635606559237,0.9999999791702949,inf,inf,0.9986121290992581,inf,0.9999097786111869,inf,0.9999987877937084
279,inf,0.9984209496825895,0.9999893197748854,inf,inf,0.8987906342657408,inf,0.9976737810779622,inf,0.9999975946783146
280,inf,0.995656983337997,0.9999999999933871,inf,inf,0.9997104604830844,inf,0.9964959380829068,inf,0.9999999999999678
281,inf,0.9984209496825895,0.9999985408648954,inf,inf,0.9990625810848452,inf,0.9999302308264626,inf,0.9999988479454628
282,inf,0.9328150459198115,0.9999999351061741,inf,inf,0.9965635832593839,inf,0.9998579580011521,inf,0.9999969826388251
283,inf,0.9798335591049231,0.8527165243423396,inf,inf,0.6537336907584606,inf,0.8213226083559307,inf,0.9999999999996535
284,inf,0.9817795748580442,0.9999996920959169,inf,inf,0.9584551691242355,inf,0.9992505000573112,inf,0.9999933068054324
285,inf,0.9817795794757987,0.9999885616404924,inf,inf,0.8991451025599834,inf,0.9919349505161895,inf,0.999999999999987
286,inf,0.9956569834610564,0.999995554279769,inf,inf,0.9801882628275879,inf,0.9991694284757386,inf,0.9999999999997733
287,inf,0.9984209496825895,0.9999993712770654,inf,inf,0.999306116142688,inf,0.9997955496326473,inf,0.9999949872452837
288,inf,0.9817795794402111,0.999997848307809,inf,inf,0.9811038630587202,inf,0.9999224501050996,inf,0.9999999999999832
289,inf,0.9817795794183737,0.9999999997492002,inf,inf,0.9996642608696414,inf,0.9956137392033318,inf,0.9999999999999816
290,inf,0.46460156826674204,0.9971095363374137,inf,inf,0.6764460347218909,inf,0.9965047055864986,inf,0.9999985349395123
291,inf,0.9984209496825895,0.9999985408649009,inf,inf,0.9990625810848508,inf,0.9999302308264718,inf,0.9999988479454648
292,inf,0.9817795783301931,0.9999999940252207,inf,inf,0.999939843447878,inf,0.9998481310063261,inf,0.9999984028775387
293,inf,0.9328150532627607,0.9999978481995646,inf,inf,0.9811039069626133,inf,0.9999077259821275,inf,0.9999989324479137
294,inf,0.9189882579002885,0.9999973114743292,inf,inf,0.9423016782798801,inf,0.9968575423483013,inf,0.9999999999995784
295,inf,0.46460158956593867,0.9999987390855399,inf,inf,0.9447373074198708,inf,0.9991982015448345,inf,0.9999999999999625
296,inf,0.8926996274292619,0.9999893332478349,inf,inf,0.8987822393116405,inf,0.9978094933931029,inf,0.9999972214865073
297,inf,0.41486012813323414,0.9998144087541434,inf,inf,0.7728219100243245,inf,0.9996952032742208,inf,0.9999999999999657
298,inf,0.9189882552046037,0.9999999999449978,inf,inf,0.9999633259923287,inf,0.9943937799090892,inf,0.9999992501986071
299,inf,0.9817795774920671,0.9999993886292645,inf,inf,0.99930613340557,inf,0.99983533934149,inf,0.9999971727611807
300,inf,0.751027554545725,0.9999891611041001,inf,inf,0.9642019380732457,inf,0.9995397042670408,inf,0.9999970943481603
301,inf,0.9328150458524349,0.9999999959454513,inf,inf,0.9896333289963644,inf,0.999153099192161,inf,0.9999969647480366
302,inf,0.9817795751185393,0.9999996922649509,inf,inf,0.9584555703400639,inf,0.9992235137582393,inf,0.9999936891350016
303,inf,0.9956569833497693,0.9999999145205831,inf,inf,0.9971667359823987,inf,0.998700013881481,inf,0.9999999999999964
304,inf,0.8926996274292619,0.9999299564867571,inf,inf,0.8049108074311746,inf,0.9993819815251748,inf,0.9999999999999624
305,inf,0.46460156520583984,0.9999999989529524,inf,inf,0.9995946467692565,inf,0.9976159673473793,inf,0.9999983234090165
306,inf,0.9817795786793884,0.9999910257767934,inf,inf,0.9961267423355276,inf,0.9998612190155525,inf,0.9999989153922755
307,inf,0.9984209496825895,0.9999985521264267,inf,inf,0.9990625923030867,inf,0.9997099204351472,inf,0.9999996340020822
308,inf,0.9189873466931485,0.9999943928967605,inf,inf,0.9339174576207858,inf,0.9977885885293337,inf,0.9996780916277934
309,inf,0.9189882540303621,0.9999999995056836,inf,inf,0.9994912944832989,inf,0.9993425843912999,inf,0.9999988351043245
310,inf,0.9817795788357705,0.9999995700311476,inf,inf,0.9883770315959504,inf,0.9993024555475079,inf,0.9999991449143403
311,inf,0.8926996274292619,0.999997884615851,inf,inf,0.9811039573393124,inf,0.9998672858162445,inf,0.9999999999999509
312,inf,0.46460158638335847,0.9999999765889801,inf,inf,0.9999324402136488,inf,0.9999337552124384,inf,0.9999997810931431
313,inf,0.9189882507104062,0.9999538927678974,inf,inf,0.9260859483364622,inf,0.9999029351734284,inf,0.9999976615009394
314,inf,0.9956569832210908,0.9999999991755779,inf,inf,0.9995220270318429,inf,0.9989407140070928,inf,0.9999995205830251
315,inf,0.9956569827675553,0.9999538936404094,inf,inf,0.9260859295467647,inf,0.9999157461777254,inf,0.9999976606938452
316,inf,0.9850635583325708,0.9999998607440445,inf,inf,0.9998322766575839,inf,0.9998387022985201,inf,0.9999961477632078
317,inf,0.4646015563359701,0.9999976852765355,inf,inf,0.9811054833896652,inf,0.9956269351170113,inf,0.9999976615893902
318,inf,0.9984209496825895,0.9999995796754167,inf,inf,0.9883761427252408,inf,0.9995089816843823,inf,0.9999999999999842
319,inf,0.981779579418369,0.9999995666016299,inf,inf,0.9883773865478541,inf,0.9992199816834684,inf,0.9999999999940735
320,inf,0.6365620736698498,0.999999996142092,inf,inf,0.9999836746519409,inf,0.999933451221028,inf,0.9999999999999913
321,inf,0.9850635598575861,0.9999298820450292,inf,inf,0.8049187330534263,inf,0.9992643638567538,inf,0.9999978876772154
322,inf,0.9797012624384143,0.9999963024351827,inf,inf,0.9357032221929801,inf,0.9967178539965936,inf,0.9999999999999417
323,inf,0.995656981691243,0.9999992194088807,inf,inf,0.9859314067086047,inf,0.9998591805958221,inf,0.9999932468791018
324,inf,0.9956569833379971,0.9999978742067646,inf,inf,0.981104258348082,inf,0.9991208799104925,inf,0.9999999999999863
325,inf,0.932814737109041,0.9918381026001439,inf,inf,0.6396741033525217,inf,0.9932679184728345,inf,0.9999149790602477
326,inf,0.9984209496825895,0.9999538861633106,inf,inf,0.9260859159740367,inf,0.9999206717522824,inf,0.9999975123773446
327,inf,0.9984209496825895,0.9999999991386541,inf,inf,0.9994914208421232,inf,0.9986236218021235,inf,0.9999963855647368
328,inf,0.9817793841985033,0.9955015229577284,inf,inf,0.4098304951027155,inf,0.9898959528107026,inf,0.9997134758410237
329,inf,0.9189882538270882,0.9999539471555751,inf,inf,0.9260860728321161,inf,0.999850176427079,inf,0.9999987632472188
330,inf,0.9817795770899838,0.9999999807654706,inf,inf,0.9997511453436025,inf,0.9998888791710842,inf,0.9999965826234175
331,inf,0.9984209496825895,0.9955094189187326,inf,inf,0.4073141142420079,inf,0.9965892613375479,inf,0.9999914938851242
332,inf,0.9984209496825895,0.9999978842987132,inf,inf,0.9811039665089503,inf,0.9998445478267627,inf,0.9999999999999748
333,inf,0.9189882573256838,0.9999996983143582,inf,inf,0.95845691249526,inf,0.9991317175581025,inf,0.9999999999998893
334,inf,0.9850635617310635,0.9997985445995282,inf,inf,0.8664833908314306,inf,0.997598525220682,inf,0.9999999999999856
335,inf,0.9956569833379992,0.999929214864014,inf,inf,0.805043433091243,inf,0.9974132899818668,inf,0.999999999999994
336,inf,0.9925436632333184,0.9999977945936421,inf,inf,0.9811038596219032,inf,0.9999028168780398,inf,0.9999973868909924
337,inf,0.9984209496825895,0.999999571771826,inf,inf,0.9883768800306799,inf,0.9993376707355794,inf,0.9999995631314604
338,inf,0.9850635617315662,0.9999977647297145,inf,inf,0.9811074047835137,inf,0.9913157763732241,inf,0.9999999999999554
339,inf,0.9817795794183453,0.9999996998870341,inf,inf,0.9584542925577492,inf,0.9993071802667238,inf,0.9999999999592387
340,inf,0.9817795770933336,0.9999962331795845,inf,inf,0.9357280446008628,inf,0.9963226162564347,inf,0.9999965875401369
341,inf,0.9817794818282607,0.9951448846121583,inf,inf,0.4684104348287821,inf,0.960302938987275,inf,0.9998567670140152
342,inf,0.9189882573256863,0.9999910490485523,inf,inf,0.9961267653626669,inf,0.9999537676638718,inf,0.9999999999999859
343,inf,0.4646015747234564,0.9999985302190475,inf,inf,0.944882684938853,inf,0.9924145192775345,inf,0.9999989790878342
344,inf,0.9956569830919499,0.9999999001120714,inf,inf,0.9998323116800834,inf,0.9993915536252871,inf,0.9999989909934787
345,inf,0.8926996274292619,0.9999298721186705,inf,inf,0.8049226015776466,inf,0.9992069289133737,inf,0.9999987115076705
346,inf,0.4646015895659217,0.9999999744404915,inf,inf,0.9903326929526911,inf,0.9862704623228745,inf,0.9999999999995769
347,inf,0.9817795779094892,0.9999978085773176,inf,inf,0.9811038671667796,inf,0.9999156435160819,inf,0.999997785411524
348,inf,0.9850635617310621,0.9999993494656829,inf,inf,0.9859315520875317,inf,0.9997647097292279,inf,0.9999999999998689
349,inf,0.995656983337997,0.9999993499902569,inf,inf,0.9859315239599221,inf,0.9998552599394787,inf,0.9999999999998851
350,inf,0.918988252202308,0.9999999038285908,inf,inf,0.9996432455536444,inf,0.8227321554390296,inf,0.9999981084764967
351,inf,0.981779578636774,0.9999999801611665,inf,inf,0.9986121297355157,inf,0.9999205439771451,inf,0.9999988528473426
352,inf,0.9189882559919403,0.9999985506149964,inf,inf,0.999062590797467,inf,0.9998374418466162,inf,0.9999995285216692
353,inf,0.9984209496825895,0.9999299231911534,inf,inf,0.8049107006367411,inf,0.9993835994343984,inf,0.999997618230124
354,inf,0.9984209496825895,0.9999997002497768,inf,inf,0.9584536881252022,inf,0.9993476601776362,inf,0.9999999999998855
355,inf,0.9189882539211082,0.9999994015210274,inf,inf,0.9993061462309747,inf,0.9987903566888421,inf,0.9999987964832526
356,inf,0.9850635600482179,0.000969764399341153,inf,inf,1.1226668483743651e-9,inf,0.9964275504179425,inf,0.9999981026123759
357,inf,0.995656983337997,0.9999978849286402,inf,inf,0.9811039482951789,inf,0.9998897125557334,inf,0.9999999999999468
358,inf,0.8926996274292619,0.0037566696487047,inf,inf,8.229470438436692e-10,inf,0.9996015683415765,inf,0.9999999999999805
359,inf,0.9850635617310622,0.999953991966298,inf,inf,0.926086545520962,inf,0.9995635363653926,inf,0.9999999999999853
360,inf,0.9328150572831422,0.9999540180842735,inf,inf,0.9260860101550926,inf,0.9999292245071197,inf,0.9999999999999634
361,inf,0.9817795775958386,0.9999998768903872,inf,inf,0.999832290352803,inf,0.9998892009344148,inf,0.9999973126512351
362,inf,0.4148601281332336,0.9999999738535139,inf,inf,0.9965636215827235,inf,0.9998424830151643,inf,0.9999999999998852
363,inf,0.9817795776569956,0.9999998917852432,inf,inf,0.999832303369359,inf,0.9998763122516371,inf,0.9999974148266635
364,inf,0.4646015502137836,0.9999295995235975,inf,inf,0.8049676890541508,inf,0.9985376727562535,inf,0.9999972932378625
365,inf,0.9850635608186079,0.9999978218309002,inf,inf,0.9811047095580577,inf,0.9979206175881693,inf,0.9999989712180215
366,inf,0.9850635617310631,0.9999987369595428,inf,inf,0.944738818816674,inf,0.9991276842210185,inf,0.9999999999999626
367,inf,0.4148601281332338,0.9999999999687901,inf,inf,0.9997511649352758,inf,0.9998044053494504,inf,0.9999999999999184
368,inf,0.9925436632333184,0.999997885410226,inf,inf,0.9811039343706723,inf,0.9999242411997792,inf,0.999999999999959
369,inf,0.464601589565942,0.9999962971885097,inf,inf,0.9338631736842342,inf,0.9994495937088396,inf,0.9999999999999485
370,inf,0.9850635617319682,0.9976540827744895,inf,inf,0.6223668222704518,inf,0.39500452707864253,inf,0.9999999999999536
371,inf,0.9925436632333184,0.9999977919039738,inf,inf,0.981103860703464,inf,0.9998942631721197,inf,0.9999973126901139
372,inf,0.9956569815223647,0.9999999304358431,inf,inf,0.9999291233436457,inf,0.9986181984957916,inf,0.9999925543316014
373,inf,0.4646015895660499,0.9999299942683219,inf,inf,0.8049040583785951,inf,0.9994821629884553,inf,0.9999999999999645
374,inf,0.8926996274292619,0.999997796899001,inf,inf,0.9811038472503243,inf,0.9999334548927057,inf,0.9999974943535973
375,inf,0.9189882495811943,0.9999538673589355,inf,inf,0.9260860201204387,inf,0.9998422060684224,inf,0.9999972623248021
376,inf,0.9817795730454478,0.999999853620741,inf,inf,0.9965635123437196,inf,0.999767177947295,inf,0.9999906464589965
377,inf,0.9956569770423205,0.9999991282918725,inf,inf,0.9967550540281337,inf,0.9975685692772661,inf,0.9999741822621462
378,inf,0.46460158956592557,0.9999540180842733,inf,inf,0.9260860101550934,inf,0.9999292245071197,inf,0.9999999999999623
379,inf,0.9817795791313616,0.9999995702742631,inf,inf,0.9883770229834896,inf,0.9993044557865474,inf,0.9999995786690324
380,inf,0.9189882573256841,0.9999999866902869,inf,inf,0.9973300512006772,inf,0.9989043260318837,inf,0.9999999999999928
381,inf,0.9984209496825895,0.9999996969243129,inf,inf,0.9584592268000924,inf,0.9989767226141315,inf,0.9999999999998329
382,inf,0.9850635613755014,0.9999539695939296,inf,inf,0.9260865531487097,inf,0.9995465803723704,inf,0.9999995991093091
383,inf,0.4148578511430848,0.9999999507828734,inf,inf,0.9949148765753129,inf,0.9995351596450783,inf,0.9997484135399765
384,inf,0.9925436632333184,0.9998143703311166,inf,inf,0.7728287520811642,inf,0.9996270740688032,inf,0.9999999999999527
385,inf,0.8926996274292619,0.9999960921669996,inf,inf,0.9358039402492575,inf,0.9951100115057625,inf,0.9999957912778167
386,inf,0.464601589565926,0.9999995694539181,inf,inf,0.9883771151380533,inf,0.9992830430529793,inf,0.9999999999999847
387,inf,0.9817795756720505,0.0011274911932894417,inf,inf,2.4879376003816844e-7,inf,0.9998158780831276,inf,0.999994501523334
388,inf,0.9189882514600834,0.999628269145234,inf,inf,0.6811991574445433,inf,0.9981197640313175,inf,0.9999979265116359
389,inf,0.41486011475653783,0.9999539362294626,inf,inf,0.9260860254194458,inf,0.9998754940143079,inf,0.9999985219980915
390,inf,0.4148601069839585,0.9999987257757751,inf,inf,0.944742384290095,inf,0.9989617205554568,inf,0.999997663199493
391,inf,0.9817795775592159,0.9999999994021758,inf,inf,0.9994913278310219,inf,0.9991529424056087,inf,0.9999972713154159
392,inf,0.9850635617310638,0.9999993432666946,inf,inf,0.9859318844950719,inf,0.998694604048313,inf,0.9999999999999599
393,inf,0.995656983533885,0.9999999999699694,inf,inf,0.9997511643519077,inf,0.9999058671481941,inf,0.9999999999999737
394,inf,0.9189882512991722,0.9998143019782777,inf,inf,0.7728299543754585,inf,0.9996146530131522,inf,0.9999978696295654
395,inf,0.9984209496825895,0.9999754206881901,inf,inf,0.9925509865024584,inf,0.9989299776526896,inf,0.9999996219254177
396,inf,0.9328150572831422,0.999999602854483,inf,inf,0.9586130922190857,inf,0.9886696300119135,inf,0.9999999999999578
397,inf,0.9850635617310621,0.9999996964341338,inf,inf,0.958460042611442,inf,0.998922085383274,inf,0.9999999999998496
398,inf,0.9850635617310814,0.9999299545205106,inf,inf,0.8049111586850846,inf,0.9993767675847934,inf,0.9999999999999845
399,inf,0.9850635597643285,0.9999962910037562,inf,inf,0.933859886432801,inf,0.9995498766737634,inf,0.99999778253026
400,inf,0.9850635617310625,0.9999997842418301,inf,inf,0.9945479211950026,inf,0.9996716348260692,inf,0.9999999999999392
401,inf,0.9850635611806562,inf,0.9962439329402091,0.9999999988564929,inf,inf,0.9987651165701459,inf,0.9999993794234565
402,inf,0.9956569828964795,inf,0.9962432648718447,0.999999999174719,inf,inf,0.9996926986964739,inf,0.999998189394951
403,inf,0.995656983337997,inf,0.999161024108946,0.9999999688540407,inf,inf,0.9999344648695992,inf,0.9999999999999722
404,inf,0.4148601281332349,inf,0.9988718841481402,0.9999999601280947,inf,inf,0.9997847577385784,inf,0.9999999999999706
405,inf,0.9984209496825895,inf,0.9905463957227054,0.999999982167484,inf,inf,0.9883026194112212,inf,0.9999934630889883
406,inf,0.981779575430423,inf,0.9985240893716516,0.9999999222923093,inf,inf,0.9986476753477893,inf,0.9999941468864375
407,inf,0.9797012624442227,inf,0.9994620224515899,0.9999999848071146,inf,inf,0.9997741113637283,inf,0.9999999999998364
408,inf,0.9817795782658172,inf,0.9949542714583455,0.999999998501699,inf,inf,0.9992971314178882,inf,0.9999983083939494
409,inf,0.995656983346003,inf,0.9957987333594404,0.9999999524674439,inf,inf,0.9872880283976174,inf,0.9999999999998955
410,inf,0.9850635617310624,inf,0.996518470848008,0.9999999990853645,inf,inf,0.9956363759601925,inf,0.9999999999999448
411,inf,0.9817795791949623,inf,0.9996220975206939,0.9999999357886681,inf,inf,0.9994183159156819,inf,0.9999996720748446
412,inf,0.9817795798147559,inf,0.9966422274311971,0.9999992701429365,inf,inf,0.9242121552240044,inf,0.9999999999999897
413,inf,0.9956569827309608,inf,0.9973377986823581,0.9999999986958181,inf,inf,0.9978014755218907,inf,0.9999975105777097
414,inf,0.9984209496825895,inf,0.9985223609127528,0.9999999827046334,inf,inf,0.9992540744536258,inf,0.9999999999999178
415,inf,0.9817795789889663,inf,0.9967799255932129,0.9999999914094738,inf,inf,0.9878237570951418,inf,0.9999993697595162
416,inf,0.9984209496825895,inf,0.9945832416727007,0.9999999879491052,inf,inf,0.9933443320407019,inf,0.9999991454541654
417,inf,0.9823320622777756,inf,0.22279620728502703,0.9999260767006648,inf,inf,0.9991703650394924,inf,0.9999999933841304
418,inf,0.9984209496825895,inf,0.9965927540156537,0.9999999748405388,inf,inf,0.9532242440262616,inf,0.999999418700122
419,inf,0.9850635595503986,inf,0.9991609858486151,0.9999999304060734,inf,inf,0.9998982684835628,inf,0.9999975397113561
420,inf,0.9189882296976667,inf,0.998523281696993,0.9999998413142205,inf,inf,0.9996356379620965,inf,0.9999902335028766
421,inf,0.9850635617310622,inf,0.9945772573355576,0.9999999929935539,inf,inf,0.9970832494384216,inf,0.9999999999999895
422,inf,0.9984209496825895,inf,0.9980202471755983,0.9999999983849017,inf,inf,0.9955313608119541,inf,0.9999991184081086
423,inf,0.7510275291592989,inf,0.9988725141525839,0.9999997561143878,inf,inf,0.9998908958102252,inf,0.9999946536068107
424,inf,0.995656982987297,inf,0.9993350991120582,0.9999999992338267,inf,inf,0.9972390174202282,inf,0.9999985617237884
425,inf,0.41486011211236173,inf,0.9967659944165363,0.9999999982380534,inf,inf,0.9978755707460227,inf,0.9999982297202019
426,inf,0.918988257325684,inf,0.999589410107596,0.9999999789747991,inf,inf,0.9998680770246948,inf,0.9999999999999148
427,inf,0.9984209496825895,inf,0.995950577049681,0.9999999231183506,inf,inf,0.9995413031941223,inf,0.9999999999999404
428,inf,0.985063560165538,inf,0.9945739276236555,0.9999999953690619,inf,inf,0.9991633051697281,inf,0.9999982348893462
429,inf,0.981779579418373,inf,0.9911685708797462,0.999999986087938,inf,inf,0.9969538580071756,inf,0.9999999999999618
430,inf,0.9817795789925312,inf,0.9976982311352897,0.9999998369677142,inf,inf,0.9996555098203561,inf,0.9999993749920282
431,inf,0.9925436632333184,inf,0.9985233894294132,0.9999999587670324,inf,inf,0.999693912890661,inf,0.9999999999997924
432,inf,0.9850635611751075,inf,0.997698230898144,0.9999998366068954,inf,inf,0.9996161573400132,inf,0.9999993731674005
433,inf,0.9956569830395419,inf,0.9950863262628054,0.9999999991188042,inf,inf,0.9969635505003325,inf,0.999998776074638
434,inf,0.9817795780376244,inf,0.9986293543006066,0.9999999998830416,inf,inf,0.9995002703801621,inf,0.9999979734754348
435,inf,0.9984209496825895,inf,0.9985222524076506,0.999999983809901,inf,inf,0.9996016048033336,inf,0.9999999999999428
436,inf,0.9189882517993871,inf,0.998872569672157,0.9999998231494598,inf,inf,0.9979329873641801,inf,0.9999980464554241
437,inf,0.9956569828921314,inf,0.9976982208251569,0.9999998274285682,inf,inf,0.9999246979444664,inf,0.99999817156392
438,inf,0.9850635564382576,inf,0.9985240884007354,0.999999921291655,inf,inf,0.9986476753844219,inf,0.999994032423312
439,inf,0.9850635611489575,inf,0.9883127637892376,0.999999896308387,inf,inf,0.9731816090576905,inf,0.9999993436836935
440,inf,0.9850635604677578,inf,0.9957727879777645,0.9999999985093802,inf,inf,0.9951669433631567,inf,0.9999985756352747
441,inf,0.9817795773001762,inf,0.9989008437808479,0.999999966926298,inf,inf,0.999818969037943,inf,0.9999968911228416
442,inf,0.9817795777836669,inf,0.9976982149243021,0.9999998213240353,inf,inf,0.9998710405706754,inf,0.9999976007420756
443,inf,0.9328150543681956,inf,0.998204948094802,0.9999999999204123,inf,inf,0.9987113922179871,inf,0.9999992259798192
444,inf,0.9984209496825895,inf,0.9945737509843116,0.9999999954743499,inf,inf,0.9992736643825473,inf,0.9999977961203876
445,inf,0.9984209496825895,inf,0.9981574386886733,0.9999999998462814,inf,inf,0.9993751178794802,inf,0.9999991522304531
446,inf,0.9984209496825895,inf,0.9969065355723358,0.9999997914167775,inf,inf,0.9997956251178138,inf,0.9999981109668973
447,inf,0.9925436632333184,inf,0.9911654322743644,0.9999999880109814,inf,inf,0.9977859874092022,inf,0.9999991514833815
448,inf,0.9984209496825895,inf,0.9962432152129452,0.9999999992153252,inf,inf,0.9997615270277755,inf,0.9999990209239997
449,inf,0.46460158019558107,inf,0.9969068049752673,0.9999997939761252,inf,inf,0.9990536590703049,inf,0.99999935547867
450,inf,0.995656904354232,inf,0.9945738898143883,0.9999999787744125,inf,inf,0.9992053649231283,inf,0.9996760980132213
451,inf,0.9817795794351627,inf,0.9995893542928806,0.9999999504586916,inf,inf,0.9998649931402527,inf,0.9999999999999586
452,inf,0.918988257325684,inf,0.994574416706013,0.9999999951112484,inf,inf,0.9988577099639063,inf,0.9999999999999674
453,inf,0.9925436632333184,inf,0.9965169202610774,0.999999999251372,inf,inf,0.9965157160709665,inf,0.9999999999999429
454,inf,0.9956569829176118,inf,0.9976982218354645,0.9999998284368009,inf,inf,0.9999219847353726,inf,0.9999982760560646
455,inf,0.9189882511168409,inf,0.998902394395484,0.999999940980124,inf,inf,0.9973059005128602,inf,0.9999978051751761
456,inf,0.9956569832624695,inf,0.999161017529183,0.9999999624508565,inf,inf,0.9995540804530627,inf,0.9999996902709182
457,inf,0.9817795794183796,inf,0.9945734757961966,0.9999999957802848,inf,inf,0.999445423388624,inf,0.9999999999999722
458,inf,0.9850635617310667,inf,0.9956721425679593,0.9999999927676633,inf,inf,0.990995327051649,inf,0.9999999999999666
459,inf,0.981779574550571,inf,0.9969893714857292,0.9999998554850209,inf,inf,0.9989733717139251,inf,0.9999928555280402
460,inf,0.9850635530361906,inf,0.9994618646833131,0.9999998150939049,inf,inf,0.9996591527241275,inf,0.9999901966318663
461,inf,0.995656983337997,inf,0.9988718906711901,0.9999999598941778,inf,inf,0.9997327489841948,inf,0.9999999999999597
462,inf,0.9956569831359807,inf,0.9996220870395573,0.9999999176466435,inf,inf,0.999184583045032,inf,0.9999991715571983
463,inf,0.9817795714373043,inf,0.9907789194146598,0.9999999917967647,inf,inf,0.9891079269704343,inf,0.9999882861751145
464,inf,0.9956569831430763,inf,0.9986292939747314,0.9999999999206959,inf,inf,0.9997290981642045,inf,0.9999992006555558
465,inf,0.9984209496825895,inf,0.9991609937460172,0.9999999384706122,inf,inf,0.9998961393790816,inf,0.999997957002307
466,inf,0.9984209496825895,inf,0.9929032317341371,0.9999999974536236,inf,inf,0.998489026860754,inf,0.9999999999999419
467,inf,0.41486012495177316,inf,0.9993025028500812,0.9999991745848679,inf,inf,0.9973454258164275,inf,0.9999996484772432
468,inf,0.9850635570970239,inf,0.9988725167091098,0.9999997588938678,inf,inf,0.9998531058022927,inf,0.999994775175003
469,inf,0.9956569833379972,inf,0.9980234917080287,0.9999999961860364,inf,inf,0.9899979881527696,inf,0.9999999999999889
470,inf,0.9189882573261414,inf,0.9980179080338307,0.9999999994476028,inf,inf,0.9995180970843843,inf,0.9999999999999734
471,inf,0.9328150548508896,inf,0.9981761295672189,0.999999998061256,inf,inf,0.996475122134104,inf,0.9999993541519491
472,inf,0.995656983337997,inf,0.9984056115117941,0.9999998673584547,inf,inf,0.9996070612475878,inf,0.9999999999999111
473,inf,0.9328150509981948,inf,0.9962432244152041,0.9999999991979158,inf,inf,0.9997488420225755,inf,0.9999983311270414
474,inf,0.9984209496825895,inf,0.998523236243587,0.9999997714760549,inf,inf,0.9994696402937299,inf,0.9999845193059433
475,inf,0.9850635614824205,inf,0.9980192084646721,0.9999999990178396,inf,inf,0.9973022873150739,inf,0.9999997196591507
476,inf,0.9925436632333184,inf,0.9976982164328798,0.999999822967446,inf,inf,0.9999114145300383,inf,0.9999977315320763
477,inf,0.9328150572831423,inf,0.9945738122968503,0.99999999554287,inf,inf,0.999235240158014,inf,0.9999999999999708
478,inf,0.9956569819128811,inf,0.999589176350957,0.9999997266145854,inf,inf,0.9998547433508425,inf,0.9999941378009121
479,inf,0.9956569831803733,inf,0.9991610094916423,0.99999995468453,inf,inf,0.9989721744439197,inf,0.9999993536058012
480,inf,0.41486012813323436,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999732
481,inf,0.9328150518168934,inf,0.988473424093856,0.9999999913451553,inf,inf,0.994888027388429,inf,0.9999985485199877
482,inf,0.9984209496825895,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999674
483,inf,0.9984209496825895,inf,0.9969065369747074,0.9999998047519177,inf,inf,0.9998283162172147,inf,0.9999999999999697
484,inf,0.9925436632333184,inf,0.9980179882153294,0.9999999990783914,inf,inf,0.9993799512391068,inf,0.9999999999999861
485,inf,0.9956569827316322,inf,0.9945740156262243,0.9999999952672292,inf,inf,0.9991083767844515,inf,0.9999975133769929
486,inf,0.9850635616104448,inf,0.9992828624096591,0.9999998839438576,inf,inf,0.9986033536191894,inf,0.9999998640052248
487,inf,0.9925436632333184,inf,0.999425634165558,0.999999965406256,inf,inf,0.9996314658473183,inf,0.9999999999999782
488,inf,0.9984209496825895,inf,0.9973384936644569,0.9999999980837024,inf,inf,0.998913444333877,inf,0.9999999999999413
489,inf,0.9850635617310622,inf,0.9995894101075984,0.9999999789748002,inf,inf,0.9998680770246973,inf,0.9999999999999134
490,inf,0.7510275847678793,inf,0.9986292664082641,0.999999999924531,inf,inf,0.9998334842767355,inf,0.9999999999999722
491,inf,0.4646015585638994,inf,0.9980184242461775,0.9999999993059376,inf,inf,0.9986390630844376,inf,0.9999978675846671
492,inf,0.9850635610740089,inf,0.9983055722416304,0.9999995289620671,inf,inf,0.9980296995902519,inf,0.9999992591799339
493,inf,0.9984209496825895,inf,0.9996220781723313,0.9999999023298891,inf,inf,0.9989877011293898,inf,0.9999988042219387
494,inf,0.7510275779472351,inf,0.9927393755228542,0.9999999801958119,inf,inf,0.991261387701074,inf,0.9999993442526832
495,inf,0.9817795794184064,inf,0.9929027630062336,0.9999999975407394,inf,inf,0.9986578729399664,inf,0.9999999999999772
496,inf,0.9817795777890228,inf,0.9881985109747863,0.9999999616999157,inf,inf,0.9911271489175277,inf,0.9999976086030762
497,inf,0.9956569828918438,inf,0.9988718677746646,0.9999999410681356,inf,inf,0.9997644993917878,inf,0.9999981703846749
498,inf,0.9850635588319784,inf,0.9957748796872508,0.9999999981258265,inf,inf,0.99422553497564,inf,0.9999967313162235
499,inf,0.9984209496825895,inf,0.9969860265141232,0.9999999244183219,inf,inf,0.9998190037690812,inf,0.9999964925533533
500,inf,0.9797012540180526,inf,0.9989020122121377,0.999999885116231,inf,inf,0.9989730145498886,inf,0.9999924848838446
501,inf,0.9817795794183731,inf,0.9989009284167828,0.9999999854804957,inf,inf,0.9992055895594648,inf,0.9999999999999811
502,inf,0.9328150572831423,inf,0.9977850631468964,0.9999999965382804,inf,inf,0.9956512252261959,inf,0.9999999999999766
503,inf,0.9850635601318488,inf,0.9993682424682697,0.999999845365196,inf,inf,0.953058582531519,inf,0.9999981965113465
504,inf,0.7510275847677366,inf,0.9929027318578162,0.9999999975464942,inf,inf,0.9986690931081638,inf,0.9999999999999475
505,inf,0.9797012600609778,inf,0.996243403351475,0.9999999990974187,inf,inf,0.9995004998278331,inf,0.9999978781540356
506,inf,0.9797012624384478,inf,0.9979135992361263,0.9999999232958102,inf,inf,0.9963140456898308,inf,0.999999999999973
507,inf,0.4148601130423517,inf,0.9945736829945692,0.9999999955504986,inf,inf,0.999316101440647,inf,0.9999983325963133
508,inf,0.9956569825178649,inf,0.9943590972635857,0.9999999938336102,inf,inf,0.9858895597620765,inf,0.999996636746375
509,inf,0.9956569828794646,inf,0.9976982201562373,0.9999998266667777,inf,inf,0.9998961397637934,inf,0.9999981196191023
510,inf,0.9817795794241866,inf,0.9956617237886721,0.99999998648133,inf,inf,0.9954148268362425,inf,0.9999999999999879
511,inf,0.9925436632333184,inf,0.9929234216843353,0.9999999926854191,inf,inf,0.9912117963138747,inf,0.999998653470755
512,inf,0.8926996274292619,inf,0.9929203560256481,0.999999994468685,inf,inf,0.9957015555489394,inf,0.9999999999998741
513,inf,0.7510275493089978,inf,0.996986034110918,0.9999999247011623,inf,inf,0.9997944837341002,inf,0.9999965908707314
514,inf,0.9984209496825895,inf,0.9927171839830635,0.9999999921464654,inf,inf,0.9987326676894472,inf,0.9999999999999692
515,inf,0.9328150572831423,inf,0.9927185605118924,0.9999999914794623,inf,inf,0.9982695487998401,inf,0.9999999999999716
516,inf,0.981779579418373,inf,0.9973381563978242,0.9999999984208403,inf,inf,0.999388721301988,inf,0.99999999999992
517,inf,0.41486011445035664,inf,0.990489190806947,0.9999999946265723,inf,inf,0.9964321456557795,inf,0.9999984879396088
518,inf,0.4148601075888718,inf,0.996990394417006,0.9999998747753055,inf,inf,0.9971212407668738,inf,0.9999977300369681
519,inf,0.9956569831384786,inf,0.9945738599210684,0.9999999954668839,inf,inf,0.9992055399800144,inf,0.999999181801345
520,inf,0.9925436632333184,inf,0.9991609833130887,0.9999999280491426,inf,inf,0.999844816917513,inf,0.9999972686639603
521,inf,0.9984209496825895,inf,0.998872554541695,0.9999997971559015,inf,inf,0.9997829338020013,inf,0.9999962499499987
522,inf,0.751027584767737,inf,0.9881895226649713,0.9999999663805079,inf,inf,0.9925360857107828,inf,0.9999999999999593
523,inf,0.4148601249779671,inf,0.9980274617453586,0.9999999921298312,inf,inf,0.9832228077458344,inf,0.9999996513228882
524,inf,0.9328150557177565,inf,0.9991610151386869,0.9999999601337195,inf,inf,0.9993976594590535,inf,0.9999995843337773
525,inf,0.9817795752410002,inf,0.9989019541352896,0.9999999048675843,inf,inf,0.9993680518741567,inf,0.9999938688706969
526,inf,0.9850635572647171,inf,0.9914077045324844,0.9999999980525223,inf,inf,0.9925051072736237,inf,0.9999949638106708
527,inf,0.9850635617339528,inf,0.9991610164552783,0.9999999650287875,inf,inf,0.9999450891915957,inf,0.9999999999999724
528,inf,0.9328150434844429,inf,0.9965249593932686,0.9999999947692062,inf,inf,0.9911910051670708,inf,0.9999963359636314
529,inf,0.9984209496825895,inf,0.9929027318578162,0.9999999975464942,inf,inf,0.9986690931081638,inf,0.9999999999999439
530,inf,0.9328150509360674,inf,0.9976982222140092,0.9999998288177245,inf,inf,0.9999219847374192,inf,0.9999983146300503
531,inf,0.981779579418373,inf,0.9911649808456198,0.9999999883341847,inf,inf,0.997905614939772,inf,0.9999999999999728
532,inf,0.9817795782712603,inf,0.9991609982154996,0.9999999430266374,inf,inf,0.9999346360446463,inf,0.999998315574052
533,inf,0.9850635598930765,inf,0.9967691054836025,0.9999999970331503,inf,inf,0.9956314735234822,inf,0.9999979276920807
534,inf,0.9189882573257728,inf,0.9973397448692916,0.9999999967183548,inf,inf,0.9971499055095194,inf,0.9999999999999865
535,inf,0.9817795794272618,inf,0.9989008462329511,0.9999999721235645,inf,inf,0.9997127883038167,inf,0.9999999999999718
536,inf,0.9797012624384185,inf,0.9969860577790485,0.999999939576751,inf,inf,0.9997614317220664,inf,0.9999999999999353
537,inf,0.9984209496825895,inf,0.9982046016150786,0.9999999999191607,inf,inf,0.9993809814013346,inf,0.9999958297534063
538,inf,0.9984209496825895,inf,0.9946598623423397,0.9999998670392397,inf,inf,0.9453918767229419,inf,0.9999971947157049
539,inf,0.9850635607587805,inf,0.9927212639831002,0.9999999900752058,inf,inf,0.9973599243948417,inf,0.9999989037634736
540,inf,0.9850635617310622,inf,0.994596362733515,0.9999999749600106,inf,inf,0.9851432422414698,inf,0.9999999999999876
541,inf,0.9925436632333184,inf,0.9988718571465236,0.9999999348769053,inf,inf,0.999797869918511,inf,0.9999976108839949
542,inf,0.9984209496825895,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999674
543,inf,0.9984209496825895,inf,0.9995275583834046,0.9999062559698593,inf,inf,0.9984039961507735,inf,0.9999995327902864
544,inf,0.9817795794215944,inf,0.9997752355072795,0.9999328615799818,inf,inf,0.9994286671696895,inf,0.9999999999999473
545,inf,0.9817795782547147,inf,0.9976982219339939,0.9999998285031312,inf,inf,0.9999114145633143,inf,0.9999982920989402
546,inf,0.414860112342059,inf,0.997698221572087,0.9999998281389499,inf,inf,0.9999114145611252,inf,0.9999982552204028
547,inf,0.8926996274292619,inf,0.9990296065581339,0.9999999997417184,inf,inf,0.9988551821642341,inf,0.9999999999998893
548,inf,0.9817795794186098,inf,0.998158539604368,0.9999999992742268,inf,inf,0.9974216406136839,inf,0.9999999999999956
549,inf,0.985063557111518,inf,0.999589205034657,0.9999997739330189,inf,inf,0.9998616931287433,inf,0.999994791516872
550,inf,0.981779579418373,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999711
551,inf,0.9956569827722838,inf,0.9973380867233033,0.9999999983229502,inf,inf,0.9994867821652639,inf,0.9999976800346402
552,inf,0.9956569827306659,inf,0.997338439202748,0.9999999985335044,inf,inf,0.9972145744629373,inf,0.9999975094152168
553,inf,0.9817795771803146,inf,0.9959505443240882,0.999999913112936,inf,inf,0.9995692408609299,inf,0.9999967152018574
554,inf,0.9956569833379942,inf,0.9980180089078082,0.999999999583723,inf,inf,0.9993469835367382,inf,0.9999999999887546
555,inf,0.9984209496825895,inf,0.9983078649511886,0.9999983735190423,inf,inf,0.991632069476304,inf,0.9999999999999939
556,inf,0.7510275651278329,inf,0.9949544579910656,0.999999998442122,inf,inf,0.9991760229329733,inf,0.9999981117497801
557,inf,0.9984209496825895,inf,0.9989008453378735,0.9999999619029546,inf,inf,0.9997590051221101,inf,0.9999961649230831
558,inf,0.9925436632333184,inf,0.9945737509537835,0.999999995490995,inf,inf,0.9992736645454715,inf,0.9999981234286267
559,inf,0.9817795783066176,inf,0.9962432244117321,0.9999999991986084,inf,inf,0.9997488420289803,inf,0.9999983682767691
560,inf,0.9328150424972667,inf,0.9974067924498007,0.9999999993221442,inf,inf,0.996848376152353,inf,0.999996073833858
561,inf,0.9328150399611606,inf,0.992904771698734,0.9999999969973723,inf,inf,0.9979354707011019,inf,0.9999954004066999
562,inf,0.9925436632333184,inf,0.9929230961376586,0.9999999930620638,inf,inf,0.9948870982863497,inf,0.9999933223423352
563,inf,0.9850635609301739,inf,0.9912234027385014,0.999999945344839,inf,inf,0.9824131220568443,inf,0.9999990970075239
564,inf,0.9956569833380077,inf,0.9951951233297207,0.9999999385874039,inf,inf,0.9513845453938656,inf,0.999999999999937
565,inf,0.9984209496825895,inf,0.9905016098649988,0.9999999927662184,inf,inf,0.9938392257636735,inf,0.9999999999999685
566,inf,0.981779579418379,inf,0.9945734118973439,0.9999999958251344,inf,inf,0.9994853352141435,inf,0.9999999999999729
567,inf,0.9984209496825895,inf,0.9990294696083478,0.9999999994032944,inf,inf,0.9993792131229339,inf,0.9999999999999583
568,inf,0.9984209496825895,inf,0.9974049393540932,0.9999999997236086,inf,inf,0.9986667341716723,inf,0.9999999999999439
569,inf,0.4148601093879666,inf,0.9980182557326553,0.9999999993488529,inf,inf,0.998926141428218,inf,0.9999979287796649
570,inf,0.918988257325684,inf,0.9974058244052535,0.99999999961217,inf,inf,0.9977979146356556,inf,0.9999999999999276
571,inf,0.9817795782539867,inf,0.9988718668956098,0.9999999423952892,inf,inf,0.9997814529593496,inf,0.9999982910303958
572,inf,0.9925436632333184,inf,0.995992240564099,0.999999544109059,inf,inf,0.9676595664883462,inf,0.9999970477367921
573,inf,0.9328150527559806,inf,0.9945100156213984,0.9999999524319203,inf,inf,0.9438211760636473,inf,0.9999987978772629
574,inf,0.46460157746000563,inf,0.9989624283281188,0.9999997894386995,inf,inf,0.9991846880168315,inf,0.9999991673173257
575,inf,0.995656983337997,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999726
576,inf,0.9925436632333184,inf,0.9945735689100493,0.9999999956202219,inf,inf,0.9993873755323729,inf,0.9999980869445929
577,inf,0.4148601124964063,inf,0.996243248929078,0.9999999991843931,inf,inf,0.9997148196777941,inf,0.9999982722743556
578,inf,0.9797012603407206,inf,0.9956678677413617,0.9999999940943882,inf,inf,0.9928127899810357,inf,0.9999981278223717
579,inf,0.995656983337997,inf,0.9991610240316725,0.9999999687837792,inf,inf,0.999919811961825,inf,0.9999999999999705
580,inf,0.9817796101217008,inf,0.9996635299158944,0.9999075680844675,inf,inf,0.9997919883879043,inf,0.9999999999999936
581,inf,0.9925436632333184,inf,0.9976982151813645,0.9999998216606407,inf,inf,0.9998961397292017,inf,0.9999976126775459
582,inf,0.9925436632333184,inf,0.9988724337863362,0.9999996764119224,inf,inf,0.999771386507749,inf,0.9999916988959682
583,inf,0.9984209496825895,inf,0.9962671337497365,0.9999999713790976,inf,inf,0.9805153147145421,inf,0.99999888490529
584,inf,0.9956569833380098,inf,0.9945746215972201,0.9999999949634191,inf,inf,0.9987297272594012,inf,0.9999999999999933
585,inf,0.995656983337997,inf,0.9990875931535699,0.9999998018057756,inf,inf,0.9982243899832081,inf,0.999999999999968
586,inf,0.9956569833380099,inf,0.9965228986656932,0.9999999973431348,inf,inf,0.9963340118523419,inf,0.9999999999996946
587,inf,0.9797012596234864,inf,0.9976982138149186,0.99999982020768,inf,inf,0.9998710405591459,inf,0.9999974876959925
588,inf,0.9189882573257272,inf,0.9965566386279016,0.9999999907136684,inf,inf,0.9739148077952007,inf,0.9999999999999731
589,inf,0.9850635602306282,inf,0.9945737509365427,0.9999999955003955,inf,inf,0.9992736646374839,inf,0.9999983082779107
590,inf,0.8926996274292619,inf,0.9969860346311574,0.9999999400651374,inf,inf,0.9998403269772856,inf,0.9999999999999386
591,inf,0.9817795773083834,inf,0.9846373420483631,0.9999999772114702,inf,inf,0.9876292189885307,inf,0.9999969031685632
592,inf,0.9328150573257161,inf,0.999160997477807,0.9999999553988885,inf,inf,0.9999171475415193,inf,0.9999999999962035
593,inf,0.8926996274292619,inf,0.9970084240182588,0.9999995096384342,inf,inf,0.9632697132095912,inf,0.9999999999998668
594,inf,0.9817795782581098,inf,0.9969065418088741,0.9999997925891609,inf,inf,0.9997815033733596,inf,0.9999982970818264
595,inf,0.9850635617310629,inf,0.9973446435047112,0.99999999629038,inf,inf,0.9915248420641714,inf,0.9999999999999895
596,inf,0.414860120697053,inf,0.9949543937920547,0.9999999984825652,inf,inf,0.9992176163347779,inf,0.9999991783703646
597,inf,0.9984209496825895,inf,0.9966254802299086,0.9999999960291841,inf,inf,0.9881954828794883,inf,0.9999851988447074
598,inf,0.9984209496825895,inf,0.9967667809667751,0.9999999980432102,inf,inf,0.9973083963070295,inf,0.9999980394621553
599,inf,0.981779579418373,inf,0.9959556176057518,0.9999998936596268,inf,inf,0.9986922176528984,inf,0.9999999999999023
600,inf,0.995656979906995,inf,0.9960595180971544,0.9999999042062392,inf,inf,0.9981229407255816,inf,0.9999859299116485
601,inf,0.9858092007134253,inf,0.9999999031185843,inf,0.9999999613303399,0.999999999999956,inf,inf,0.9999999999999907
602,inf,0.9984209496825895,inf,0.9999955310996053,inf,0.9999960042329735,0.9999999474232061,inf,inf,0.9999999999999986
603,inf,0.9984209496825895,inf,0.9999967519653491,inf,0.999994373816346,0.9999950935326433,inf,inf,0.9999999999999993
604,inf,0.4775489099343606,inf,0.9999979739814495,inf,0.9999930538380991,0.9999889435844341,inf,inf,0.9999999999999087
605,inf,0.9858091934133343,inf,0.9999961017945552,inf,0.9999951026360175,0.9999999665860357,inf,inf,0.9999988700639496
606,inf,0.4230074963708689,inf,0.9999855979435428,inf,0.9999903160354845,0.9999999991470947,inf,inf,0.9999999999999972
607,inf,0.9958532538153594,inf,0.9999953415299473,inf,0.9999890628337669,0.9999999991131414,inf,inf,0.9999999999998483
608,inf,0.9984209496825895,inf,0.9999997436596783,inf,0.9999997689616181,0.9999982521179684,inf,inf,0.9999999999998642
609,inf,0.9958532568341002,inf,0.9999998734606413,inf,0.9999999226385886,0.9999999999999931,inf,inf,0.9999999999999922
610,inf,0.9858091974268426,inf,0.9999982307641582,inf,0.9999972259695242,0.9999999999932268,inf,inf,0.9999999999999998
611,inf,0.9822199675582526,inf,0.7991440292983305,inf,0.7632986235534241,0.5621653444338692,inf,inf,0.9999999999116876
612,inf,0.9958531960245375,inf,0.9998541234518826,inf,0.999836998276103,0.9999999997572611,inf,inf,0.9999988773861069
613,inf,0.8926996274292619,inf,0.999948019965567,inf,0.9998820606997267,0.9998326870333533,inf,inf,0.9999999999999991
614,inf,0.9806045739069356,inf,0.9999997511223935,inf,0.9999995054343965,0.9999999999992577,inf,inf,0.9999999999999958
615,inf,0.921445436368484,inf,0.9999991676735381,inf,0.9999993379162256,0.055258740166224805,inf,inf,0.9999999999999993
616,inf,0.47754902439774904,inf,0.9999999005909275,inf,0.9999999710487262,0.0068586403778658515,inf,inf,0.9999999999999967
617,inf,0.9359995111645097,inf,0.9999983459858302,inf,0.9999985169952059,0.9999999151842419,inf,inf,0.9999999999999992
618,inf,0.9823687634779966,inf,0.9999978350523856,inf,0.9999980049801477,1,inf,inf,0.9999999999999928
619,inf,0.4230074463391492,inf,0.9999931573528075,inf,0.9999765732683198,0.999999978212389,inf,inf,0.9999999999999838
620,inf,0.9823687655568305,inf,0.9999995483191626,inf,0.9999998197141524,0.9999999999997475,inf,inf,0.9999999999999962
621,inf,0.9823687641266767,inf,0.9999977025872963,inf,0.9999992390744691,0.9999999999989448,inf,inf,0.9999999999999946
622,inf,0.9984209496825895,inf,0.9999996217151162,inf,0.9999994906080844,1,inf,inf,0.9999999999999976
623,inf,0.4230076652840329,inf,0.9999974751623384,inf,0.9999991637491467,0.9999999999999076,inf,inf,0.9999999999999962
624,inf,0.9858091981167821,inf,0.9999982914236171,inf,0.9999980908142488,0.9999999999397524,inf,inf,0.9999999999999996
625,inf,0.9984209496825895,inf,0.9999962312041272,inf,0.9999966293013294,0.9999999411753436,inf,inf,0.9999979724416254
626,inf,0.9214454373711294,inf,0.9999995768012426,inf,0.9999993364564892,0.9999999999999523,inf,inf,0.999999999999998
627,inf,0.9958532567344383,inf,0.9999996638982672,inf,0.999999624436416,0.9999999999924831,inf,inf,0.9999999999999987
628,inf,0.9359994080932914,inf,0.9999812506495015,inf,0.9999832496494366,0.9999999999784359,inf,inf,0.9999999999999681
629,inf,0.9984209496825895,inf,0.9999992070756727,inf,0.9999997348016496,0.9999999148294442,inf,inf,0.9999999999999971
630,inf,0.9806045744423588,inf,0.9999998923050487,inf,0.9999999570141701,0.999999999999901,inf,inf,0.9999999999999934
631,inf,0.9214454173220026,inf,0.9999960599524799,inf,0.9999946944010489,1,inf,inf,0.9999999999999992
632,inf,0.9858092006237744,inf,0.9999998293994038,inf,0.9999999148297343,1,inf,inf,0.9999999999999933
633,inf,0.9858092005955248,inf,0.9999998708726209,inf,0.999999835436447,0.9999998915783721,inf,inf,0.9999999999999993
634,inf,0.9984209496825895,inf,0.9999743432558769,inf,0.9999713617393855,0.9999999995922069,inf,inf,0.9999999999999991
635,inf,0.9823686613229072,inf,0.9999062516904514,inf,0.9999162275407912,0.9999996951435147,inf,inf,0.9999999999999883
636,inf,0.42300768447632153,inf,0.9999995992025168,inf,0.999999394210561,0.999999512369419,inf,inf,0.9999999999999751
637,inf,0.9958532568321676,inf,0.9999998769241919,inf,0.999999909323018,0.9999999999999998,inf,inf,0.9999999999999798
638,inf,0.9214449567276268,inf,0.9998545045936146,inf,0.9999489347639885,0.9999999971727833,inf,inf,0.999999999999751
639,inf,0.9958532567294934,inf,0.9999996520002827,inf,0.9999996111427516,0.999999999999853,inf,inf,0.9999999999999987
640,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
641,inf,0.935999519512404,inf,0.9999998052454866,inf,0.9999996788112939,0.9999999999186491,inf,inf,0.9999999999999961
642,inf,0.4230076450938426,inf,0.9999958715638823,inf,0.9999982895674031,0.9999999957289825,inf,inf,0.9999999999999961
643,inf,0.9958532567578102,inf,0.9999998063556436,inf,0.9999996010358824,0.9999999999928049,inf,inf,0.9999999999999976
644,inf,0.9858091918781331,inf,0.9999966116139223,inf,0.99999441256091,0.9999999999290454,inf,inf,0.9999969913915284
645,inf,0.9958532155838951,inf,0.9999568579996183,inf,0.9998326153990873,0.9999857726656739,inf,inf,0.9999999999999815
646,inf,0.985809192262335,inf,0.9999956972907847,inf,0.9999928329504842,0.9999944032537403,inf,inf,0.9999999999999996
647,inf,0.9858091919379348,inf,0.9999958799758932,inf,0.9999922153283979,1,inf,inf,0.9999999999999996
648,inf,0.9984209496825895,inf,0.9999955450676594,inf,0.9999981544657964,0.999999999997842,inf,inf,0.9999999999999958
649,inf,0.4230076488453185,inf,0.999996661987351,inf,0.9999979592649842,0.9999999999999576,inf,inf,0.9999999999999928
650,inf,0.9823687658674511,inf,0.9999999231357978,inf,0.9999999719460534,0.9999999978786283,inf,inf,0.9999999999999946
651,inf,0.9958531680521654,inf,0.9998253237465212,inf,0.999721866164784,0.999999999999942,inf,inf,0.9999999999999487
652,inf,0.9984209496825895,inf,0.9999861865187192,inf,0.9999845813041848,0.9999999998593687,inf,inf,0.9999999999999997
653,inf,0.9858092003155025,inf,0.9999997334495965,inf,0.9999995973088669,0.9999999999817966,inf,inf,0.9999999999999978
654,inf,0.9925436632333184,inf,0.9999971027553632,inf,0.999998228727381,0.9999999998219931,inf,inf,0.9999917045252342
655,inf,0.9823687569062632,inf,0.9999942190789082,inf,0.9999904672815555,1,inf,inf,0.9999999999999977
656,inf,0.9958532568500379,inf,0.999999905011937,inf,0.9999999723362732,0.00020207279338888456,inf,inf,0.9999999999999964
657,inf,0.9359994944223441,inf,0.9999958352583164,inf,0.9999957661082599,0.9999911981468675,inf,inf,0.9999999999999987
658,inf,0.9858092005528176,inf,0.9999998170823414,inf,0.9999998319585159,0.9999999197875198,inf,inf,0.9999999999994378
659,inf,0.9984209496825895,inf,0.9999998934965716,inf,0.9999999574897764,0.999999999999998,inf,inf,0.9999999999999927
660,inf,0.9214454383336433,inf,0.9999996717728619,inf,0.99999963323591,0.9999999999946918,inf,inf,0.9999999999999988
661,inf,0.9823687457189876,inf,0.9999742423112437,inf,0.9999914688136988,0.9999999999504925,inf,inf,0.9999999999999986
662,inf,0.9858091044604865,inf,0.9999325837131042,inf,0.9999397714556074,0.99999999997441,inf,inf,0.9999984380067765
663,inf,0.7596036133700752,inf,0.9997103985104804,inf,0.9995023332054581,0.9990704547710111,inf,inf,0.9999999999999987
664,inf,0.982368711935529,inf,0.9999627630449931,inf,0.9999455974575144,0.9998513852572597,inf,inf,0.9999999999999992
665,inf,0.9214454268003421,inf,0.9999973234786357,inf,0.999997286202269,0.9999944563252048,inf,inf,0.9999999999999988
666,inf,0.9806045743801305,inf,0.999999845941198,inf,0.9999999345230476,0.9999997132782459,inf,inf,0.999999999999996
667,inf,0.9984209496825895,inf,0.9999862885852879,inf,0.9999784745124379,0.9999999198549336,inf,inf,0.9999999999999986
668,inf,0.9858091984281107,inf,0.9999980869022768,inf,0.9999987136695712,0.9999999999989373,inf,inf,0.999999999999996
669,inf,0.9823687648429201,inf,0.9999997725572796,inf,0.9999983835198046,0.999998480409963,inf,inf,0.9999999999999456
670,inf,0.9823687490164634,inf,0.9999945529333938,inf,0.999976712912813,0.9999999993321693,inf,inf,0.9999999999999835
671,inf,0.9925436632333184,inf,0.9999998429864327,inf,0.9999999349543409,0.9999999999999998,inf,inf,0.9999999999999938
672,inf,0.9858092003934652,inf,0.9999997868332147,inf,0.9999996484888991,0.9999999999999565,inf,inf,0.9999999999999974
673,inf,0.9359995203520305,inf,0.9999998924292409,inf,0.9999998552938953,0.9999999999838387,inf,inf,0.9999999999999988
674,inf,0.9858089835223355,inf,0.9999105718453052,inf,0.9997976555759474,0.9997142979862171,inf,inf,0.9999999999999996
675,inf,0.9823687635613026,inf,0.9999980648756758,inf,0.9999979164387193,0.9999999996891489,inf,inf,0.9999999999999992
676,inf,0.9858091956360157,inf,0.9999973521564693,inf,0.9999989030840369,0.9999999999999991,inf,inf,0.9999968007040133
677,inf,0.9984209496825895,inf,0.9999993186976158,inf,0.9999991580184293,0.99999697296869,inf,inf,0.9999999999997767
678,inf,0.9858091079019603,inf,0.9999820306803123,inf,0.9998930758817459,0.999999999794924,inf,inf,0.9999999999999746
679,inf,0.9214454397449106,inf,0.9999999065961074,inf,0.9999999727976371,0.011325294235670767,inf,inf,0.9999999999999968
680,inf,0.9823686730534668,inf,0.999951345402926,inf,0.9998898758307179,0.9998417715704736,inf,inf,0.9999999999999988
681,inf,0.92144543946871,inf,0.9999998658076752,inf,0.9999999011328027,0.9999999999999449,inf,inf,0.9999999999999879
682,inf,0.9984209496825895,inf,0.9999929550585703,inf,0.9999780812100235,0.9999999999664269,inf,inf,0.9999999999997932
683,inf,0.8926996274292619,inf,0.9999956875946232,inf,0.9999961473389577,0.9999999995020439,inf,inf,0.9999999999999979
684,inf,0.985808607621018,inf,0.9998199943521888,inf,0.9993835490331979,0.9999999939261588,inf,inf,0.9999999999999837
685,inf,0.9984209496825895,inf,0.9999967382113365,inf,0.9999942270456904,0.9999052387892604,inf,inf,0.9999007505612327
686,inf,0.9984209496825895,inf,0.9999998177396457,inf,0.9999998037751633,0.9999999999996729,inf,inf,0.9999999999999974
687,inf,0.9655457837558199,inf,0.9999474157708111,inf,0.9999530221563161,0.9999999999896592,inf,inf,0.9999993220939615
688,inf,0.9958532566073194,inf,0.9999992430791695,inf,0.9999993978985128,0.8571062364466457,inf,inf,0.9999999999999998
689,inf,0.9984209496825895,inf,0.9998410830543241,inf,0.9999421084355953,0.9999999539104135,inf,inf,0.9999098308665488
690,inf,0.98580920066163,inf,0.9999998727745787,inf,0.9999999222125129,0.9999999999760312,inf,inf,0.9999999999999928
691,inf,0.9823687655934593,inf,0.9999997848313095,inf,0.9999996451861211,0.9999999999965969,inf,inf,0.9999999999999976
692,inf,0.9858091965964662,inf,0.9999977970948369,inf,0.9999965460122003,0.9999999999999909,inf,inf,0.9999999999999992
693,inf,0.9858092004803113,inf,0.9999997961935623,inf,0.9999997556359526,0.9999999999999294,inf,inf,0.9999999999999978
694,inf,0.9359994013400462,inf,0.999974741508495,inf,0.9999926438755974,0.9999961330200497,inf,inf,0.9999950148803333
695,inf,0.42300766800309875,inf,0.9999988567389864,inf,0.9999981147567628,0.9999999999800635,inf,inf,0.9999999999999991
696,inf,0.9984209496825895,inf,0.9999998080528478,inf,0.9999997933463165,0.9999999999999889,inf,inf,0.9999999999968753
697,inf,0.9823687570939855,inf,0.9999943393498728,inf,0.9999906656075149,0.9999999999990012,inf,inf,0.9999999999999976
698,inf,0.9214454316316045,inf,0.999998636851228,inf,0.9999979406922491,0.9999999999977283,inf,inf,0.9999999999999992
699,inf,0.9984209496825895,inf,0.9999999131787204,inf,0.9999999683711541,0.9999999999024329,inf,inf,0.9999999999999958
700,inf,0.47754862815259647,inf,0.9999852021705617,inf,0.9999840683955563,0.9999999999999989,inf,inf,0.9999999999999695
701,inf,0.9958532568205798,inf,0.9999998180604037,inf,0.9999999091688769,1,inf,inf,0.9999999999999934
702,inf,0.9958531134278006,inf,0.9995930538251651,inf,0.999676289927277,0.9992641840532225,inf,inf,0.9999999999999987
703,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
704,inf,0.9984209496825895,inf,0.9999998193467002,inf,0.9999999381918755,0.9999999255041836,inf,inf,0.9999999999999949
705,inf,0.9858091983020227,inf,0.9999983236713458,inf,0.9999983060624322,0.9999965955524963,inf,inf,0.999999999999998
706,inf,0.9958532564533551,inf,0.9999986698730045,inf,0.9999991868096337,0.9999999999979672,inf,inf,0.9999999999999959
707,inf,0.9925436632333184,inf,0.9999825085759174,inf,0.9999252806749089,1,inf,inf,0.9999999999999671
708,inf,0.9958532568369263,inf,0.9999998735987699,inf,0.9999999368957281,1,inf,inf,0.9999999999999963
709,inf,0.4775488096925027,inf,0.9999942164819778,inf,0.9999890722020743,0.9999999999999998,inf,inf,0.9999999999999991
710,inf,0.9958532565710947,inf,0.9999991873827004,inf,0.9999992688612156,0.9999999171735536,inf,inf,0.9999999999999992
711,inf,0.4230076746116286,inf,0.9999986241263293,inf,0.9999991588425796,0.9999999999999043,inf,inf,0.9999999999999972
712,inf,0.9823687337647623,inf,0.9999713853931212,inf,0.9999744356409499,0.9999999911798928,inf,inf,0.9999995945640342
713,inf,0.9958532568299573,inf,0.9999998409103399,inf,0.9999999340942816,0.9999999999999862,inf,inf,0.9999999999999959
714,inf,0.9823687657978624,inf,0.9999998423030907,inf,0.9999999346712531,0.9999999999999831,inf,inf,0.9999999999999963
715,inf,0.9214454390144313,inf,0.9999997824987573,inf,0.9999997995705081,1,inf,inf,0.9999999999999872
716,inf,0.995853256842011,inf,0.9999999066376484,inf,0.9999999297688139,0.9999998803510147,inf,inf,0.9999999999999876
717,inf,0.9359992810392717,inf,0.9999586089628288,inf,0.9999670750175789,0.9999999699769577,inf,inf,0.9999989332466804
718,inf,0.9823687656036333,inf,0.9999997913494485,inf,0.9999996559348218,0.9999999999972375,inf,inf,0.9999999999999976
719,inf,0.7596101410039233,inf,0.9999996139857644,inf,0.9999998459246682,0.999999999999998,inf,inf,0.9999999999999986
720,inf,0.9925436632333184,inf,0.9999999054305796,inf,0.999999972458196,0.0003045702433587251,inf,inf,0.9999999999999951
721,inf,0.9958532418224437,inf,0.9999934986782743,inf,0.9999297254846865,0.9999337134968868,inf,inf,0.9999999999983166
722,inf,0.9359994988537393,inf,0.9999977132002579,inf,0.9999952835892448,1,inf,inf,0.9999999999999991
723,inf,0.9858091967797132,inf,0.9999976075236716,inf,0.9999969815396529,0.9999999392118376,inf,inf,0.9999999999999992
724,inf,0.9359994964986816,inf,0.9999985556973086,inf,0.9999993655012271,0.9999999942104587,inf,inf,0.9999943369589234
725,inf,0.9359995201182432,inf,0.9999998281030102,inf,0.9999998462188275,0.9999999963818562,inf,inf,0.9999999999999988
726,inf,0.4230076586064475,inf,0.9999979863737968,inf,0.9999978320944899,0.9999999999997891,inf,inf,0.9999999999999992
727,inf,0.9958532549292235,inf,0.9999950851100171,inf,0.9999950007125167,0.9999896046732147,inf,inf,0.9999999999999987
728,inf,0.9984209496825895,inf,0.9999973649045071,inf,0.9999991272306021,0.9999999999972571,inf,inf,0.9999999999999958
729,inf,0.9214453032498325,inf,0.9999766733565091,inf,0.9999676424556196,0.9999983676428422,inf,inf,0.999999999999967
730,inf,0.9925436632333184,inf,0.999999891233659,inf,0.9999999565865481,0.9999999999999984,inf,inf,0.9999999999999929
731,inf,0.9925436632333184,inf,0.9999835025153929,inf,0.9999852612493542,0.999999997166499,inf,inf,0.9999999999999997
732,inf,0.9823687657567878,inf,0.9999998454086981,inf,0.9999998618287641,0.9999999989296353,inf,inf,0.9999999999999982
733,inf,0.9925436632333184,inf,0.9999999207660325,inf,0.999999976924397,0.0003989268720226075,inf,inf,0.9999999999999981
734,inf,0.9806045729009395,inf,0.999998645510306,inf,0.999999497255983,0.999997827870417,inf,inf,0.9999999999999959
735,inf,0.9823687652961585,inf,0.9999996863787209,inf,0.9999992389705208,0.9999978680794327,inf,inf,0.999999999999982
736,inf,0.9925436632333184,inf,0.9999974198429986,inf,0.9999989311243269,0.9999999999996296,inf,inf,0.9999999999999982
737,inf,0.985809200723814,inf,0.9999999058498839,inf,0.9999999725803116,0.0001864150422121209,inf,inf,0.9999999999999967
738,inf,0.9858091959243586,inf,0.9999976158695186,inf,0.9999958235236751,0.9999923960627605,inf,inf,0.9999999999999981
739,inf,0.9214452475294405,inf,0.9999704255393377,inf,0.9999512317020979,0.9999999999987592,inf,inf,0.9999999999999991
740,inf,0.9984209496825895,inf,0.9999998675792362,inf,0.999999919042812,0.9999999999996136,inf,inf,0.9999999999999919
741,inf,0.9984209496825895,inf,0.9999998376213464,inf,0.9999997322204788,0.9999999999622433,inf,inf,0.9999999999999984
742,inf,0.9806045733212152,inf,0.9999996325693914,inf,0.9999989755192852,0.9999999999992233,inf,inf,0.9999999999999958
743,inf,0.9857793617051218,inf,0.9777173688563036,inf,0.9822750216287476,0.9594924061022261,inf,inf,0.9999999999999986
744,inf,0.42300768967364366,inf,0.9999998223750247,inf,0.9999998087658253,0.999999999999992,inf,inf,0.9999999999999978
745,inf,0.9823687656773511,inf,0.9999997781722989,inf,0.9999997942378446,0.9999998696542439,inf,inf,0.9999999999999988
746,inf,0.9984209496825895,inf,0.9999998220192997,inf,0.9999998083828487,1,inf,inf,0.9999999999999966
747,inf,0.9823687635089824,inf,0.999998366417989,inf,0.99999870054817,0.9999996069364594,inf,inf,0.9999988259085529
748,inf,0.9823687630079487,inf,0.999997536673117,inf,0.9999975037022752,0.999994914107575,inf,inf,0.9999999999999988
749,inf,0.9858092003220618,inf,0.99999960520708,inf,0.9999997345484819,0.9999999999991172,inf,inf,0.9999999999999984
750,inf,0.9214454355306578,inf,0.9999989598681813,inf,0.9999992046404126,1,inf,inf,0.9999999999999972
751,inf,0.9984209496825895,inf,0.9999988937636094,inf,0.9999986736101748,0.9999999999801317,inf,inf,0.9999999999999991
752,inf,0.892699627429262,inf,0.999999993149401,inf,0.9999999907847851,0.9999999999979328,inf,inf,0.9999999999999984
753,inf,0.9984209496825895,inf,0.9999997627136803,inf,0.9999998815377013,1,inf,inf,0.9999999999999879
754,inf,0.9984209496825895,inf,0.9999963400720363,inf,0.9999986597652261,0.9999957541888557,inf,inf,0.9999999999999981
755,inf,0.4775490186079424,inf,0.999999744716934,inf,0.9999996796755011,0.9999999990450588,inf,inf,0.9999999999999987
756,inf,0.9858092008102798,inf,0.9999999965917233,inf,0.9999999977083363,0.999999999999825,inf,inf,0.9999999999999959
757,inf,0.9984209496825895,inf,0.9999973163128356,inf,0.9999946665734458,0.9999999994942033,inf,inf,0.9999999999999982
758,inf,0.4775489166985507,inf,0.9999937522197744,inf,0.9999978068764828,0.9999999989435653,inf,inf,0.9999999999965891
759,inf,0.9984209496825895,inf,0.9999990008936511,inf,0.999999629912639,0.9999983997096581,inf,inf,0.9999999999999932
760,inf,0.9359994947707074,inf,0.9999957921653855,inf,0.999995922487306,0.9999949442439567,inf,inf,0.9999999999999993
761,inf,0.9958532568485392,inf,0.9999998991028652,inf,0.9999999706153523,0.006474682281212607,inf,inf,0.9999999999999968
762,inf,0.9858092007109902,inf,0.999999900785841,inf,0.9999999603984955,0.9999999999955052,inf,inf,0.9999999999999932
763,inf,0.9984209496825895,inf,0.9999963417912785,inf,0.9999950792037289,1,inf,inf,0.9999999999999962
764,inf,0.9958532568573771,inf,0.9999999397815301,inf,0.9999999749147159,0.9999999517956256,inf,inf,0.9999999999999902
765,inf,0.9984209496825895,inf,0.9999873018283378,inf,0.9999627523472531,0.9999999999999998,inf,inf,0.9999999999998795
766,inf,0.9958532568555333,inf,0.9999999266786525,inf,0.9999999786463513,0.4682002337632997,inf,inf,0.9999999999999962
767,inf,0.9984209496825895,inf,0.9999997350029163,inf,0.999999756554377,0.9999998870981611,inf,inf,0.9999999999999974
768,inf,0.9823687658011322,inf,0.9999998462262084,inf,0.9999999362964745,0.9999999999999858,inf,inf,0.9999999999999962
769,inf,0.9823687655902696,inf,0.9999998165986854,inf,0.9999996080073345,0.9999996606500724,inf,inf,0.9999999999999958
770,inf,0.9984209496825895,inf,0.9999996858806576,inf,0.9999997501301119,0.00010515503249954379,inf,inf,0.9999999999999986
771,inf,0.9359995203893173,inf,0.9999998614975771,inf,0.9999998979573188,0.9999999999999603,inf,inf,0.9999999999965395
772,inf,0.9214454398515465,inf,0.9999999451333972,inf,0.999999977610882,0.9999999593698793,inf,inf,0.9999999999999908
773,inf,0.9214450329535783,inf,0.9999308629644158,inf,0.99990347819457,0.9999999999915261,inf,inf,0.9999999999999992
774,inf,0.980604507380667,inf,0.9999457961500655,inf,0.9999795847021307,0.9999062273357113,inf,inf,0.9999999999999943
775,inf,0.9858092006170183,inf,0.9999998233572116,inf,0.9999999118132435,1,inf,inf,0.9999999999999937
776,inf,0.9858092003198743,inf,0.9999996867156141,inf,0.9999996499339098,0.9999999999999385,inf,inf,0.9999999999999981
777,inf,0.9984209496825895,inf,0.9999990543499727,inf,0.99999904954143,0.9999981354063904,inf,inf,0.9999999999999992
778,inf,0.985809162462211,inf,0.999975233669223,inf,0.9999733361271766,0.9999999999954909,inf,inf,0.9999999999999992
779,inf,0.9984209496825895,inf,0.9999988486185933,inf,0.999999540432846,0.9999999999999936,inf,inf,0.9999999999999982
780,inf,0.9858091990972957,inf,0.9999983209490159,inf,0.9999993758454112,0.9999972769771951,inf,inf,0.9999999999999962
781,inf,0.9858092006958457,inf,0.9999998865480393,inf,0.9999999543499027,0.9999998531706822,inf,inf,0.999999999999996
782,inf,0.9958532478712009,inf,0.999979143751756,inf,0.9999749933895448,0.9999999999999996,inf,inf,0.9999999999999136
783,inf,0.9858092005470668,inf,0.9999998470601978,inf,0.9999997942742651,0.9999999999989875,inf,inf,0.9999999999999979
784,inf,0.9359995006680748,inf,0.9999974297291984,inf,0.999997703721693,0.9999999993328761,inf,inf,0.9999984336310157
785,inf,0.9925436632333184,inf,0.9996252149160781,inf,0.9997018728414856,0.9991644060260414,inf,inf,0.9998456942719114
786,inf,0.9858091891482781,inf,0.9999940939140047,inf,0.99999026088495,0.9999999999999998,inf,inf,0.9999999999999976
787,inf,0.9359995199327716,inf,0.9999998151209454,inf,0.9999998009559564,0.9999999999999933,inf,inf,0.9999999999999979
788,inf,0.9858091995968173,inf,0.9999991412839152,inf,0.9999992257948875,0.9999998870422074,inf,inf,0.9999999999999993
789,inf,0.9984209496825895,inf,0.9999997420073391,inf,0.9999997222401239,0.999999999999017,inf,inf,0.9999999999999971
790,inf,0.4775490234721257,inf,0.9999998759409628,inf,0.9999999241549642,0.9999999999999938,inf,inf,0.9999999999999921
791,inf,0.9823687572035721,inf,0.9999955730157971,inf,0.9999896063445031,0.9999999991990083,inf,inf,0.9999999999998559
792,inf,0.4230076622026737,inf,0.9999972746548015,inf,0.9999989842564473,0.9999954855036421,inf,inf,0.9999999999999962
793,inf,0.9823687618314744,inf,0.9999972300035656,inf,0.9999958151749111,0.9999999997721989,inf,inf,0.9999999999999992
794,inf,0.9823687210280897,inf,0.9999455501078507,inf,0.999978266720101,0.9999999999998714,inf,inf,0.9999999998884186
795,inf,0.9214454168726198,inf,0.9999978785443463,inf,0.9999926885696795,0.9999880064607354,inf,inf,0.999999999999888
796,inf,0.9858085950282871,inf,0.9998161743104536,inf,0.9993704613397948,0.9999999926901342,inf,inf,0.999999999999984
797,inf,0.9984209496825895,inf,0.999817263317021,inf,0.9998134514572856,0.9996005441005926,inf,inf,0.9999999999999986
798,inf,0.9806045743750246,inf,0.9999998407593121,inf,0.9999999340287576,0.9999999999613078,inf,inf,0.9999999999999959
799,inf,0.9925436632333184,inf,0.9999991860797622,inf,0.9999995023986817,0.9999999999970592,inf,inf,0.9999999999999944
800,inf,0.8926996274292619,inf,0.9999460084096644,inf,0.9998750736105002,0.9999999999995215,inf,inf,0.9999999999999228
801,inf,0.9984209496825895,inf,0.9992831295867971,inf,0.9897002761105939,inf,0.9255260325998904,0.9999999383862588,inf
802,inf,0.9984209496825895,inf,0.9999934143690812,inf,0.9999866913469874,inf,0.999781939555699,0.9999999999892188,inf
803,inf,0.981779569952541,inf,0.999995400560502,inf,0.9999907051765515,inf,0.9998177733061344,0.9999999999999791,inf
804,inf,0.979701242098749,inf,0.9999952704606243,inf,0.9999865742604014,inf,0.999876059646309,0.999999999712551,inf
805,inf,0.9817795402288063,inf,0.9999760362397448,inf,0.999966444445327,inf,0.9983608610110123,0.999999999980157,inf
806,inf,0.9850635434368854,inf,0.9999921648449615,inf,0.9999872107853665,inf,0.9996188814095304,0.999999999766507,inf
807,inf,0.7510277176703071,inf,0.999996556278916,inf,0.9999986489841086,inf,0.9991327400074941,0.9999787005414444,inf
808,inf,0.9796980119227856,inf,0.9996443907988567,inf,0.9974510185639773,inf,0.9994888651023612,0.9999999999627762,inf
809,inf,0.9984209496825895,inf,0.9999509565949098,inf,0.9998607760762152,inf,0.9998651972455537,0.9999999973306901,inf
810,inf,0.9925436632333184,inf,0.9999965279075859,inf,0.9999963903454313,inf,0.9997802861093003,0.9999999998650069,inf
811,inf,0.4646015913655587,inf,0.9999997105298742,inf,0.9999999156965389,inf,0.9997953075234505,0.9999994409762168,inf
812,inf,0.9189789503847469,inf,0.9995968121245822,inf,0.9971091872333939,inf,0.9997612186167103,0.9999999999376008,inf
813,inf,0.9328116474608696,inf,0.9998015030344418,inf,0.9988846864955272,inf,0.9997969835396758,0.999517844737422,inf
814,inf,0.46460139914746745,inf,0.9999965755825406,inf,0.9999901718857945,inf,0.9949144982072647,0.999999827258499,inf
815,inf,0.4148585582156594,inf,0.9999548067983145,inf,0.9998717063731053,inf,0.9998263406889768,0.999999993332005,inf
816,inf,0.9984209496825895,inf,0.9999990161938456,inf,0.9999983941917197,inf,0.9994716920083596,0.9999991518087992,inf
817,inf,0.9189878225570127,inf,0.9999603013110597,inf,0.9998859950665917,inf,0.9972669347883536,0.9999999999727873,inf
818,inf,0.9817795766809375,inf,0.9999979964426025,inf,0.9999979170653418,inf,0.9996041403149366,0.9999999204153528,inf
819,inf,0.9817302570039057,inf,0.9301740055340284,inf,0.9967458302365088,inf,0.999736817358253,0.9999901802174098,inf
820,inf,0.4148601056617327,inf,0.9999975985640176,inf,0.9999993006208695,inf,0.9994646278413116,0.9999993109330826,inf
821,inf,0.9984209496825895,inf,0.9994096582991032,inf,0.9957627487728282,inf,0.9997480515890783,0.9999999718353269,inf
822,inf,0.9817795807745886,inf,0.9999997088728706,inf,0.9999999152139636,inf,0.9997931513668932,0.9999972631119712,inf
823,inf,0.9984209496825895,inf,0.9999959044065784,inf,0.9999942650162891,inf,0.9984926739711533,0.999999903690665,inf
824,inf,0.9956569821305208,inf,0.9999975582059607,inf,0.9999974614635915,inf,0.9997802504899514,0.9999999643355725,inf
825,inf,0.9984209496825895,inf,0.9999648430495609,inf,0.9999634499752609,inf,0.999731755624127,0.9999994562957294,inf
826,inf,0.9797012397836126,inf,0.9999945667184187,inf,0.9999852114719565,inf,0.9992221700683003,0.9999999999903806,inf
827,inf,0.9796985892829164,inf,0.0010266257667844725,inf,0.999931707961021,inf,0.9998616624987757,0.0032074776714032297,inf
828,inf,0.9984209496825895,inf,0.9999932809202344,inf,0.9999809265208728,inf,0.9998757589122105,0.9999996986890065,inf
829,inf,0.9328150435520514,inf,0.9999971535759719,inf,0.9999991710253464,inf,0.999762804005759,0.9999999619698071,inf
830,inf,0.9956542960550941,inf,0.9994555733245546,inf,0.9895003857362402,inf,0.9930980269381156,0.9999999570634012,inf
831,inf,0.9925436632333184,inf,0.9999940839486594,inf,0.9999952940080838,inf,0.9998881699510669,0.9999998234058386,inf
832,inf,0.9850509953492373,inf,0.9871597364912367,inf,0.9980891465493704,inf,0.9976339049519349,0.9999999731724074,inf
833,inf,0.9817786726137783,inf,0.9999323818204282,inf,0.9987330973918139,inf,0.9997767923815152,0.9999999794402712,inf
834,inf,0.9984209496825895,inf,0.999922003573149,inf,0.99853842259757,inf,0.9998403859785977,0.9999999999202309,inf
835,inf,0.9797011944112508,inf,0.9999394170730698,inf,0.9999998690254932,inf,0.9991056376667039,0.9999999998939886,inf
836,inf,0.9817794952187651,inf,0.9999590880237532,inf,0.9999173209934601,inf,0.9996429722586988,0.9999999999552975,inf
837,inf,0.9189458314174298,inf,0.9992462811786821,inf,0.9857162250934363,inf,0.9998269398031338,0.9999999961275672,inf
838,inf,0.9850634055311466,inf,0.9999526727101714,inf,0.9998711915689991,inf,0.9983844987846834,0.9999999999999001,inf
839,inf,0.9984209496825895,inf,0.99999764551177,inf,0.9999975522135903,inf,0.9997221999762963,0.9999851134841098,inf
840,inf,0.9850635617936633,inf,0.9999997124573318,inf,0.9999999162578795,inf,0.9998172532462323,0.9999994740643522,inf
841,inf,0.918963612774914,inf,0.9917203060603,inf,0.999435430142327,inf,0.9990008178974671,0.9999999745631778,inf
842,inf,0.8926996274292619,inf,0.9999958620038512,inf,0.9999916376578422,inf,0.9996717365461503,0.9999999990587842,inf
843,inf,0.9817795761749112,inf,0.9999976659812756,inf,0.9999975735089397,inf,0.9997802859578333,0.9999999998216083,inf
844,inf,0.9984209496825895,inf,0.9999995232395189,inf,0.9999998129571128,inf,0.9993013997570684,0.9999957814436661,inf
845,inf,0.9189882292862993,inf,0.9999944804770613,inf,0.9999956094312177,inf,0.9998819866382568,0.9999999990891952,inf
846,inf,0.9925436632333184,inf,0.9991687952642009,inf,0.9842258886581905,inf,0.9998657429919082,0.9999987327903208,inf
847,inf,0.9189882467841008,inf,0.9999971161514137,inf,0.9999991601260532,inf,0.9998017980095106,0.9999999998203526,inf
848,inf,0.9850635519899134,inf,0.999957961631953,inf,0.9999665600907081,inf,0.9998767707068837,0.9999232612467701,inf
849,inf,0.9925436632333184,inf,0.9999514786090827,inf,0.999862258038224,inf,0.9998577138483947,0.9999999999868441,inf
850,inf,0.9817795724351481,inf,0.9999967282946759,inf,0.9999930216060967,inf,0.999299011635542,0.9999999997116271,inf
851,inf,0.9984209496825895,inf,0.999601536943192,inf,0.9971431420599205,inf,0.9996923883604181,0.9999999999511999,inf
852,inf,0.9817795701862214,inf,0.9999955140465985,inf,0.9999909345090713,inf,0.9867032604458965,0.9999999997859939,inf
853,inf,0.9984209496825895,inf,0.9999969984150815,inf,0.9999991258372634,inf,0.9997907711838867,0.9999999545043504,inf
854,inf,0.9189882439706225,inf,0.9999976853032607,inf,0.9999975935966476,inf,0.9997680859596733,0.999999999814212,inf
855,inf,0.9189882460648836,inf,0.9999971425378331,inf,0.9999988790570512,inf,0.998640166917125,0.9999999997911659,inf
856,inf,0.9984209496825895,inf,0.9999587727814125,inf,0.9999571393784684,inf,0.9997140411383045,0.9999999999931206,inf
857,inf,0.9189873560661224,inf,0.9999608850907801,inf,0.999720131393505,inf,0.9997803008956764,0.999999999696225,inf
858,inf,0.9850634364336658,inf,0.999953231194142,inf,0.9999054846291138,inf,0.9997628287351313,0.9999999999997253,inf
859,inf,0.9817795465796544,inf,0.9999763687674326,inf,0.9999754325124947,inf,0.9997322918029639,0.9999999975802654,inf
860,inf,0.9925436632333184,inf,0.9990389448117987,inf,0.9759258714311047,inf,0.9994635854825105,0.9999961735898838,inf
861,inf,0.9817794596662301,inf,0.9999527685144676,inf,0.9998714431209502,inf,0.9986402508754962,0.999999992941401,inf
862,inf,0.9984209496825895,inf,0.9999811232851313,inf,0.999787188306357,inf,0.9996909420359733,0.9999999999976872,inf
863,inf,0.9817690475731685,inf,0.9992234511159471,inf,0.9852770168750635,inf,0.999849542465305,0.999999087376735,inf
864,inf,0.9817795514553582,inf,0.9999795909601035,inf,0.9999787823538026,inf,0.9994878045324725,0.9999993223220903,inf
865,inf,0.981779579475301,inf,0.9999993386630374,inf,0.9999989205391556,inf,0.9994704307604559,0.9999978900881077,inf
866,inf,0.9984209496825895,inf,0.9999922378539167,inf,0.9999842335918071,inf,0.9998062834686222,0.999997729785141,inf
867,inf,0.9328150429641173,inf,0.999997057533346,inf,0.9999991430544953,inf,0.9998017980138671,0.9999999998223295,inf
868,inf,0.9984209496825895,inf,0.9998422336561217,inf,0.9944704969036611,inf,0.9993660476532082,0.9999999996187872,inf
869,inf,0.9850635613880004,inf,0.9999997195385733,inf,0.9999998899772613,inf,0.9987496458554384,0.9999999953279237,inf
870,inf,0.9189810918558082,inf,0.9996894384544934,inf,0.9977744722573483,inf,0.9993556990248245,0.9999999807342769,inf
871,inf,0.9328150437481139,inf,0.9999972186302856,inf,0.9999991899713561,inf,0.9997446776950706,0.9999999998179256,inf
872,inf,0.9850627978099031,inf,0.9999440428297081,inf,0.9991926527164099,inf,0.9992515083280095,0.9999995401774286,inf
873,inf,0.41486012535668626,inf,0.9999997607058564,inf,0.9999999303094768,inf,0.9996099154874546,0.999999997288989,inf
874,inf,0.8926996274292619,inf,0.9999992082998886,inf,0.9999991516477871,inf,0.999292635823156,0.9999982725865703,inf
875,inf,0.9328133699871269,inf,0.9998832724197545,inf,0.9996686198020311,inf,0.9993333503664191,0.9999999742803238,inf
876,inf,0.9850491209301503,inf,0.9852060356331672,inf,0.9976925974459152,inf,0.9998616071012065,0.9999898687733535,inf
877,inf,0.9984209496825895,inf,0.999290904802876,inf,0.9949068848583001,inf,0.9997613656518165,0.999999941876792,inf
878,inf,0.9850635177662632,inf,0.9999756953661103,inf,0.9999747351706384,inf,0.9836206574653743,0.9999999994803497,inf
879,inf,0.9850635493017328,inf,0.999995360526395,inf,0.9999906242730215,inf,0.9998076544541723,0.9999999999999789,inf
880,inf,0.9850635617197903,inf,0.9999995145157402,inf,0.9999996138158933,inf,0.9998138247613859,0.9999989780071674,inf
881,inf,0.9189882482766037,inf,0.9999975244563594,inf,0.9999992790382207,inf,0.9996429640519534,0.9999999998498028,inf
882,inf,0.9817794813150909,inf,0.9999523254253713,inf,0.9999036532017498,inf,0.9998018022888963,0.9999999743795667,inf
883,inf,0.981779485010643,inf,0.9999541280472427,inf,0.9999072971275154,inf,0.9997628286302033,0.9999999999239004,inf
884,inf,0.981779571431488,inf,0.9999961191782534,inf,0.9999921574054977,inf,0.9996099188808779,0.9999999999999785,inf
885,inf,0.9189882033842863,inf,0.9999948759839172,inf,0.999986053345049,inf,0.9991691568262921,0.9999999999999527,inf
886,inf,0.9817792744757784,inf,0.9999343689930088,inf,0.9996179669103686,inf,0.9995699173012242,0.9999999900856223,inf
887,inf,0.9984209496825895,inf,0.999997900100676,inf,0.9999978168890993,inf,0.999584690484089,0.9999804628353741,inf
888,inf,0.9850635558825828,inf,0.9999972527447054,inf,0.9999961527401701,inf,0.999162858933717,0.9999999996073659,inf
889,inf,0.9823343738622027,inf,0.9995796557083908,inf,0.9996656322393052,inf,0.05798848653050814,0.05761044132365379,inf
890,inf,0.9956569688608653,inf,0.9999932755351445,inf,0.9999473400519636,inf,0.9975799650054908,0.9999999989234256,inf
891,inf,0.9850621750388852,inf,0.9999205808756667,inf,0.9985117277530772,inf,0.9998692201336166,0.9999999999006783,inf
892,inf,0.9817795734530239,inf,0.9999971751330692,inf,0.9999939753738077,inf,0.9986610069579258,0.999999891694414,inf
893,inf,0.9956569707524591,inf,0.9999746958555827,inf,0.9999736933155174,inf,0.9997610283929464,0.9999999999925269,inf
894,inf,0.9328150435009351,inf,0.9999971678395195,inf,0.9999991751793724,inf,0.9997628234164431,0.9999999998192266,inf
895,inf,0.9925436632333184,inf,0.999644107011083,inf,0.9974489707409702,inf,0.9994888653952017,0.9999999903613964,inf
896,inf,0.9984209496825895,inf,0.9999975538324186,inf,0.9999974569023035,inf,0.9997673409486939,0.9999870519122006,inf
897,inf,0.981779569952541,inf,0.999995400560502,inf,0.9999907051765515,inf,0.9998177733061344,0.9999999999999791,inf
898,inf,0.7510271176272427,inf,0.999977978936994,inf,0.9999771065016321,inf,0.9995695331121999,0.99999999671052,inf
899,inf,0.9850635614115666,inf,0.9999997199698034,inf,0.9999999184457646,inf,0.9998076521711062,0.9999999980535466,inf
900,inf,0.9984209496825895,inf,0.9999975538971885,inf,0.9999974569738248,inf,0.9997710751060592,0.9999907869031205,inf
901,inf,0.9984209496825895,inf,0.999996607737778,inf,0.9999964733390768,inf,0.9997538671830775,0.9999999998524376,inf
902,inf,0.9956567718123714,inf,0.9999436411735192,inf,0.999187304098567,inf,0.9991943265276131,0.9999999999946692,inf
903,inf,0.9817737630099461,inf,0.9918867987745655,inf,0.9994467048725206,inf,0.998924334106572,0.999999999914674,inf
904,inf,0.4646009199577883,inf,0.9999759475133851,inf,0.9999749941353113,inf,0.9996888012947274,0.9999966298033036,inf
905,inf,0.9817795701696711,inf,0.9999955055765208,inf,0.9999909173371366,inf,0.9997958597005075,0.9999999982265615,inf
906,inf,0.981779367842519,inf,0.9999618750819033,inf,0.999727216681183,inf,0.9997538828737207,0.9999999999986513,inf
907,inf,0.4645969127434014,inf,0.9999605056244429,inf,0.9997174160601298,inf,0.9997370994972405,0.9999999999986457,inf
908,inf,0.9984209496825895,inf,0.999960047869154,inf,0.9997141395364029,inf,0.9997538835777044,0.9999999994917599,inf
909,inf,0.9797012921504167,inf,0.9999957909482686,inf,0.9999966149544727,inf,0.9953682444988349,0.9999576850802784,inf
910,inf,0.9817795772636554,inf,0.999997512853258,inf,0.9999992756590063,inf,0.9996429272984567,0.9999999404528817,inf
911,inf,0.4147767035890304,inf,0.9908831429621183,inf,0.9998960315784284,inf,0.9997911158713382,0.9999999989824371,inf
912,inf,0.9984209496825895,inf,0.9999966223130345,inf,0.9999927956127326,inf,0.999251176789969,0.9999999444087448,inf
913,inf,0.9956569834050271,inf,0.999999751901993,inf,0.999999927745495,inf,0.9996091827989874,0.9999992601719274,inf
914,inf,0.8926996274292619,inf,0.9999995865831869,inf,0.9999997529554411,inf,0.9987517114043741,0.9992991865551117,inf
915,inf,0.9192658815257986,inf,0.9999991044556441,inf,0.9999985508128708,inf,0.88670177051464,0.8870125802630879,inf
916,inf,0.8926996274292619,inf,0.9994096582991032,inf,0.9957627487728282,inf,0.9997480515890783,0.9999999718353269,inf
917,inf,0.9328150537838514,inf,0.9999994807627965,inf,0.9999995869667213,inf,0.9998675761221979,0.9999999960592436,inf
918,inf,0.9956558037185157,inf,0.9951899407394622,inf,0.9999721230637427,inf,0.9997613025963616,0.999999955852237,inf
919,inf,0.9797011368666315,inf,0.9999640505370958,inf,0.9999233186306005,inf,0.9992809723717233,0.9999993145561827,inf
920,inf,0.9850635614593666,inf,0.9999997611829959,inf,0.9999999304484359,inf,0.9996099154943388,0.9999999972959801,inf
921,inf,0.9817795796131967,inf,0.9999997160423477,inf,0.999999917301957,inf,0.9998170267356512,0.9999992450041264,inf
922,inf,0.9189882275777808,inf,0.9999966432321308,inf,0.9999928400759593,inf,0.9993742224782693,0.9999999997367233,inf
923,inf,0.9984209496825895,inf,0.9262600166674784,inf,0.9965756079070782,inf,0.9997523242793397,0.9999999754016363,inf
924,inf,0.9850631657987065,inf,0.9995561266203702,inf,0.9999974226312633,inf,0.9997538890713356,0.9999999987889505,inf
925,inf,0.9984209496825895,inf,0.999969326527129,inf,0.9999345826811972,inf,0.9985439559112456,0.9999999999852367,inf
926,inf,0.9850635614156398,inf,0.9999997234646576,inf,0.999999919463584,inf,0.999795858621736,0.9999999979628873,inf
927,inf,0.9984209496825895,inf,0.9991833829939287,inf,0.9999973097287648,inf,0.9994042905757793,0.9999999986820252,inf
928,inf,0.41485993826143963,inf,0.9999920309241795,inf,0.999986992129435,inf,0.9996432094509996,0.9999999997774247,inf
929,inf,0.9984209496825895,inf,0.9999961419493982,inf,0.9999945972937152,inf,0.9989983697330137,0.9999999996510502,inf
930,inf,0.97970122824196,inf,0.9999940658998943,inf,0.9999754083945184,inf,0.9990652550245771,0.9999999999892517,inf
931,inf,0.9850635329748452,inf,0.9999905837710339,inf,0.9999576651005442,inf,0.9985810454563089,0.999977028681169,inf
932,inf,0.41486009141577007,inf,0.9999970878018936,inf,0.9999988575848994,inf,0.9986401669521818,0.99999999979464,inf
933,inf,0.9984209496825895,inf,0.9999997214353796,inf,0.9999999188725898,inf,0.9997646933868014,0.9999994329529496,inf
934,inf,0.9817795673738338,inf,0.9999926331299716,inf,0.9999896859385305,inf,0.9972537872871222,0.9999999966196631,inf
935,inf,0.9189819364629158,inf,0.9978957199238567,inf,0.9998578032052899,inf,0.9994729257347988,0.9999999999298301,inf
936,inf,0.9984209496825895,inf,0.9999970075493699,inf,0.9999991284974761,inf,0.9911992312960478,0.9999993170646121,inf
937,inf,0.9925436632333184,inf,0.9999723426011943,inf,0.9999612700456103,inf,0.9988273979429196,0.9999999999813394,inf
938,inf,0.9850597942587204,inf,0.9995992731991088,inf,0.996146796841879,inf,0.9980563010562847,0.999999999975532,inf
939,inf,0.9817795795608775,inf,0.9999997590337266,inf,0.9999999298224962,inf,0.99967113856574,0.9999993980471324,inf
940,inf,0.9797009098643548,inf,0.9999613683624712,inf,0.9997235173301808,inf,0.999716975196917,0.999999924563637,inf
941,inf,0.4646009421485229,inf,0.9999781671468448,inf,0.9999773021683843,inf,0.9995695363429354,0.9999999999915767,inf
942,inf,0.9984209496825895,inf,0.9999496082495627,inf,0.9992734734173452,inf,0.998661668234303,0.9999999999963602,inf
943,inf,0.9189200309873511,inf,0.9990723170459731,inf,0.9760191200248768,inf,0.9993910928688153,0.9991812094711019,inf
944,inf,0.9984209496825895,inf,0.9644045142442617,inf,0.9984887678373907,inf,0.999577145999143,0.9995600817069145,inf
945,inf,0.9817795750016846,inf,0.9999959168511726,inf,0.999997559912362,inf,0.9994040826834389,0.9999999494885948,inf
946,inf,0.9817794570271401,inf,0.9999532003839079,inf,0.9998671459507636,inf,0.9998651993951099,0.9999999999855489,inf
947,inf,0.9189663265945097,inf,0.9923660259346216,inf,0.9998773654744549,inf,0.999757636348354,0.9999997565063139,inf
948,inf,0.9956569833624915,inf,0.9999996061863212,inf,0.9999997646602905,inf,0.9993305229457202,0.9999990932032072,inf
949,inf,0.46460091462638076,inf,0.999993179966942,inf,0.9999603061368588,inf,0.9996468538316754,0.999999910217,inf
950,inf,0.9328126597700012,inf,0.9993707527450614,inf,0.9999924537770988,inf,0.9992513934157452,0.9999999994475108,inf
951,inf,0.9328126664568921,inf,0.9993665213030499,inf,0.999998630532414,inf,0.9991541510833841,0.9999999997776543,inf
952,inf,0.918985712903215,inf,0.9998931573011779,inf,0.999207083512954,inf,0.9995740192651303,0.9999999999908267,inf
953,inf,0.9850554178517058,inf,0.9994075703040919,inf,0.9913933225137895,inf,0.9993228356347691,0.9999999997313427,inf
954,inf,0.8926996274292619,inf,0.9906000553999921,inf,0.9998877923822177,inf,0.999188550040819,0.9999999998529472,inf
955,inf,0.9956569836953345,inf,0.999988905306688,inf,0.9999967688512131,inf,0.9997816517072523,0.9999803672223678,inf
956,inf,0.9189882446115885,inf,0.9999967473802664,inf,0.9999987239558041,inf,0.9991539787658719,0.9999999573553939,inf
957,inf,0.9956556189594559,inf,0.9944447695454036,inf,0.9999565716716616,inf,0.9990910745450317,0.9999966055660167,inf
958,inf,0.995656873296299,inf,0.9995512966184452,inf,0.9999973945939251,inf,0.9997371055747798,0.9999999983406973,inf
959,inf,0.8926996274292619,inf,0.9999903597501446,inf,0.9999899778391582,inf,0.9993242767839476,0.9999999989168353,inf
960,inf,0.918987376780472,inf,0.9999617839218392,inf,0.9997265640155789,inf,0.9997538828781187,0.99999999971557,inf
961,inf,0.9984209496825895,inf,0.9999916997870492,inf,0.9999384285433403,inf,0.998943118483112,0.9999999999988045,inf
962,inf,0.9189869308994714,inf,0.9999556539099937,inf,0.9995747738186771,inf,0.9990624391441798,0.9999999999987306,inf
963,inf,0.9984209496825895,inf,0.9933368550640086,inf,0.9996709285527271,inf,0.9996048437879291,0.9999998760087054,inf
964,inf,0.9797010998716823,inf,0.9999519671136609,inf,0.9999029299716935,inf,0.9997628288781056,0.999999999920862,inf
965,inf,0.8926996274292619,inf,0.9999970116831092,inf,0.9999988277250015,inf,0.9986293742170991,0.999989192316936,inf
966,inf,0.9984209496825895,inf,0.9999994193055227,inf,0.9999995380798173,inf,0.9998966215437336,0.999999381115867,inf
967,inf,0.9984209496825895,inf,0.9994872057994296,inf,0.9963210195226101,inf,0.9995700068726591,0.9999999999473539,inf
968,inf,0.9984209496825895,inf,0.9999417605033624,inf,0.9997701048588788,inf,0.9985911945545953,0.9992403609672171,inf
969,inf,0.9850635588621381,inf,0.9999974696471142,inf,0.9999992630759204,inf,0.9996429384869505,0.9999999582189292,inf
970,inf,0.9189882472728239,inf,0.9999970892770071,inf,0.9999991522993198,inf,0.9997778467350221,0.9999997609438519,inf
971,inf,0.9956553786821088,inf,0.9994053469889144,inf,0.9928017347236066,inf,0.9990359585495627,0.9985107416694502,inf
972,inf,0.46460145562050326,inf,0.9999970295320894,inf,0.9999936648484079,inf,0.9986610123431231,0.9999998967855539,inf
973,inf,0.9850627677499971,inf,0.9991146272002756,inf,0.9999898577257855,inf,0.9998076775714851,0.9999999999780007,inf
974,inf,0.9984209496825895,inf,0.9999975800929182,inf,0.9999974842179432,inf,0.9997680859936503,0.9999999998377951,inf
975,inf,0.8926996274292619,inf,0.9999691139825557,inf,0.9999678903294604,inf,0.9995695384221968,0.9999999999932958,inf
976,inf,0.9850621750388852,inf,0.9999205808756667,inf,0.9985117277530772,inf,0.9998692201336166,0.9999999999006783,inf
977,inf,0.9794980004096353,inf,0.7573367807805378,inf,0.9739566505033039,inf,0.9966591499349646,0.9103665949813231,inf
978,inf,0.9817795660957048,inf,0.9999947455957277,inf,0.9999856982654959,inf,0.9992670821619898,0.9999999999999554,inf
979,inf,0.9956569858742605,inf,0.999977563057051,inf,0.9999934656056773,inf,0.9997542237464826,0.9999510563424099,inf
980,inf,0.41485220090472374,inf,0.9999430949248306,inf,0.9991790771555915,inf,0.9992992904715137,0.9999996560695367,inf
981,inf,0.9817795337531825,inf,0.9999720780363042,inf,0.9999608982495942,inf,0.9990895449325772,0.9999999999823654,inf
982,inf,0.9850606089042111,inf,0.99947205431781,inf,0.0028701738796772513,inf,0.9998799568325383,0.005648097963976667,inf
983,inf,0.41485970145888695,inf,0.9999766415285339,inf,0.999975716018669,inf,0.9996916082374875,0.9999994450265244,inf
984,inf,0.9817792563188743,inf,0.999955154703947,inf,0.9995693615319025,inf,0.9991163321026802,0.9999993281393802,inf
985,inf,0.9956393312742509,inf,0.9984837041872966,inf,0.923216287603485,inf,0.9982066708039203,0.9931986010467624,inf
986,inf,0.9956569479567906,inf,0.9999288633996642,inf,0.9999260451688352,inf,0.9993075330220113,0.9999999999420051,inf
987,inf,0.414859676865308,inf,0.9999755534306379,inf,0.9999745848696779,inf,0.9997477575356691,0.999999998306583,inf
988,inf,0.7510270525291078,inf,0.9999922188964302,inf,0.9999565981511774,inf,0.9976363530760602,0.9999999999688249,inf
989,inf,0.9189879523655751,inf,0.9999655882251987,inf,0.9999266002530423,inf,0.9992816495290616,0.9999999974451064,inf
990,inf,0.995656979358586,inf,0.9999896562531575,inf,0.999993821700529,inf,0.9966891037432255,0.9999997389169841,inf
991,inf,0.9817795794389493,inf,0.9999994695852865,inf,0.9999995780754408,inf,0.9998664853522179,0.9999988634967454,inf
992,inf,0.9956569824140308,inf,0.9999970446371907,inf,0.9999991392987001,inf,0.999777947204278,0.9999999627867742,inf
993,inf,0.9956568525926853,inf,0.00003611235201161911,inf,0.9996588741163963,inf,0.9999231339084749,0.0005609099628245705,inf
994,inf,0.4148600713508641,inf,0.9999973505273311,inf,0.9999962897532714,inf,0.9989982739735777,0.9999999048004984,inf
995,inf,0.9850595873906636,inf,0.9998750692936018,inf,0.995626147469327,inf,0.999628209860042,0.9999999072691977,inf
996,inf,0.9984209496825895,inf,0.9999964906576668,inf,0.999992514636805,inf,0.9993742226538623,0.9999999997701421,inf
997,inf,0.9925436632333184,inf,0.9995389947010556,inf,0.9955645660862471,inf,0.9988297377628796,0.9999999999672715,inf
998,inf,0.9328150619182267,inf,0.9999956322369477,inf,0.9999876010663852,inf,0.9998190606407683,0.9999787182712655,inf
999,inf,0.9817793772229646,inf,0.9999423027016143,inf,0.9997608808695715,inf,0.9987922438348148,0.9999999999995286,inf
1000,inf,0.46460060372513534,inf,0.9999717406290667,inf,0.9999604266433857,inf,0.9989106391866167,0.9999999745917569,inf
1001,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1002,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1003,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1004,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1005,0.5769923100236118,inf,inf,0.9999998157767015,inf,0.9999998534580125,inf,0.9958635837897619,inf,0.9999999999999989
1006,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1007,0.07855456024759863,inf,inf,0.9999999076613874,inf,0.9999999731080628,inf,0.9998135849616346,inf,0.9999999999999967
1008,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1009,0.2403898554335773,inf,inf,0.9999999019609138,inf,0.9999999714479032,inf,0.999813584962557,inf,0.9999999999999966
1010,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1011,0.5224509792533648,inf,inf,0.9999996828094446,inf,0.9999999076239763,inf,0.9995347384300627,inf,0.9999999999999987
1012,0.017631234138319227,inf,inf,0.9999999097362205,inf,0.9999999737123203,inf,0.9997979272102696,inf,0.9999999999999967
1013,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1014,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1015,0.5224509754180885,inf,inf,0.9999999117210423,inf,0.9999999742903636,inf,0.9997432173819611,inf,0.9999999999999952
1016,0.5224509774592553,inf,inf,0.9999998488216981,inf,0.9999998797439397,inf,0.9997749481092452,inf,0.9999999999999994
1017,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1018,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1019,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1020,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1021,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1022,0.07855456403039754,inf,inf,0.9999990641776122,inf,0.9999992555917118,inf,0.9994387042798957,inf,0.9999999999999996
1023,0.06400047982956,inf,inf,0.999999823810814,inf,0.9999998598488167,inf,0.999828185829842,inf,0.9999999999999986
1024,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1025,0.01763123412650462,inf,inf,0.9999999255069919,inf,0.999999978305271,inf,0.9996010731359735,inf,0.9999999999999983
1026,0.017631234139732655,inf,inf,0.9999999078494886,inf,0.9999999731628438,inf,0.9998135849616042,inf,0.9999999999999968
1027,0.5769923155273233,inf,inf,0.9999994406518475,inf,0.9999995550616231,inf,0.9996546355499151,inf,0.9999999999999996
1028,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1029,0.8662942565365888,inf,inf,0.9999998238773415,inf,0.9999998599017366,inf,0.9927616925936127,inf,0.9999999999999986
1030,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1031,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1032,0.866294256803538,inf,inf,0.9999997019396829,inf,0.999999913195317,inf,0.9994352779159429,inf,0.9999999999999986
1033,0.5769923105348218,inf,inf,0.99999969554105,inf,0.9999999113318293,inf,0.9995069708948127,inf,0.9999999999999987
1034,0.007456336766681597,inf,inf,0.9999997278626336,inf,0.9999997835260029,inf,0.9999082000437535,inf,0.9999999999999987
1035,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1036,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1037,0.5224509755585844,inf,inf,0.9999999033354234,inf,0.9999999718482042,inf,0.9998135849623346,inf,0.9999999999999966
1038,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1039,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1040,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1041,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1042,0.5769923140937214,inf,inf,0.9999995383640365,inf,0.9999996327876649,inf,0.9993182856820333,inf,0.9999999999999998
1043,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1044,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1045,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1046,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1047,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1048,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1049,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1050,0.017631234138319227,inf,inf,0.9999999097362205,inf,0.9999999737123203,inf,0.9997979272102696,inf,0.9999999999999967
1051,0.07855456025668935,inf,inf,0.9999999047609204,inf,0.9999999722633544,inf,0.999837258669621,inf,0.9999999999958565
1052,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1053,0.8662942566090069,inf,inf,0.9999998134764341,inf,0.9999998516282449,inf,0.9999021133523007,inf,0.9999999999999989
1054,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1055,0.07855456076972296,inf,inf,0.9999998135624721,inf,0.9999998516966847,inf,0.9999133721918211,inf,0.999999999999999
1056,0.014190799272100577,inf,inf,0.9999999077827211,inf,0.9999999731433991,inf,0.9997979272106104,inf,0.9999999999999966
1057,0.5769923104369522,inf,inf,0.9999997048119317,inf,0.9999999140318082,inf,0.9994352779155512,inf,0.9999999999999987
1058,0.017631234262130386,inf,inf,0.9999998161366003,inf,0.9999998537442971,inf,0.9999082000338934,inf,0.9999999999997055
1059,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1060,0.06400047991000045,inf,inf,0.9999998094229162,inf,0.9999998484038392,inf,0.9999133721922588,inf,0.999999999999999
1061,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1062,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1063,0.5769923098921318,inf,inf,0.9999998247381822,inf,0.9999998605864996,inf,0.9998281858296484,inf,0.9999999999999986
1064,0.576992310490005,inf,inf,0.9999996997864063,inf,0.9999999125682136,inf,0.9994742952027593,inf,0.9999999999999987
1065,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1066,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1067,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1068,0.017631234252502095,inf,inf,0.9999998253840612,inf,0.9999998611002696,inf,0.9998860117864818,inf,0.9999999999999989
1069,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1070,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1071,0.5224509755166512,inf,inf,0.9999999058382456,inf,0.9999999725771058,inf,0.9914975194910882,inf,0.9999999999999964
1072,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1073,0.0785545602602386,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1074,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1075,0.8386217723933957,inf,inf,0.999999897437558,inf,0.9999999701305579,inf,0.9998464271648123,inf,0.9999999999999967
1076,0.1073003725707382,inf,inf,0.9999987759604027,inf,0.9999990263265859,inf,0.9991145593212984,inf,0.9999999999999991
1077,0.06400047989743422,inf,inf,0.9999998116705566,inf,0.9999998501917441,inf,0.9999082000343922,inf,0.9999999999999989
1078,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1079,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1080,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1081,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1082,0.004146743149058738,inf,inf,0.999999906435959,inf,0.999999972751179,inf,0.9996954297632582,inf,0.9999999999999956
1083,0.5769923081220085,inf,inf,0.9999999240991732,inf,0.9999999778952694,inf,0.9996010731365456,inf,0.9999999999999982
1084,0.014190799430720255,inf,inf,0.9999998121574053,inf,0.9999998505790121,inf,0.9999082000343378,inf,0.9999999999999989
1085,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1086,0.017631234259461104,inf,inf,0.9999998187001888,inf,0.9999998557835258,inf,0.999902113351681,inf,0.9999999999999989
1087,0.5224509880582879,inf,inf,0.9999993936401937,inf,0.9999995176657757,inf,0.9997218495526047,inf,0.9999999999999996
1088,0.007456336766681597,inf,inf,0.9999999913666963,inf,0.9999999931325666,inf,0.9998189051657642,inf,0.9999999999999992
1089,0.5769923081061998,inf,inf,0.9999999255966879,inf,0.9999999783313933,inf,0.9743362932064791,inf,0.9999999999999982
1090,0.014190799266239024,inf,inf,0.9999999140221889,inf,0.9999999749605307,inf,0.9997432173814335,inf,0.9999999999999953
1091,0.5224509755585971,inf,inf,0.9999999033354234,inf,0.9999999718482042,inf,0.9998135849623346,inf,0.9999999999990339
1092,0.5769923158108606,inf,inf,0.9999994213263598,inf,0.9999995396889885,inf,0.9807953456352881,inf,0.9999999999999996
1093,0.07855456023744675,inf,inf,0.9999999109040275,inf,0.9999999740524229,inf,0.9996954297620682,inf,0.9999999999999958
1094,0.017631234256301438,inf,inf,0.9999998217349226,inf,0.9999998581975309,inf,0.9998948449610956,inf,0.9999999999999989
1095,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1096,0.06400047921088504,inf,inf,0.9999999089257905,inf,0.9999999734762972,inf,0.9996954297625951,inf,0.9999999999999957
1097,0.0785545602525211,inf,inf,0.9999999060891094,inf,0.9999999726501653,inf,0.9998264691255064,inf,0.9999999999999968
1098,0.014190799432704432,inf,inf,0.999999810637694,inf,0.9999998493701446,inf,0.9943145781964008,inf,0.999999999999999
1099,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1100,0.5769923094751682,inf,inf,0.9999998531578088,inf,0.9999998831931362,inf,0.9997749481078632,inf,0.9999999999999994
1101,0.288228055591132,inf,inf,0.9999999070110797,inf,0.9999999729186724,inf,0.9998135849617399,inf,0.9999999999999967
1102,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1103,0.5224509754885891,inf,inf,0.9999999075131578,inf,0.9999999730648936,inf,0.9872385428585901,inf,0.9999999999999956
1104,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1105,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1106,0.5224509782933197,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999997602
1107,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1108,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1109,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1110,0.5224509779156736,inf,inf,0.9999998292205504,inf,0.9999998641520381,inf,0.9998551468008745,inf,0.9999999999999984
1111,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1112,0.014190799277778401,inf,inf,0.9999999017388261,inf,0.9999999713832243,inf,0.9998464271642321,inf,0.9999999999999969
1113,0.8662942577641513,inf,inf,0.999999510194585,inf,0.9999998573529582,inf,0.9989394177614042,inf,0.9999999999999987
1114,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1115,0.014190799426271064,inf,inf,0.9999998155651164,inf,0.9999998532897054,inf,0.9935803272515034,inf,0.9999999999999989
1116,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1117,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1118,0.017631234252502095,inf,inf,0.9999998253840612,inf,0.9999998611002696,inf,0.9998860117864818,inf,0.9999999999999989
1119,0.0785545607357468,inf,inf,0.999999821371041,inf,0.9999998579080782,inf,0.9998948449611417,inf,0.9999999999999989
1120,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1121,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1122,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1123,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1124,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1125,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1126,0.1073003725707382,inf,inf,0.9999998044544794,inf,0.9999998444516531,inf,0.9999082000351982,inf,0.9999999999999988
1127,0.07855456025667933,inf,inf,0.9999999047609204,inf,0.9999999722633544,inf,0.9998372586696211,inf,0.9999999999999969
1128,0.5224509880582879,inf,inf,0.9999993936401937,inf,0.9999995176657757,inf,0.9997218495526047,inf,0.9999999999999996
1129,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1130,0.07855456071983707,inf,inf,0.9999998250276283,inf,0.9999998608167421,inf,0.9998860117865306,inf,0.999999999999765
1131,0.8386217722768758,inf,inf,0.9999999102586111,inf,0.999999973864457,inf,0.9997432173822965,inf,0.9999999999999951
1132,0.5769923101021178,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.9999999999997045
1133,0.06400048009045715,inf,inf,0.9999996902769189,inf,0.9999999097987451,inf,0.9995347384291879,inf,0.9999999999999987
1134,0.24038985539584765,inf,inf,0.9999999054037367,inf,0.9999999724505629,inf,0.9996954297635331,inf,0.9999999999999956
1135,0.014190799270805573,inf,inf,0.9999999091612255,inf,0.9999999735448634,inf,0.9996954297625323,inf,0.9999999999999957
1136,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1137,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1138,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1139,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1140,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1141,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1142,0.01763123412650462,inf,inf,0.9999999255069919,inf,0.999999978305271,inf,0.9996010731359735,inf,0.9999999999999983
1143,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1144,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1145,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1146,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1147,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1148,0.017631234264414878,inf,inf,0.9999998139422605,inf,0.9999998519987906,inf,0.9999133721917809,inf,0.999999999999999
1149,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1150,0.24038985784309147,inf,inf,0.9999996820936046,inf,0.9999999074155006,inf,0.9995069708964626,inf,0.9999999999999987
1151,0.06400047988275347,inf,inf,0.9999998142964148,inf,0.9999998522805057,inf,0.9999021133522035,inf,0.9999999999999989
1152,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1153,0.5769923101021178,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.9999999999997045
1154,0.5769923158414243,inf,inf,0.9999994192431827,inf,0.9999995380319062,inf,0.9997034107968975,inf,0.9999999999999996
1155,0.5769923100915489,inf,inf,0.9999998111461945,inf,0.9999998497746357,inf,0.9943145781928912,inf,0.999999999999999
1156,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1157,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1158,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1159,0.10730037257073806,inf,inf,0.9999997246147759,inf,0.9999997809424662,inf,0.9999133722012279,inf,0.9999999999999987
1160,0.5769923083552841,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999987508
1161,0.017631234262131017,inf,inf,0.9999998161366003,inf,0.9999998537442971,inf,0.9999082000338932,inf,0.9999999999986251
1162,0.06400047922226942,inf,inf,0.9999999060958098,inf,0.9999999726521167,inf,0.9921512911025032,inf,0.9999999999999967
1163,0.019395427000218315,inf,inf,0.9999990048210345,inf,0.9999992083759619,inf,0.9994703145670493,inf,0.9999999999999059
1164,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1165,0.28822805726904466,inf,inf,0.9999997179149679,inf,0.9999999178478335,inf,0.9990775620825038,inf,0.9999999999995056
1166,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1167,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1168,0.24038986359522388,inf,inf,0.9999993935921023,inf,0.9999995176275209,inf,0.9997034107994934,inf,0.9999999999999996
1169,0.5769923100693237,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342814,inf,0.9999999999985991
1170,0.014190799433647249,inf,inf,0.9999998099155752,inf,0.999999848795729,inf,0.9999133721922067,inf,0.999999999999999
1171,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1172,0.8386217736540964,inf,inf,0.9999998263914135,inf,0.9999998619015767,inf,0.9998551468013833,inf,0.9999999999999983
1173,0.5769923214483308,inf,inf,0.9999990370846603,inf,0.9999992340403678,inf,0.9994703145697584,inf,0.9999999999999996
1174,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1175,0.5224509754885891,inf,inf,0.9999999075131578,inf,0.9999999730648936,inf,0.9872385428585901,inf,0.9999999999999956
1176,0.01763123424978997,inf,inf,0.9999998279889633,inf,0.9999998631723616,inf,0.9998281858289695,inf,0.9999999999999986
1177,0.017631234133743977,inf,inf,0.9999999158435134,inf,0.9999999754909584,inf,0.9997432173810157,inf,0.9999999999999954
1178,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1179,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1180,0.5224509779156736,inf,inf,0.9999998292205504,inf,0.9999998641520381,inf,0.9998551468008745,inf,0.9999999999999984
1181,0.014190799277778401,inf,inf,0.9999999017388261,inf,0.9999999713832243,inf,0.9998464271642321,inf,0.9999999999999969
1182,0.017631234432396198,inf,inf,0.9999995171861981,inf,0.9999998593891422,inf,0.999005306193701,inf,0.9999999999999987
1183,0.8386217723695547,inf,inf,0.9999999000608714,inf,0.9999999708945504,inf,0.9998264691264186,inf,0.9999999999999966
1184,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1185,0.5224509755254249,inf,inf,0.9999999053145785,inf,0.9999999724245973,inf,0.999797927211041,inf,0.9999999999999964
1186,0.004146743337885137,inf,inf,0.9999993844697874,inf,0.9999995103710922,inf,0.9997375182410936,inf,0.9999999999999996
1187,0.8662942672258399,inf,inf,0.9999982886582467,inf,0.9999986386973025,inf,0.9997985593869415,inf,0.9999999999999996
1188,0.2403898569803028,inf,inf,0.9999998279053524,inf,0.9999998631058524,inf,0.9905288639562778,inf,0.9999999999999983
1189,0.10730037257073811,inf,inf,0.9999998593232177,inf,0.9999999590304459,inf,0.9998372586760946,inf,0.9999999999999959
1190,0.017631234256301438,inf,inf,0.9999998217349226,inf,0.9999998581975309,inf,0.9998948449610956,inf,0.9999999999999989
1191,0.014190799427300744,inf,inf,0.9999998147764755,inf,0.9999998526623741,inf,0.9999021133521465,inf,0.9999999999999989
1192,0.5224509781405555,inf,inf,0.9999998195628655,inf,0.9999998564697493,inf,0.9998281858307292,inf,0.9999999999999986
1193,0.07855456076015559,inf,inf,0.9999998157612912,inf,0.9999998534457543,inf,0.9999082000339352,inf,0.999999999999999
1194,0.01763123424978997,inf,inf,0.9999998279889633,inf,0.9999998631723616,inf,0.9998281858289695,inf,0.9999999999999986
1195,0.07855456070848046,inf,inf,0.9999998276378477,inf,0.9999998628930636,inf,0.9998281858290428,inf,0.9999999999994442
1196,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1197,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1198,0.5224509756094566,inf,inf,0.9999999002990725,inf,0.9999999709639221,inf,0.9998372586702567,inf,0.9999999999999967
1199,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1200,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1201,inf,0.981779579418373,0.39760910717931486,inf,inf,8.47744097143277e-11,inf,0.9997283912268434,inf,0.9999999999999164
1202,inf,0.9956569817477149,1,inf,inf,0.9515517965997949,inf,0.9959511237012039,inf,0.999993297859353
1203,inf,0.9850635597908379,1,inf,inf,0.9262137638992377,inf,0.9999029439448455,inf,0.9999977490986774
1204,inf,0.9189882454690753,0.528272052357076,inf,inf,1.2418510664247151e-11,inf,0.9999386249866598,inf,0.9999957424610952
1205,inf,0.46460158956592523,1,inf,inf,0.9585393573679941,inf,0.9947338809639596,inf,0.9999999999999423
1206,inf,0.9817795801832399,0.7979041177875141,inf,inf,0.000006568100281323375,inf,0.9993866343673967,inf,0.9999999999999704
1207,inf,0.995656983337997,1,inf,inf,0.7734053284761058,inf,0.9996661818817312,inf,0.9999999999999648
1208,inf,0.9189882514188299,1,inf,inf,0.9262137417363294,inf,0.9999157537981097,inf,0.999997878932904
1209,inf,0.9956569835498718,1,inf,inf,0.9447384049223776,inf,0.9994813192566271,inf,0.9999999999999839
1210,inf,0.9189882573256841,0.7614674050227586,inf,inf,0.0000047424269202789304,inf,0.9999201242897983,inf,0.9999999999999376
1211,inf,0.41486012813323414,1,inf,inf,0.926213687195459,inf,0.999933368178492,inf,0.9999999999999659
1212,inf,0.8926996274292619,0.0675417917560998,inf,inf,0.9997064893799561,inf,8.307132759455271e-12,inf,0.009698013073323408
1213,inf,0.9956547197182329,0.009432194968634448,inf,inf,0.9998937904876924,inf,0.9998021514170427,inf,0
1214,inf,0.9850635598389041,1,inf,inf,0.9143088790845763,inf,0.9996325293952522,inf,0.9999978048615338
1215,inf,0.9817795732446478,1,inf,inf,0.9896361126485677,inf,0.9987031050563236,inf,0.9999907736285626
1216,inf,0.9984209496825895,0.19780292490956922,inf,inf,0,inf,0.9995655601088516,inf,0.9999999999997045
1217,inf,0.9984209496825895,0.00021465287277981887,inf,inf,0,inf,0.999391553623464,inf,0.9999990792279374
1218,inf,0.4107434209398231,0.4452737276567712,inf,inf,0.9842167692488734,inf,0.000002152330531357549,inf,0.0000011746297698955743
1219,inf,0.4646015541027505,0.0005075647206445832,inf,inf,0,inf,0.9992499490361759,inf,0.9999975664756732
1220,inf,0.46433481331168636,0.017763851231290977,inf,inf,0.9994468336637856,inf,0.9998751613180412,inf,0
1221,inf,0.46460130448143555,0.609521837973349,inf,inf,8.692988551217695e-10,inf,0.9998313018595587,inf,0.9999804371702233
1222,inf,0.985063563518693,0.7615290766180312,inf,inf,0.000010219705310787752,inf,0.999938013908458,inf,0.9999999999999729
1223,inf,0.7510275847677352,0.8110070210955461,inf,inf,0.00000680377052564296,inf,0.9998087522543055,inf,0.9999999999997659
1224,inf,0.9984209496825895,1,inf,inf,0.9262142583511094,inf,0.9995855106285744,inf,0.999998951346622
1225,inf,0.9850635596553997,1,inf,inf,0.6826901633489568,inf,0.9954788474050054,inf,0.9999975919735709
1226,inf,0.9797012624384143,1,inf,inf,0.9585149766879202,inf,0.9960967445655811,inf,0.9999999999999581
1227,inf,0.41486012813323403,0.5895626554645876,inf,inf,4.3097703184002967e-10,inf,0.9995799531510563,inf,0.999999999999954
1228,inf,0.9984209496825895,1,inf,inf,0.9262137451082476,inf,0.9999157537865183,inf,0.9999976067559904
1229,inf,0.4148601281332345,0.00029454105739514327,inf,inf,0,inf,0.9999198121224661,inf,0.999999999999984
1230,inf,0.4646015895659259,0.7614673687433611,inf,inf,0.000004743330407785962,inf,0.9998701483177806,inf,0.9999999999999234
1231,inf,0.9850635617310621,0.8070439977168932,inf,inf,8.659562158452871e-7,inf,0.9997225801069836,inf,0.9999999999998856
1232,inf,0.9984209496825895,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999549
1233,inf,0.7435331002388026,0.12643489243017886,inf,inf,0.9845174169477107,inf,0.9998320903598706,inf,1.1357581541915351e-12
1234,inf,0.9817795794183742,0.9114065375247973,inf,inf,0.00039219337284834843,inf,0.9988203280496595,inf,0.999999999999929
1235,inf,0.918988257325684,0.7614673687433963,inf,inf,0.0000047433304106725416,inf,0.9998701483177806,inf,0.999999999999927
1236,inf,0.9816739837217555,0.14123725727555186,inf,inf,0.9812241440365223,inf,0.002915763462812526,inf,8.829170727864266e-10
1237,inf,0.751027519816921,0.8070421235606903,inf,inf,8.654355914128331e-7,inf,0.9997968446697916,inf,0.9999936697899809
1238,inf,0.9850635617310622,0.7614673846724613,inf,inf,0.000004742933694901197,inf,0.9998920913890911,inf,0.9999999999999128
1239,inf,0.9816831929727784,0.13878994475339676,inf,inf,0.9943301495587442,inf,0.002340956375180503,inf,5.226301391658694e-9
1240,inf,0.4148600629145086,0.6693760538661183,inf,inf,6.394187401781437e-10,inf,0.8823107810776236,inf,0.9999928176422849
1241,inf,0.995600076212955,0.22902329311823405,inf,inf,0.9879925091094607,inf,3.552713678800501e-15,inf,2.922653982162515e-7
1242,inf,0.9817795787924353,1,inf,inf,0.805139278317891,inf,0.9994243996469943,inf,0.9999990645623034
1243,inf,0.9984209496825895,0.6095191399806206,inf,inf,8.690326236404644e-10,inf,0.9998621258549286,inf,0.9999766924024899
1244,inf,0.9328150493376502,1,inf,inf,0.9262137422689444,inf,0.9999157537962787,inf,0.9999978359409066
1245,inf,0.99565698081034,0.7869100008279015,inf,inf,0.0000013090763234524516,inf,0.9994627034097688,inf,0.9999893473555086
1246,inf,0.9984209496825895,0.5895506085773511,inf,inf,4.3100700786169455e-10,inf,0.9994689590766663,inf,0.9999962139064377
1247,inf,0.9189882550788346,1,inf,inf,0.9262143012999563,inf,0.9995568769117099,inf,0.9999991931884008
1248,inf,0.9956569833379969,0.22901575396548335,inf,inf,1.2567724638756772e-13,inf,0.9997933314862313,inf,0.9999999999994739
1249,inf,0.9817795788368118,1,inf,inf,0.9990654779066256,inf,0.9999258987579122,inf,0.9999991308810728
1250,inf,0.9850635617310622,0.6445544446840369,inf,inf,8.978552457072908e-9,inf,0.9997607949768476,inf,0.9999999999999613
1251,inf,0.9797012624384143,0.33513231427073487,inf,inf,4.440892098500626e-16,inf,0.9995130007174319,inf,0.9999999999999412
1252,inf,0.41486003898379764,0.8110024150380801,inf,inf,0.0000068001337727441324,inf,0.999884602540455,inf,0.9999901822190952
1253,inf,0.918988203897909,0.6095220956988741,inf,inf,8.69389227275974e-10,inf,0.9998164548723927,inf,0.9999808148533726
1254,inf,0.9817795788368118,1,inf,inf,0.9990654779066256,inf,0.9999258987579122,inf,0.9999991308810728
1255,inf,0.9817795787530453,1,inf,inf,0.9998325060343944,inf,0.9993091657719151,inf,0.9999990056957079
1256,inf,0.981779579418373,1,inf,inf,0.9262136817946338,inf,0.999936734050978,inf,0.9999999999999849
1257,inf,0.9984209496825895,0.104007955947781,inf,inf,0.9956257065339065,inf,0.9995823990124834,inf,2.55351295663786e-14
1258,inf,0.9189651878894057,1,inf,inf,0.9896491385536709,inf,0.9992117659328664,inf,0.9917171696103111
1259,inf,0.98177957414995,1,inf,inf,0.9965637144948222,inf,0.9997198423306631,inf,0.9999921265642148
1260,inf,0.9328150572867769,0.6095362251787042,inf,inf,2.985253155785017e-9,inf,0.9998832046295932,inf,0.9999999999998678
1261,inf,0.932815057283141,0.3539241155235107,inf,inf,6.661338147750939e-16,inf,0.9998456129164018,inf,0.9999999999996101
1262,inf,0.9817795794183677,0.7259522731987224,inf,inf,2.2599416227286895e-8,inf,0.9995258517474002,inf,0.9999999999920423
1263,inf,0.9817795699146837,1,inf,inf,0.7277496013044082,inf,0.998755717836689,inf,0.9999857971392402
1264,inf,0.9189882065581009,0.6095228266266217,inf,inf,8.692686570554997e-10,inf,0.9998434471907912,inf,0.9999817700897854
1265,inf,0.9850635635313947,0.761529749517658,inf,inf,0.00001028158830518322,inf,0.9999296153143267,inf,0.999999999999972
1266,inf,0.9817795727080155,0.81100228683534,inf,inf,0.0000068011794909228485,inf,0.9998314740540488,inf,0.9999899716544883
1267,inf,0.9328150572831423,1,inf,inf,0.9262137111006997,inf,0.9999184700830479,inf,0.9999999999999638
1268,inf,0.4148601249953795,1,inf,inf,0.9990654778767196,inf,0.999579989740907,inf,0.9999996544367026
1269,inf,0.9956569820506805,0.8109935681485144,inf,inf,0.000007238113926333334,inf,0.979254540241928,inf,0.9999945746881114
1270,inf,0.8926996274292619,0.20697950808078813,inf,inf,0,inf,0.9987816194531666,inf,0.9999999999969473
1271,inf,0.9797012624384144,1,inf,inf,0.778536622317952,inf,0.9975357166280509,inf,0.9999999999999843
1272,inf,0.9328150608624632,1,inf,inf,0.9447393448642396,inf,0.9994454915318881,inf,0.9999999999999839
1273,inf,0.9816838548426118,0.12893539583951036,inf,inf,0.9842107727418458,inf,0.9998700965921137,inf,0
1274,inf,0.981779579418373,1,inf,inf,0.8051401245928185,inf,0.9994133280919512,inf,0.9999999999999654
1275,inf,0.9984209496825895,0.21806353166008888,inf,inf,0,inf,0.9977659531417722,inf,0.9999999999998811
1276,inf,0.9817795791227413,0.00032014510804564104,inf,inf,0,inf,0.9996301081979133,inf,0.9999995581907364
1277,inf,0.995656983337997,0.7614674050227231,inf,inf,0.0000047424269173923506,inf,0.9999201242897983,inf,0.9999999999999348
1278,inf,0.985063557862166,0.5282718415996404,inf,inf,1.2420953154901326e-11,inf,0.9999116547893918,inf,0.9999955115999213
1279,inf,0.9984209496825895,1,inf,inf,0.93569959402823,inf,0.996659328354724,inf,0.9999975986904384
1280,inf,0.995656983337997,0.19378775881473867,inf,inf,0,inf,0.99883730723565,inf,0.9999999999998319
1281,inf,0.9984209496825895,1,inf,inf,0.999065477921845,inf,0.9999302308402551,inf,0.9999988644399862
1282,inf,0.9322792307515793,0.14047615015440715,inf,inf,0.9942688354714411,inf,0.002282511166175172,inf,5.380585754721778e-9
1283,inf,0.9797012634853128,1,inf,inf,0.8433498465805278,inf,0.8753922046099367,inf,0.999999999999983
1284,inf,0.981779574947892,1,inf,inf,0.9584585108618809,inf,0.9992528971508559,inf,0.9999933190547069
1285,inf,0.981779579418373,1,inf,inf,0.9359474182376872,inf,0.9884469461014949,inf,0.999999999999987
1286,inf,0.9956569833380075,0.6716778069467735,inf,inf,1.6635226529615466e-10,inf,0.9996829095795052,inf,0.9999999999997855
1287,inf,0.9984209496825895,0.4493418568278763,inf,inf,1.163513729807164e-13,inf,0.9997955474585568,inf,0.9999750218747032
1288,inf,0.9817795808428791,0.7615307535014613,inf,inf,0.000010373365250004873,inf,0.9999241543680768,inf,0.9999999999999719
1289,inf,0.9817795794183729,0.2895804121090447,inf,inf,1.4592771435673058e-12,inf,0.9956994195925871,inf,0.9999999999998581
1290,inf,0.46460157347750697,1,inf,inf,0.6823987399124389,inf,0.996808399332803,inf,0.9999988959939812
1291,inf,0.9984209496825895,1,inf,inf,0.999065477921845,inf,0.9999302308402551,inf,0.9999988644399862
1292,inf,0.9817746509076161,0.00965938200572525,inf,inf,0.9999450956245006,inf,0.00020051009740851278,inf,0.0026225067728334883
1293,inf,0.9328150506985947,0.7614663947687063,inf,inf,0.000004742391441436844,inf,0.9999097162921713,inf,0.9999982066118455
1294,inf,0.9189882577008026,0.828733791059453,inf,inf,9.17167903957683e-7,inf,0.9991492434942288,inf,0.9999999999997364
1295,inf,0.46460158956592557,1,inf,inf,0.9447457220677911,inf,0.9992023967771524,inf,0.9999999999999626
1296,inf,0.8926996274292619,1,inf,inf,0.935693710918607,inf,0.9968540378696276,inf,0.9999972261195761
1297,inf,0.41486012813323414,1,inf,inf,0.7734004203446206,inf,0.999706006073215,inf,0.9999999999999668
1298,inf,0.9189882334921613,0.1975936604578694,inf,inf,0,inf,0.9953220856499438,inf,0.9999914417228453
1299,inf,0.9817795699917224,0.44935005436023173,inf,inf,1.163513729807164e-13,inf,0.9998353384717135,inf,0.9999859122703869
1300,inf,0.7510275375201265,0.7763536806452811,inf,inf,0.000011107592210679584,inf,0.9993693162379663,inf,0.9999953951724857
1301,inf,0.9319318156038539,0.2306761854854526,inf,inf,0.9890398862884509,inf,3.795656677851866e-9,inf,1.707543629825281e-7
1302,inf,0.9817795752032962,1,inf,inf,0.9584589900929535,inf,0.9992259969178021,inf,0.9999937007453966
1303,inf,0.9956569833381379,0.5895202258709206,inf,inf,1.766548685111502e-9,inf,0.9990711287615534,inf,0.9999999999999885
1304,inf,0.8926996274292619,1,inf,inf,0.8051417902870811,inf,0.9993922003758843,inf,0.999999999999963
1305,inf,0.46461403380456356,0.0010323790410633267,inf,inf,0.9999928049980404,inf,1.2465584120491258e-12,inf,0.0021343637221439282
1306,inf,0.9817795773288494,0.6252265665385057,inf,inf,2.876855864641925e-9,inf,0.9998612188834702,inf,0.9999968772948453
1307,inf,0.9984209496825895,0.3778161239881954,inf,inf,3.72160080530648e-11,inf,0.9997099204907941,inf,0.9999977473451004
1308,inf,0.9189870253345991,0.8391580517448642,inf,inf,0.000018662356501053523,inf,0.9988260715791684,inf,0.9995576126314852
1309,inf,0.9188836587766559,0.03707687812542952,inf,inf,0.99952137982822,inf,5.269784608685768e-12,inf,1.4032961459520266e-9
1310,inf,0.9817795784228458,0.7978716569988551,inf,inf,0.000003373599010036976,inf,0.9995346218640994,inf,0.9999985122264617
1311,inf,0.8926996274292618,0.7614673687433486,inf,inf,0.000004743330407119828,inf,0.9998701483177806,inf,0.9999999999999175
1312,inf,0.46460155090728394,0.17566091058252725,inf,inf,4.1300296516055823e-14,inf,0.9999337551299916,inf,0.9999973471990398
1313,inf,0.9189882511629568,1,inf,inf,0.926213763429039,inf,0.9999029439466824,inf,0.999997787052532
1314,inf,0.9956569823105307,0.27463471451148014,inf,inf,0,inf,0.9991338283350839,inf,0.9999956698099169
1315,inf,0.9956569828127033,1,inf,inf,0.9262137428853746,inf,0.9999157537941596,inf,0.9999977861834536
1316,inf,0.9850566720352071,0.007902865825521604,inf,inf,0.9999110764269926,inf,0.9996435604776696,inf,0
1317,inf,0.46245705589077,0.13308004239272542,inf,inf,0.9837053126945939,inf,0.9910361640210109,inf,0
1318,inf,0.9984209496825895,0.7979179616449306,inf,inf,0.000006401208851314344,inf,0.9996724266301864,inf,0.9999999999999726
1319,inf,0.9817795794183661,0.7978693266600361,inf,inf,0.0000033736309562604205,inf,0.9994795834494168,inf,0.9999999999896902
1320,inf,0.6365620736698498,0.0719816045474305,inf,inf,1.1872285932135185e-8,inf,0.9999334512211994,inf,0.9999999999998561
1321,inf,0.9850635599408594,1,inf,inf,0.8051509690504551,inf,0.9992765233649901,inf,0.9999979231421734
1322,inf,0.9797012624384143,0.8379593888825461,inf,inf,0.0000013320787816128998,inf,0.9991278993505512,inf,0.9999999999999604
1323,inf,0.9956569809908894,0.8110023680365194,inf,inf,0.000006800576364485167,inf,0.9998622668836193,inf,0.9999901082687798
1324,inf,0.995656983337997,0.7614668387896342,inf,inf,0.000004756553179663392,inf,0.9991398276831113,inf,0.9999999999999771
1325,inf,0.9328149982307357,0.8455375620524286,inf,inf,4.817274690260831e-7,inf,0.9989497501173403,inf,0.9999839163074684
1326,inf,0.9984209496825895,1,inf,inf,0.9262137367216865,inf,0.9999206789260574,inf,0.9999976458061341
1327,inf,0.9984209496825895,0.24838736340218712,inf,inf,0.9978015595137761,inf,3.1858360394210194e-9,inf,1.038496103555886e-7
1328,inf,0.9817794297759752,1,inf,inf,0.4166174055124008,inf,0.991278691016904,inf,0.9997763666256868
1329,inf,0.9189882540664766,1,inf,inf,0.9262138351605581,inf,0.9998501899479046,inf,0.9999988296650462
1330,inf,0.9817795648393529,0.35390891488241644,inf,inf,6.661338147750939e-16,inf,0.9998910942271912,inf,0.999978212275642
1331,inf,0.9984209496825895,1,inf,inf,0.41446997184748025,inf,0.9970632984965621,inf,0.9999933676316222
1332,inf,0.9984209496825895,0.7614673525935063,inf,inf,0.000004743732657130906,inf,0.9998479006873445,inf,0.9999999999999577
1333,inf,0.9189882573256838,1,inf,inf,0.9584605841269866,inf,0.9991344924367946,inf,0.9999999999998895
1334,inf,0.9850635617310622,1,inf,inf,0.9143145174247808,inf,0.996550473874059,inf,0.9999999999999866
1335,inf,0.995656983337997,1,inf,inf,0.8052944091920977,inf,0.9974557963777602,inf,0.9999999999999941
1336,inf,0.9925436632333184,0.7614649393324964,inf,inf,0.000004742154127490572,inf,0.9999049130327727,inf,0.9999956097265806
1337,inf,0.9984209496825895,0.7978733228558855,inf,inf,0.000003373747613721889,inf,0.9995581217216085,inf,0.9999992398738141
1338,inf,0.9850635617310622,0.7614613202522961,inf,inf,0.00000489708876461048,inf,0.9915015139364628,inf,0.9999999999999252
1339,inf,0.9817795794183458,1,inf,inf,0.958457450311438,inf,0.9993093956755362,inf,0.999999999959317
1340,inf,0.9817795778633976,0.8379520118984266,inf,inf,0.000001332068066073333,inf,0.999022603948983,inf,0.9999976761547289
1341,inf,0.9817795275752276,1,inf,inf,0.4711427685889379,inf,0.9770313812224174,inf,0.9999225227057057
1342,inf,0.9189882573342147,0.6252288902013552,inf,inf,9.525209176963756e-9,inf,0.9999537676622621,inf,0.9999999999999596
1343,inf,0.4646015747518979,1,inf,inf,0.9449225063297255,inf,0.992453326467397,inf,0.9999989834441755
1344,inf,0.9956569830998467,1,inf,inf,0.9998325060344904,inf,0.9993915536285276,inf,0.999998996331056
1345,inf,0.8926996274292619,1,inf,inf,0.8051553992877032,inf,0.9992200352543682,inf,0.999998733124996
1346,inf,0.46460158956592157,0.7162391830003334,inf,inf,6.565326060581356e-11,inf,0.9970962154295149,inf,0.999999999999681
1347,inf,0.9817795769287239,0.7614653228233701,inf,inf,0.000004742010809688502,inf,0.9999174630413958,inf,0.9999962793241186
1348,inf,0.9850635617310621,0.8110070002125691,inf,inf,0.000006804569087082157,inf,0.9997698661819632,inf,0.9999999999998079
1349,inf,0.995656983337997,0.811007047776729,inf,inf,0.000006802750432410853,inf,0.9998584322406118,inf,0.9999999999998317
1350,inf,0.9189250321291248,0.025675988156840236,inf,inf,0.9998196427386826,inf,0,inf,0.00351696457224826
1351,inf,0.981779576576147,0.5282720388710117,inf,inf,1.2420064976481626e-11,inf,0.9999221963093875,inf,0.9999957524129344
1352,inf,0.9183346147450158,0.22975562423830595,inf,inf,0.9946774302775304,inf,0.00792004787161249,inf,4.04465468006876e-7
1353,inf,0.9984209496825895,1,inf,inf,0.8051417314115613,inf,0.9993937919286501,inf,0.9999976580892187
1354,inf,0.9984209496825895,1,inf,inf,0.9584567272975091,inf,0.9993497464227561,inf,0.9999999999998858
1355,inf,0.9189882406255351,0.4493561446784476,inf,inf,1.163513729807164e-13,inf,0.9987903569660893,inf,0.9999940032151188
1356,inf,0.9850635600959414,0.0009696168789459194,inf,inf,0,inf,0.9964276957731325,inf,0.9999981030567162
1357,inf,0.995656983337997,0.761467384672438,inf,inf,0.0000047429336929027954,inf,0.9998920913890911,inf,0.9999999999999105
1358,inf,0.8926996274292619,0.003756636698288077,inf,inf,0,inf,0.9996015985163724,inf,0.9999999999999805
1359,inf,0.9850635617310622,1,inf,inf,0.9262142805564614,inf,0.9995635756130845,inf,0.9999999999999861
1360,inf,0.9328150572831423,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999653
1361,inf,0.9817736148101296,0.008814073776322338,inf,inf,0.999900776927549,inf,0.9997783202117075,inf,0
1362,inf,0.4148601281332316,0.609536147391649,inf,inf,8.697413900193851e-10,inf,0.9998458159409064,inf,0.9999999999996864
1363,inf,0.9816606748013569,0.1759157158689591,inf,inf,0.9985249115775396,inf,0.0045282530301054,inf,9.992348837251086e-9
1364,inf,0.46460155080762666,1,inf,inf,0.8052073263969594,inf,0.9985617890343573,inf,0.9999973403604362
1365,inf,0.985063560241159,0.7614650209731993,inf,inf,0.000004777677671374825,inf,0.9979653819263792,inf,0.9999982715271437
1366,inf,0.9850635617310622,1,inf,inf,0.9447475621971779,inf,0.99913224735887,inf,0.9999999999999627
1367,inf,0.4148601281332298,0.3539240715999035,inf,inf,6.661338147750939e-16,inf,0.999808305713359,inf,0.9999999999994802
1368,inf,0.9925436632333184,0.7614674091977105,inf,inf,0.0000047423229567744585,inf,0.9999258753265442,inf,0.9999999999999312
1369,inf,0.46460158956592734,0.8393685949610092,inf,inf,0.00001883153108606095,inf,0.9997080452306848,inf,0.9999999999999293
1370,inf,0.9850635617310667,1,inf,inf,0.6383055662958292,inf,0.38378758576452476,inf,0.9999999999999604
1371,inf,0.9925436632333184,0.7614648635572049,inf,inf,0.000004742289858694626,inf,0.9998965438020356,inf,0.9999954850655605
1372,inf,0.9956569718528518,0.12016917027410318,inf,inf,0,inf,0.9994361397111031,inf,0.999951596658574
1373,inf,0.46460158956592557,1,inf,inf,0.8051340223415908,inf,0.9994907280604863,inf,0.999999999999965
1374,inf,0.8926996274292619,0.13298208214152898,inf,inf,0.9837161944732569,inf,0.9998629709263542,inf,0
1375,inf,0.9189882501111106,1,inf,inf,0.926213865544036,inf,0.9998422203611429,inf,0.9999974093496155
1376,inf,0.9817795732406452,1,inf,inf,0.9965637115324292,inf,0.9997671788419514,inf,0.9999907676468368
1377,inf,0.9956569749373376,0.5164843372023614,inf,inf,1.9984014443252818e-15,inf,0.999261094758528,inf,0.9999645959959854
1378,inf,0.46460158956592557,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999644
1379,inf,0.9817795798946575,0.7979307262532968,inf,inf,0.000008099419953389031,inf,0.9995359450849102,inf,0.9999992670052509
1380,inf,0.918988257325684,0.5489920897175212,inf,inf,4.2903680608219474e-11,inf,0.9985112738693634,inf,0.9999999999999752
1381,inf,0.9984209496825895,1,inf,inf,0.9584633522037743,inf,0.9989799911758444,inf,0.9999999999998332
1382,inf,0.9850635614040442,1,inf,inf,0.9262143124609753,inf,0.9995466211441394,inf,0.999999620618416
1383,inf,0.41485414652322095,0.6462844475220417,inf,inf,2.994249292953555e-11,inf,0.9997511839290609,inf,0.9993412604829468
1384,inf,0.9925436632333184,1,inf,inf,0.7734085196389215,inf,0.9996402887113444,inf,0.9999999999999543
1385,inf,0.8926996274292619,0.8379321552716709,inf,inf,0.0000013323350908089893,inf,0.9986991872021368,inf,0.999997132887951
1386,inf,0.46460158956592623,0.7978716684915799,inf,inf,0.0000033737418826396137,inf,0.999521667486573,inf,0.9999999999999734
1387,inf,0.9817795758367595,0.001127038625840475,inf,inf,0,inf,0.9998158804060356,inf,0.9999946474294494
1388,inf,0.9189882516604867,1,inf,inf,0.7785751126889825,inf,0.9970921806177345,inf,0.9999979657084136
1389,inf,0.4148601154345548,1,inf,inf,0.9262137973663853,inf,0.9998755052593746,inf,0.999998601529595
1390,inf,0.4148601069942439,1,inf,inf,0.9447519147739106,inf,0.9989671493780512,inf,0.9999976720215242
1391,inf,0.9815962454840523,0.2709943440446462,inf,inf,0.99774076618923,inf,1.2209864563850203e-8,inf,3.7688919907186147e-7
1392,inf,0.985063562839829,0.8110379042075403,inf,inf,0.000009415457012162953,inf,0.998723144209981,inf,0.9999999999999414
1393,inf,0.9956569835386353,0.3539242052222676,inf,inf,1.6389847257158863e-9,inf,0.999907744468639,inf,0.999999999999832
1394,inf,0.9189882515793626,1,inf,inf,0.7734100617861455,inf,0.9996283074706754,inf,0.9999979365779165
1395,inf,0.9984209496825895,0.6445537350694226,inf,inf,8.978223609013014e-9,inf,0.9985133426261317,inf,0.9999989828736372
1396,inf,0.9328150572831422,1,inf,inf,0.9586470525391824,inf,0.9887046045172885,inf,0.9999999999999579
1397,inf,0.9850635617310621,1,inf,inf,0.95846432793828,inf,0.998925527834496,inf,0.9999999999998499
1398,inf,0.9850635617310622,1,inf,inf,0.8051421945632934,inf,0.9993870725036093,inf,0.9999999999999847
1399,inf,0.9850635591059613,0.8393688068743328,inf,inf,0.000018826426962603726,inf,0.9997612500745308,inf,0.9999969545568026
1400,inf,0.9850635617310621,0.44315170133411985,inf,inf,2.6201263381153694e-14,inf,0.999870004097724,inf,0.9999999999998694
1401,inf,0.9850635611961723,inf,0.9962440293142306,1,inf,inf,0.9987652098421973,inf,0.9999993794611836
1402,inf,0.9956569829084095,inf,0.9962432909791142,1,inf,inf,0.9996927220564303,inf,0.999998189531429
1403,inf,0.995656983337997,inf,0.9991611171503869,1,inf,inf,0.9999344651845471,inf,0.9999999999999726
1404,inf,0.41486012813323436,inf,0.9990882373615282,1,inf,inf,0.9996439428940633,inf,0.9999999999999708
1405,inf,0.9984209496825895,inf,0.9923741196269319,1,inf,inf,0.9807700173758057,inf,0.9999934786427161
1406,inf,0.9817795755371191,inf,0.9988071287048822,1,inf,inf,0.9977644792622105,inf,0.9999941996297104
1407,inf,0.9796910856508265,inf,0.9994061851314858,0.008734936286495545,inf,inf,0.9992860598637092,inf,0
1408,inf,0.9817795782863131,inf,0.9959186882294293,1,inf,inf,0.9988370312177264,inf,0.999998308183988
1409,inf,0.995656983337997,inf,0.9958065028448275,1,inf,inf,0.9872956695061047,inf,0.9999999999998958
1410,inf,0.9850635617310622,inf,0.9971875837889965,1,inf,inf,0.99279850589531,inf,0.9999999999999447
1411,inf,0.9817853884433293,inf,0.99954509756196,0.002819422566669009,inf,inf,1.1950440637065185e-12,inf,0.013356293488486437
1412,inf,0.981779579418373,inf,0.9973264245157318,1,inf,inf,0.8804990228477917,inf,0.9999999999999898
1413,inf,0.9956483754660392,inf,0.9984865417114097,0.0348277430964617,inf,inf,2.311484337269576e-12,inf,0.00005507059649989543
1414,inf,0.9984209496825895,inf,0.9988055752426099,1,inf,inf,0.9987664298731986,inf,0.9999999999999183
1415,inf,0.9817795789967695,inf,0.9967848722686551,1,inf,inf,0.9878285933608051,inf,0.9999993699311979
1416,inf,0.9984209496825895,inf,0.9945851557111686,1,inf,inf,0.9933462122412328,inf,0.9999991455676375
1417,inf,0.9817795800750325,inf,0.9991611170793719,0.9999999999990954,inf,inf,0.9999509147856054,inf,0.9999999999999881
1418,inf,0.9984209496825895,inf,0.9972723863109633,1,inf,inf,0.9248836388298535,inf,0.9999994251246145
1419,inf,0.985051608368891,inf,0.9993206218105644,0.013191506428156387,inf,inf,0.9997581176692343,inf,0
1420,inf,0.9189882304553332,inf,0.99852352383799,1,inf,inf,0.9996356441704739,inf,0.9999903512414868
1421,inf,0.9850635617310622,inf,0.9945781070874407,1,inf,inf,0.9970840829681052,inf,0.9999999999999895
1422,inf,0.9984209496825895,inf,0.9980207177129131,1,inf,inf,0.9955318258246523,inf,0.9999991185261932
1423,inf,0.7510275313809085,inf,0.9988729609334508,1,inf,inf,0.9998908971898345,inf,0.999994796834564
1424,inf,0.9956562589424646,inf,0.999719499163565,0.0030029851004315885,inf,inf,5.608846720406291e-13,inf,0.000271565110840144
1425,inf,0.4144322978951823,inf,0.998438003758238,0.04573307926536632,inf,inf,1.411537553508424e-12,inf,0.00011202832444845434
1426,inf,0.9189882573256839,inf,0.9995894723069959,1,inf,inf,0.999868077871627,inf,0.9999999999999182
1427,inf,0.9984209496825895,inf,0.9967252107506231,1,inf,inf,0.9992410403728842,inf,0.9999999999999406
1428,inf,0.9850635602098979,inf,0.9945741822495932,1,inf,inf,0.9991635460570226,inf,0.9999982352603837
1429,inf,0.981779579418373,inf,0.9911719638971981,1,inf,inf,0.9969572537417118,inf,0.9999999999999618
1430,inf,0.9817795790042919,inf,0.9976987037940832,1,inf,inf,0.9996555128310307,inf,0.9999993811730988
1431,inf,0.9925436632333184,inf,0.9985235129291101,1,inf,inf,0.9996939179222502,inf,0.9999999999997948
1432,inf,0.9850635611960977,inf,0.9976987042594395,1,inf,inf,0.9996161606944179,inf,0.999999379374712
1433,inf,0.9956569830476427,inf,0.9950867056456674,1,inf,inf,0.9969639293156679,inf,0.999998776320301
1434,inf,0.98177957806252,inf,0.9986293683971414,1,inf,inf,0.9995002843947848,inf,0.9999979737347324
1435,inf,0.9984209496825895,inf,0.9988055016906839,1,inf,inf,0.9993410063759441,inf,0.999999999999943
1436,inf,0.9189882520298653,inf,0.9988729721521517,1,inf,inf,0.9979330115012294,inf,0.9999980983470068
1437,inf,0.9956569829084384,inf,0.9976987007074883,1,inf,inf,0.9999246986247073,inf,0.9999981896528555
1438,inf,0.9850635566335691,inf,0.998807128731786,1,inf,inf,0.9977644793314164,inf,0.9999940862752946
1439,inf,0.985063561166593,inf,0.9906242765600319,1,inf,inf,0.9563509473184543,inf,0.9999993451455284
1440,inf,0.9850635605037217,inf,0.995775474474304,1,inf,inf,0.9951696235865082,inf,0.9999985761323869
1441,inf,0.9817795773519675,inf,0.9989009022297594,1,inf,inf,0.9998189707874074,inf,0.9999969118439015
1442,inf,0.9817795778288526,inf,0.9976987013871779,1,inf,inf,0.99987104176398,inf,0.9999976245286532
1443,inf,0.9324996619839798,inf,0.9978935368125659,0.08905539827646343,inf,inf,1.2499556945044787e-11,inf,0.005860554061643541
1444,inf,0.9984209496825895,inf,0.994573974000404,1,inf,inf,0.9992738736281448,inf,0.9999977964938819
1445,inf,0.9984209496825895,inf,0.9955808108813768,0.14033421119078923,inf,inf,2.220446049250313e-16,inf,0.01629176622408235
1446,inf,0.9984209496825895,inf,0.997499087932513,1,inf,inf,0.9996618423547181,inf,0.9999981239298673
1447,inf,0.9925436632333184,inf,0.9911679082449656,1,inf,inf,0.9977884627081063,inf,0.9999991518362074
1448,inf,0.9984209496825895,inf,0.9962432360671963,1,inf,inf,0.9997615451293541,inf,0.999999020982669
1449,inf,0.464601580242895,inf,0.9974991035869873,1,inf,inf,0.9984349488956438,inf,0.9999993602427623
1450,inf,0.9956569064962932,inf,0.9945741635410437,1,inf,inf,0.9992056369757337,inf,0.9996761584378135
1451,inf,0.981779579418373,inf,0.9995894723134491,1,inf,inf,0.9998650236625525,inf,0.9999999999999623
1452,inf,0.918988257325684,inf,0.994574758766838,1,inf,inf,0.9988580381901532,inf,0.9999999999999674
1453,inf,0.9925436632333184,inf,0.9971857475050757,1,inf,inf,0.9942464195532575,inf,0.9999999999999429
1454,inf,0.9956569829329873,inf,0.9976987007312569,1,inf,inf,0.9999219854396013,inf,0.9999982931127664
1455,inf,0.918988251295007,inf,0.9989025571216523,1,inf,inf,0.9973059762751358,inf,0.9999978344699081
1456,inf,0.9956569832655916,inf,0.9991611188009317,1,inf,inf,0.999554082597578,inf,0.9999996948521116
1457,inf,0.981779579418373,inf,0.994573649329222,1,inf,inf,0.9994455830403823,inf,0.9999999999999722
1458,inf,0.9850635617310622,inf,0.9965113946776751,1,inf,inf,0.9851852619781372,inf,0.9999999999999665
1459,inf,0.9817795746779484,inf,0.9969897337771907,1,inf,inf,0.9989734435919888,inf,0.9999929156354124
1460,inf,0.9849704624592446,inf,0.9927094085234601,0.10119529356770743,inf,inf,0.0004082122785566966,inf,0.00007959012923519637
1461,inf,0.995656983337997,inf,0.9990882377650637,1,inf,inf,0.9995579242463718,inf,0.9999999999999601
1462,inf,0.9956511623418708,inf,0.9965805846889771,0.02183705352598018,inf,inf,2.1862511800918583e-12,inf,0.000783304958652864
1463,inf,0.9817795715923444,inf,0.9907881762575516,1,inf,inf,0.9891171431302475,inf,0.9999883043315381
1464,inf,0.9956414709855207,inf,0.9975653191046643,0.06620725374157689,inf,inf,4.426059518891634e-11,inf,0.003758816817761468
1465,inf,0.9984209496825895,inf,0.9991611173747769,1,inf,inf,0.9998961399123134,inf,0.9999979872321201
1466,inf,0.9984209496825895,inf,0.9929038561260906,1,inf,inf,0.9984896505013302,inf,0.9999999999999419
1467,inf,0.4148601249435794,inf,0.9993040954985335,1,inf,inf,0.9973464980130138,inf,0.9999996487321124
1468,inf,0.98506355734693,inf,0.9988729611478875,1,inf,inf,0.9998531076547285,inf,0.9999949138622042
1469,inf,0.995656983337997,inf,0.9980245382905796,1,inf,inf,0.9899990115085573,inf,0.9999999999999889
1470,inf,0.918988257325684,inf,0.9980179603607258,1,inf,inf,0.999518148064007,inf,0.9999999999999734
1471,inf,0.9328150549110644,inf,0.998526820324693,1,inf,inf,0.9941809210710181,inf,0.9999993539333933
1472,inf,0.995656983337997,inf,0.9987750790673406,1,inf,inf,0.9991073969425424,inf,0.9999999999999126
1473,inf,0.9328150511568059,inf,0.9962432462576493,1,inf,inf,0.9997488611147234,inf,0.9999983314118144
1474,inf,0.9984209496825895,inf,0.99852355108507,1,inf,inf,0.9994696497529129,inf,0.9999847055021589
1475,inf,0.9850635614894419,inf,0.9980194933421166,1,inf,inf,0.9973025694996567,inf,0.9999997196903082
1476,inf,0.9925436632333184,inf,0.9976987008994991,1,inf,inf,0.9999114153369159,inf,0.9999977539644435
1477,inf,0.9328150572831423,inf,0.994574046121831,1,inf,inf,0.9992354601599329,inf,0.9999999999999708
1478,inf,0.995656213272028,inf,0.9996039931476765,0.002850226156081812,inf,inf,0.9996924040982068,inf,0
1479,inf,0.9956569831868899,inf,0.9991611213219415,1,inf,inf,0.9989721793814763,inf,0.9999993631685821
1480,inf,0.41486012813323414,inf,0.9945736870345323,1,inf,inf,0.9994256167216506,inf,0.9999999999999732
1481,inf,0.9328150519565516,inf,0.9884810120587649,1,inf,inf,0.9948957076100583,inf,0.9999985492330344
1482,inf,0.9984209496825895,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999677
1483,inf,0.9984209496825895,inf,0.9974990870740239,1,inf,inf,0.9997159267136936,inf,0.9999999999999699
1484,inf,0.9925436632333184,inf,0.998018055968259,1,inf,inf,0.9993800172222517,inf,0.9999999999999861
1485,inf,0.995656982748118,inf,0.9945742860739925,1,inf,inf,0.9991086336679992,inf,0.9999975139930309
1486,inf,0.9850635616138513,inf,0.999283140386906,1,inf,inf,0.9986034635080974,inf,0.9999998640207868
1487,inf,0.9925436632333184,inf,0.9994257176803195,1,inf,inf,0.9996314938940085,inf,0.9999999999999792
1488,inf,0.9984209496825895,inf,0.9973386211506026,1,inf,inf,0.9989135661822125,inf,0.9999999999999413
1489,inf,0.9850635617310621,inf,0.9995894723069959,1,inf,inf,0.999868077871627,inf,0.9999999999999168
1490,inf,0.7510275847677368,inf,0.9986292712611594,1,inf,inf,0.9998334888988661,inf,0.9999999999999722
1491,inf,0.4646015585138954,inf,0.9980185687905591,1,inf,inf,0.9986392066308237,inf,0.9999978691735639
1492,inf,0.9850635610928024,inf,0.9983070489665158,1,inf,inf,0.9980304801008218,inf,0.9999992595392284
1493,inf,0.9984209496825895,inf,0.9970046748959562,0.01901185561444864,inf,inf,1.4150902671872245e-12,inf,0.000445365950659693
1494,inf,0.7510275780462151,inf,0.9941328651348827,1,inf,inf,0.9856131189134854,inf,0.9999993449097048
1495,inf,0.981779579418373,inf,0.992903318529008,1,inf,inf,0.9986584272641267,inf,0.9999999999999772
1496,inf,0.9817795778158044,inf,0.9904727028089683,1,inf,inf,0.9853905524462037,inf,0.9999976050285492
1497,inf,0.9956569829083488,inf,0.9990882375763896,1,inf,inf,0.9996104365007606,inf,0.9999981892755575
1498,inf,0.9850635589146094,inf,0.9957780856195886,1,inf,inf,0.9942287269934645,inf,0.9999967325648317
1499,inf,0.9984209496825895,inf,0.9969862236847317,1,inf,inf,0.9998190079452236,inf,0.9999965081708538
1500,inf,0.9797012543404452,inf,0.9989021849967515,1,inf,inf,0.998973043070983,inf,0.9999925791440806
1501,inf,0.981779579418373,inf,0.9989009740801923,1,inf,inf,0.9992055970816895,inf,0.9999999999999812
1502,inf,0.9328150572831423,inf,0.9977863392685059,1,inf,inf,0.9956524927807019,inf,0.9999999999999766
1503,inf,0.9850635602101385,inf,0.999371225688202,1,inf,inf,0.9530612773194541,inf,0.9999982355394322
1504,inf,0.7510275847677366,inf,0.9929032828033482,1,inf,inf,0.9986696427628603,inf,0.9999999999999475
1505,inf,0.9797012601233153,inf,0.9962434440499169,1,inf,inf,0.9995005378497872,inf,0.9999978784780259
1506,inf,0.9797012624384143,inf,0.998396704854288,1,inf,inf,0.9916609363101556,inf,0.9999999999999734
1507,inf,0.4148601129975723,inf,0.9945738937861126,1,inf,inf,0.9993162984262632,inf,0.999998333151452
1508,inf,0.9956569825383493,inf,0.9954646728942124,1,inf,inf,0.97685700570482,inf,0.9999966299367153
1509,inf,0.9956569828962367,inf,0.9976987010492222,1,inf,inf,0.9998961407021786,inf,0.999998138229599
1510,inf,0.981779579418373,inf,0.9964973155933529,1,inf,inf,0.9924346493941723,inf,0.9999999999999879
1511,inf,0.9925436632333184,inf,0.9929269894088022,1,inf,inf,0.9912153354144726,inf,0.9999986541839943
1512,inf,0.8926996274292619,inf,0.9929225275290621,1,inf,inf,0.9957037270085817,inf,0.9999999999998741
1513,inf,0.7510275499542048,inf,0.9969862315543694,1,inf,inf,0.9997944884731284,inf,0.9999966070175508
1514,inf,0.9984209496825895,inf,0.9941077279085269,1,inf,inf,0.9979033130344068,inf,0.9999999999999692
1515,inf,0.9328150572831423,inf,0.9941092963376035,1,inf,inf,0.9971379922439936,inf,0.9999999999999716
1516,inf,0.981779579418373,inf,0.997338230171281,1,inf,inf,0.9993887899219652,inf,0.99999999999992
1517,inf,0.41486011439671,inf,0.9923066979572004,1,inf,inf,0.994103707387383,inf,0.9999984872346108
1518,inf,0.41486010771511383,inf,0.9969908657677271,1,inf,inf,0.9971214427329389,inf,0.9999977514089389
1519,inf,0.9956569831438913,inf,0.9945741023428855,1,inf,inf,0.9992057686148972,inf,0.9999991819540894
1520,inf,0.9925436632333184,inf,0.99916111761614,1,inf,inf,0.9998448177519969,inf,0.9999973091200471
1521,inf,0.9984209496825895,inf,0.9988729614981158,1,inf,inf,0.9997829365273092,inf,0.999996349480673
1522,inf,0.7510275847677367,inf,0.9904605484342867,1,inf,inf,0.9876991634998464,inf,0.9999999999999593
1523,inf,0.4148601249687274,inf,0.9980292063816933,1,inf,inf,0.9832244894654709,inf,0.9999996515015915
1524,inf,0.9325341995293912,inf,0.9960581296552551,0.08141972304113325,inf,inf,0.0002360652728232715,inf,0.009695434137632741
1525,inf,0.9817795753671777,inf,0.9989020962287274,1,inf,inf,0.9993680694748972,inf,0.9999939456595615
1526,inf,0.9850635574029002,inf,0.993059527902816,1,inf,inf,0.9876462533738474,inf,0.999994978794591
1527,inf,0.9850498144635768,inf,0.9992184868293463,0.015171659456243812,inf,inf,0.9998583011667425,inf,2.428885537142378e-9
1528,inf,0.9328150438397175,inf,0.9965264045159179,1,inf,inf,0.991192427045,inf,0.9999963385068913
1529,inf,0.9984209496825895,inf,0.9929032828033482,1,inf,inf,0.9986696427628603,inf,0.9999999999999439
1530,inf,0.9328150511570437,inf,0.9976987007281768,1,inf,inf,0.9999219854411519,inf,0.9999983314765611
1531,inf,0.981779579418373,inf,0.9911673247565816,1,inf,inf,0.9979079571264701,inf,0.9999999999999728
1532,inf,0.981769110651319,inf,0.9992332432071257,0.014885377609698778,inf,inf,0.9998582900043728,inf,0
1533,inf,0.9850635599465152,inf,0.9967708971906134,1,inf,inf,0.9956332564921784,inf,0.9999979297036984
1534,inf,0.9189882573256841,inf,0.9973400713993928,1,inf,inf,0.9971502235628662,inf,0.9999999999999865
1535,inf,0.981779579418373,inf,0.9989009143328296,1,inf,inf,0.9997128072550138,inf,0.9999999999999722
1536,inf,0.9797012624384143,inf,0.9969862409981729,1,inf,inf,0.9997614371837761,inf,0.9999999999999356
1537,inf,0.9984209496825895,inf,0.9982046302602643,1,inf,inf,0.9993810100172899,inf,0.9999958299691923
1538,inf,0.9984209496825895,inf,0.994674754130051,1,inf,inf,0.9454051164075046,inf,0.9999972245895891
1539,inf,0.9850635607857421,inf,0.9941123731819665,1,inf,inf,0.9956361555290475,inf,0.9999989033111947
1540,inf,0.9850635617310622,inf,0.994600584188135,1,inf,inf,0.9851473328640086,inf,0.9999999999999876
1541,inf,0.9925436632333184,inf,0.998605056161975,0.02911165555621108,inf,inf,0.0005196510044552793,inf,0.000056398270423252406
1542,inf,0.9984209496825895,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999677
1543,inf,0.9984209496825895,inf,0.9997666854006763,1,inf,inf,0.9963807589951574,inf,0.999999584155466
1544,inf,0.981779579418373,inf,0.9999150627076795,0.9999999999994014,inf,inf,0.9987027640757433,inf,0.9999999999999565
1545,inf,0.9817795782868654,inf,0.9976987008549377,1,inf,inf,0.9999114153620955,inf,0.9999983090094171
1546,inf,0.4148601124492557,inf,0.9976987008578474,1,inf,inf,0.9999114153604514,inf,0.9999982727668678
1547,inf,0.8926996274292619,inf,0.9990296539659833,1,inf,inf,0.9988552289121859,inf,0.9999999999998894
1548,inf,0.981779579418373,inf,0.9985115475658535,1,inf,inf,0.9957409023531327,inf,0.9999999999999956
1549,inf,0.9850099423088419,inf,0.9929741785925077,0.05550711961494555,inf,inf,0.0005442579078011045,inf,0.000053151517325544795
1550,inf,0.981779579418373,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999715
1551,inf,0.9956569827876067,inf,0.9973381497109696,1,inf,inf,0.9994868400836584,inf,0.9999976804155976
1552,inf,0.9956569827467754,inf,0.9978490731428074,1,inf,inf,0.9953990538436923,inf,0.9999975083346295
1553,inf,0.9817795772269396,inf,0.9967251958358099,1,inf,inf,0.9992872531097023,inf,0.9999967249950041
1554,inf,0.9956569833379944,inf,0.9980180787843437,1,inf,inf,0.9993470522587166,inf,0.9999999999887572
1555,inf,0.9984209496825895,inf,0.9983130087693183,1,inf,inf,0.9916353201715714,inf,0.9999999999999939
1556,inf,0.7510275653958847,inf,0.9959188614564525,1,inf,inf,0.9986367528734864,inf,0.99999811198829
1557,inf,0.9984209496825895,inf,0.9989009093875739,1,inf,inf,0.9997590074563332,inf,0.9999961904444642
1558,inf,0.9925436632333184,inf,0.9945739739384233,1,inf,inf,0.9992738737505293,inf,0.9999981237466519
1559,inf,0.9817795783266042,inf,0.9962432462528052,1,inf,inf,0.9997488611195349,inf,0.9999983683974037
1560,inf,0.9328150428735873,inf,0.997407269058073,1,inf,inf,0.9968488517459446,inf,0.9999960753686838
1561,inf,0.9328150404013418,inf,0.9929056221812,1,inf,inf,0.9979363219968262,inf,0.9999954020202831
1562,inf,0.9925436632333184,inf,0.992925676713401,1,inf,inf,0.9948896752175874,inf,0.9999933250352138
1563,inf,0.9850635609528894,inf,0.9912425444101771,1,inf,inf,0.9824317861145304,inf,0.9999990972227201
1564,inf,0.995656983337997,inf,0.9963703372369669,1,inf,inf,0.8958766490067968,inf,0.9999999999999376
1565,inf,0.9984209496825895,inf,0.9923214114738105,1,inf,inf,0.9898358375414095,inf,0.9999999999999685
1566,inf,0.981779579418373,inf,0.9945735739787868,1,inf,inf,0.9994854833941107,inf,0.9999999999999729
1567,inf,0.9984209496825895,inf,0.9990294965116848,1,inf,inf,0.9993792391817851,inf,0.9999999999999583
1568,inf,0.9984209496825895,inf,0.9974051415752712,1,inf,inf,0.9986669361813009,inf,0.9999999999999439
1569,inf,0.4146779756474066,inf,0.9991021511259177,0.01921896238152904,inf,inf,0.000014750076339442586,inf,0.00004273034474711057
1570,inf,0.9189882573256839,inf,0.9974061577373999,1,inf,inf,0.9977982473147724,inf,0.9999999999999276
1571,inf,0.9817795782866522,inf,0.9990882374410412,1,inf,inf,0.9996384769604011,inf,0.9999983086908503
1572,inf,0.9925436632333184,inf,0.9967628609721663,1,inf,inf,0.947583225860467,inf,0.9999971386179022
1573,inf,0.9328150529294474,inf,0.9956586385161865,1,inf,inf,0.9103027766711007,inf,0.9999988142140219
1574,inf,0.4646015774393554,inf,0.9989629888943659,1,inf,inf,0.9991848477863905,inf,0.9999991678606263
1575,inf,0.995656983337997,inf,0.9945736870345323,1,inf,inf,0.9994256167216506,inf,0.9999999999999726
1576,inf,0.9925436632333184,inf,0.9945737592778211,1,inf,inf,0.999387552049199,inf,0.9999980872292705
1577,inf,0.41486011244847476,inf,0.9962432733549487,1,inf,inf,0.9997148413549676,inf,0.9999982726808746
1578,inf,0.9797012603930046,inf,0.9965056217167807,1,inf,inf,0.9881614244412124,inf,0.999998125617319
1579,inf,0.995656983337997,inf,0.9991611172136237,1,inf,inf,0.9999198123471932,inf,0.9999999999999709
1580,inf,0.981779579418373,inf,0.9998263782069795,0.9999999999998925,inf,inf,0.9997421085890018,inf,0.9999999999999946
1581,inf,0.9925436632333184,inf,0.9976987010895201,1,inf,inf,0.9998961406758923,inf,0.9999976362896591
1582,inf,0.9925436632333184,inf,0.998872961739439,1,inf,inf,0.9997713896105895,inf,0.999991919228836
1583,inf,0.9984209496825895,inf,0.9971452834542411,1,inf,inf,0.9567694743968216,inf,0.9999988881355414
1584,inf,0.995656983337997,inf,0.9945750003322934,1,inf,inf,0.9987300921815616,inf,0.9999999999999933
1585,inf,0.995656983337997,inf,0.9990880583917278,1,inf,inf,0.9982247075473735,inf,0.999999999999968
1586,inf,0.9956569833379969,inf,0.9965236805175596,1,inf,inf,0.9963347877288039,inf,0.9999999999996946
1587,inf,0.9797012597241048,inf,0.9976987013961602,1,inf,inf,0.9998710417555838,inf,0.9999975126476102
1588,inf,0.918988257325684,inf,0.9972319173043191,1,inf,inf,0.957552300950071,inf,0.9999999999999731
1589,inf,0.985063560273122,inf,0.994573973903411,1,inf,inf,0.9992738738196629,inf,0.9999983086081364
1590,inf,0.8926996274292619,inf,0.9969862155633289,1,inf,inf,0.9998403306334427,inf,0.9999999999999389
1591,inf,0.9817795773420547,inf,0.9876153642884964,1,inf,inf,0.9796656506877144,inf,0.9999968970296541
1592,inf,0.9328150572831287,inf,0.9991611172250641,1,inf,inf,0.9999171614739523,inf,0.9999999999962836
1593,inf,0.8926996274292619,inf,0.9970115320430813,1,inf,inf,0.9632720195222503,inf,0.9999999999998679
1594,inf,0.9817795782867151,inf,0.9974990882165342,1,inf,inf,0.999638479918057,inf,0.9999983087848296
1595,inf,0.9850635617310622,inf,0.9978560809106208,1,inf,inf,0.9860526382095609,inf,0.9999999999999895
1596,inf,0.41486012067264455,inf,0.9959188018256312,1,inf,inf,0.9987055325226571,inf,0.9999991783858994
1597,inf,0.9984209496825895,inf,0.9966292193059997,1,inf,inf,0.9881991589556474,inf,0.9999852198204725
1598,inf,0.9984209496825895,inf,0.9967678877604891,1,inf,inf,0.9973095007025582,inf,0.9999980403855321
1599,inf,0.981779579418373,inf,0.9967295748097791,1,inf,inf,0.9978373173873045,inf,0.999999999999903
1600,inf,0.9956569800128993,inf,0.9960599972217651,1,inf,inf,0.9981232695527607,inf,0.9999859865946762
1601,inf,0.9858092007159575,inf,0.9999999031212636,inf,0.9999999613318888,0.9999999999999949,inf,inf,0.9999999999999907
1602,inf,0.9984209496825895,inf,0.9999955845121484,inf,0.9999960552877235,0.9999999999988061,inf,inf,0.9999999999999986
1603,inf,0.9984209496825895,inf,0.9999982395869057,inf,0.9999977931269881,0.999999999999998,inf,inf,0.9999999999999993
1604,inf,0.4775490221802614,inf,0.9999998787557954,inf,0.9999998219770299,0.999997616129649,inf,inf,0.9999999999999963
1605,inf,0.9858091936471262,inf,0.9999961259489827,inf,0.9999951434547891,1,inf,inf,0.9999988721943466
1606,inf,0.42300753962617066,inf,0.9999881613290018,inf,0.9999931117383166,1,inf,inf,0.9999999999999972
1607,inf,0.9958532538877024,inf,0.9999953530860451,inf,0.9999890754436626,1,inf,inf,0.9999999999998483
1608,inf,0.9984209496825895,inf,0.9999999465494216,inf,0.9999999812406204,0.9999986672833536,inf,inf,0.9999999999999925
1609,inf,0.9958532568350154,inf,0.9999998734631301,inf,0.9999999226408549,0.9999999999999998,inf,inf,0.9999999999999922
1610,inf,0.9858091983223213,inf,0.9999985455545286,inf,0.9999980265373205,1,inf,inf,0.9999999999999998
1611,inf,0.9823687574205544,inf,0.9999963839493549,inf,0.9999889389092688,0.9994764136032063,inf,inf,0.9999999999999769
1612,inf,0.9958532114090104,inf,0.9998800592794218,inf,0.9998840231552564,1,inf,inf,0.999998877464615
1613,inf,0.8926996274292619,inf,0.9999988476109959,inf,0.999998555351836,0.9999999999998979,inf,inf,0.9999999999999991
1614,inf,0.9806045739218413,inf,0.999999751152602,inf,0.9999995054706445,1,inf,inf,0.9999999999999958
1615,inf,0.9214454364206945,inf,0.999999167849902,inf,0.999999338058806,0.05525873995618756,inf,inf,0.9999999999999993
1616,inf,0.47754902439810476,inf,0.9999999007503859,inf,0.999999971095359,0.006858640218029334,inf,inf,0.9999999999999967
1617,inf,0.935999511651144,inf,0.9999983877304672,inf,0.9999985596303416,0.9999999992262012,inf,inf,0.9999999999999992
1618,inf,0.9823687640742791,inf,0.9999982201100709,inf,0.9999985806685577,1,inf,inf,0.9999999999999928
1619,inf,0.42300744633928766,inf,0.9999932012188851,inf,0.9999766443261454,0.9999999999999352,inf,inf,0.9999999999999838
1620,inf,0.9823687655628149,inf,0.9999995483272257,inf,0.999999819719479,0.9999999999999969,inf,inf,0.9999999999999962
1621,inf,0.9823687641556341,inf,0.9999977026205829,inf,0.9999992390916912,0.9999999999999998,inf,inf,0.9999999999999946
1622,inf,0.9984209496825895,inf,0.9999996890055465,inf,0.9999996376033315,1,inf,inf,0.9999999999999976
1623,inf,0.4230076652146726,inf,0.9999974755167629,inf,0.999999163873049,1,inf,inf,0.9999999999999962
1624,inf,0.9858091988057641,inf,0.9999985953903067,inf,0.9999986418095319,0.9999999999999862,inf,inf,0.9999999999999996
1625,inf,0.9984209496825895,inf,0.9999962872497644,inf,0.9999966831005798,0.9999999999985181,inf,inf,0.9999979793848793
1626,inf,0.9214454380548646,inf,0.9999996521081649,inf,0.9999995279626007,1,inf,inf,0.999999999999998
1627,inf,0.9958532567698802,inf,0.9999997236869286,inf,0.9999997328184995,0.9999999999999638,inf,inf,0.9999999999999987
1628,inf,0.935999410638292,inf,0.9999812522952235,inf,0.9999832511300516,1,inf,inf,0.9999999999999681
1629,inf,0.9984209496825895,inf,0.9999992671022868,inf,0.9999997572597271,0.9999999973055453,inf,inf,0.9999999999999971
1630,inf,0.9806045744453771,inf,0.9999998923082368,inf,0.9999999570159834,0.9999999999999898,inf,inf,0.9999999999999934
1631,inf,0.9214454230475835,inf,0.9999967609049765,inf,0.999996225542356,1,inf,inf,0.9999999999999992
1632,inf,0.9858092006684716,inf,0.9999998597420573,inf,0.9999999394072139,1,inf,inf,0.9999999999999933
1633,inf,0.9858092006625303,inf,0.9999999012136298,inf,0.9999998897339054,0.9999999762036701,inf,inf,0.9999999999999993
1634,inf,0.9984209496825895,inf,0.9999743436082913,inf,0.9999713622294913,0.9999999999999996,inf,inf,0.9999999999999991
1635,inf,0.9823686633614926,inf,0.99990656650596,inf,0.9999165284299691,0.9999999999999456,inf,inf,0.9999999999999883
1636,inf,0.4230076884386097,inf,0.9999996851172075,inf,0.9999997960088377,0.9999999999999853,inf,inf,0.9999999999999927
1637,inf,0.9958532568331271,inf,0.9999998769271881,inf,0.9999999093258678,1,inf,inf,0.9999999999999798
1638,inf,0.9214449636157018,inf,0.9998545285135417,inf,0.9999489521762632,1,inf,inf,0.9999999999997727
1639,inf,0.995853256766188,inf,0.9999997139006859,inf,0.9999997233556712,0.9999999999999993,inf,inf,0.9999999999999987
1640,inf,0.9214454384893536,inf,0.9999997041577724,inf,0.9999996552599644,1,inf,inf,0.9999999999999979
1641,inf,0.9359995195498987,inf,0.9999998053171824,inf,0.9999996789592563,0.9999999999994424,inf,inf,0.9999999999999961
1642,inf,0.42300765505610827,inf,0.9999966110692433,inf,0.9999987851245339,1,inf,inf,0.9999999999999961
1643,inf,0.9958532567604739,inf,0.9999998063745112,inf,0.9999996010634403,0.9999999999999292,inf,inf,0.9999999999999976
1644,inf,0.9858091921021284,inf,0.9999966119063769,inf,0.9999944129215461,1,inf,inf,0.9999969915363929
1645,inf,0.9958532192761896,inf,0.9999581600110578,inf,0.9998457966359664,0.9999999999999989,inf,inf,0.9999999999999835
1646,inf,0.9858091965450937,inf,0.9999973942530821,inf,0.9999967334094381,0.9999999999999984,inf,inf,0.9999999999999996
1647,inf,0.9858091943258104,inf,0.9999966130756842,inf,0.9999944618943659,1,inf,inf,0.9999999999999996
1648,inf,0.9984209496825895,inf,0.9999963373147643,inf,0.9999986869877062,1,inf,inf,0.9999999999999958
1649,inf,0.4230076487344099,inf,0.9999966624743883,inf,0.9999979595749791,1,inf,inf,0.9999999999999928
1650,inf,0.9823687658813712,inf,0.9999999371820879,inf,0.9999999801988182,0.9999999990396631,inf,inf,0.9999999999999946
1651,inf,0.9958531914323925,inf,0.999856530895729,inf,0.9998022274133936,1,inf,inf,0.9999999999999487
1652,inf,0.9984209496825895,inf,0.9999861867219081,inf,0.9999845815548161,0.9999999999999993,inf,inf,0.9999999999999997
1653,inf,0.9858092003280378,inf,0.9999997334847488,inf,0.9999995973645315,1,inf,inf,0.9999999999999978
1654,inf,0.9925436632333184,inf,0.9999971029007908,inf,0.9999982288361224,1,inf,inf,0.9999917047227295
1655,inf,0.9823687570512823,inf,0.9999942194180828,inf,0.9999904676575259,1,inf,inf,0.9999999999999977
1656,inf,0.9958532568505893,inf,0.9999999050160978,inf,0.9999999723376701,0.00020207278890697382,inf,inf,0.9999999999999964
1657,inf,0.9359995201728352,inf,0.9999998333079784,inf,0.9999998510807231,0.9999992808577549,inf,inf,0.9999999999999987
1658,inf,0.9858092006123331,inf,0.9999998531237524,inf,0.9999998687837484,0.9999999926371517,inf,inf,0.9999999999994378
1659,inf,0.9984209496825895,inf,0.999999893497435,inf,0.9999999574906393,0.9999999999999998,inf,inf,0.9999999999999927
1660,inf,0.9214454387554653,inf,0.9999997301692817,inf,0.9999997390866245,0.9999999999999734,inf,inf,0.9999999999999988
1661,inf,0.9823687460436873,inf,0.9999742426464228,inf,0.9999914689325999,1,inf,inf,0.9999999999999986
1662,inf,0.9858091068754128,inf,0.9999325857701626,inf,0.9999397733655587,1,inf,inf,0.9999984381525395
1663,inf,0.7596101430675632,inf,0.9999998566440266,inf,0.999999839974208,0.9998573881053879,inf,inf,0.9999999999999987
1664,inf,0.9823687643528992,inf,0.9999985391744776,inf,0.9999987422761941,0.9999990754723372,inf,inf,0.9999999999999992
1665,inf,0.921445439293348,inf,0.9999998369294731,inf,0.9999998543160985,0.9999995376942096,inf,inf,0.9999999999999988
1666,inf,0.9806045744973039,inf,0.9999999301436058,inf,0.9999999779801771,0.9999998887409803,inf,inf,0.999999999999996
1667,inf,0.9984209496825895,inf,0.9999887700551113,inf,0.9999847627777884,1,inf,inf,0.9999999999999986
1668,inf,0.9858091990050065,inf,0.9999984271538728,inf,0.9999990848516851,0.9999999999999987,inf,inf,0.999999999999996
1669,inf,0.9823687657412894,inf,0.9999998829118506,inf,0.9999997928171815,0.9999999999999498,inf,inf,0.9999999999999937
1670,inf,0.9823687493048343,inf,0.999994581260602,inf,0.9999767423274556,0.9999999999999958,inf,inf,0.9999999999999835
1671,inf,0.9925436632333184,inf,0.9999998709096682,inf,0.9999999537235079,1,inf,inf,0.9999999999999938
1672,inf,0.9858092004040201,inf,0.9999997868535677,inf,0.9999996485119456,0.9999999999999998,inf,inf,0.9999999999999974
1673,inf,0.935999520370204,inf,0.9999998924488236,inf,0.9999998553272275,0.9999999999988154,inf,inf,0.9999999999999988
1674,inf,0.9858091964117239,inf,0.9999973128538874,inf,0.9999966313667858,0.9999999999999252,inf,inf,0.9999999999999996
1675,inf,0.9823687635997189,inf,0.9999980651690286,inf,0.9999979169219433,0.9999999999999114,inf,inf,0.9999999999999992
1676,inf,0.9858091963380846,inf,0.9999978230860356,inf,0.9999992196136189,1,inf,inf,0.999996800768412
1677,inf,0.9984209496825895,inf,0.9999999407159701,inf,0.9999999681306027,0.9999984050835216,inf,inf,0.999999999999987
1678,inf,0.9858091350791481,inf,0.9999854544919586,inf,0.9999241222998047,1,inf,inf,0.9999999999999746
1679,inf,0.9214454397496836,inf,0.9999999067933086,inf,0.9999999728552506,0.011325293992455878,inf,inf,0.9999999999999968
1680,inf,0.9823687656154179,inf,0.9999997597690382,inf,0.9999996988433951,0.9999999999995424,inf,inf,0.9999999999999988
1681,inf,0.9214454394767659,inf,0.9999998658158564,inf,0.9999999011395712,1,inf,inf,0.9999999999999879
1682,inf,0.9984209496825895,inf,0.9999942203953508,inf,0.9999844163108609,1,inf,inf,0.9999999999997932
1683,inf,0.8926996274292619,inf,0.9999956881879234,inf,0.9999961479097629,0.999999999999988,inf,inf,0.9999999999999979
1684,inf,0.9858086229070393,inf,0.9998206970204562,inf,0.9993842697399554,1,inf,inf,0.9999999999999837
1685,inf,0.9984209496825895,inf,0.9999987005331998,inf,0.9999971938076028,0.04523851171788419,inf,inf,1.1102230246251565e-15
1686,inf,0.9984209496825895,inf,0.9999998177472725,inf,0.9999998037829394,0.9999999999999929,inf,inf,0.9999999999999974
1687,inf,0.9655457837558199,inf,0.9999474159655547,inf,0.999953022348098,1,inf,inf,0.9999993221282178
1688,inf,0.9958532566134254,inf,0.9999992431126753,inf,0.9999993979272782,0.85710623647205,inf,inf,0.9999999999999998
1689,inf,0.9984209496825895,inf,0.9998694234588321,inf,0.9999588457326463,1,inf,inf,0.9999098756114285
1690,inf,0.9858092006654868,inf,0.9999998727977596,inf,0.9999999222340761,0.9999999999989662,inf,inf,0.9999999999999928
1691,inf,0.9823687655988664,inf,0.9999997848515261,inf,0.9999996452104913,0.9999999999999805,inf,inf,0.9999999999999976
1692,inf,0.9858091977114264,inf,0.9999981890376177,inf,0.9999975427988229,1,inf,inf,0.9999999999999992
1693,inf,0.9858092005662872,inf,0.9999998324453516,inf,0.9999998261520542,0.9999999999999964,inf,inf,0.9999999999999978
1694,inf,0.9359994267477988,inf,0.9999801764965157,inf,0.9999942267427523,0.9999999999872426,inf,inf,0.9999952899069986
1695,inf,0.4230076679414849,inf,0.9999988569852012,inf,0.9999981151219403,0.9999999999999953,inf,inf,0.9999999999999991
1696,inf,0.9984209496825895,inf,0.9999998080606758,inf,0.9999997933541496,0.9999999999999998,inf,inf,0.9999999999968753
1697,inf,0.9823687572359914,inf,0.9999943396852803,inf,0.9999906659800982,1,inf,inf,0.9999999999999976
1698,inf,0.9214454317500305,inf,0.9999986370134638,inf,0.9999979408854262,1,inf,inf,0.9999999999999992
1699,inf,0.9984209496825895,inf,0.9999999286374575,inf,0.9999999775054172,0.9999999999576341,inf,inf,0.9999999999999958
1700,inf,0.477548627731997,inf,0.9999852073080495,inf,0.9999840739145631,1,inf,inf,0.9999999999999695
1701,inf,0.9958532568330354,inf,0.9999998504175863,inf,0.9999999353789507,1,inf,inf,0.9999999999999934
1702,inf,0.9958532560203143,inf,0.9999975211683867,inf,0.9999980281896564,0.9999905810427735,inf,inf,0.9999999999999987
1703,inf,0.9214454384893536,inf,0.9999997041577724,inf,0.9999996552599644,1,inf,inf,0.9999999999999979
1704,inf,0.9984209496825895,inf,0.9999998653762306,inf,0.9999999554118393,0.999999988751405,inf,inf,0.9999999999999949
1705,inf,0.9858092006123325,inf,0.9999998531229454,inf,0.9999998687830219,0.9999996876049596,inf,inf,0.999999999999998
1706,inf,0.9958532564629746,inf,0.9999986698974602,inf,0.9999991868317617,0.9999999999999987,inf,inf,0.9999999999999959
1707,inf,0.9925436632333184,inf,0.9999857259909773,inf,0.9999469303675741,1,inf,inf,0.9999999999999671
1708,inf,0.9958532568455798,inf,0.9999998960787039,inf,0.999999955105001,1,inf,inf,0.9999999999999963
1709,inf,0.47754886366327587,inf,0.9999952470468965,inf,0.9999922282592731,1,inf,inf,0.9999999999999991
1710,inf,0.9958532565936096,inf,0.999999227604689,inf,0.9999993099575404,0.9999999984381076,inf,inf,0.9999999999999992
1711,inf,0.4230076745659661,inf,0.9999986243311063,inf,0.9999991589743864,1,inf,inf,0.9999999999999972
1712,inf,0.9823687342915022,inf,0.9999713946714273,inf,0.9999744444921314,0.9999999999999907,inf,inf,0.9999995946700673
1713,inf,0.9958532568400399,inf,0.9999998692033885,inf,0.999999953111838,0.9999999999999993,inf,inf,0.9999999999999959
1714,inf,0.982368765827159,inf,0.9999998703491355,inf,0.9999999535225672,0.9999999999999993,inf,inf,0.9999999999999963
1715,inf,0.9214454392626826,inf,0.9999998211901501,inf,0.9999998574124374,1,inf,inf,0.9999999999999872
1716,inf,0.9958532568543158,inf,0.999999932841551,inf,0.9999999638975887,0.9999999406816724,inf,inf,0.9999999999999925
1717,inf,0.935999286635338,inf,0.9999586459317849,inf,0.9999671044805705,0.999999999999984,inf,inf,0.9999989335909577
1718,inf,0.9823687656088759,inf,0.9999997913687896,inf,0.9999996559577443,0.9999999999999833,inf,inf,0.9999999999999976
1719,inf,0.7596101410599297,inf,0.999999614065317,inf,0.999999845958182,1,inf,inf,0.9999999999999986
1720,inf,0.9925436632333184,inf,0.99999990543617,inf,0.9999999724600086,0.00030457023647550914,inf,inf,0.9999999999999951
1721,inf,0.9956569800159563,inf,0.9999961761383905,inf,0.9999894363945829,0.0965888291619703,inf,inf,4.574615327657128e-7
1722,inf,0.9359995048579764,inf,0.9999981202143094,inf,0.9999966448845244,1,inf,inf,0.9999999999999991
1723,inf,0.9858091969250115,inf,0.999997626127066,inf,0.9999970240884897,1,inf,inf,0.9999999999999992
1724,inf,0.9359994984539188,inf,0.9999988153629679,inf,0.9999995499917258,1,inf,inf,0.9999943432156739
1725,inf,0.9359995201519694,inf,0.9999998297684194,inf,0.9999998479185671,0.999999999709809,inf,inf,0.9999999999999988
1726,inf,0.42300765852057143,inf,0.9999979867160976,inf,0.9999978324579732,1,inf,inf,0.9999999999999992
1727,inf,0.9958532568106137,inf,0.9999998251119898,inf,0.9999998437585901,0.9999991873830025,inf,inf,0.9999999999999987
1728,inf,0.9984209496825895,inf,0.9999973649184798,inf,0.9999991272419813,0.9999999999999996,inf,inf,0.9999999999999958
1729,inf,0.9214453091519607,inf,0.9999770068743371,inf,0.9999689677847999,0.9999999999999996,inf,inf,0.999999999999969
1730,inf,0.9925436632333184,inf,0.9999998912345398,inf,0.9999999565874286,0.9999999999999998,inf,inf,0.9999999999999929
1731,inf,0.9925436632333184,inf,0.9999835055068284,inf,0.999985264112048,0.9999999999999953,inf,inf,0.9999999999999997
1732,inf,0.9823687657601273,inf,0.9999998458979444,inf,0.999999862328358,0.9999999999059499,inf,inf,0.9999999999999982
1733,inf,0.9925436632333184,inf,0.9999999207739356,inf,0.9999999769268544,0.0003989268621029006,inf,inf,0.9999999999999981
1734,inf,0.9806045744677441,inf,0.999999905832317,inf,0.9999999688111286,0.9999995597266591,inf,inf,0.9999999999999959
1735,inf,0.9823687658485164,inf,0.9999999288691791,inf,0.9999999318128435,0.9999988033876107,inf,inf,0.9999999999999988
1736,inf,0.9925436632333184,inf,0.9999978786906615,inf,0.9999992395469842,0.9999999999999998,inf,inf,0.9999999999999982
1737,inf,0.9858092007260886,inf,0.9999999058551562,inf,0.9999999725820307,0.00018641503807308561,inf,inf,0.9999999999999967
1738,inf,0.9858092006116586,inf,0.9999998681519241,inf,0.999999852830092,0.9999986774407009,inf,inf,0.9999999999999981
1739,inf,0.9214452502334971,inf,0.999970426952814,inf,0.999951233902407,1,inf,inf,0.9999999999999991
1740,inf,0.9984209496825895,inf,0.9999998675815392,inf,0.9999999190451048,0.9999999999999842,inf,inf,0.9999999999999919
1741,inf,0.9984209496825895,inf,0.99999983765245,inf,0.9999997322815402,0.9999999999996412,inf,inf,0.9999999999999984
1742,inf,0.9806045733491451,inf,0.9999996326529196,inf,0.9999989756177194,1,inf,inf,0.9999999999999958
1743,inf,0.9858091975092553,inf,0.9999974684295563,inf,0.9999979862380032,0.9995040045960548,inf,inf,0.9999999999999988
1744,inf,0.4230076896660867,inf,0.9999998224065209,inf,0.9999998087991824,0.9999999999999998,inf,inf,0.9999999999999978
1745,inf,0.9823687657506478,inf,0.9999998372629827,inf,0.999999854614058,0.9999999891038992,inf,inf,0.9999999999999988
1746,inf,0.9984209496825895,inf,0.9999998220265665,inf,0.9999998083901156,1,inf,inf,0.9999999999999966
1747,inf,0.9823687637720846,inf,0.9999985427443375,inf,0.9999988408125982,0.9999999937065289,inf,inf,0.9999988960772624
1748,inf,0.9823687657530913,inf,0.9999998394888538,inf,0.999999856602598,0.999999569652263,inf,inf,0.9999999999999988
1749,inf,0.9858092004411135,inf,0.9999996754237784,inf,0.999999811148109,0.9999999999999818,inf,inf,0.9999999999999984
1750,inf,0.9214454365981609,inf,0.9999991448895442,inf,0.9999994341698125,1,inf,inf,0.9999999999999972
1751,inf,0.9984209496825895,inf,0.9999990905222781,inf,0.9999990563626963,0.9999999999999445,inf,inf,0.9999999999999991
1752,inf,0.8926996274292619,inf,0.9999999931498814,inf,0.9999999907855414,0.9999999999985278,inf,inf,0.9999999999999984
1753,inf,0.9984209496825895,inf,0.9999998049131359,inf,0.9999999157205777,1,inf,inf,0.9999999999999879
1754,inf,0.9984209496825895,inf,0.9999993242308212,inf,0.9999997761810759,0.9999998547185471,inf,inf,0.9999999999999981
1755,inf,0.4775490186126661,inf,0.9999997451087034,inf,0.9999996804650181,1,inf,inf,0.9999999999999987
1756,inf,0.9858092008113075,inf,0.9999999971979129,inf,0.9999999983696306,0.9999999999998928,inf,inf,0.9999999999999959
1757,inf,0.9984209496825895,inf,0.9999973167186996,inf,0.9999946676152123,1,inf,inf,0.9999999999999982
1758,inf,0.4775489166099195,inf,0.9999937555931863,inf,0.9999978084103847,0.9999999999995999,inf,inf,0.999999999999838
1759,inf,0.9984209496825895,inf,0.9999999133566723,inf,0.9999999713032388,0.9999996535498116,inf,inf,0.9999999999999932
1760,inf,0.9359995109677389,inf,0.9999982718009683,inf,0.9999984560611576,0.9999999569442631,inf,inf,0.9999999999999993
1761,inf,0.995853256849154,inf,0.9999998992248632,inf,0.9999999706510782,0.006474682126782401,inf,inf,0.9999999999999968
1762,inf,0.9858092007135874,inf,0.9999999007918577,inf,0.9999999604021311,0.9999999999994833,inf,inf,0.9999999999999932
1763,inf,0.9984209496825895,inf,0.9999963418949046,inf,0.9999950793073569,1,inf,inf,0.9999999999999962
1764,inf,0.9958532568599897,inf,0.9999999454635873,inf,0.9999999808595555,0.9999999634217045,inf,inf,0.9999999999999933
1765,inf,0.9984209496825895,inf,0.9999895977604996,inf,0.9999735319241807,1,inf,inf,0.9999999999998795
1766,inf,0.9958532568569106,inf,0.9999999305218227,inf,0.9999999797657493,0.46820023372290703,inf,inf,0.9999999999999962
1767,inf,0.9984209496825895,inf,0.9999997872128001,inf,0.9999998099002374,0.999999992637135,inf,inf,0.9999999999999974
1768,inf,0.9823687658297001,inf,0.9999998735745348,inf,0.9999999546788135,0.9999999999999993,inf,inf,0.9999999999999962
1769,inf,0.9823687657509114,inf,0.9999998753524547,inf,0.9999998169802778,0.9999999283562333,inf,inf,0.9999999999999977
1770,inf,0.9984209496825895,inf,0.9999996858913817,inf,0.9999997501396024,0.00010515502167027959,inf,inf,0.9999999999999986
1771,inf,0.9359995204065743,inf,0.9999998615117125,inf,0.9999998979684842,1,inf,inf,0.9999999999965398
1772,inf,0.9214454398765513,inf,0.9999999496410488,inf,0.9999999823257043,0.9999999685891311,inf,inf,0.9999999999999933
1773,inf,0.9214451359158736,inf,0.9999431575026132,inf,0.9999313271141537,1,inf,inf,0.9999999999999992
1774,inf,0.9806045744703085,inf,0.9999999080123505,inf,0.9999999695330984,0.9999807232430657,inf,inf,0.9999999999999943
1775,inf,0.9858092006632986,inf,0.9999998547745144,inf,0.9999999372611865,1,inf,inf,0.9999999999999937
1776,inf,0.9858092004461954,inf,0.9999997424448134,inf,0.999999750956476,0.9999999999999996,inf,inf,0.9999999999999981
1777,inf,0.9984209496825895,inf,0.9999998772008369,inf,0.9999998902937246,0.9999997989452125,inf,inf,0.9999999999999992
1778,inf,0.9858091634223378,inf,0.9999752342313322,inf,0.9999733367287352,1,inf,inf,0.9999999999999992
1779,inf,0.9984209496825895,inf,0.9999988486261646,inf,0.9999995404404153,1,inf,inf,0.9999999999999982
1780,inf,0.9858092007222719,inf,0.9999999047043986,inf,0.9999999684375551,0.9999994532995735,inf,inf,0.9999999999999962
1781,inf,0.9858092007516491,inf,0.9999999342793932,inf,0.9999999792838427,0.9999999385805098,inf,inf,0.999999999999996
1782,inf,0.9958532501719336,inf,0.9999828525870638,inf,0.9999822085504237,1,inf,inf,0.9999999999999136
1783,inf,0.9858092005537697,inf,0.9999998470700803,inf,0.9999997942858985,0.999999999999956,inf,inf,0.9999999999999979
1784,inf,0.9359995011335904,inf,0.9999974306347221,inf,0.9999977045793081,0.9999999999999651,inf,inf,0.999998433851275
1785,inf,0.9925436632333184,inf,0.9999984232883687,inf,0.9999987457901709,0.9999877188803812,inf,inf,0.999998755901847
1786,inf,0.9858091894405123,inf,0.9999940943135118,inf,0.9999902613580933,1,inf,inf,0.9999999999999976
1787,inf,0.935999519960321,inf,0.9999998151436712,inf,0.9999998009798485,0.9999999999999998,inf,inf,0.9999999999999979
1788,inf,0.985809199707951,inf,0.9999991961820751,inf,0.999999281885199,0.9999999979516956,inf,inf,0.9999999999999993
1789,inf,0.9984209496825895,inf,0.9999997420183523,inf,0.999999722251624,0.999999999999988,inf,inf,0.9999999999999971
1790,inf,0.47754902346941874,inf,0.9999998759845911,inf,0.9999999241823669,0.9999999999999998,inf,inf,0.9999999999999921
1791,inf,0.9823687573506904,inf,0.999995584013329,inf,0.9999896183266296,1,inf,inf,0.9999999999998559
1792,inf,0.4230076916352955,inf,0.9999999040417464,inf,0.9999999682180795,0.9999990987978246,inf,inf,0.9999999999999962
1793,inf,0.9823687618976453,inf,0.9999972303262556,inf,0.9999958157601798,1,inf,inf,0.9999999999999992
1794,inf,0.9823687217501175,inf,0.9999455510504329,inf,0.9999782673418328,1,inf,inf,0.9999999998884317
1795,inf,0.9214454393952486,inf,0.9999998919500772,inf,0.9999998413501378,0.9999971723555401,inf,inf,0.9999999999999962
1796,inf,0.9858086106395278,inf,0.9998168904287856,inf,0.9993711977441909,1,inf,inf,0.9999999999999841
1797,inf,0.9984209496825895,inf,0.9999998268281498,inf,0.9999998452911559,0.9999694887241527,inf,inf,0.9999999999999986
1798,inf,0.9806045744213988,inf,0.9999998691107262,inf,0.9999999530786202,0.9999999999984288,inf,inf,0.9999999999999959
1799,inf,0.9925436632333184,inf,0.9999991860934563,inf,0.9999995024123804,0.9999999999999951,inf,inf,0.9999999999999944
1800,inf,0.8926996274292619,inf,0.9999460087819191,inf,0.999875073983583,1,inf,inf,0.9999999999999228
1801,inf,0.9984209496825895,inf,0.9992935901782868,inf,0.9897964913396956,inf,0.9256019320322223,1,inf
1802,inf,0.9984209496825895,inf,0.9999934162365082,inf,0.9999866932327287,inf,0.9997819396019576,1,inf
1803,inf,0.9817795701229676,inf,0.9999954019781038,inf,0.9999907066627941,inf,0.9998177733332352,1,inf
1804,inf,0.9797012426313758,inf,0.9999952726307086,inf,0.9999865767105982,inf,0.9998760599642361,1,inf
1805,inf,0.9817795409344303,inf,0.999976039208182,inf,0.9999664498830495,inf,0.9983608658479364,1,inf
1806,inf,0.9850635439522701,inf,0.9999921652744858,inf,0.9999872117034383,inf,0.9996188821719421,1,inf
1807,inf,0.7510275355875555,inf,0.9999965595175705,inf,0.9999986502839215,inf,0.9991540215370804,1,inf
1808,inf,0.9796980973847941,inf,0.9996461017196429,inf,0.9974528130324949,inf,0.9994888990368649,1,inf
1809,inf,0.9984209496825895,inf,0.9999509660613182,inf,0.999860786009221,inf,0.9998652001837168,1,inf
1810,inf,0.9925436632333184,inf,0.9999965281694568,inf,0.999996390608119,inf,0.9997802862652321,1,inf
1811,inf,0.4646015842011254,inf,0.9999997149271249,inf,0.9999999169776775,inf,0.9997958606380537,0.9999999997274409,inf
1812,inf,0.9189790972346652,inf,0.9995986243448759,inf,0.9971111303509779,inf,0.9997612337228554,1,inf
1813,inf,0.9328131206329021,inf,0.9999190609731687,inf,0.9995534401621067,inf,0.9997986064021007,1,inf
1814,inf,0.4646013967358974,inf,0.9999965793203625,inf,0.9999901886661592,inf,0.9949146823285434,1,inf
1815,inf,0.4148585532751943,inf,0.9999548238573706,inf,0.9998717381266116,inf,0.9998263474778887,1,inf
1816,inf,0.9984209496825895,inf,0.9999990162499177,inf,0.9999983943112639,inf,0.9994725398435148,1,inf
1817,inf,0.9189878295655257,inf,0.9999603168207996,inf,0.999886079304247,inf,0.9972670128376934,1,inf
1818,inf,0.9817795766840485,inf,0.9999979966375699,inf,0.9999979172623751,inf,0.9996042198950764,1,inf
1819,inf,0.9817311395678079,inf,0.9304485846728955,inf,0.9970491320162366,inf,0.9997371154461193,1,inf
1820,inf,0.4148601016100225,inf,0.9999977396291218,inf,0.9999993417058207,inf,0.9994651349178808,1,inf
1821,inf,0.9984209496825895,inf,0.9994117234785662,inf,0.9957648627080484,inf,0.9997480742810038,1,inf
1822,inf,0.9817795791846604,inf,0.9999997287883373,inf,0.999999921014508,inf,0.9997958606340365,0.9999999986645112,inf
1823,inf,0.9984209496825895,inf,0.9999959050252782,inf,0.9999942659889746,inf,0.9984927707975336,1,inf
1824,inf,0.9956569821562982,inf,0.9999975584154133,inf,0.9999974616743239,inf,0.9997802861611647,1,inf
1825,inf,0.9984209496825895,inf,0.9999648479847609,inf,0.9999634552509259,inf,0.9997322960505862,1,inf
1826,inf,0.9797012403778413,inf,0.9999945694160162,inf,0.9999852148138118,inf,0.9992221705397843,1,inf
1827,inf,0.9796961756426359,inf,0.9953656879516382,inf,0.9999732996020363,inf,0.9997143634733662,1,inf
1828,inf,0.9984209496825895,inf,0.9999932837101237,inf,0.9999809294053719,inf,0.9998760601791576,1,inf
1829,inf,0.9328150438477361,inf,0.9999971682300272,inf,0.9999991752951954,inf,0.9997628235216091,1,inf
1830,inf,0.9956543735542007,inf,0.9994684119522105,inf,0.9895305475294947,inf,0.9931162180274181,1,inf
1831,inf,0.9925436632333184,inf,0.9999941680153307,inf,0.9999953608867945,inf,0.9998881956528061,1,inf
1832,inf,0.9850517310658805,inf,0.987661192469593,inf,0.9986018594523092,inf,0.9976352044670245,1,inf
1833,inf,0.9817786908221892,inf,0.9999356073297617,inf,0.9987363730616599,inf,0.9997767977157934,1,inf
1834,inf,0.9984209496825895,inf,0.9999256729232332,inf,0.9985420839644434,inf,0.9998403885709942,1,inf
1835,inf,0.9797011961877103,inf,0.9999394199064711,inf,0.9999998692848138,inf,0.9991056383915566,1,inf
1836,inf,0.9817794967294388,inf,0.9999590951954502,inf,0.9999173290290063,inf,0.9996429731618145,1,inf
1837,inf,0.9189465055408838,inf,0.9992652492147116,inf,0.9857353226581387,inf,0.9998269809407629,1,inf
1838,inf,0.9850634099418563,inf,0.9999526870868497,inf,0.9998712158220356,inf,0.9983845101003725,1,inf
1839,inf,0.9984209496825895,inf,0.9999976459374026,inf,0.9999975526648722,inf,0.9997370825539851,0.9999999999999993,inf
1840,inf,0.9850635614160363,inf,0.9999997169815231,inf,0.9999999175759844,inf,0.9998177729625283,0.9999999997106341,inf
1841,inf,0.9189642826447836,inf,0.9918360335488391,inf,0.9995525053859744,inf,0.9990009463685996,1,inf
1842,inf,0.8926996274292619,inf,0.9999958636099062,inf,0.999991639683115,inf,0.9996717373658092,0.9999999999999996,inf
1843,inf,0.9817795762330376,inf,0.9999976661958893,inf,0.9999975737252738,inf,0.9997802861502776,1,inf
1844,inf,0.9984209496825895,inf,0.9999995232495339,inf,0.9999998129649855,inf,0.9993056153934786,1,inf
1845,inf,0.9189882297239172,inf,0.999994481237408,inf,0.9999956100429319,inf,0.9998819868027645,1,inf
1846,inf,0.9925436632333184,inf,0.9991885524225427,inf,0.9842473674234595,inf,0.9998657850474594,1,inf
1847,inf,0.9189882469485029,inf,0.9999971163907679,inf,0.9999991601978551,inf,0.9998017981040962,1,inf
1848,inf,0.985063552947654,inf,0.9999943261973057,inf,0.9999954867144858,inf,0.9998881956468614,0.9999999999999973,inf
1849,inf,0.9925436632333184,inf,0.9999514879465146,inf,0.9998622676188805,inf,0.9998577143579832,1,inf
1850,inf,0.9817795725609787,inf,0.9999967291598427,inf,0.9999930229994415,inf,0.9992990125727372,1,inf
1851,inf,0.9984209496825895,inf,0.999603319745135,inf,0.9971449270880123,inf,0.9996924045157709,1,inf
1852,inf,0.9817795703536009,inf,0.9999955160633722,inf,0.9999909372443608,inf,0.9867032623308287,1,inf
1853,inf,0.9984209496825895,inf,0.9999970172525853,inf,0.9999991313254707,inf,0.9997907923593693,1,inf
1854,inf,0.9189882441790962,inf,0.9999976856088787,inf,0.999997593907657,inf,0.9997680861596435,1,inf
1855,inf,0.918988246240592,inf,0.9999971427856883,inf,0.999998879191923,inf,0.9986401672879783,1,inf
1856,inf,0.9984209496825895,inf,0.999958773740544,inf,0.9999571403519266,inf,0.9997140415572814,1,inf
1857,inf,0.9189873709868499,inf,0.9999612296237906,inf,0.9997204896515418,inf,0.9997803018624195,1,inf
1858,inf,0.9850634399632617,inf,0.9999532391788816,inf,0.9999054940043676,inf,0.9997628292163819,1,inf
1859,inf,0.9817795471668661,inf,0.9999763699939286,inf,0.999975433759437,inf,0.999732294446803,1,inf
1860,inf,0.9925436632333184,inf,0.9990739251481104,inf,0.9759668597033928,inf,0.9994643565721242,1,inf
1861,inf,0.9817794618250973,inf,0.9999527840575023,inf,0.9998714746873404,inf,0.9986402620232097,1,inf
1862,inf,0.9984209496825895,inf,0.9999812105328519,inf,0.9997872811173021,inf,0.9996909478898304,1,inf
1863,inf,0.9817692392376951,inf,0.9992426730612349,inf,0.9852975306917223,inf,0.9998495835707101,1,inf
1864,inf,0.9817795515666314,inf,0.9999795936238993,inf,0.9999787851466913,inf,0.9994884814313594,1,inf
1865,inf,0.9817795782534853,inf,0.9999993387118608,inf,0.9999989206367833,inf,0.9994725396208215,1,inf
1866,inf,0.9984209496825895,inf,0.9999932326352788,inf,0.9999863221535692,inf,0.9998076546631987,0.9999999999991911,inf
1867,inf,0.9328150433244754,inf,0.999997057942808,inf,0.999999143175837,inf,0.9998017981068977,1,inf
1868,inf,0.9984209496825895,inf,0.9998615468235935,inf,0.9944899906958967,inf,0.9993664588723948,1,inf
1869,inf,0.985063561394285,inf,0.9999997195529805,inf,0.9999998899867047,inf,0.9987496505331952,1,inf
1870,inf,0.918981205845689,inf,0.9996910573671219,inf,0.9977762722677034,inf,0.9993557708111854,1,inf
1871,inf,0.9328150440886724,inf,0.9999972190120047,inf,0.999999190084619,inf,0.9997446778052881,1,inf
1872,inf,0.9850628208788819,inf,0.9999454935145342,inf,0.9991950029209403,inf,0.9992516272719906,1,inf
1873,inf,0.41486012532598915,inf,0.9999997607592436,inf,0.999999930325462,inf,0.99960991818417,0.9999999999992408,inf
1874,inf,0.8926996274292619,inf,0.9999992083290741,inf,0.9999991516912409,inf,0.9992943620511504,1,inf
1875,inf,0.932813412412056,inf,0.9998832963720996,inf,0.9996686745853978,inf,0.9993333827877362,1,inf
1876,inf,0.9850500681200369,inf,0.9859211382413605,inf,0.9984091519676029,inf,0.9998616210706149,1,inf
1877,inf,0.9984209496825895,inf,0.9992931257348068,inf,0.9949092044372516,inf,0.9997613922645316,1,inf
1878,inf,0.985063519016682,inf,0.9999757040163543,inf,0.9999747443448065,inf,0.983620672378777,1,inf
1879,inf,0.9850635496527634,inf,0.9999953620157678,inf,0.9999906258936044,inf,0.9998076544817516,1,inf
1880,inf,0.9850635610039603,inf,0.9999995300259449,inf,0.9999996261550552,inf,0.9998148181631441,0.999999999413568,inf
1881,inf,0.9189882484177037,inf,0.9999975246519881,inf,0.9999992790972663,inf,0.9996429641681354,1,inf
1882,inf,0.9817794830933217,inf,0.9999523493205564,inf,0.9999036955989162,inf,0.9998018033054031,1,inf
1883,inf,0.9817794867037236,inf,0.9999541354153803,inf,0.9999073053001399,inf,0.9997628291043377,1,inf
1884,inf,0.9817795715753362,inf,0.9999961204070021,inf,0.9999921587057045,inf,0.999609918943722,1,inf
1885,inf,0.918988204233324,inf,0.9999948786540561,inf,0.999986056831718,inf,0.9991691572814916,1,inf
1886,inf,0.9817792799552204,inf,0.9999344116966764,inf,0.9996180344084721,inf,0.9995699469887482,1,inf
1887,inf,0.9984209496825895,inf,0.9999979005419392,inf,0.9999978173593673,inf,0.9996042199142767,0.9999999999999993,inf
1888,inf,0.9850635560474162,inf,0.9999972531917186,inf,0.9999961533441206,inf,0.9991628595550921,1,inf
1889,inf,0.981779742518546,inf,0.9999994609490143,inf,0.9999995712071882,inf,0.9932311768799957,0.9997265123697113,inf
1890,inf,0.9956569692608596,inf,0.9999932899255773,inf,0.9999473828382061,inf,0.9975799959638063,1,inf
1891,inf,0.9850622169122416,inf,0.9999243124281814,inf,0.9985154870287425,inf,0.999869222702865,1,inf
1892,inf,0.9817795734983836,inf,0.9999971759729536,inf,0.9999939770668463,inf,0.9986611162344592,1,inf
1893,inf,0.9956569710917449,inf,0.9999746969521173,inf,0.9999736944265478,inf,0.9997610286375787,1,inf
1894,inf,0.9328150438477361,inf,0.9999971682300272,inf,0.9999991752951954,inf,0.9997628235216091,1,inf
1895,inf,0.9925436632333184,inf,0.9996458090182466,inf,0.9974507068350587,inf,0.9994888993869131,1,inf
1896,inf,0.9984209496825895,inf,0.9999975542498918,inf,0.9999974573437563,inf,0.9997802861615854,0.9999999999999993,inf
1897,inf,0.9817795701229676,inf,0.9999954019781038,inf,0.9999907066627941,inf,0.9998177733332352,1,inf
1898,inf,0.7510271240540477,inf,0.9999779862122137,inf,0.9999771140390367,inf,0.9995695368415142,1,inf
1899,inf,0.9850635614191713,inf,0.9999997199938674,inf,0.9999999184532757,inf,0.9998076540967332,0.9999999999989884,inf
1900,inf,0.9984209496825895,inf,0.9999975542498918,inf,0.9999974573437563,inf,0.9997802861615854,0.9999999999999996,inf
1901,inf,0.9984209496825895,inf,0.9999966079948244,inf,0.9999964735969831,inf,0.9997538673518017,1,inf
1902,inf,0.9956567778320053,inf,0.9999450727839866,inf,0.9991888112465116,inf,0.999194401721261,1,inf
1903,inf,0.9817739345788462,inf,0.9920001356934758,inf,0.9995616614843328,inf,0.9989244604352379,1,inf
1904,inf,0.4646008752829389,inf,0.99997596970714,inf,0.9999750176206217,inf,0.9996921620336912,1,inf
1905,inf,0.9817795703366695,inf,0.999995507688082,inf,0.9999909203167763,inf,0.9997958610230481,0.9999999999999989,inf
1906,inf,0.9817793718340856,inf,0.9999622102278777,inf,0.9997275553734822,inf,0.9997538838175337,1,inf
1907,inf,0.4645969082271657,inf,0.9999608677418858,inf,0.9997178822663829,inf,0.9997371004783685,1,inf
1908,inf,0.9984209496825895,inf,0.9999603969494034,inf,0.9997144900560693,inf,0.9997538846249507,1,inf
1909,inf,0.9797012541647624,inf,0.9999957978979818,inf,0.9999966227825261,inf,0.9954103691134487,1,inf
1910,inf,0.9817795772830005,inf,0.9999975304592169,inf,0.9999992807885264,inf,0.9996429641675747,1,inf
1911,inf,0.41477644837785743,inf,0.990885990449704,inf,0.9998973867667539,inf,0.9997911461332354,1,inf
1912,inf,0.9984209496825895,inf,0.9999966231662143,inf,0.9999927969959691,inf,0.999251233049796,1,inf
1913,inf,0.9956569832629051,inf,0.9999997549624144,inf,0.9999999286372394,inf,0.9996099181833782,0.9999999997928026,inf
1914,inf,0.8926996274292619,inf,0.9999995871116382,inf,0.9999997532656447,inf,0.9994521409168374,0.9999999999999898,inf
1915,inf,0.9189882518765766,inf,0.9999992567494588,inf,0.9999987868034736,inf,0.9996495916218328,0.9999999999971756,inf
1916,inf,0.8926996274292619,inf,0.9994117234785662,inf,0.9957648627080484,inf,0.9997480742810038,1,inf
1917,inf,0.9328150538602901,inf,0.9999994809084158,inf,0.9999995870840745,inf,0.9998675799154187,0.999999999997158,inf
1918,inf,0.9956558353838234,inf,0.9951902415610969,inf,0.9999722854951123,inf,0.9997613244226561,1,inf
1919,inf,0.9797011395607186,inf,0.9999640589024144,inf,0.9999233383808221,inf,0.999281661619998,1,inf
1920,inf,0.9850635614650717,inf,0.9999997612019292,inf,0.9999999304543863,inf,0.9996099181841319,0.9999999999992426,inf
1921,inf,0.9817795791785913,inf,0.9999997224064565,inf,0.9999999191558993,inf,0.9998177729619665,0.9999999995845146,inf
1922,inf,0.9189882280450006,inf,0.9999966442447036,inf,0.9999928417319177,inf,0.9993742233425794,1,inf
1923,inf,0.9984209496825895,inf,0.9265171646031205,inf,0.9968830437522165,inf,0.9997526337058593,1,inf
1924,inf,0.9850631769713751,inf,0.9995561772541857,inf,0.9999974583229697,inf,0.9997538905113538,1,inf
1925,inf,0.9984209496825895,inf,0.9999693321310322,inf,0.9999345981769581,inf,0.9985439699956488,1,inf
1926,inf,0.9850635614230634,inf,0.9999997234881292,inf,0.999999919470917,inf,0.999795860638625,0.9999999999990061,inf
1927,inf,0.9984209496825895,inf,0.9991834025460419,inf,0.9999973124108772,inf,0.9994043051865452,1,inf
1928,inf,0.4148599376698058,inf,0.9999920325008473,inf,0.9999869949051056,inf,0.9996432101828757,1,inf
1929,inf,0.9984209496825895,inf,0.9999961424656773,inf,0.999994598023477,inf,0.9989983704507627,1,inf
1930,inf,0.9797012291420708,inf,0.9999940714199242,inf,0.9999754164269985,inf,0.9990652572697273,1,inf
1931,inf,0.9850635387900087,inf,0.9999948283161106,inf,0.9999785573247781,inf,0.998600092019707,1,inf
1932,inf,0.4148600913006304,inf,0.9999970883945868,inf,0.9999988578557107,inf,0.9986401673224591,1,inf
1933,inf,0.9984209496825895,inf,0.9999997250169143,inf,0.9999999199161484,inf,0.9997652554372172,0.9999999997619515,inf
1934,inf,0.9817795675895262,inf,0.9999926344830713,inf,0.9999896884900884,inf,0.997253792850488,1,inf
1935,inf,0.9189820623099456,inf,0.9979066319650605,inf,0.9998686279847295,inf,0.9994729589735669,1,inf
1936,inf,0.9984209496825895,inf,0.9999970219577139,inf,0.9999991326957629,inf,0.9911998907416424,1,inf
1937,inf,0.9925436632333184,inf,0.9999723448673655,inf,0.9999612741593034,inf,0.9988274013960754,1,inf
1938,inf,0.9850599015337352,inf,0.9996023281822464,inf,0.9961503715769582,inf,0.9980568045041607,1,inf
1939,inf,0.9817795792124439,inf,0.9999997617061943,inf,0.9999999306012444,inf,0.999671736675822,0.9999999998003326,inf
1940,inf,0.9797009194839263,inf,0.9999617164317108,inf,0.9997239974165729,inf,0.9997169863359633,1,inf
1941,inf,0.4646009409062912,inf,0.999978177458886,inf,0.999977312862643,inf,0.9995695367937294,1,inf
1942,inf,0.9984209496825895,inf,0.9999509026746796,inf,0.9992748791736842,inf,0.9986617853690475,1,inf
1943,inf,0.9189234985013368,inf,0.9991367905988385,inf,0.9775983736020495,inf,0.9993921359111334,1,inf
1944,inf,0.9984209496825895,inf,0.9652586004923663,inf,0.998535774516131,inf,0.9995781058709812,1,inf
1945,inf,0.9817795750517379,inf,0.9999959169941607,inf,0.9999975600947126,inf,0.9994041333716639,1,inf
1946,inf,0.9817794592211473,inf,0.9999532102486081,inf,0.9998671571339708,inf,0.9998651998769363,1,inf
1947,inf,0.9189666684897362,inf,0.9923686577759903,inf,0.9998791202432367,inf,0.9997576791205605,1,inf
1948,inf,0.9956569831886537,inf,0.9999996061983272,inf,0.9999997646785638,inf,0.9993314291554343,1,inf
1949,inf,0.46460091229473477,inf,0.9999931915443583,inf,0.9999603333047898,inf,0.9996469452858665,1,inf
1950,inf,0.932812720649158,inf,0.9993709883499378,inf,0.9999926043329882,inf,0.9992514111387178,1,inf
1951,inf,0.9328127266499735,inf,0.9993666018365215,inf,0.999998631794396,inf,0.999154161023121,1,inf
1952,inf,0.9189857527442807,inf,0.9998932979388002,inf,0.9992072733727211,inf,0.9995740344235652,1,inf
1953,inf,0.9850556488468958,inf,0.9994154813247659,inf,0.9914019600643788,inf,0.9993235554161193,1,inf
1954,inf,0.8926996274292618,inf,0.990601096518306,inf,0.999888550352227,inf,0.9991888743611075,1,inf
1955,inf,0.995656982424982,inf,0.9999970223326765,inf,0.9999991328049648,inf,0.999790792359117,0.9999999999999989,inf
1956,inf,0.9189882447071605,inf,0.9999967476118111,inf,0.999998724074277,inf,0.9991540214694389,1,inf
1957,inf,0.995655656516413,inf,0.99445191525385,inf,0.9999568945112648,inf,0.9990912611987322,1,inf
1958,inf,0.9956568762693585,inf,0.9995513400345019,inf,0.9999974305840045,inf,0.999737107089901,1,inf
1959,inf,0.8926996274292619,inf,0.9999903604128977,inf,0.9999899785101176,inf,0.9993242781084182,1,inf
1960,inf,0.918987391362169,inf,0.9999621213331646,inf,0.9997269148428327,inf,0.9997538838571176,1,inf
1961,inf,0.9984209496825895,inf,0.9999917217576433,inf,0.999938453980672,inf,0.9989431225516958,1,inf
1962,inf,0.9189869531621645,inf,0.9999562590728942,inf,0.9995754193647258,inf,0.9990624613736383,1,inf
1963,inf,0.9984209496825895,inf,0.9933977526178577,inf,0.9997323710954482,inf,0.9996048824540753,1,inf
1964,inf,0.9797011041170898,inf,0.9999519754666603,inf,0.9999029400394368,inf,0.9997628293743663,1,inf
1965,inf,0.8926996274292619,inf,0.999997012758498,inf,0.9999988281856413,inf,0.998640167370408,1,inf
1966,inf,0.9984209496825895,inf,0.9999994372607504,inf,0.9999995523641441,inf,0.9998972075578563,0.9999999994223501,inf
1967,inf,0.9984209496825895,inf,0.9994891699721055,inf,0.9963230009215618,inf,0.9995700486311181,1,inf
1968,inf,0.9984209496825895,inf,0.9999464897250029,inf,0.9997953701881642,inf,0.9993383216840745,1,inf
1969,inf,0.9850635589265441,inf,0.9999974821977516,inf,0.9999992667331661,inf,0.9996429641722342,1,inf
1970,inf,0.9189882471870847,inf,0.9999971826878191,inf,0.9999991795057919,inf,0.9997779652620878,1,inf
1971,inf,0.9956557715687558,inf,0.999521768230578,inf,0.9953698060062828,inf,0.9990413737383951,1,inf
1972,inf,0.464601454048835,inf,0.9999970316397288,inf,0.9999936692438615,inf,0.9986611165898327,1,inf
1973,inf,0.9850627902972325,inf,0.9991149240610918,inf,0.999990130773873,inf,0.9998076793267902,1,inf
1974,inf,0.9984209496825895,inf,0.9999975802841582,inf,0.9999974844097735,inf,0.999768086170703,1,inf
1975,inf,0.8926996274292619,inf,0.9999691151037873,inf,0.9999678914700435,inf,0.9995695390580238,1,inf
1976,inf,0.9850622169122416,inf,0.9999243124281814,inf,0.9985154870287425,inf,0.999869222702865,1,inf
1977,inf,0.979560215101765,inf,0.8833876399062428,inf,0.986185485369253,inf,0.9975891931679728,1,inf
1978,inf,0.981779566336134,inf,0.9999947481160478,inf,0.99998570122715,inf,0.9992670825915412,1,inf
1979,inf,0.9956569824363762,inf,0.9999970594932207,inf,0.9999991436273695,inf,0.9997779652684358,0.9999999999999973,inf
1980,inf,0.41485219159106046,inf,0.9999445685108319,inf,0.9991813542431744,inf,0.9992993911924669,1,inf
1981,inf,0.9817795345734163,inf,0.9999720805649722,inf,0.9999609023999527,inf,0.9990895478330076,1,inf
1982,inf,0.9850607084856888,inf,0.9995960950494411,inf,0.9970929255136791,inf,0.9997479746202316,1,inf
1983,inf,0.41485969562300395,inf,0.9999766481305844,inf,0.9999757229228805,inf,0.9996921619300033,1,inf
1984,inf,0.9817792628352969,inf,0.9999558094969733,inf,0.9995710555802171,inf,0.99911659065318,1,inf
1985,inf,0.995641350494475,inf,0.9987458011167726,inf,0.9354073495876823,inf,0.998224382570354,1,inf
1986,inf,0.9956569489109901,inf,0.9999288657585699,inf,0.9999260476231415,inf,0.9993075356654656,1,inf
1987,inf,0.41485967544170543,inf,0.999975558503209,inf,0.9999745901147539,inf,0.9997477594571046,1,inf
1988,inf,0.7510270601719485,inf,0.9999922322398606,inf,0.9999566397792784,inf,0.997636372518792,1,inf
1989,inf,0.9189879571421661,inf,0.9999655947175211,inf,0.9999266141713995,inf,0.9992816595446611,1,inf
1990,inf,0.9956569794168878,inf,0.9999896579196609,inf,0.9999938239863754,inf,0.9966893675068313,1,inf
1991,inf,0.9817795788088792,inf,0.9999994924145087,inf,0.9999995962366999,inf,0.9998675799133144,0.9999999991796262,inf
1992,inf,0.9956569824363762,inf,0.9999970594932207,inf,0.9999991436273695,inf,0.9997779652684358,1,inf
1993,inf,0.9956548331968323,inf,0.9910807702089945,inf,0.9998585718062216,inf,0.9998390425286251,1,inf
1994,inf,0.4148600703998777,inf,0.9999973513468535,inf,0.9999962908996407,inf,0.9989983693307655,1,inf
1995,inf,0.9850597111396489,inf,0.9998907606478178,inf,0.9956421641059113,inf,0.9996283956606661,1,inf
1996,inf,0.9984209496825895,inf,0.9999964915277555,inf,0.9999925159702883,inf,0.999374223512308,1,inf
1997,inf,0.9925436632333184,inf,0.9995422233738276,inf,0.9955680497116076,inf,0.998830049126725,1,inf
1998,inf,0.9328149957591322,inf,0.9999956357027937,inf,0.9999876076252415,inf,0.9998403378718161,0.9999999999999987,inf
1999,inf,0.9817793808720876,inf,0.9999423325192379,inf,0.9997609386190345,inf,0.9987922741203734,1,inf
2000,inf,0.4646006015435675,inf,0.9999717549621313,inf,0.9999604475817587,inf,0.9989106678759886,1,inf
2001,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2002,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2003,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2004,0.5957446860996232,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2005,0.5957446858526253,inf,inf,0.9999996535982478,inf,0.9999997244506935,inf,0.9971519505922737,inf,0.9999998827032345
2006,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2007,0.0843373506649753,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2008,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2009,0.4571428571428572,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2010,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2011,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2012,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2013,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2014,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2015,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2016,0.5957446866617909,inf,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015,inf,0.9999998826254145
2017,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2018,0.08433735100289735,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2019,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2020,0.5957446858573829,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2021,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2022,0.08433735216311052,inf,inf,0.999999336301705,inf,0.9999994720534648,inf,0.9997154318279035,inf,0.9999999352178666
2023,0.08433735130803437,inf,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079,inf,0.9999998425484674
2024,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2025,0.019021739459989032,inf,inf,0.9999997899857196,inf,0.9999999388367603,inf,0.9997280909521363,inf,0.9999996527052083
2026,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2027,0.5957446872980072,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2028,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2029,0.8750000027030466,inf,inf,0.999999595913597,inf,0.9999996785647663,inf,0.9966657157080989,inf,0.9999998389177993
2030,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2031,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2032,0.8750000016207896,inf,inf,0.9999997425643949,inf,0.9999999250260716,inf,0.9998424424866269,inf,0.9999998007924112
2033,0.5957446844198827,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2034,0.03475935923752111,inf,inf,0.9999996070853824,inf,0.9999996874514931,inf,0.9999326870665108,inf,0.9999998671400079
2035,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2036,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2037,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2038,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2039,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2040,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2041,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2042,0.595744688443614,inf,inf,0.9999994116126474,inf,0.9999995319604306,inf,0.9997974831016058,inf,0.9999999342213358
2043,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2044,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2045,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2046,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2047,0.5957446859148183,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2048,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2049,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2050,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2051,0.08433835584973912,inf,inf,0.9999998232859179,inf,0.9999999485349008,inf,0.9998806620479077,inf,0.9995429810940522
2052,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2053,0.8750000022736347,inf,inf,0.999999650470691,inf,0.999999721962842,inf,0.9999326870643812,inf,0.999999881810307
2054,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2055,0.0843373510028973,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2056,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2057,0.5957446844198828,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2058,0.019021756778009314,inf,inf,0.9999996588090228,inf,0.9999997285956651,inf,0.9999326868829526,inf,0.99996749342577
2059,0.01902173943667534,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2060,0.0843373510028974,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2061,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2062,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2063,0.595744686808985,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2064,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2065,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2066,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2067,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2068,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2069,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2070,0.08433735066497533,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2071,0.5957446848012626,inf,inf,0.9999998210927153,inf,0.9999999478961663,inf,0.9949617612474659,inf,0.9999996471626315
2072,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2073,0.08433735066497529,inf,inf,0.9999998232964575,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738501
2074,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2075,0.8750000017950277,inf,inf,0.999999819314257,inf,0.9999999473782193,inf,0.9998806665722699,inf,0.9999996445397294
2076,0.3655536141138926,inf,inf,0.9999992462179847,inf,0.9999994003953206,inf,0.9996795847419101,inf,0.9999998925794753
2077,0.08433735100289731,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2078,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2079,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2080,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2081,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2082,0.01095890410958905,inf,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907,inf,0.9999995275940328
2083,0.5957446851044345,inf,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611,inf,0.9999996469856648
2084,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2085,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2086,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2087,0.5957446872980076,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2088,0.03475935889086214,inf,inf,0.9999997777542745,inf,0.9999998232120504,inf,0.9998466128290063,inf,0.9999998670211806
2089,0.5957446850957675,inf,inf,0.9999997883204789,inf,0.999999938351786,inf,0.9823656735023651,inf,0.9999996459509127
2090,0.01902173951277918,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2091,0.595745354721241,inf,inf,0.999999820718383,inf,0.9999999477871481,inf,0.9998806655912715,inf,0.9999006317128895
2092,0.5957446872969195,inf,inf,0.9999995059475421,inf,0.9999996070002208,inf,0.9941678977964183,inf,0.9999999343322071
2093,0.08433735102131419,inf,inf,0.9999997954378067,inf,0.999999940424592,inf,0.9998602279952029,inf,0.9999995264557056
2094,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2095,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2096,0.08433735102131418,inf,inf,0.9999997954378067,inf,0.9999999404245918,inf,0.9998602279952028,inf,0.9999995264557056
2097,0.08433735066497532,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2098,0.019021739517750543,inf,inf,0.9999996594373546,inf,0.999999729095479,inf,0.9955766996687346,inf,0.9999998845885898
2099,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2100,0.5957446866617914,inf,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015,inf,0.9999998826254145
2101,0.30434782956164164,inf,inf,0.9999998221883671,inf,0.9999999482152571,inf,0.9998806665721391,inf,0.9999996501939208
2102,0.4571428571428571,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2103,0.5957446859133976,inf,inf,0.9999997929550636,inf,0.9999999397015333,inf,0.994103815690333,inf,0.9999995191186508
2104,0.01902173943667534,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2105,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2106,0.5957448519758021,inf,inf,0.9999996531903388,inf,0.9999997241262175,inf,0.999932686927034,inf,0.9999753299946663
2107,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2108,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2109,0.5957446859148181,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2110,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2111,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2112,0.019021739436675348,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2113,0.8750000019885278,inf,inf,0.9999996491728615,inf,0.9999998978273081,inf,0.9994955978310817,inf,0.9999998007652628
2114,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2115,0.01902173951775054,inf,inf,0.9999996594373546,inf,0.999999729095479,inf,0.9955766996687346,inf,0.9999998845885898
2116,0.45714285714285724,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2117,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2118,0.01902173951832806,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2119,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2120,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2121,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2122,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2123,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2124,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2125,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2126,0.3562439557283491,inf,inf,0.9999995992898371,inf,0.9999996812504359,inf,0.9999326870669981,inf,0.9999998832567586
2127,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2128,0.5957446872980076,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2129,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2130,0.08433740426980461,inf,inf,0.9999996581730143,inf,0.9999997280897448,inf,0.9999326869287606,inf,0.9999756844223374
2131,0.87500000224111,inf,inf,0.9999998234424643,inf,0.9999999485804923,inf,0.9998656313197642,inf,0.9999994928942209
2132,0.5957449086182199,inf,inf,0.999999653189954,inf,0.9999997241259114,inf,0.9999326868802474,inf,0.9999669580975431
2133,0.08433735054195388,inf,inf,0.9999997482381136,inf,0.9999999266784497,inf,0.9998424424865043,inf,0.9999998051828215
2134,0.4571428571428573,inf,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907,inf,0.9999995275940328
2135,0.019021739522778167,inf,inf,0.9999997958186349,inf,0.9999999405355019,inf,0.9998602279951935,inf,0.9999995273372906
2136,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2137,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2138,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2139,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2140,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2141,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2142,0.019021739459989043,inf,inf,0.9999997899857196,inf,0.9999999388367603,inf,0.9997280909521363,inf,0.9999996527052083
2143,0.5957446859148183,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2144,0.0843373510028973,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2145,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2146,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2147,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2148,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2149,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2150,0.45714285714285724,inf,inf,0.9999997488433101,inf,0.9999999268547034,inf,0.9998424424864912,inf,0.9999998056511319
2151,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2152,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2153,0.5957449086182199,inf,inf,0.999999653189954,inf,0.9999997241259114,inf,0.9999326868802474,inf,0.9999669580975431
2154,0.5957446872980073,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2155,0.5957446858499296,inf,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798,inf,0.9999998826878966
2156,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2157,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2158,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2159,0.3655536093702455,inf,inf,0.9999996027011699,inf,0.9999996839640203,inf,0.9999326870667259,inf,0.9999998656575312
2160,0.5957456272388346,inf,inf,0.9999998207174258,inf,0.9999999477868693,inf,0.999880665192235,inf,0.9998603528977744
2161,0.01902182030156792,inf,inf,0.9999996588037225,inf,0.999999728591449,inf,0.9999326862167186,inf,0.9998482789076918
2162,0.08433735066424576,inf,inf,0.9999998236630923,inf,0.9999999486447468,inf,0.9949617612425422,inf,0.9999996522318768
2163,0.05000000000000001,inf,inf,0.999999337896559,inf,0.9999994733221098,inf,0.9997154309589851,inf,0.9999864044035673
2164,0.5957446859148181,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2165,0.30434827957280874,inf,inf,0.9999997067182098,inf,0.9999999145864538,inf,0.9998154595260966,inf,0.9999247599346491
2166,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2167,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2168,0.4571428571428571,inf,inf,0.9999995141574896,inf,0.999999613530919,inf,0.999911124336618,inf,0.9999999353785683
2169,0.5957457284784212,inf,inf,0.999999653184383,inf,0.99999972412148,inf,0.9999326862030433,inf,0.9998457806210278
2170,0.01902173951832806,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2171,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2172,0.8750000023836485,inf,inf,0.9999996584554367,inf,0.9999997283144009,inf,0.9999242055689641,inf,0.9999998313895254
2173,0.5957446894756308,inf,inf,0.9999993266273093,inf,0.999999464357854,inf,0.999715431828159,inf,0.9999999342735687
2174,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2175,0.5957446859133975,inf,inf,0.9999997929550636,inf,0.9999999397015333,inf,0.994103815690333,inf,0.9999995191186508
2176,0.019021739592058863,inf,inf,0.9999996050179861,inf,0.9999996858069586,inf,0.999921157486968,inf,0.9999998428415909
2177,0.01902173951277917,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2178,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2179,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2180,0.5957446860996232,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2181,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2182,0.019021739469687392,inf,inf,0.9999996575436011,inf,0.9999999002651496,inf,0.999495597831274,inf,0.9999998055190072
2183,0.8750000017950276,inf,inf,0.999999819314257,inf,0.9999999473782193,inf,0.9998806665722699,inf,0.9999996445397294
2184,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2185,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2186,0.010958904109589055,inf,inf,0.9999995141574896,inf,0.9999996135309189,inf,0.999911124336618,inf,0.9999999353785683
2187,0.8750000083969637,inf,inf,0.9999985029015002,inf,0.9999988091155696,inf,0.9998699330306527,inf,0.9999999337619075
2188,0.45714285714285724,inf,inf,0.999999667487905,inf,0.9999997354993831,inf,0.9950220918746338,inf,0.999999835360503
2189,0.36555360798970493,inf,inf,0.9999997946202608,inf,0.9999999401864949,inf,0.9998806665733935,inf,0.9999995959596192
2190,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2191,0.019021739518328064,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2192,0.5957446868089853,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2193,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2194,0.01902173959205887,inf,inf,0.9999996050179861,inf,0.9999996858069586,inf,0.999921157486968,inf,0.9999998428415909
2195,0.08433748819407128,inf,inf,0.9999996042792695,inf,0.999999685219338,inf,0.999921156716862,inf,0.9999376530706721
2196,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2197,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2198,0.595744684803538,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2199,0.45714285714285713,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2200,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2201,inf,0.980445409721997,0.9978021902541233,inf,inf,0.9960070975902878,inf,0.9998472272338108,inf,0.9999993730007323
2202,inf,0.9890410958904109,0.9939189907049052,inf,inf,0.9066530800587471,inf,0.9984377211913508,inf,0.9999948958855295
2203,inf,0.9804454090323836,0.9916540476659035,inf,inf,0.9184835569808287,inf,0.9999409264559769,inf,0.9999982395452246
2204,inf,0.9134615363204365,0.9987622342944277,inf,inf,0.997376105378085,inf,0.9999533165720029,inf,0.9999991444606889
2205,inf,0.3974895153898195,0.99592160870401,inf,inf,0.954557124068696,inf,0.9985656163852474,inf,0.9999967347942292
2206,inf,0.9804454095998307,0.997063467579384,inf,inf,0.9854749321950197,inf,0.9995166626319294,inf,0.99999917244138
2207,inf,0.989041095890411,0.9844359448483363,inf,inf,0.761354187433213,inf,0.9997305766785397,inf,0.9999980898190883
2208,inf,0.9134615340464008,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2209,inf,0.9890410958904109,0.9927322260642862,inf,inf,0.93786790572217,inf,0.9995648375577758,inf,0.9999991825988584
2210,inf,0.9134615341731479,0.9941154514330295,inf,inf,0.9753367640574039,inf,0.9999408490489067,inf,0.9999982863817812
2211,inf,0.3974895263726821,0.9916540436271025,inf,inf,0.9184835535709268,inf,0.9999409264550835,inf,0.9999982069855765
2212,inf,0.6267095711531967,0.9997298569325588,inf,inf,0.9996803023869177,inf,0.9994781011041127,inf,0.9999996143192681
2213,inf,0.9890410958904109,0.9991598643488824,inf,inf,0.9992692309664801,inf,0.9999273070317172,inf,0.999721452172921
2214,inf,0.980445408996603,0.9888415054114271,inf,inf,0.8572578742370539,inf,0.9998324984336541,inf,0.9999981807210226
2215,inf,0.980445405914202,0.9971999278719869,inf,inf,0.9868615062228788,inf,0.9993504033316668,inf,0.999993109532326
2216,inf,0.99247576341764,0.999851023431279,inf,inf,0.9998142886532994,inf,0.9995930349800277,inf,0.9999989997031203
2217,inf,0.9924757633799187,0.23757124739092353,inf,inf,0.23740755473170405,inf,0.9997940734997958,inf,0.9999992659820387
2218,inf,0.3974794012304327,0.997134360635605,inf,inf,0.9868058117837002,inf,0.9987545952494051,inf,0.9986362315278529
2219,inf,0.3974895279471828,0.19545535035042147,inf,inf,0.19504674012198178,inf,0.9995317578496627,inf,0.9999984180385755
2220,inf,0.3974895350438807,0.998415977169306,inf,inf,0.9975304269813194,inf,0.9999590053843314,inf,0.999951877696299
2221,inf,0.39748950280313067,0.9978033891622174,inf,inf,0.9943746362866298,inf,0.9998950904791496,inf,0.9999950469076035
2222,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2223,inf,0.5428571428571428,0.9967304543696969,inf,inf,0.9827098975869576,inf,0.9998835443215613,inf,0.9999930714331188
2224,inf,0.9922236372586644,0.9916541608918609,inf,inf,0.9184837683698791,inf,0.9998679508587744,inf,0.9999990720949425
2225,inf,0.9804454080538384,0.9730675484467401,inf,inf,0.6636450578336931,inf,0.9982102911038717,inf,0.999996630794103
2226,inf,0.95,0.9959216043180787,inf,inf,0.9545550345895574,inf,0.9987080103986357,inf,0.9999977175473558
2227,inf,0.3974895350060698,0.9980309733511155,inf,inf,0.9952026153056065,inf,0.9994787723929358,inf,0.9999993632114065
2228,inf,0.9924757635323951,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074,inf,0.9999981896362711
2229,inf,0.39748953449474994,0.17587814674908767,inf,inf,0.17563533748690874,inf,0.9999417031914135,inf,0.9999992957033258
2230,inf,0.39748952281160527,0.994115402268697,inf,inf,0.9753367219811596,inf,0.9999302271956187,inf,0.9999977295434951
2231,inf,0.9804454044588939,0.9763316039475388,inf,inf,0.8773502208035296,inf,0.9996377866479732,inf,0.9999907198883621
2232,inf,0.9922236370202379,0.9916540150488833,inf,inf,0.9184835294427456,inf,0.9999409264487624,inf,0.9999979765962254
2233,inf,0.6896551608029846,0.9941007606670367,inf,inf,0.975337120811296,inf,0.9999533386201576,inf,0.9999834989540455
2234,inf,0.9804454061152428,0.9748770095118567,inf,inf,0.7264127175121513,inf,0.9973618527674958,inf,0.9999934413529911
2235,inf,0.9134615328709879,0.994115405560836,inf,inf,0.9753367251073167,inf,0.9999302271969918,inf,0.9999977660340358
2236,inf,0.9804454085933991,0.9917352261376579,inf,inf,0.9562608082783706,inf,0.9998491802553368,inf,0.9999975139821219
2237,inf,0.5428571428571428,0.976331201544774,inf,inf,0.8773463664332297,inf,0.9996929142390383,inf,0.9999928857700054
2238,inf,0.9804454086432868,0.9941153901142273,inf,inf,0.975336708695401,inf,0.9999343208259942,inf,0.9999975997401596
2239,inf,0.9804454087670709,0.9978034851055907,inf,inf,0.9943747322932849,inf,0.999900387476664,inf,0.9999978003026508
2240,inf,0.39748952507509644,0.9983356986698837,inf,inf,0.9938749741740559,inf,0.9278654323037505,inf,0.9999980330512876
2241,inf,0.9890410958904109,0.9956700794452233,inf,inf,0.973065689312866,inf,0.996030571061044,inf,0.9999976555206971
2242,inf,0.9804454096242821,0.9906909922514178,inf,inf,0.7976266015371711,inf,0.999589297138319,inf,0.9999992073990152
2243,inf,0.9922236362442747,0.9978033664173314,inf,inf,0.9943746139749416,inf,0.9998950904482072,inf,0.9999944105648266
2244,inf,0.913461534046401,0.9916540472018298,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2245,inf,0.9890410958904109,0.9971999960585526,inf,inf,0.986861328507366,inf,0.9994149379096476,inf,0.9999950951013828
2246,inf,0.9929389545663311,0.9980309699244873,inf,inf,0.9952026120427876,inf,0.9994787722307432,inf,0.9999992703543689
2247,inf,0.9134615364368177,0.9916541756367724,inf,inf,0.9184837808188094,inf,0.9998679508554429,inf,0.9999991909641637
2248,inf,0.9890410958904109,0.9994364197064207,inf,inf,0.9992690229113276,inf,0.9998913273593378,inf,0.9999976135140091
2249,inf,0.9804454097265259,0.9984633959466995,inf,inf,0.9975303100107297,inf,0.9999480339109215,inf,0.9999993805498542
2250,inf,0.9804454097146513,0.9967121143535591,inf,inf,0.9893344046520969,inf,0.9998474738257297,inf,0.9999993612090229
2251,inf,0.95,0.9995932779699642,inf,inf,0.9993882603804455,inf,0.9994781501309249,inf,0.9999996751099951
2252,inf,0.39748950222104923,0.9967305517280638,inf,inf,0.9827099785371767,inf,0.9999172647403131,inf,0.9999949695942475
2253,inf,0.9134615262667429,0.9978033920072794,inf,inf,0.9943746390775047,inf,0.99989509048302,inf,0.9999951265050381
2254,inf,0.9804454097265259,0.9984633959466995,inf,inf,0.9975303100107297,inf,0.9999480339109215,inf,0.9999993805498542
2255,inf,0.9804454095928613,0.9994364378004633,inf,inf,0.99926903899793,inf,0.9997940727328767,inf,0.9999991602122136
2256,inf,0.9804454096194567,0.9916541669805534,inf,inf,0.9184836529814798,inf,0.9999439105721405,inf,0.9999992047068487
2257,inf,0.9929388849898648,0.9976584110768457,inf,inf,0.9943753458598087,inf,0.9999080928506084,inf,0.999846846448671
2258,inf,0.9134454594435146,0.9969075189346701,inf,inf,0.9865851928827584,inf,0.9994105524671825,inf,0.993572489262445
2259,inf,0.9804454062474403,0.9978033400126481,inf,inf,0.9943745899095257,inf,0.9998762524268618,inf,0.9999936599862035
2260,inf,0.9134615329524811,0.9978034849387354,inf,inf,0.9943747321296075,inf,0.9999003874764453,inf,0.9999977956344756
2261,inf,0.9134615321094542,0.9995459455703347,inf,inf,0.9992972231311893,inf,0.9998950802459758,inf,0.9999974618409511
2262,inf,0.980445300221162,0.9984103126406055,inf,inf,0.9942124601614437,inf,0.9994067067257559,inf,0.9998193513726773
2263,inf,0.9804454018150741,0.9768154579760955,inf,inf,0.7107241874753047,inf,0.9990777752974659,inf,0.9999863741210356
2264,inf,0.9134615262667428,0.9978033920072794,inf,inf,0.9943746390775047,inf,0.99989509048302,inf,0.9999951265050381
2265,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2266,inf,0.980445407098923,0.9967305577927412,inf,inf,0.9827099914201773,inf,0.9998951190207603,inf,0.9999950608912301
2267,inf,0.913461534046401,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2268,inf,0.3974895375911449,0.9984634052611053,inf,inf,0.9975303191918861,inf,0.9998838376340504,inf,0.9999997106831079
2269,inf,0.9890410958904109,0.9967313533604454,inf,inf,0.9827151992359727,inf,0.9861113176558542,inf,0.9999949482833734
2270,inf,0.6344465512038003,0.9989188051335525,inf,inf,0.9986370232392979,inf,0.9977060323759145,inf,0.9999659265145721
2271,inf,0.9500000000000001,0.9887290188927442,inf,inf,0.6744191669889235,inf,0.9986332297807543,inf,0.9999991986200715
2272,inf,0.913461536506506,0.9927322258281739,inf,inf,0.9378679055160872,inf,0.9995648375573509,inf,0.9999991804442246
2273,inf,0.9804454090631456,0.9941007620899953,inf,inf,0.9753371221627383,inf,0.9999533386204985,inf,0.9999835147286551
2274,inf,0.9804454090360019,0.9906908727536574,inf,inf,0.7976279818597135,inf,0.999567454746464,inf,0.9999982454935311
2275,inf,0.9924757634780911,0.998865049725935,inf,inf,0.9985484455415988,inf,0.9977130339153691,inf,0.9999985729736739
2276,inf,0.9804454099140516,0.12980775929006735,inf,inf,0.12946291297472665,inf,0.9998600865616152,inf,0.9999996890234955
2277,inf,0.989041095890411,0.9941154518565761,inf,inf,0.9753367644595962,inf,0.9999408490490354,inf,0.9999982910764323
2278,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2279,inf,0.9924757635376397,0.9901253600560612,inf,inf,0.8898965619989057,inf,0.9983542123733166,inf,0.9999981537195345
2280,inf,0.989041095890411,0.9987954197831599,inf,inf,0.9985059336611877,inf,0.9970750042142658,inf,0.9999985838075067
2281,inf,0.9922236373057053,0.9984633933660307,inf,inf,0.9975303074374473,inf,0.9999480339085852,inf,0.9999992880531333
2282,inf,0.9134615329524811,0.9978034849387355,inf,inf,0.9943747321296075,inf,0.9999003874764453,inf,0.9999977956344756
2283,inf,0.9500000000000001,0.9864879076720472,inf,inf,0.8251385263663684,inf,0.8829943457367316,inf,0.9999932649052246
2284,inf,0.980445407072599,0.9959210308603961,inf,inf,0.9545423000148048,inf,0.9995437182950637,inf,0.9999950176137413
2285,inf,0.9804454096031917,0.9901284205314725,inf,inf,0.889965309395119,inf,0.9971014047689875,inf,0.9999991732547833
2286,inf,0.9890410958904109,0.9904124967677108,inf,inf,0.9707996998900622,inf,0.9994502113909223,inf,0.9999907484814304
2287,inf,0.9922236368148197,0.9991518895983552,inf,inf,0.9984598094472356,inf,0.9998977056547791,inf,0.9999970327608201
2288,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2289,inf,0.9804454095867033,0.9991769597559909,inf,inf,0.9988415341354813,inf,0.9961089403144785,inf,0.999999110448367
2290,inf,0.39748952820232436,0.9730620386647503,inf,inf,0.6635645004455301,inf,0.9986589374655869,inf,0.999998449490237
2291,inf,0.992938954568633,0.9984633930363608,inf,inf,0.9975303071331454,inf,0.9999480338838387,inf,0.9999992770883481
2292,inf,0.9804454094091041,0.9996983948511952,inf,inf,0.9996382896535836,inf,0.9999003520624733,inf,0.999998831569545
2293,inf,0.9134615365242394,0.9941155356567221,inf,inf,0.9753368429633547,inf,0.9999438368474127,inf,0.9999992256048383
2294,inf,0.9134614876463398,0.988202687991348,inf,inf,0.9311308372662634,inf,0.9975317503755621,inf,0.999979367813653
2295,inf,0.3974895265487891,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2296,inf,0.6267095599987346,0.9901253256869638,inf,inf,0.8898965343433254,inf,0.9983542121402935,inf,0.9999979151749098
2297,inf,0.39748952522602427,0.9844359371082636,inf,inf,0.7613541823181251,inf,0.999730576674681,inf,0.9999980532825252
2298,inf,0.9134615368917347,0.9998510394245099,inf,inf,0.9998143157769179,inf,0.9987205119346236,inf,0.9999993727394844
2299,inf,0.980445408984481,0.999151907200422,inf,inf,0.9984598269915322,inf,0.9999078728938998,inf,0.999998160792071
2300,inf,0.5428571428571426,0.9917353238882478,inf,inf,0.9562613940491848,inf,0.9997969042292925,inf,0.9999976959245883
2301,inf,0.913461532903301,0.9972000998705398,inf,inf,0.9868613235617575,inf,0.999444471284856,inf,0.9999977702385737
2302,inf,0.9804454070724298,0.9959210891027243,inf,inf,0.9545441382291174,inf,0.9994216433307362,inf,0.9999950173354969
2303,inf,0.9890410958904109,0.9980310965384003,inf,inf,0.995203267799303,inf,0.9989936358603632,inf,0.9999997044858239
2304,inf,0.6344464051264637,0.9906909422169825,inf,inf,0.7976357426067495,inf,0.9994517268099066,inf,0.9999982079101779
2305,inf,0.39748953104930634,0.9993888129576045,inf,inf,0.9989869833122091,inf,0.998431588443784,inf,0.9999952374906653
2306,inf,0.9804454096053633,0.9976942980871976,inf,inf,0.993847765369116,inf,0.9999387024264462,inf,0.9999991815371233
2307,inf,0.9924757633329252,0.9984634021469303,inf,inf,0.9975303160503755,inf,0.9998383582686722,inf,0.9999995978009469
2308,inf,0.9134606860337119,0.9874254818905293,inf,inf,0.9221400248468781,inf,0.9993427114242458,inf,0.9996593513380405
2309,inf,0.9134615363821036,0.9992764884148525,inf,inf,0.9987681458921108,inf,0.9995102835535292,inf,0.999999145725722
2310,inf,0.9804454097170813,0.9970634904642871,inf,inf,0.9854751127940676,inf,0.9994805764789897,inf,0.9999993652039753
2311,inf,0.6344464072746503,0.9941154017050888,inf,inf,0.9753367214326119,inf,0.9999302272091642,inf,0.9999977231582462
2312,inf,0.3974895386352977,0.9996832686039915,inf,inf,0.9996157750074547,inf,0.9999506591714475,inf,0.9999998507206177
2313,inf,0.9134615340464008,0.9916540472018298,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2314,inf,0.9890410958904109,0.9989806335605925,inf,inf,0.9985030051507664,inf,0.9992111526574639,inf,0.9999996711607637
2315,inf,0.989041095890411,0.9916540478013806,inf,inf,0.91848355709521,inf,0.9999409264560067,inf,0.9999982406374008
2316,inf,0.9804454085417197,0.9990326951993538,inf,inf,0.9992693162696489,inf,0.9999192684746021,inf,0.999593479879311
2317,inf,0.39748952673874366,0.9941010266564555,inf,inf,0.9753387215214255,inf,0.996929661213727,inf,0.9999834343570776
2318,inf,0.9924757633684074,0.9970634504267452,inf,inf,0.9854745928633265,inf,0.9995902173959639,inf,0.9999993472415997
2319,inf,0.9804452572366212,0.9970504668211254,inf,inf,0.9854624023954209,inf,0.9994805144113107,inf,0.9997486837903319
2320,inf,0.26760563505798357,0.9997896619119971,inf,inf,0.9997733486456771,inf,0.9999480327416383,inf,0.9999996702772851
2321,inf,0.9804454090359439,0.9906909474234302,inf,inf,0.7976357459212725,inf,0.9994517268195294,inf,0.9999982453984104
2322,inf,0.95,0.9877067257120921,inf,inf,0.924143921945435,inf,0.9972382047550331,inf,0.9999973705197096
2323,inf,0.989041095890411,0.9967305579530712,inf,inf,0.9827099915714432,inf,0.9998951190209093,inf,0.9999950639554159
2324,inf,0.9890410958904109,0.9941155605136163,inf,inf,0.9753370166307845,inf,0.9995952464307789,inf,0.9999990983005276
2325,inf,0.9134614132976767,0.9406424668271898,inf,inf,0.6157435704738043,inf,0.9957126558866812,inf,0.9999499764438536
2326,inf,0.9924757635323951,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074,inf,0.9999981896362711
2327,inf,0.9924757636277899,0.9992764928027379,inf,inf,0.9987681549302332,inf,0.9993916972898849,inf,0.9999975322259722
2328,inf,0.9804452324256533,0.9788461328417042,inf,inf,0.4060194813153195,inf,0.9961706541109491,inf,0.9997078939828281
2329,inf,0.913461535861338,0.9916541381260554,inf,inf,0.918483644601893,inf,0.9999338384806743,inf,0.9999989610146957
2330,inf,0.980445408562624,0.99954594543126,inf,inf,0.9992972228642301,inf,0.9999172341558956,inf,0.9999974672494216
2331,inf,0.9924757642282648,0.9788879479889231,inf,inf,0.40525169104821895,inf,0.9983174209927973,inf,0.9999932774230836
2332,inf,0.9922236370261381,0.9941154321996317,inf,inf,0.9753367722351767,inf,0.9998796672127596,inf,0.9999980035664222
2333,inf,0.913461525965251,0.9959210884177759,inf,inf,0.9545441376395852,inf,0.9994216433279363,inf,0.9999950067466261
2334,inf,0.9804454095193467,0.9888428262554131,inf,inf,0.8572829584539312,inf,0.9990962201048881,inf,0.9999990401236083
2335,inf,0.9890410958904109,0.9906918117729892,inf,inf,0.797707604454748,inf,0.9983822879957165,inf,0.9999994998859844
2336,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2337,inf,0.9924757633177128,0.9970634987688947,inf,inf,0.9854750058736598,inf,0.9995068036905079,inf,0.9999997051006404
2338,inf,0.9804454087440045,0.9941158674314122,inf,inf,0.9753391158191816,inf,0.9954157854904044,inf,0.9999977588982015
2339,inf,0.9804442122737939,0.9957940285169736,inf,inf,0.9544347777424537,inf,0.9994211239436611,inf,0.9980307406594456
2340,inf,0.9804454085027938,0.9877067255608671,inf,inf,0.9241439218590931,inf,0.9972382047566458,inf,0.9999973688873836
2341,inf,0.9804453464394649,0.9703510172264841,inf,inf,0.4562794400267458,inf,0.9696284366535215,inf,0.9998953353346257
2342,inf,0.9134615368869898,0.9976943058984431,inf,inf,0.9938477731089735,inf,0.9999590072033087,inf,0.9999993708435592
2343,inf,0.39748953186130526,0.9927331965929114,inf,inf,0.937891738026005,inf,0.9984697076713535,inf,0.9999989424804374
2344,inf,0.9890410958904109,0.9994364378058905,inf,inf,0.9992690390033511,inf,0.9997940727328553,inf,0.9999991607327351
2345,inf,0.6267095676004263,0.990691045410852,inf,inf,0.7976339624458798,inf,0.999479410092567,inf,0.9999990795722125
2346,inf,0.39748941002487664,0.9961604768084382,inf,inf,0.9864677433275076,inf,0.9900166086206723,inf,0.9999826112128407
2347,inf,0.980445409063124,0.9941154517608698,inf,inf,0.9753367643687151,inf,0.9999408490490063,inf,0.9999982900156095
2348,inf,0.9804454061866525,0.9967304804128215,inf,inf,0.9827099245047574,inf,0.9998762862937326,inf,0.9999935610973537
2349,inf,0.989041095890411,0.9967305579530712,inf,inf,0.9827099915714431,inf,0.9998951190209093,inf,0.9999950639554159
2350,inf,0.913461535432851,0.9994048635334843,inf,inf,0.9990363857891529,inf,0.8840620133399105,inf,0.9999886699274215
2351,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2352,inf,0.9134615368839677,0.9984633954438094,inf,inf,0.9975303097025321,inf,0.9998942828573957,inf,0.9999993692608734
2353,inf,0.9924757635315286,0.9906908658455398,inf,inf,0.7976279774618249,inf,0.9995674547363945,inf,0.9999981957532121
2354,inf,0.9924757640017975,0.9959210799653379,inf,inf,0.9545441303646092,inf,0.9994216432933855,inf,0.9999948760772547
2355,inf,0.9134615357040423,0.999151918706526,inf,inf,0.9984598384598731,inf,0.9997571014535462,inf,0.9999988981625709
2356,inf,0.980445409080736,0.08609340701860226,inf,inf,0.085205707538909,inf,0.9988446511037015,inf,0.9999983066166179
2357,inf,0.9890410958904109,0.9941153902485662,inf,inf,0.975336708822967,inf,0.9999343208260504,inf,0.9999976012291915
2358,inf,0.6267095682299366,0.01643459456158872,inf,inf,0.01272559870361857,inf,0.9997887875793758,inf,0.999999175952538
2359,inf,0.9804454096121411,0.9916541758495904,inf,inf,0.9184837809984888,inf,0.9998679508553948,inf,0.999999192679841
2360,inf,0.9134615340464008,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2361,inf,0.9804454089906265,0.9991598643373645,inf,inf,0.9992692309546615,inf,0.9999273070316771,inf,0.999721451038469
2362,inf,0.39748950280313067,0.9978033891622174,inf,inf,0.9943746362866298,inf,0.9998950904791496,inf,0.9999950469076035
2363,inf,0.980445408990308,0.9994364263690222,inf,inf,0.9992690286815726,inf,0.9999078710196597,inf,0.9999981684971616
2364,inf,0.39748952236750634,0.9906909310273906,inf,inf,0.7976422964363641,inf,0.9993533292951281,inf,0.9999976701141434
2365,inf,0.9804454093878009,0.9941155432386896,inf,inf,0.9753370315853954,inf,0.9995225939225421,inf,0.999998823721892
2366,inf,0.9804454090464817,0.992732282937514,inf,inf,0.9378709879564111,inf,0.9994191227639228,inf,0.9999982623520685
2367,inf,0.3974895127360154,0.9995459369456583,inf,inf,0.9992972146066845,inf,0.9998835013595454,inf,0.9999963790666332
2368,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2369,inf,0.3974895197754152,0.9874828621975087,inf,inf,0.922180083533683,inf,0.9996734057542707,inf,0.9999973222594956
2370,inf,0.98044540801086,0.9811803963029473,inf,inf,0.5127040258257776,inf,0.6845704518194446,inf,0.9999965601283816
2371,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2372,inf,0.9890410958904109,0.9994816670009515,inf,inf,0.9994108623086756,inf,0.9993894397325271,inf,0.9999947670693189
2373,inf,0.397489526417879,0.9906908682469334,inf,inf,0.7976279789906151,inf,0.9995674547398918,inf,0.999998213043897
2374,inf,0.6344465922176217,0.9941027916594951,inf,inf,0.9753370685991235,inf,0.9999533387186081,inf,0.9999855230910858
2375,inf,0.9134615327057545,0.9916539821995941,inf,inf,0.9184835185406186,inf,0.9999303185220069,inf,0.9999977001098732
2376,inf,0.9804454059516423,0.9978033221217881,inf,inf,0.9943745719974858,inf,0.9998835121588286,inf,0.9999931734657735
2377,inf,0.989041095890411,0.9969710011810037,inf,inf,0.9937353694576391,inf,0.9981915647335184,inf,0.9999828469289546
2378,inf,0.3974895263726822,0.9916540436271025,inf,inf,0.9184835535709268,inf,0.9999409264550835,inf,0.9999982069855765
2379,inf,0.9804454099319698,0.9970634620617403,inf,inf,0.9854745134635781,inf,0.9996109106756607,inf,0.9999997132450305
2380,inf,0.9134615374707068,0.9982302236568926,inf,inf,0.9955645060203251,inf,0.9996112239601879,inf,0.999999604084548
2381,inf,0.9922236358357153,0.9959209092968337,inf,inf,0.9545433949648808,inf,0.9994618207382633,inf,0.9999925340668574
2382,inf,0.9804454098813641,0.9916542298424004,inf,inf,0.9184838160003058,inf,0.9998746208242622,inf,0.9999996352887232
2383,inf,0.39748813916562825,0.9972211196200466,inf,inf,0.992149747799318,inf,0.99969538285235,inf,0.9998122596374078
2384,inf,0.964108908746861,0.9844358837485966,inf,inf,0.7613541470549697,inf,0.9997305766480801,inf,0.9999978014013176
2385,inf,0.6344464090920975,0.9877067203528552,inf,inf,0.9241439188855743,inf,0.9972382048121836,inf,0.9999973126719589
2386,inf,0.3974895349256523,0.9970634898543291,inf,inf,0.9854751121987804,inf,0.9994805764760828,inf,0.999999353463396
2387,inf,0.9804454078772192,0.07461441002005996,inf,inf,0.07357028745203326,inf,0.9998968445636404,inf,0.9999963404280053
2388,inf,0.9134615340097445,0.9887289596055285,inf,inf,0.6744295664659425,inf,0.9985606141024645,inf,0.9999982211568279
2389,inf,0.3974895312669422,0.9916541254427098,inf,inf,0.9184836277340884,inf,0.9999377202762928,inf,0.999998863033729
2390,inf,0.3974895265487891,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2391,inf,0.9804454089868063,0.9992764950990443,inf,inf,0.9987681392540543,inf,0.9994842603123115,inf,0.9999981591845047
2392,inf,0.9804454085181152,0.9967307066883083,inf,inf,0.9827102810272987,inf,0.9994339437589771,inf,0.9999973940760817
2393,inf,0.9890410958904109,0.99954595658507,inf,inf,0.9992972339513577,inf,0.9999214150159078,inf,0.9999988565283429
2394,inf,0.9134615336679208,0.9844359437366311,inf,inf,0.7613541866985339,inf,0.9997305766779854,inf,0.9999980845713486
2395,inf,0.9924757633186079,0.996712232544866,inf,inf,0.9893348773673365,inf,0.9996590920910023,inf,0.9999996987809598
2396,inf,0.9134615318666461,0.9959228478546429,inf,inf,0.9545949729753209,inf,0.9960544367314952,inf,0.9999973648198672
2397,inf,0.9804454058486568,0.995920989410852,inf,inf,0.9545449868348814,inf,0.9993578492562237,inf,0.9999930054242886
2398,inf,0.9804454096210691,0.9906910631580045,inf,inf,0.7976339737440606,inf,0.9994794101241633,inf,0.9999992073575853
2399,inf,0.9804454089641101,0.9874828547726716,inf,inf,0.92217903050499,inf,0.9997058600983445,inf,0.9999981270781122
2400,inf,0.9804454085152169,0.9931962310299353,inf,inf,0.9877817576070029,inf,0.9997100092282347,inf,0.9999973878394344
2401,inf,0.9804454097671352,inf,0.9835638979650398,0.9872727397846631,inf,inf,0.9995785103516359,inf,0.9999994474940564
2402,inf,0.989041095890411,inf,0.9835655669720555,0.987274579355252,inf,inf,0.9998114121534875,inf,0.9999987957985147
2403,inf,0.989041095890411,inf,0.9572335404650202,0.9580372209576566,inf,inf,0.9999418465281599,inf,0.9999987895892406
2404,inf,0.3974895305679283,inf,0.969244169022686,0.9703387173926105,inf,inf,0.999855724300596,inf,0.9999987687816023
2405,inf,0.9924757638918914,inf,0.9861068409036884,0.99554516722511,inf,inf,0.9916484376922468,inf,0.9999956519162649
2406,inf,0.9804454074993791,inf,0.9900819598983239,0.9915454717410874,inf,inf,0.9990302878137299,inf,0.9999957144063243
2407,inf,0.9500000000000001,inf,0.9734373107247292,0.9728324333567926,inf,inf,0.9998038893720443,inf,0.9988646891864319
2408,inf,0.9804454093706637,inf,0.9860899627214749,0.991091155437181,inf,inf,0.9995349003089282,inf,0.999998795685537
2409,inf,0.9890410958904109,inf,0.9914545844074031,0.9956503754700455,inf,inf,0.9913326975493931,inf,0.9999951440096662
2410,inf,0.9804454087072283,inf,0.991217020171675,0.9946832909274876,inf,inf,0.9970525064058546,inf,0.9999977003960189
2411,inf,0.9804454099619399,inf,0.8817914474317521,0.8821245988936399,inf,inf,0.9995592911577443,inf,0.9999996777445302
2412,inf,0.9804454096698295,inf,0.9910102596406002,0.994446991630458,inf,inf,0.9778385939010958,inf,0.9999992481367251
2413,inf,0.9890410958904109,inf,0.9741797346703948,0.9767812989142634,inf,inf,0.9988887353509354,inf,0.9999982145641194
2414,inf,0.9922236367106709,inf,0.9917410506620512,0.9932087220413975,inf,inf,0.9996025003093814,inf,0.9999965527022784
2415,inf,0.9804454097672352,inf,0.9818758536203361,0.9850594619267461,inf,inf,0.9962936587434711,inf,0.9999994462129674
2416,inf,0.9924757633810006,inf,0.9726488577667536,0.9779545102133521,inf,inf,0.9986527453742018,inf,0.9999992583444597
2417,inf,0.9804454097738897,inf,0.9572553098036292,0.9575499044456927,inf,inf,0.9999564215826975,inf,0.9994907757364755
2418,inf,0.9924757633664386,inf,0.9910458850706747,0.994487716178708,inf,inf,0.9811489266639861,inf,0.9999994148165745
2419,inf,0.9804454090697181,inf,0.9572403288639222,0.9578852013294068,inf,inf,0.999949053314578,inf,0.9998396199099007
2420,inf,0.9134615208364534,inf,0.981102037747473,0.9825527754336293,inf,inf,0.9997548565985953,inf,0.999992957387065
2421,inf,0.9804454096397377,inf,0.9726483727900634,0.9779536445225853,inf,inf,0.9984110004027649,inf,0.9999992380492589
2422,inf,0.9922236373219683,inf,0.9651389331339418,0.9670553527849212,inf,inf,0.9988544347316703,inf,0.9999993620424615
2423,inf,0.5428571428571428,inf,0.9253856172917214,0.9264297400071843,inf,inf,0.9999186259663423,inf,0.9999963427364715
2424,inf,0.989041095890411,inf,0.9788289499249645,0.9794795622719347,inf,inf,0.9978443914979569,inf,0.9999980413731566
2425,inf,0.3974895305851912,inf,0.9819027368388493,0.9850895875895405,inf,inf,0.998688941144214,inf,0.9999986985938122
2426,inf,0.9134615292345662,inf,0.8927400027992611,0.8931066347364217,inf,inf,0.9998967676320399,inf,0.9999963000192803
2427,inf,0.9924757636096863,inf,0.9914614715649429,0.9954925396799083,inf,inf,0.999664646246329,inf,0.9999976440296595
2428,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735878,inf,inf,0.9994886598232338,inf,0.9999987931257117
2429,inf,0.9804454090740631,inf,0.981352288528217,0.9901008810986945,inf,inf,0.9981678638827214,inf,0.9999983080672513
2430,inf,0.9804454096392078,inf,0.9695429104189657,0.9717792642253247,inf,inf,0.9998191629139733,inf,0.9999992371781304
2431,inf,0.9641089030072366,inf,0.9811020113508329,0.9825527488317658,inf,inf,0.9997548565528387,inf,0.9999919162388153
2432,inf,0.9804454097662603,inf,0.9695429364934744,0.9717792909604595,inf,inf,0.9998700424224798,inf,0.9999994460552551
2433,inf,0.9890410958904109,inf,0.9922190933119185,0.9971216292860612,inf,inf,0.999022470279577,inf,0.9999989531095066
2434,inf,0.9804454091466456,inf,0.9795675311594674,0.9809120850440465,inf,inf,0.9997765619439976,inf,0.9999984262280252
2435,inf,0.9924757636113632,inf,0.9917418245643368,0.9932095157871629,inf,inf,0.9996629970859923,inf,0.9999976342646962
2436,inf,0.9134615336189799,inf,0.9253848538037667,0.9264289723775052,inf,inf,0.9992943172860443,inf,0.9999980650155349
2437,inf,0.9890410958904109,inf,0.9695429752828678,0.9717793307533071,inf,inf,0.9999541385262888,inf,0.9999987928169883
2438,inf,0.9804454074993791,inf,0.9900819598983239,0.9915454717410874,inf,inf,0.9990302878137299,inf,0.9999957144063243
2439,inf,0.9804454096411165,inf,0.981291978692495,0.9929954991492476,inf,inf,0.987495732743589,inf,0.9999992403162058
2440,inf,0.9804454094743501,inf,0.9923752037858056,0.9965913443088216,inf,inf,0.9963524237686716,inf,0.9999989381607016
2441,inf,0.9804454086982516,inf,0.9892131630170459,0.9903016066822801,inf,inf,0.9998632400785832,inf,0.9999976892823956
2442,inf,0.9804454090718719,inf,0.9695429639274893,0.9717793191187639,inf,inf,0.9999354458690419,inf,0.9999983044650781
2443,inf,0.9134615358246518,inf,0.9938719091819033,0.9956594169961601,inf,inf,0.9991508741823311,inf,0.9999989332632725
2444,inf,0.9922236371587159,inf,0.972650532401467,0.9779575011484519,inf,inf,0.9994886597789208,inf,0.9999986128617295
2445,inf,0.9924757633567949,inf,0.984782721569417,0.9866007120643311,inf,inf,0.9995561222471686,inf,0.9999994367423857
2446,inf,0.9924757634516723,inf,0.977114149599828,0.980145633313754,inf,inf,0.9998560593480659,inf,0.9999987594665785
2447,inf,0.9652406420675225,inf,0.9813535415672567,0.9901031327033697,inf,inf,0.9984329192507303,inf,0.9999994404926262
2448,inf,0.9922236373244488,inf,0.9835656363730104,0.9872746558154546,inf,inf,0.999820937518235,inf,0.9999993743554401
2449,inf,0.39748953554590816,inf,0.977113477049998,0.9801448950347531,inf,inf,0.9996782781034009,inf,0.9999994366052241
2450,inf,0.9890410958904109,inf,0.9726498848438524,0.9779568503205152,inf,inf,0.9995144281725948,inf,0.9997842786923746
2451,inf,0.9804454090922446,inf,0.8927400472071947,0.8931066359672657,inf,inf,0.9999019384057494,inf,0.9999982816681505
2452,inf,0.9134615345153614,inf,0.972650347697166,0.9779571718773105,inf,inf,0.9993968866826829,inf,0.9999984231907044
2453,inf,0.9652406432217534,inf,0.9912170196839797,0.9946832909670259,inf,inf,0.9970525069200742,inf,0.9999976371034024
2454,inf,0.989041095890411,inf,0.969542969208971,0.9717793245244842,inf,inf,0.9999418622244842,inf,0.999998792809879
2455,inf,0.9134615335021773,inf,0.9868524754935044,0.9879371021964273,inf,inf,0.999119203009977,inf,0.9999980165337633
2456,inf,0.9890410958904109,inf,0.9572334984179641,0.9580371782488395,inf,inf,0.9998765736233681,inf,0.9999997484620835
2457,inf,0.9804454093691448,inf,0.9726507494948409,0.9779578882598318,inf,inf,0.9995965951844623,inf,0.9999987931883667
2458,inf,0.9804454091456178,inf,0.9852138405870334,0.9895071895669183,inf,inf,0.9951834922247341,inf,0.9999984200147992
2459,inf,0.9804454067120055,inf,0.9889931877401978,0.9919796864461744,inf,inf,0.9995389282842637,inf,0.9999944247897763
2460,inf,0.9804454057731506,inf,0.973405432679132,0.9739293211810742,inf,inf,0.9997517841416395,inf,0.9999928551769318
2461,inf,0.989041095890411,inf,0.9692440713408359,0.9703386170928121,inf,inf,0.9998398025150832,inf,0.9999983039740952
2462,inf,0.9890410958904109,inf,0.8817910954407422,0.8821243136870293,inf,inf,0.9995359277269201,inf,0.9999994651472028
2463,inf,0.9804454052434227,inf,0.9893048063209302,0.9985409787789463,inf,inf,0.9938094331756094,inf,0.9999920104050282
2464,inf,0.989041095890411,inf,0.9795680331472155,0.9809125966213622,inf,inf,0.9998201377990578,inf,0.9999994519857168
2465,inf,0.9924757634525063,inf,0.95723354023787,0.9580372207885239,inf,inf,0.9999418465863247,inf,0.9999987545749095
2466,inf,0.9924757636098817,inf,0.9879211566000909,0.9949834691307793,inf,inf,0.9988087088994171,inf,0.9999976426503046
2467,inf,0.3974895373478448,inf,0.857164518003874,0.8577618338649701,inf,inf,0.9990795830767067,inf,0.9999996781415473
2468,inf,0.9804454078772192,inf,0.92538558997994,0.9264297125479668,inf,inf,0.9998968445636404,inf,0.9999963404280053
2469,inf,0.9890410958904109,inf,0.9651279357719297,0.967043005528125,inf,inf,0.9965005452148318,inf,0.9999993592016748
2470,inf,0.9134615354292506,inf,0.9651423939526232,0.9670591924700181,inf,inf,0.9995954231488516,inf,0.9999987421579893
2471,inf,0.9134615373461856,inf,0.9844835520988051,0.98628365823894,inf,inf,0.9974475359435745,inf,0.9999995543278639
2472,inf,0.989041095890411,inf,0.9503631604146789,0.9518804787373669,inf,inf,0.9997109623432349,inf,0.9999963572611694
2473,inf,0.9134615354395831,inf,0.9835655669658171,0.9872745793485573,inf,inf,0.9998114121531868,inf,0.9999987924902728
2474,inf,0.9924757647129875,inf,0.9811013004681072,0.9825520326754192,inf,inf,0.9997278067686849,inf,0.9999898557157745
2475,inf,0.980445409893438,inf,0.9651372177275375,0.9670534256076588,inf,inf,0.9984869432251864,inf,0.9999996528422254
2476,inf,0.9641089095359865,inf,0.9695429684225703,0.9717793237219361,inf,inf,0.9999418622193956,inf,0.9999986105363763
2477,inf,0.9134615354347546,inf,0.972650532981284,0.9779575017646933,inf,inf,0.9994886598226033,inf,0.9999987905609224
2478,inf,0.9890410958904109,inf,0.892912562247214,0.8916701671047584,inf,inf,0.9999184356045954,inf,0.998387878661977
2479,inf,0.989041095890411,inf,0.9572332931942324,0.9580369719043365,inf,inf,0.9996020718672075,inf,0.9999993609507104
2480,inf,0.3974895305788924,inf,0.9726505329168207,0.9779575016961803,inf,inf,0.9994886598177466,inf,0.9999987708045337
2481,inf,0.9134615358753435,inf,0.9862392283671934,0.9977507384184029,inf,inf,0.9963796808711192,inf,0.9999989666097214
2482,inf,0.9924757634519061,inf,0.9695429690579905,0.9717793243704036,inf,inf,0.9999418622235072,inf,0.9999987578153333
2483,inf,0.9924757634516723,inf,0.977114149599828,0.980145633313754,inf,inf,0.9998560593480659,inf,0.9999987594665785
2484,inf,0.9652406420863134,inf,0.9651420111894904,0.9670588004557504,inf,inf,0.9995131158133573,inf,0.9999994301491097
2485,inf,0.989041095890411,inf,0.9726506586380156,0.9779577272159227,inf,inf,0.9995520906209383,inf,0.999998306995682
2486,inf,0.9804454100386614,inf,0.9511160472328305,0.9517985054244603,inf,inf,0.9996344095590947,inf,0.9999998938891537
2487,inf,0.9652406422692522,inf,0.9686843570550353,0.9692409829345761,inf,inf,0.9996533461220609,inf,0.9999991237029494
2488,inf,0.9922236369226941,inf,0.939348179212526,0.9418552734318637,inf,inf,0.9994234091736295,inf,0.9999975284117137
2489,inf,0.9804454078653501,inf,0.8927400029174001,0.8931066348547088,inf,inf,0.9998967676324263,inf,0.9999963078378699
2490,inf,0.5428571428571425,inf,0.9795683798018664,0.9809129384206887,inf,inf,0.9998505519741218,inf,0.9999987780467616
2491,inf,0.39748952777109303,inf,0.965141454827015,0.9670581816583141,inf,inf,0.9993952005246093,inf,0.9999983911571482
2492,inf,0.980445409791597,inf,0.9604387647122473,0.9620682541735163,inf,inf,0.9984856411963727,inf,0.9999994877096509
2493,inf,0.9924757633963183,inf,0.8817903479285892,0.8821235490423767,inf,inf,0.9994847241129429,inf,0.9999992247634648
2494,inf,0.5428571428571429,inf,0.9773565386449151,0.9845228083215574,inf,inf,0.9971821514186946,inf,0.9999994479298737
2495,inf,0.9804454094732987,inf,0.9879215520917155,0.9949840219587915,inf,inf,0.9988688223719585,inf,0.9999989644195442
2496,inf,0.9804454090730379,inf,0.9813128502198504,0.9930629461386876,inf,inf,0.9955006415321073,inf,0.999998306381627
2497,inf,0.9890410958904109,inf,0.9692441691283618,0.9703387174992946,inf,inf,0.9998557243021999,inf,0.9999987918791022
2498,inf,0.9804454087111532,inf,0.992373330961465,0.9965890939591634,inf,inf,0.9961591200141204,inf,0.9999977049344283
2499,inf,0.9924757636106981,inf,0.9905573648597081,0.9935517249780758,inf,inf,0.9998639102207318,inf,0.999997636887246
2500,inf,0.95,inf,0.9868621315921836,0.9879468448854857,inf,inf,0.9995350400268384,inf,0.9999943735796504
2501,inf,0.9804454094589645,inf,0.9892108543882475,0.9902992777745114,inf,inf,0.9996943267986951,inf,0.9999989404664591
2502,inf,0.9134615360077235,inf,0.9889780305743868,0.9911748052008404,inf,inf,0.9964987920123046,inf,0.9999990195072419
2503,inf,0.9804454091307936,inf,0.9902002452904738,0.9908375580742775,inf,inf,0.9836428831929105,inf,0.9999982519157642
2504,inf,0.5428571428571427,inf,0.987921157047172,0.9949834696336857,inf,inf,0.9988087089145373,inf,0.9999977090609556
2505,inf,0.95,inf,0.9835653234597267,0.9872743109825068,inf,inf,0.9997775523244068,inf,0.9999984301087651
2506,inf,0.95,inf,0.9867314409223125,0.988795483258583,inf,inf,0.9985650067579703,inf,0.9999985594090363
2507,inf,0.3974895305788923,inf,0.9726505329168207,0.9779575016961803,inf,inf,0.9994886598177466,inf,0.9999987708045337
2508,inf,0.989041095890411,inf,0.9919056880970828,0.9975552002788453,inf,inf,0.9905988061190248,inf,0.9999977071890177
2509,inf,0.989041095890411,inf,0.969542969208971,0.9717793245244842,inf,inf,0.9999418622244842,inf,0.999998792809879
2510,inf,0.980445409771632,inf,0.9852235883240865,0.989518932707946,inf,inf,0.996119392566477,inf,0.999999438235751
2511,inf,0.9652406423985053,inf,0.9879117248428965,0.9949702235275606,inf,inf,0.9973407848085414,inf,0.9999989207284451
2512,inf,0.6267095413512825,inf,0.9866849434828613,0.9937245168165378,inf,inf,0.9965873441538938,inf,0.9999950607383278
2513,inf,0.5428571428571426,inf,0.9905573654821255,0.9935517256246782,inf,inf,0.9998639102224441,inf,0.9999977034602522
2514,inf,0.9924757634515946,inf,0.9773624272221498,0.9845336334503542,inf,inf,0.9990038604053244,inf,0.9999987600142883
2515,inf,0.9134615354370581,inf,0.9773615661807931,0.9845320506833073,inf,inf,0.9987375327027357,inf,0.9999987914813211
2516,inf,0.9804454078823641,inf,0.939348633531417,0.9418557697900408,inf,inf,0.999485151936061,inf,0.999996348886419
2517,inf,0.39748953191992575,inf,0.9870053561048521,0.9964908590822292,inf,inf,0.9978057103363253,inf,0.9999989477568321
2518,inf,0.3974895248526666,inf,0.9889869146774503,0.9919731723723902,inf,inf,0.9991265553626826,inf,0.9999980032359825
2519,inf,0.989041095890411,inf,0.9726505869397755,0.9779575965205001,inf,inf,0.9995144791562951,inf,0.9999994551319803
2520,inf,0.9673252252919693,inf,0.957233528705727,0.9580372087918486,inf,inf,0.9999314035543055,inf,0.9999981551021196
2521,inf,0.9924757636139931,inf,0.9253855967319781,0.9264297193240486,inf,inf,0.9998912461455507,inf,0.9999976136270894
2522,inf,0.5428571428571428,inf,0.981312850220585,0.9930629461398821,inf,inf,0.9955006415348976,inf,0.9999983074323384
2523,inf,0.3974895368925711,inf,0.9651259834670733,0.9670407973692651,inf,inf,0.9960822614712515,inf,0.9999995976923467
2524,inf,0.9134615375786069,inf,0.9572334877337969,0.9580371668047506,inf,inf,0.9998629521656691,inf,0.9999996456261105
2525,inf,0.9804454074793404,inf,0.9868638210148312,0.9879485523396049,inf,inf,0.9996058001391309,inf,0.9999956819056933
2526,inf,0.9804454079186903,inf,0.9908024309979213,0.9994045828405247,inf,inf,0.9946897367411056,inf,0.9999964058387434
2527,inf,0.980445409366886,inf,0.9572381979465066,0.9579330980618379,inf,inf,0.9999541211944021,inf,0.9998900958959386
2528,inf,0.9134615304347021,inf,0.9828972935531987,0.9863327690143693,inf,inf,0.9972947293773448,inf,0.9999967926451959
2529,inf,0.9924757636098817,inf,0.9879211566000909,0.9949834691307793,inf,inf,0.9988087088994171,inf,0.9999976426503046
2530,inf,0.9134615354320831,inf,0.9695429691946623,0.9717793245098819,inf,inf,0.9999418622243915,inf,0.9999987894934267
2531,inf,0.9804454093702264,inf,0.9813531476868919,0.9901024251322961,inf,inf,0.9983496790218485,inf,0.9999987949665663
2532,inf,0.9804454093668858,inf,0.9572381979465066,0.9579330980618379,inf,inf,0.9999541211944021,inf,0.9998900958959386
2533,inf,0.9804454091464228,inf,0.9818954607393362,0.9850814827429705,inf,inf,0.9980408764052081,inf,0.9999984218481394
2534,inf,0.9134615365653097,inf,0.9393443151849895,0.9418510574587099,inf,inf,0.9989078333818647,inf,0.9999992423068061
2535,inf,0.9804454092757839,inf,0.9892129506987876,0.9903013874190861,inf,inf,0.9998468273432007,inf,0.9999986337297959
2536,inf,0.95,inf,0.9905574439768731,0.9935518069783625,inf,inf,0.9998733682048856,inf,0.9999970061342037
2537,inf,0.9922236368875131,inf,0.9938768503468883,0.995664573691844,inf,inf,0.9995602465592065,inf,0.9999973652938574
2538,inf,0.992938954202657,inf,0.9726014789272793,0.9778699362415603,inf,inf,0.9750345497404788,inf,0.9999981387663239
2539,inf,0.9804454096379761,inf,0.9773613458882385,0.98453164506081,inf,inf,0.9986690999663083,inf,0.9999992351529179
2540,inf,0.9804454095979681,inf,0.9726433079980195,0.9779446034539643,inf,inf,0.9958861346134216,inf,0.9999991693792281
2541,inf,0.9641089095355827,inf,0.9692443514893627,0.9703388930508404,inf,inf,0.9998861762581887,inf,0.9999985986402239
2542,inf,0.9924757634519061,inf,0.9695429690579905,0.9717793243704036,inf,inf,0.9999418622235072,inf,0.9999987578153333
2543,inf,0.9924757633227244,inf,0.8342867737146976,0.8345402209331613,inf,inf,0.9994337667945634,inf,0.9999996697226146
2544,inf,0.9804454088692782,inf,0.7699524385222711,0.7700373424193284,inf,inf,0.9996794232056895,inf,0.9999977333798165
2545,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2546,inf,0.39748953057079855,inf,0.9695429691093502,0.9717793244228179,inf,inf,0.9999418622238395,inf,0.9999987697196003
2547,inf,0.6344464193825762,inf,0.9139127445685405,0.9148005514717448,inf,inf,0.9993900022861025,inf,0.9999950785450388
2548,inf,0.9804454099513744,inf,0.9847762337317434,0.9865939346262257,inf,inf,0.9990082613043072,inf,0.9999997488396754
2549,inf,0.9804454078653501,inf,0.8927400029174001,0.8931066348547086,inf,inf,0.9998967676324263,inf,0.9999963078378699
2550,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2551,inf,0.9890410958904109,inf,0.9393496227485227,0.9418568474629547,inf,inf,0.9996143388019503,inf,0.999998351711277
2552,inf,0.989041095890411,inf,0.9741774213914656,0.9767787784436823,inf,inf,0.9985917823380089,inf,0.9999983011529573
2553,inf,0.980445408709679,inf,0.9914620239986086,0.9954931522287025,inf,inf,0.9997354436523103,inf,0.999997709011199
2554,inf,0.989041095890411,inf,0.9651395157989187,0.9670553788718712,inf,inf,0.9994862346056627,inf,0.9995208283331303
2555,inf,0.9922236373797549,inf,0.9603471661083122,0.961974364225664,inf,inf,0.995304030597937,inf,0.9999996284702632
2556,inf,0.5428571428571425,inf,0.9860899627224027,0.9910911554382456,inf,inf,0.9995349003090958,inf,0.9999987964326873
2557,inf,0.992475763612803,inf,0.9892131620763702,0.9903016058447096,inf,inf,0.9998632401888525,inf,0.9999976239121677
2558,inf,0.9652406425011418,inf,0.9726505328801045,0.9779575016571577,inf,inf,0.9994886598149807,inf,0.9999987595519741
2559,inf,0.9804454093702778,inf,0.9835655669706459,0.9872745793537393,inf,inf,0.9998114121534196,inf,0.9999987950509706
2560,inf,0.9134615309330156,inf,0.9898515962691572,0.9924270406032809,inf,inf,0.9985863192375893,inf,0.9999969856084154
2561,inf,0.9134615303912749,inf,0.9879221005658533,0.9949847961907737,inf,inf,0.9989563982409188,inf,0.9999967752924857
2562,inf,0.9652406444952121,inf,0.9866849499763821,0.9937245240719648,inf,inf,0.996587343511238,inf,0.9999956281388125
2563,inf,0.9804454096320163,inf,0.9813416444918888,0.990081747430929,inf,inf,0.9959135142829726,inf,0.9999992253552102
2564,inf,0.9890410958904109,inf,0.9860733683597553,0.9909178484942007,inf,inf,0.9822503668035016,inf,0.9999963487729119
2565,inf,0.992475763472222,inf,0.9870009723036255,0.996481963089089,inf,inf,0.9967223188304104,inf,0.9999986144049766
2566,inf,0.9804454093691448,inf,0.9726507494948409,0.9779578882598318,inf,inf,0.9995965951844623,inf,0.9999987931883667
2567,inf,0.9924757635703325,inf,0.9139141399885141,0.9148018998187603,inf,inf,0.9995088533408116,inf,0.9999981818578724
2568,inf,0.9924757636130486,inf,0.9898542983848426,0.9924299513153947,inf,inf,0.9988012865166744,inf,0.9999976286532186
2569,inf,0.39748952777194835,inf,0.9651420534832222,0.9670587885277633,inf,inf,0.9995227887511662,inf,0.9999983265201842
2570,inf,0.9134615303553247,inf,0.989852632292259,0.9924281545978767,inf,inf,0.9986691550497432,inf,0.9999967534722629
2571,inf,0.9804454093682291,inf,0.969244169124932,0.9703387174958322,inf,inf,0.9998557243021478,inf,0.9999987911294684
2572,inf,0.9652406436201167,inf,0.9902734388586888,0.994287508803761,inf,inf,0.9922849982783257,inf,0.999997002355666
2573,inf,0.9134615348682327,inf,0.9917681180431872,0.9973579498191278,inf,inf,0.9713231809746516,inf,0.9999985625223613
2574,inf,0.3974895358491577,inf,0.9176018700816512,0.9185545621533996,inf,inf,0.9995384189523141,inf,0.9999994772541333
2575,inf,0.9890410958904111,inf,0.9726505329920957,0.9779575017761843,inf,inf,0.9994886598234176,inf,0.9999987938744501
2576,inf,0.9652406425011008,inf,0.9726507493853034,0.977957888143415,inf,inf,0.9995965951779557,inf,0.9999987596163724
2577,inf,0.3974895305935207,inf,0.9835655669286221,0.9872745793086418,inf,inf,0.9998114121513936,inf,0.9999987727654003
2578,inf,0.95,inf,0.9852214458651257,0.9895163621952826,inf,inf,0.9959137789009058,inf,0.9999987901330364
2579,inf,0.989041095890411,inf,0.9572335404650203,0.9580372209576566,inf,inf,0.9999418465281599,inf,0.9999987895892406
2580,inf,0.9804454099620075,inf,0.8927983762850349,0.8929902018902436,inf,inf,0.9998757234241841,inf,0.9999997453157536
2581,inf,0.9641089095359864,inf,0.9695429684225703,0.9717793237219361,inf,inf,0.9999418622193956,inf,0.9999986105363763
2582,inf,0.9652406450733361,inf,0.925385558201639,0.9264296806137982,inf,inf,0.9998854603108905,inf,0.9999947202743458
2583,inf,0.9922236372438573,inf,0.9584800256350497,0.9620907728752355,inf,inf,0.9926871089081404,inf,0.9999990021177908
2584,inf,0.989041095890411,inf,0.9726495804528932,0.9779557998474052,inf,inf,0.9990127241591183,inf,0.9999994463817807
2585,inf,0.9890410958904109,inf,0.9633054210160681,0.9641850282056196,inf,inf,0.9987398466458817,inf,0.9999986502282406
2586,inf,0.989041095890411,inf,0.979593789527451,0.9830137860862262,inf,inf,0.9972314268384268,inf,0.9999869224158562
2587,inf,0.9500000000000001,inf,0.9695429639320277,0.9717793191233953,inf,inf,0.9999354458690821,inf,0.9999983055169785
2588,inf,0.9134615347668443,inf,0.9911703526906839,0.9946299651384475,inf,inf,0.9927154675098309,inf,0.9999985203253309
2589,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735876,inf,inf,0.9994886598232338,inf,0.9999987931257117
2590,inf,0.6344464075847699,inf,0.990557623295575,0.9935519928753006,inf,inf,0.999892645005755,inf,0.9999976529498169
2591,inf,0.9804454087152714,inf,0.9830094826772546,0.9983912692201667,inf,inf,0.9906804849346623,inf,0.9999977182053177
2592,inf,0.9134611520307355,inf,0.9572325872917471,0.9580356590789376,inf,inf,0.9999441769431835,inf,0.9998449867977552
2593,inf,0.6267095414449078,inf,0.988614080431084,0.9915860193275958,inf,inf,0.9748396236718578,inf,0.9999950750726034
2594,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2595,inf,0.9804454097667198,inf,0.9741663549870593,0.9767663057592675,inf,inf,0.9971688994242043,inf,0.9999994457982084
2596,inf,0.39748953561515676,inf,0.9860901248821661,0.9910913516540447,inf,inf,0.9995583858295377,inf,0.9999994458874842
2597,inf,0.9929389517700972,inf,0.9943891810237299,0.9977656603433604,inf,inf,0.9921023783035071,inf,0.9999905910869409
2598,inf,0.9924757634530963,inf,0.9818988033423857,0.9850852394816018,inf,inf,0.9983386460072827,inf,0.9999987564522476
2599,inf,0.9804454075157529,inf,0.990362907653266,0.9943847853094943,inf,inf,0.999038004440064,inf,0.9999957461690745
2600,inf,0.9890410958904109,inf,0.9942548963096628,0.9981891636343069,inf,inf,0.9991606253792988,inf,0.9999895272360078
2601,inf,0.9809782596655456,inf,0.9999993307735914,inf,0.9999993363193164,0.9999990161728427,inf,inf,0.9999990733083268
2602,inf,0.9927590322322752,inf,0.979509392565477,inf,0.9790647963450834,0.9585944249590048,inf,inf,0.9999998722492579
2603,inf,0.9924757584756322,inf,0.9999937959485347,inf,0.9999872276148071,0.9999842352465023,inf,inf,0.9999999361682054
2604,inf,0.404254611963329,inf,0.9999815525922184,inf,0.9999350240941551,0.9998965429866378,inf,inf,0.9999788976876601
2605,inf,0.9809778139696583,inf,0.9997456131412135,inf,0.9994157695457078,0.9991625847266914,inf,inf,0.9999998750473434
2606,inf,0.40425340667536325,inf,0.999900833939014,inf,0.9998168208638419,0.9997410503967155,inf,inf,0.999999673316476
2607,inf,0.9890410958904109,inf,0.9999329830583951,inf,0.9996044197484495,0.9995719237234554,inf,inf,0.9999846318775089
2608,inf,0.9927712762150185,inf,0.9999984462991527,inf,0.9999984635575777,0.99997708747955,inf,inf,0.9999793773304948
2609,inf,0.989041095890411,inf,0.9999996968358545,inf,0.9999997692452635,0.9999998856610237,inf,inf,0.9999992766599727
2610,inf,0.9809782543914273,inf,0.9999961563805672,inf,0.9999917453580253,0.9999940749720447,inf,inf,0.9999999400727518
2611,inf,0.9807472876973142,inf,0.8977929116781654,inf,0.6816417427010267,0.5665499240976876,inf,inf,0.987064325563142
2612,inf,0.989041095890411,inf,0.9997066888664657,inf,0.9995773677307767,0.9993195296149406,inf,inf,0.9999998751136866
2613,inf,0.6437474485713747,inf,0.9997194293467241,inf,0.9993565073074904,0.9990791426337504,inf,inf,0.9999999130778057
2614,inf,0.95,inf,0.9999992298667292,inf,0.9999945632677367,0.9999952841658645,inf,inf,0.9999995924660322
2615,inf,0.91566264783863,inf,0.9999993524832351,inf,0.9999994849252511,0.020715956183556167,inf,inf,0.9999999069555038
2616,inf,0.40425531519873736,inf,0.9999998210927153,inf,0.9999999478961663,0.005038238752534145,inf,inf,0.9999996471626315
2617,inf,0.9156626455715492,inf,0.9999988632870189,inf,0.9999989740183116,0.9999998352248163,inf,inf,0.9999998770620483
2618,inf,0.9809782588192603,inf,0.9999986075463309,inf,0.9999987489711544,0.9999999998947319,inf,inf,0.9999987956501213
2619,inf,0.4042290182028607,inf,0.9992209109921757,inf,0.9968926935276431,0.9961784305579564,inf,inf,0.9999982620852643
2620,inf,0.9809782594929035,inf,0.9999988840223552,inf,0.9999989701313267,0.9999985500909395,inf,inf,0.9999995622413888
2621,inf,0.9809782545332756,inf,0.9999915554277249,inf,0.9999971001469538,0.9999967017149114,inf,inf,0.9999994530991654
2622,inf,0.9927712731515784,inf,0.9999991817037709,inf,0.9999989408532652,0.9999999987811653,inf,inf,0.9999997840002633
2623,inf,0.404255268260227,inf,0.9999946397368691,inf,0.9999982207494313,0.99999987563604,inf,inf,0.9999996180251833
2624,inf,0.9809782402308883,inf,0.9999840516606341,inf,0.9999772698228783,0.9999645768222546,inf,inf,0.9999999445202659
2625,inf,0.9924752486468361,inf,0.9989904542974644,inf,0.9989685451551348,0.9979595525942997,inf,inf,0.9999997908092828
2626,inf,0.9156626445869034,inf,0.9999990225117302,inf,0.9999984382787303,0.999999784663594,inf,inf,0.9999998061784483
2627,inf,0.9890410958904109,inf,0.9999860310697938,inf,0.9999798081555861,0.9999671887534726,inf,inf,0.9999998751195873
2628,inf,0.9156624769072491,inf,0.9999600158397991,inf,0.9999641760530551,0.9999983813331903,inf,inf,0.999996894529933
2629,inf,0.9927712737261364,inf,0.9999993587955969,inf,0.9999997801696581,0.9999997609197111,inf,inf,0.9999997008813486
2630,inf,0.9500000000000001,inf,0.9999993616709774,inf,0.9999993442007212,0.9999990051308003,inf,inf,0.9999993635981538
2631,inf,0.915662639072901,inf,0.9999977748458326,inf,0.9999971215348038,0.9999999992466791,inf,inf,0.9999998654603487
2632,inf,0.9809782599336163,inf,0.9999994584513099,inf,0.9999994217818265,0.9999993972560578,inf,inf,0.9999993632530311
2633,inf,0.9809782600468298,inf,0.999999420154601,inf,0.9999991707598699,0.9999992457710104,inf,inf,0.9999998650351117
2634,inf,0.9924757407648623,inf,0.9999620431130853,inf,0.9999487632446533,0.9999632652398641,inf,inf,0.9999999071033412
2635,inf,0.9809755770523582,inf,0.9975034060692829,inf,0.9974611285038743,0.9951423906688138,inf,inf,0.9999986298481163
2636,inf,0.40425521689912347,inf,0.9999992254798362,inf,0.999997770542801,0.9999863141945848,inf,inf,0.9999878911520155
2637,inf,0.989041095890411,inf,0.9999997262250897,inf,0.9999997913753829,0.9999999908016222,inf,inf,0.9999981022794442
2638,inf,0.9150735446410403,inf,0.8691189884519532,inf,0.8632581460636858,0.7327576296390117,inf,inf,0.9999812051133588
2639,inf,0.9890410958904109,inf,0.9999991478660142,inf,0.9999990066527715,0.999999502843836,inf,inf,0.999999875119763
2640,inf,0.9156626400613831,inf,0.9999988200144955,inf,0.9999966028950406,0.9999970466313218,inf,inf,0.9999997878864203
2641,inf,0.9156604212724581,inf,0.9998179418338011,inf,0.9991695592331202,0.9989887281733075,inf,inf,0.9999996266664444
2642,inf,0.40420294322702566,inf,0.9951226015646878,inf,0.9971363861583193,0.9922710127172653,inf,inf,0.999999617889158
2643,inf,0.9890410958904109,inf,0.9999944579363784,inf,0.9999579396574741,0.999953577040048,inf,inf,0.9999997594882551
2644,inf,0.9809782506357122,inf,0.9999963326810615,inf,0.9999848107457723,0.9999825642764502,inf,inf,0.9999996497823767
2645,inf,0.9890410958904109,inf,0.9999711827267487,inf,0.9998771500607683,0.9999721254517783,inf,inf,0.9999963344000001
2646,inf,0.9809782540566314,inf,0.9999956366344905,inf,0.9999916562108916,0.9999909297184889,inf,inf,0.9999999207474422
2647,inf,0.9809782552212153,inf,0.9999964642519632,inf,0.9999930801106696,0.9999993554465605,inf,inf,0.9999998549450689
2648,inf,0.9927712687514537,inf,0.9999882496045166,inf,0.9999948880198475,0.9999968316629794,inf,inf,0.999999616611939
2649,inf,0.40420982388909105,inf,0.9974817944234178,inf,0.995794495144739,0.9932875705265334,inf,inf,0.9999992619690122
2650,inf,0.980978260435826,inf,0.999999803169302,inf,0.999999929732693,0.9999999947129371,inf,inf,0.9999994531010424
2651,inf,0.9890410958904109,inf,0.9996540703771629,inf,0.9994620815786516,0.9999969003960357,inf,inf,0.9999948476321973
2652,inf,0.9927712504715618,inf,0.9999663552294681,inf,0.9999551053558617,0.9999695977846668,inf,inf,0.999999938860991
2653,inf,0.9809781910989618,inf,0.9999854645876586,inf,0.9998837968648572,0.9998706728907664,inf,inf,0.9999997882401456
2654,inf,0.9652406338948158,inf,0.9999976087300286,inf,0.9999963180111139,0.9999944102959899,inf,inf,0.9999991665451455
2655,inf,0.980978243598527,inf,0.9999878806780138,inf,0.9999799466540183,0.9999998692631975,inf,inf,0.9999997593570396
2656,inf,0.9890410958904109,inf,0.9999998237212258,inf,0.9999999486616772,0.00011933342793062926,inf,inf,0.9999996532094897
2657,inf,0.9156625554448661,inf,0.9999786561513527,inf,0.9999782364107044,0.9999575427897877,inf,inf,0.9999998748186644
2658,inf,0.9809782311898521,inf,0.999999389332487,inf,0.9999994190645266,0.9999994427616055,inf,inf,0.9999454917316486
2659,inf,0.9927712736686133,inf,0.9999997406496964,inf,0.9999998855329564,0.9999999728367602,inf,inf,0.9999993503754239
2660,inf,0.9156626008117152,inf,0.9999907654141874,inf,0.9999867382260307,0.9999788559828027,inf,inf,0.999999874818733
2661,inf,0.9809782479139998,inf,0.9999819705537162,inf,0.9999939540921945,0.999997616413115,inf,inf,0.9999997616454547
2662,inf,0.9809779524935394,inf,0.9997131563622403,inf,0.9997082828816097,0.9994416372449295,inf,inf,0.9999998181615193
2663,inf,0.5428571428571427,inf,0.9985581127189542,inf,0.9974196004715619,0.9959761934818062,inf,inf,0.999999875097963
2664,inf,0.9809782374574839,inf,0.9999794248077063,inf,0.9999767599184761,0.9999583331604344,inf,inf,0.999999877292004
2665,inf,0.9156625888118133,inf,0.9999861543168413,inf,0.9999858977458023,0.9999727056652773,inf,inf,0.9999998748187476
2666,inf,0.9500000000000001,inf,0.999999593661834,inf,0.9999998311003717,0.9999996468057142,inf,inf,0.9999996244194941
2667,inf,0.9927664087358943,inf,0.9961524653284303,inf,0.9873833060194018,0.9836092228633906,inf,inf,0.9999998724110625
2668,inf,0.9809782587043078,inf,0.9999980456439572,inf,0.9999984507802789,0.9999994124420831,inf,inf,0.9999994400282824
2669,inf,0.980978248538498,inf,0.9999988652386755,inf,0.9999885068892379,0.9999782454677889,inf,inf,0.9999894857877589
2670,inf,0.9809781468328906,inf,0.9999694193657425,inf,0.9998182530036015,0.9998508887073005,inf,inf,0.9999982850957638
2671,inf,0.966569767050934,inf,0.9999995650172155,inf,0.9999998239134847,0.9999999964397351,inf,inf,0.9999994423812378
2672,inf,0.9809782598708108,inf,0.9999994655474366,inf,0.9999989006814572,0.9999995842116037,inf,inf,0.9999997593593017
2673,inf,0.9156619668500795,inf,0.9999579811813153,inf,0.9997315968678832,0.9996903794330584,inf,inf,0.999999770777755
2674,inf,0.9809780539056909,inf,0.9998817616045479,inf,0.9997298876975523,0.9996153054692329,inf,inf,0.9999999207513691
2675,inf,0.9809782036187148,inf,0.999976362317062,inf,0.9999163241850698,0.9998951563391456,inf,inf,0.99999986569063
2676,inf,0.9809782574486519,inf,0.9999961553833498,inf,0.9999978003095313,0.9999944053337709,inf,inf,0.9999996242152409
2677,inf,0.992771276647565,inf,0.9999945601793145,inf,0.9999930299791457,0.9999493076904391,inf,inf,0.9999603734416695
2678,inf,0.9809431983800905,inf,0.9952161895422256,inf,0.9389506313756242,0.9344416200818265,inf,inf,0.9999974904444254
2679,inf,0.915662649336166,inf,0.9999998238700892,inf,0.9999999487050312,0.007815384858878335,inf,inf,0.9999996521517207
2680,inf,0.9809778139696583,inf,0.9997456131412135,inf,0.9994157695457078,0.9991625847266914,inf,inf,0.9999998750473434
2681,inf,0.9156626444134994,inf,0.9999995609228529,inf,0.9999988559324325,0.9999989091580187,inf,inf,0.9999987713843537
2682,inf,0.9924757459985816,inf,0.9999886445865879,inf,0.9999621927551106,0.9999961600632611,inf,inf,0.9999806327128267
2683,inf,0.6437497262983641,inf,0.9996631503575086,inf,0.9996574272736012,0.9993442967887285,inf,inf,0.999999815996358
2684,inf,0.9809519125935049,inf,0.9900662167396734,inf,0.9604777398911387,0.9521356255158594,inf,inf,0.9999983538922674
2685,inf,0.9924757532374131,inf,0.9999978967315156,inf,0.9999767167239785,0.9999615560580861,inf,inf,0.9999855701976985
2686,inf,0.9927712722542704,inf,0.9999987049514728,inf,0.9999963809657737,0.9999959940923699,inf,inf,0.9999997839986822
2687,inf,0.8588938934905808,inf,0.9998186534246505,inf,0.9998161602582016,0.9996562537776704,inf,inf,0.9999998627349679
2688,inf,0.989041095890411,inf,0.9999993072729216,inf,0.999999448962181,0.7386097068318421,inf,inf,0.9999999198983966
2689,inf,0.9927712583798816,inf,0.9999592786191348,inf,0.9999835826943039,0.9999721060760863,inf,inf,0.9999904889672893
2690,inf,0.9809780896130261,inf,0.9998799249164129,inf,0.9997993959535858,0.9996797467447733,inf,inf,0.9999992761559358
2691,inf,0.9809782454702664,inf,0.9999946120382425,inf,0.9999767273166013,0.9999725587074801,inf,inf,0.9999997593577215
2692,inf,0.9809782578396489,inf,0.9999977660599234,inf,0.9999966334235917,0.9999999945338789,inf,inf,0.999999914099452
2693,inf,0.9809782601254355,inf,0.9999995358710703,inf,0.999999279319862,0.9999996776641045,inf,inf,0.9999997882823402
2694,inf,0.9155795805677998,inf,0.9707727030579354,inf,0.9914880256426469,0.9622612790285805,inf,inf,0.9999994534225054
2695,inf,0.404255167302912,inf,0.999995397895472,inf,0.9999822663953937,0.9999806515299222,inf,inf,0.9999998913901922
2696,inf,0.9927713209987749,inf,0.9999995424481763,inf,0.9999994549694479,0.9999999055320862,inf,inf,0.9997159793469889
2697,inf,0.980965672750178,inf,0.9957511898052036,inf,0.9806237285619546,0.9764074289907272,inf,inf,0.9999997579781974
2698,inf,0.9156626382867076,inf,0.9999984237597441,inf,0.9999960749130653,0.9999978814437417,inf,inf,0.9999999058172881
2699,inf,0.9927712736575504,inf,0.9999998080097239,inf,0.9999999318100482,0.9999999998540257,inf,inf,0.9999996166149427
2700,inf,0.40425460406362657,inf,0.9999531169174373,inf,0.9999469562852925,0.9999953750533496,inf,inf,0.9999942333896267
2701,inf,0.989041095890411,inf,0.999999652366704,inf,0.9999998306936513,0.9999999997848731,inf,inf,0.9999993635997872
2702,inf,0.9890410958904109,inf,0.9975280190816791,inf,0.9980336340003875,0.995570794796963,inf,inf,0.9999998750951229
2703,inf,0.9156626464088558,inf,0.99999928096223,inf,0.9999990259090744,0.9999999303917834,inf,inf,0.9999997878874787
2704,inf,0.9924757630182711,inf,0.9999995638276507,inf,0.999999846554261,0.9999997120298364,inf,inf,0.9999995676431341
2705,inf,0.9809782478337482,inf,0.999987973635708,inf,0.9999877549465052,0.99997635764755,inf,inf,0.9999998065396951
2706,inf,0.9890410958904109,inf,0.9999982221472286,inf,0.9999980386633339,0.9999977983546239,inf,inf,0.9999993322790426
2707,inf,0.9652404664529365,inf,0.999970373364101,inf,0.9998777998917655,0.9999999825334402,inf,inf,0.9999969420577742
2708,inf,0.9890410958904109,inf,0.9999929507076245,inf,0.9999857238222163,0.9999792244584995,inf,inf,0.9999993125507008
2709,inf,0.4042552462765271,inf,0.999996569543131,inf,0.9999927957167903,0.9999987461874335,inf,inf,0.9999998634990725
2710,inf,0.9890410958904109,inf,0.999999001085399,inf,0.9999990830615644,0.9999996137054038,inf,inf,0.999999914146058
2711,inf,0.4042553065562994,inf,0.9999991476691354,inf,0.9999994577109481,0.9999999466046615,inf,inf,0.9999995333869109
2712,inf,0.9809782493581582,inf,0.9999892840905246,inf,0.9999891912217905,0.9999805428484279,inf,inf,0.9999999207475527
2713,inf,0.989041095890411,inf,0.9999995969124001,inf,0.9999998219660945,0.9999998682100842,inf,inf,0.9999996244194505
2714,inf,0.9809782603595103,inf,0.9999995966933308,inf,0.999999821869337,0.9999998681384594,inf,inf,0.9999996242153306
2715,inf,0.9156626459349767,inf,0.9999995377115143,inf,0.9999995704019332,0.9999999825317608,inf,inf,0.9999987713876328
2716,inf,0.9890410958904109,inf,0.9999997412260423,inf,0.9999997660345679,0.9999990122896415,inf,inf,0.9999985752940028
2717,inf,0.9156624810641417,inf,0.9999571702273906,inf,0.9999659305587653,0.9999324344120598,inf,inf,0.9999998748179192
2718,inf,0.9809782454702664,inf,0.9999946120382425,inf,0.9999767273166013,0.9999725587074801,inf,inf,0.9999997593577215
2719,inf,0.5428571428571426,inf,0.9999994459132712,inf,0.9999997735107234,0.9999999867791769,inf,inf,0.9999996947711335
2720,inf,0.9665697673997793,inf,0.9999997633415559,inf,0.9999999310770815,0.00013977200256179054,inf,inf,0.999999518072674
2721,inf,0.989041095890411,inf,0.9999777839903281,inf,0.9996882957703127,0.9994515215363007,inf,inf,0.9997476609384713
2722,inf,0.9156626367128476,inf,0.9999979202113718,inf,0.9999958763945133,0.9999999941328368,inf,inf,0.9999998929512895
2723,inf,0.9809782588735679,inf,0.9999984089982717,inf,0.9999979677343105,0.9999998807374978,inf,inf,0.9999998772909194
2724,inf,0.9156624325417563,inf,0.9999626742059703,inf,0.99993889438997,0.9999018271739545,inf,inf,0.9999993619077557
2725,inf,0.9156626488415027,inf,0.9999996440898539,inf,0.9999996810734174,0.9999999848376142,inf,inf,0.9999998748188976
2726,inf,0.4042553008735973,inf,0.9999987808017731,inf,0.9999986545083256,0.9999999407941084,inf,inf,0.9999998634992069
2727,inf,0.9890410958904109,inf,0.9999787074564758,inf,0.9999782887247761,0.9999576448208635,inf,inf,0.9999998751195835
2728,inf,0.9927712702313598,inf,0.999991185626254,inf,0.9999969600184855,0.9999961362509749,inf,inf,0.9999996166131736
2729,inf,0.9156625574909827,inf,0.9999852204229389,inf,0.9999787324773596,0.9999968482420235,inf,inf,0.9999937439007607
2730,inf,0.966569767447849,inf,0.9999997445132762,inf,0.9999998909778514,0.999999982519077,inf,inf,0.9999993507731463
2731,inf,0.9665689358115179,inf,0.9996887685713939,inf,0.9996854846650681,0.9994257225072415,inf,inf,0.9999999388977229
2732,inf,0.9809782603585059,inf,0.9999995898021418,inf,0.9999996329258228,0.9999999903844311,inf,inf,0.9999998181565575
2733,inf,0.9665697672916095,inf,0.999999756580858,inf,0.9999999291081383,0.0002719090425025733,inf,inf,0.9999996458979142
2734,inf,0.95,inf,0.9999920836353113,inf,0.9999970470037275,0.9999893854357348,inf,inf,0.9999996244193186
2735,inf,0.9809782532738144,inf,0.9999975657520097,inf,0.9999934763497837,0.9999864022690466,inf,inf,0.9999947027958707
2736,inf,0.9652406394800315,inf,0.9999987969328173,inf,0.9999995060585897,0.9999999302732147,inf,inf,0.9999997255103728
2737,inf,0.9809782605633246,inf,0.9999998236254221,inf,0.999999948633776,0.00011933342792627035,inf,inf,0.9999996530210167
2738,inf,0.9809782281541736,inf,0.9999779745865751,inf,0.9999608090412603,0.9999394745851157,inf,inf,0.9999998181572791
2739,inf,0.9156611258475085,inf,0.9998602980849355,inf,0.9994470549427221,0.9993847681056008,inf,inf,0.9999998929346637
2740,inf,0.9927712719896075,inf,0.9999975958385057,inf,0.999996298160866,0.9999943801611348,inf,inf,0.9999992616269845
2741,inf,0.9927710652545527,inf,0.999873016151299,inf,0.9994215234724164,0.9992960742406094,inf,inf,0.9999997347771138
2742,inf,0.95,inf,0.9999991855565726,inf,0.9999950881389459,0.9999970649362666,inf,inf,0.9999995924675406
2743,inf,0.9808936106984263,inf,0.911519309437433,inf,0.929617004623703,0.8411394629633339,inf,inf,0.999999874185341
2744,inf,0.4042553117389442,inf,0.9999995983874352,inf,0.9999995215822866,0.9999999171102668,inf,inf,0.9999997847956961
2745,inf,0.9809782601100664,inf,0.9999993347026775,inf,0.9999993648703129,0.9999993578793885,inf,inf,0.9999998750519407
2746,inf,0.9927712734096293,inf,0.9999994899381281,inf,0.999999450073098,0.9999999985861056,inf,inf,0.9999996856444503
2747,inf,0.9809782605995092,inf,0.999999786721884,inf,0.9999998303454397,0.8888658121893445,inf,inf,0.9999998761165192
2748,inf,0.9809782459389891,inf,0.9999861800922758,inf,0.999985923998875,0.9999727564645073,inf,inf,0.9999998750517957
2749,inf,0.9809782579910968,inf,0.9999980836152456,inf,0.9999968614317387,0.9999958752873285,inf,inf,0.9999996528841661
2750,inf,0.9156626388113774,inf,0.9999980810077378,inf,0.9999968839742944,0.9999967509855252,inf,inf,0.999999678047219
2751,inf,0.9927712679255166,inf,0.9999955259788621,inf,0.9999849793754376,0.99998291451041,inf,inf,0.9999999040883463
2752,inf,0.6344450677611835,inf,0.9999767271301493,inf,0.9998517016423162,0.9998290393807058,inf,inf,0.9999997336432945
2753,inf,0.9924757626594629,inf,0.9999993131582521,inf,0.9999993079119912,0.9999993145858619,inf,inf,0.9999989338011245
2754,inf,0.9924757597221057,inf,0.999989864552679,inf,0.9999962318707294,0.9999868188928243,inf,inf,0.9999998080240736
2755,inf,0.40425531030207323,inf,0.9999994767692284,inf,0.999999342618028,0.9999999953905141,inf,inf,0.9999998729941567
2756,inf,0.9809782588127302,inf,0.9999989191599791,inf,0.9999980025001428,0.9999971754912024,inf,inf,0.9999992182462409
2757,inf,0.9927712406624191,inf,0.999992065075439,inf,0.9998960793643117,0.9998935798309354,inf,inf,0.9999997361027242
2758,inf,0.40425017734602264,inf,0.9998538026975523,inf,0.9998558347316657,0.999273167044715,inf,inf,0.9995303889734846
2759,inf,0.9927712705320699,inf,0.9999920198075347,inf,0.9999970241082039,0.9999893300284559,inf,inf,0.9999994063945997
2760,inf,0.9156626177684135,inf,0.9999925976980224,inf,0.9999926005169903,0.9999876144585055,inf,inf,0.9999998844446746
2761,inf,0.9890410958904109,inf,0.9999998240869791,inf,0.9999999487681969,0.005038238758269612,inf,inf,0.9999996530678577
2762,inf,0.9809782253662161,inf,0.9999717586280489,inf,0.9999622480203975,0.9999343071976997,inf,inf,0.9999993631414527
2763,inf,0.9927712659918005,inf,0.9999901246705301,inf,0.9999837017078771,0.9999955948080129,inf,inf,0.9999996655564624
2764,inf,0.989041095890411,inf,0.9999998603093159,inf,0.9999999308072297,0.9999994789482642,inf,inf,0.9999989024273424
2765,inf,0.9924757408889233,inf,0.9999800104842372,inf,0.9999426187142337,0.9999998616204714,inf,inf,0.9999885702876783
2766,inf,0.989041095890411,inf,0.9999998491462461,inf,0.9999999560663003,0.342052649421248,inf,inf,0.9999996433640647
2767,inf,0.9924757628741665,inf,0.9999992974100219,inf,0.9999993316168662,0.9999993588919452,inf,inf,0.9999997774150616
2768,inf,0.9809782603595103,inf,0.9999995966933308,inf,0.999999821869337,0.9999998681384594,inf,inf,0.9999996242153306
2769,inf,0.9809782595922658,inf,0.9999994655917717,inf,0.9999986438420593,0.9999984863982008,inf,inf,0.9999994934267274
2770,inf,0.992771273735474,inf,0.9999996519097374,inf,0.9999997231075483,0.00006731293577817538,inf,inf,0.9999998664237332
2771,inf,0.9156618862426686,inf,0.9999996160786274,inf,0.9999991897035895,0.9999992981215943,inf,inf,0.9996539336397071
2772,inf,0.9156626477198234,inf,0.9999998599727118,inf,0.9999999306405003,0.9999994776940009,inf,inf,0.9999988997825915
2773,inf,0.9156624258947255,inf,0.9999564635287418,inf,0.999941569389351,0.9999998529024661,inf,inf,0.9999998770621635
2774,inf,0.9500000000000001,inf,0.9994965609933736,inf,0.9998116777659196,0.9993081288302575,inf,inf,0.9999994534227822
2775,inf,0.9809782597551869,inf,0.9999993507871505,inf,0.9999991945787869,0.9999990623986261,inf,inf,0.9999993632525385
2776,inf,0.9809782596726564,inf,0.9999990418319706,inf,0.9999988937247526,0.9999995083620723,inf,inf,0.9999998181564946
2777,inf,0.9927712685841678,inf,0.9999914211738568,inf,0.9999912894394367,0.9999835185072442,inf,inf,0.9999998623053894
2778,inf,0.98097552367289,inf,0.9988867850093697,inf,0.995976164890097,0.994912714115611,inf,inf,0.9999999050271722
2779,inf,0.9924757628575482,inf,0.9999991745643615,inf,0.999999667922023,0.9999999935234097,inf,inf,0.9999994980675098
2780,inf,0.9809782548744691,inf,0.9999920793329857,inf,0.9999970453988556,0.9999893796710644,inf,inf,0.9999996242151983
2781,inf,0.9809782604294341,inf,0.9999996794492624,inf,0.999999870342555,0.9999997728239512,inf,inf,0.9999996242153762
2782,inf,0.9890410958904109,inf,0.9999564479840604,inf,0.9999494376767755,0.9999992964014089,inf,inf,0.9999918723861021
2783,inf,0.9809782555852526,inf,0.9999984770267476,inf,0.9999918172851548,0.999991036308417,inf,inf,0.9999997882793676
2784,inf,0.9156625561657517,inf,0.9999788426733285,inf,0.9999784344098924,0.9999580382363749,inf,inf,0.9999998178178889
2785,inf,0.9665697665887767,inf,0.9999996052674989,inf,0.9999996860054366,0.004423300151099319,inf,inf,0.9999998823264193
2786,inf,0.9809782407125881,inf,0.9999869080442972,inf,0.9999755029712227,0.9999944530542851,inf,inf,0.9999997593567229
2787,inf,0.9156626482905746,inf,0.99999961040553,inf,0.9999995513872442,0.9999999474793095,inf,inf,0.9999997878875694
2788,inf,0.9809782594750659,inf,0.9999986833714394,inf,0.999998780272729,0.9999993152668579,inf,inf,0.9999999192576542
2789,inf,0.9924757614258019,inf,0.999998239512442,inf,0.9999946656142906,0.9999938077099996,inf,inf,0.9999997564066954
2790,inf,0.4042553104978418,inf,0.999999691675614,inf,0.9999997653175245,0.9999998837148286,inf,inf,0.9999992643478073
2791,inf,0.9809780060805184,inf,0.9999329466533277,inf,0.9996042048613705,0.9995716911837786,inf,inf,0.9999846235284168
2792,inf,0.40425520122605313,inf,0.9999875874059981,inf,0.9999953651478638,0.9999832077092342,inf,inf,0.9999996180263405
2793,inf,0.980978226809097,inf,0.9999918290612322,inf,0.9999443784243082,0.9999406120886718,inf,inf,0.9999998657019173
2794,inf,0.9809710925582756,inf,0.9998851423341858,inf,0.99990904355322,0.9998877024950716,inf,inf,0.9867531332021453
2795,inf,0.9156624419250514,inf,0.9999840509761314,inf,0.999943791729561,0.9999061352712113,inf,inf,0.999977350378173
2796,inf,0.9809519125935049,inf,0.9900662167396734,inf,0.9604777398911387,0.9521356255158594,inf,inf,0.9999983538922674
2797,inf,0.9927706596775855,inf,0.9989722275059438,inf,0.9989499135468444,0.9979225097070628,inf,inf,0.9999998725110488
2798,inf,0.9500000000000001,inf,0.9997672818964025,inf,0.9998633510578772,0.9996310866805966,inf,inf,0.9999996244134174
2799,inf,0.9652406305765965,inf,0.9999962565575277,inf,0.9999944776823408,0.9999918580804484,inf,inf,0.9999994270072353
2800,inf,0.6344438336464471,inf,0.999908478696372,inf,0.9997671145519533,0.9999700857301406,inf,inf,0.999993050059908
2801,inf,0.992222161494128,inf,0.9995646703224212,inf,0.993645303306167,inf,0.9628545395049829,0.9999946305673515,inf
2802,inf,0.9922236349649615,inf,0.9999961463092686,inf,0.9999922051237249,inf,0.9998707600142289,0.9999998188223095,inf
2803,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2804,inf,0.9500000000000001,inf,0.9999968605501219,inf,0.9999911150172137,inf,0.999912633829366,0.9999999971103427,inf
2805,inf,0.9804453828905851,inf,0.9999813276745095,inf,0.9999739325203176,inf,0.9992156179820709,0.9999999998196759,inf
2806,inf,0.9804454009227327,inf,0.99999426573611,inf,0.9999906393597536,inf,0.9997741021934993,0.9999999980636602,inf
2807,inf,0.5428571428571427,inf,0.9999965516091199,inf,0.9999979517560377,inf,0.9993417440081387,0.9998752151762627,inf
2808,inf,0.95,inf,0.9996913754020446,inf,0.9977856835884171,inf,0.9997893583937765,0.999999982958002,inf
2809,inf,0.9929389073823954,inf,0.9999616781631631,inf,0.9998914502719755,inf,0.9999049646489478,0.9999986003702843,inf
2810,inf,0.9641089071835817,inf,0.9999981325805136,inf,0.999998064714681,inf,0.999845120065006,0.9999999990448003,inf
2811,inf,0.39766019171584327,inf,0.9999997975530208,inf,0.9999999410406136,inf,0.9998710095916266,0.9747769025704226,inf
2812,inf,0.9134558242655872,inf,0.9997205939683794,inf,0.9979953196683885,inf,0.9998316525027695,0.9999999799416196,inf
2813,inf,0.9134608140529681,inf,0.9554017287444947,inf,0.7404634244734055,inf,0.9999187160888756,0.6961960681463697,inf
2814,inf,0.3974894562340369,inf,0.9999969670870044,inf,0.9999913085000792,inf,0.9978981338828325,0.9999994173672723,inf
2815,inf,0.3974885927749677,inf,0.9999662905455269,inf,0.9999044405617467,inf,0.9999049509325743,0.9999976749979068,inf
2816,inf,0.9922236381274622,inf,0.9999993837871963,inf,0.9999989848884209,inf,0.9997421609578307,0.9999959439266917,inf
2817,inf,0.9134612685780529,inf,0.9999720888643092,inf,0.9999200656175722,inf,0.9981731970097969,0.9999999996571611,inf
2818,inf,0.9804454083319674,inf,0.9999984251766091,inf,0.9999983664851331,inf,0.9998104261674284,0.9999996660154191,inf
2819,inf,0.9804134415965788,inf,0.9492986930536967,inf,0.997860804765099,inf,0.9998340427660006,0.9998613660249067,inf
2820,inf,0.39748952498720497,inf,0.9999973365973354,inf,0.9999992243273392,inf,0.999652905007578,0.9999984057291348,inf
2821,inf,0.9922230677057148,inf,0.9996790473672502,inf,0.9976965362777893,inf,0.9998316690649346,0.9999943500928024,inf
2822,inf,0.980503677430653,inf,0.9999998031540895,inf,0.9999999426718337,inf,0.9998718430300657,0.8906495329379889,inf
2823,inf,0.9924757640315541,inf,0.9999981459696409,inf,0.999997408740309,inf,0.9992783730811039,0.9999995744021691,inf
2824,inf,0.989041095890411,inf,0.9999983667124274,inf,0.9999983062246576,inf,0.9998449162335651,0.9999997720067827,inf
2825,inf,0.9922236296696476,inf,0.999960483722215,inf,0.9999569427329089,inf,0.9998284622623933,0.9999537149034068,inf
2826,inf,0.9500000000000001,inf,0.9999961854062039,inf,0.9999895961813147,inf,0.9995074527936978,0.9999999670727734,inf
2827,inf,0.95,inf,0.23641290887152389,inf,0.9997196360681805,inf,0.9998969660527544,0.2369412688174264,inf
2828,inf,0.9922236349268961,inf,0.9999959936825584,inf,0.9999885490145363,inf,0.9999107498113399,0.9999964843967212,inf
2829,inf,0.9134615319965601,inf,0.9999979133247826,inf,0.9999993922898182,inf,0.9998593267182845,0.9999998765138393,inf
2830,inf,0.989041095890411,inf,0.9994442847164504,inf,0.9890644080390906,inf,0.995553028150647,0.9999969101865434,inf
2831,inf,0.9673252152943429,inf,0.9999952230325495,inf,0.9999962001056294,inf,0.9999205360693457,0.9999996364993159,inf
2832,inf,0.980439673037902,inf,0.9914872590964658,inf,0.9989900152699163,inf,0.9983270985193239,0.999998492850636,inf
2833,inf,0.980444782313476,inf,0.9999485133895949,inf,0.9990013333579261,inf,0.9998932656577405,0.9999827563174366,inf
2834,inf,0.9929385520321546,inf,0.9999384077159018,inf,0.9988079973620483,inf,0.9999126635040814,0.9999999278676219,inf
2835,inf,0.9500000000000001,inf,0.9999559297769443,inf,0.9999999049923931,inf,0.9995074560490509,0.9999998619171062,inf
2836,inf,0.9804453496437713,inf,0.9999669647918604,inf,0.9999332199859525,inf,0.9998282192088488,0.9999995866483239,inf
2837,inf,0.9134339155748432,inf,0.9994572642603707,inf,0.9894964167799596,inf,0.9999052750533123,0.999999705337358,inf
2838,inf,0.9804453110000086,inf,0.999956227735049,inf,0.9998808334498095,inf,0.9993297439379533,0.9999999993773652,inf
2839,inf,0.9929389353966825,inf,0.9999932138754896,inf,0.9999924570266049,inf,0.9997657342374843,0.9999101284538006,inf
2840,inf,0.9804590657655061,inf,0.9999998012297475,inf,0.9999999421114004,inf,0.999871013601301,0.974372152879341,inf
2841,inf,0.9134459113285758,inf,0.9940675337644452,inf,0.9996600602081869,inf,0.9994109501996937,0.9999972125269904,inf
2842,inf,0.6491581584587408,inf,0.9999893526802397,inf,0.9999777164484763,inf,0.9998420631945629,0.9999784405597637,inf
2843,inf,0.980445408092968,inf,0.999998376539072,inf,0.9999983175384858,inf,0.9998451199172923,0.9999999989167816,inf
2844,inf,0.992223644601541,inf,0.9999997327835698,inf,0.9999998934104357,inf,0.9994788237922724,0.9999713537036368,inf
2845,inf,0.9134615204666878,inf,0.9999959943775918,inf,0.9999968136810231,inf,0.9999207061401851,0.9999999983678711,inf
2846,inf,0.9673064359019347,inf,0.9993644133726841,inf,0.9876872333762021,inf,0.9999053286888384,0.99990579825934,inf
2847,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2848,inf,0.9804454425122717,inf,0.999958649527434,inf,0.9999671072852063,inf,0.9998517050058565,0.9998639198058169,inf
2849,inf,0.9673250170839284,inf,0.9999619684410143,inf,0.9998923671585198,inf,0.9999049794256837,0.9999999933357874,inf
2850,inf,0.9804454056747944,inf,0.9999976708605687,inf,0.9999950470579434,inf,0.9995588266683155,0.9999999984519342,inf
2851,inf,0.9929381001625984,inf,0.9996747382457799,inf,0.997666314442196,inf,0.9998316705036763,0.9999999772451412,inf
2852,inf,0.9804454040450166,inf,0.9999966724007786,inf,0.9999932714001394,inf,0.9915412168947748,0.9999999041225738,inf
2853,inf,0.992938953762691,inf,0.9999975641870081,inf,0.9999992906091258,inf,0.999859294409054,0.9999998332966819,inf
2854,inf,0.9134615301730655,inf,0.9999983730890908,inf,0.9999983139631351,inf,0.9998451199193812,0.9999999989185919,inf
2855,inf,0.9134615304558428,inf,0.9999977019346855,inf,0.999999098393466,inf,0.9993453854730747,0.9999999991214134,inf
2856,inf,0.9924757682667683,inf,0.9999826990814773,inf,0.9999820703592368,inf,0.9998315444649816,0.9999999995062396,inf
2857,inf,0.9134609859479877,inf,0.9999728871757879,inf,0.9998053597627573,inf,0.9998451296552362,0.9999990968164185,inf
2858,inf,0.9804453472183996,inf,0.9999657761494259,inf,0.9999308322868631,inf,0.9998594325291736,0.9999999978582406,inf
2859,inf,0.9804453892716877,inf,0.9999831079768102,inf,0.9999824870157409,inf,0.9998315324578413,0.9999998418729802,inf
2860,inf,0.9672964690177592,inf,0.9992678059278532,inf,0.9809338023138019,inf,0.9996408961340264,0.9998117489547853,inf
2861,inf,0.9804453241022315,inf,0.999957180068363,inf,0.9998596148514566,inf,0.9993454208054978,0.9999581951825787,inf
2862,inf,0.9922236091956878,inf,0.9999894451336557,inf,0.999880655148619,inf,0.9997923212448165,0.9999999920061148,inf
2863,inf,0.9804387108695115,inf,0.9994557975454164,inf,0.9894599880255059,inf,0.9999052774390339,0.9999380127200768,inf
2864,inf,0.9804453881758735,inf,0.9999691588551527,inf,0.9999667652408185,inf,0.9997870365773681,0.9999717054502458,inf
2865,inf,0.9804454139069588,inf,0.9999994590085307,inf,0.9999990995231159,inf,0.9997374594023201,0.9999912218775867,inf
2866,inf,0.992223635255084,inf,0.9889995911048628,inf,0.9765457461130962,inf,0.9998728346780039,0.9655574322226547,inf
2867,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2868,inf,0.9922228978476947,inf,0.999914587681835,inf,0.99668381217913,inf,0.9996963891136565,0.9999999346165588,inf
2869,inf,0.980445409926337,inf,0.9999997787186072,inf,0.9999999131832802,inf,0.9993981053837652,0.9999999802240659,inf
2870,inf,0.9134546369706098,inf,0.999661820527464,inf,0.9975728075373561,inf,0.9995862167229628,0.9999932798581176,inf
2871,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2872,inf,0.9804450405934471,inf,0.9999476438538974,inf,0.9989346314642455,inf,0.9995590917525471,0.9994902964896879,inf
2873,inf,0.3974899936609072,inf,0.9999997750497418,inf,0.9999999344868999,inf,0.9998382769386911,0.9999325903425994,inf
2874,inf,0.626709629698294,inf,0.9999995006202524,inf,0.999999460771323,inf,0.9996523105539583,0.9999918725898085,inf
2875,inf,0.913461188101314,inf,0.9999629224463068,inf,0.9998949205037639,inf,0.9998784974648159,0.9999978470534614,inf
2876,inf,0.9804386970226692,inf,0.9894191068655233,inf,0.9987672978387356,inf,0.9999129065606916,0.9993913443083414,inf
2877,inf,0.9924760984109433,inf,0.999712552756512,inf,0.9979367635634737,inf,0.9998316559729055,0.99999300124742,inf
2878,inf,0.9804453893307121,inf,0.9999832271614555,inf,0.9999826185593671,inf,0.9890023512459263,0.9999999967011225,inf
2879,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2880,inf,0.9804734035246155,inf,0.9999996311885072,inf,0.9999997066246044,inf,0.9999116077092938,0.9474640488701682,inf
2881,inf,0.9134615320297592,inf,0.999998009348778,inf,0.9999994202552432,inf,0.9998282146392936,0.9999999995470962,inf
2882,inf,0.9804453472296177,inf,0.9999088240739925,inf,0.9998094005193189,inf,0.9998594446408539,0.9998216050612915,inf
2883,inf,0.9804453472184375,inf,0.9999655841711061,inf,0.9999304229555698,inf,0.9998594325700007,0.9999993965184446,inf
2884,inf,0.9804454033801016,inf,0.9999963410288621,inf,0.9999926050734833,inf,0.9998382758234967,0.9999999996111862,inf
2885,inf,0.9134615028651701,inf,0.9999961787265411,inf,0.9999895966636351,inf,0.9995074528025285,0.9999999998434832,inf
2886,inf,0.9804452168011805,inf,0.9999530968741933,inf,0.9997261404791881,inf,0.9997292950316564,0.9999970595347534,inf
2887,inf,0.9929389350847716,inf,0.9999936910952488,inf,0.9999929937442771,inf,0.9997268119517518,0.9999064583698765,inf
2888,inf,0.9804454073728842,inf,0.9999981257671349,inf,0.9999973834277835,inf,0.9994097787905633,0.9999999977803116,inf
2889,inf,0.9809782361920172,inf,0.9999996594353162,inf,0.9999997290938575,inf,0.9955766830070695,0.000045700835073449,inf
2890,inf,0.989041095890411,inf,0.9999949986278768,inf,0.999960904864599,inf,0.9988414491013279,0.9999999952149883,inf
2891,inf,0.9804447571449807,inf,0.9999472135595848,inf,0.9989784176505648,inf,0.9999126594588355,0.9999999364278808,inf
2892,inf,0.9804454053820943,inf,0.999997415394857,inf,0.999994491136918,inf,0.9994476358401305,0.9999996252851471,inf
2893,inf,0.9890410958904109,inf,0.9999831864281468,inf,0.9999825754126476,inf,0.9998315444117856,0.9999999994387835,inf
2894,inf,0.913461531771913,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2895,inf,0.9673209494860426,inf,0.9996387512719754,inf,0.997407444938407,inf,0.999789385124281,0.9999945436501188,inf
2896,inf,0.9929389353966825,inf,0.9999932138754896,inf,0.9999924570266049,inf,0.9997657342374843,0.9999101284538006,inf
2897,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2898,inf,0.5428571428571428,inf,0.9999837695252957,inf,0.9999831728731885,inf,0.9997941263063714,0.9999998460155909,inf
2899,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2900,inf,0.99293894063596,inf,0.9999946248111998,inf,0.9999940664117101,inf,0.9997886327751764,0.9999360512804436,inf
2901,inf,0.9922236366339012,inf,0.9999981340602161,inf,0.9999980662481545,inf,0.9998451200641102,0.9999999990440237,inf
2902,inf,0.9890410958904109,inf,0.9999612020463822,inf,0.9994311047835077,inf,0.9995589616259387,0.9999999938786123,inf
2903,inf,0.98044161993086,inf,0.9940827698500563,inf,0.9996608409664447,inf,0.9994109503244817,0.9999999901070898,inf
2904,inf,0.3974893846462858,inf,0.9998931069739999,inf,0.9998798597084376,inf,0.9998160234368787,0.9997923170136981,inf
2905,inf,0.9804454040355478,inf,0.9999845286529512,inf,0.9999673795601554,inf,0.9998707622600986,0.9999618859974811,inf
2906,inf,0.9804452760996802,inf,0.9999730408450899,inf,0.9998065733558615,inf,0.9998451295668047,0.9999999957067864,inf
2907,inf,0.39748786583697493,inf,0.9999725423544557,inf,0.9998029967932284,inf,0.9998451297296743,0.999999995706804,inf
2908,inf,0.9929388712443333,inf,0.9999683326466077,inf,0.9997725552316237,inf,0.9998451311869514,0.9999980706887506,inf
2909,inf,0.95,inf,0.9999958968205115,inf,0.9999954817973183,inf,0.9979370305146652,0.9998424627379084,inf
2910,inf,0.9804454086244077,inf,0.9999979927164104,inf,0.999999415411337,inf,0.9998280624167499,0.9999998203659705,inf
2911,inf,0.39743965194533565,inf,0.9933861953543464,inf,0.9999254652936304,inf,0.9998596470053331,0.9999998837690759,inf
2912,inf,0.9929389520068879,inf,0.9999972775485299,inf,0.999994197962441,inf,0.9995585319163234,0.9999996772095696,inf
2913,inf,0.989041095890411,inf,0.9999997795862586,inf,0.9999999358080865,inf,0.9998386915129578,0.9810475628454115,inf
2914,inf,0.6491342939585895,inf,0.999997831479723,inf,0.9999974140515409,inf,0.9951483860871206,0.995510667293455,inf
2915,inf,0.9143307747258963,inf,0.9995280640746262,inf,0.9983220777195687,inf,0.6049673453384878,0.602942306442983,inf
2916,inf,0.6266922991927952,inf,0.9996757533299718,inf,0.997672902291512,inf,0.9998316703580108,0.9999943502452905,inf
2917,inf,0.9134621533435109,inf,0.9999996135444479,inf,0.999999692589432,inf,0.9999271001000533,0.9997198605235016,inf
2918,inf,0.9890410958904109,inf,0.9967902228692699,inf,0.999981586283452,inf,0.9998316958731487,0.99999131039945,inf
2919,inf,0.9500000000000001,inf,0.9999708836625671,inf,0.9999232361328003,inf,0.9995164495394895,0.9999657933829889,inf
2920,inf,0.9804454464405316,inf,0.9999997791346482,inf,0.9999999356765624,inf,0.9998382769628816,0.9999314802592103,inf
2921,inf,0.9804644045605679,inf,0.9999998014600386,inf,0.9999999421784689,inf,0.9998711128612183,0.964352847201589,inf
2922,inf,0.9134615202026154,inf,0.9999976659108657,inf,0.9999950365324562,inf,0.9995588266741833,0.9999999984546117,inf
2923,inf,0.9929194022936587,inf,0.9414965319325432,inf,0.9975257788517261,inf,0.9998344216291205,0.9999996061058277,inf
2924,inf,0.9804452204823184,inf,0.9996875327254379,inf,0.9999982163259764,inf,0.9998451331964536,0.9999975068036745,inf
2925,inf,0.992938923434327,inf,0.999968795851294,inf,0.9999336457377401,inf,0.999399637322845,0.999999999451191,inf
2926,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2927,inf,0.992938740856211,inf,0.9993376824889489,inf,0.9999978247741889,inf,0.999599667107481,0.9999979401485105,inf
2928,inf,0.397489425070175,inf,0.9999941596851043,inf,0.9999904662471283,inf,0.9997741022411596,0.9999999980835165,inf
2929,inf,0.9922236363377656,inf,0.9999978458255936,inf,0.9999969926105945,inf,0.999409779223898,0.9999999980664798,inf
2930,inf,0.9500000000000001,inf,0.9999954393560471,inf,0.9999810503921199,inf,0.9995501184240454,0.9999999228795345,inf
2931,inf,0.9804453933510289,inf,0.9937980367819966,inf,0.9409637007997034,inf,0.9991299308995846,0.9347953241561082,inf
2932,inf,0.3974895154945888,inf,0.9999976643955887,inf,0.9999990836657147,inf,0.9993453854970075,0.9999999991338442,inf
2933,inf,0.9929347404496324,inf,0.9999997680565356,inf,0.9999999324502424,inf,0.9998710086956577,0.9748674444182206,inf
2934,inf,0.9804454069213158,inf,0.9999978148108507,inf,0.9999969493225801,inf,0.9993825896580519,0.9999999947645365,inf
2935,inf,0.9134570538958602,inf,0.9983128939951401,inf,0.9998914698344269,inf,0.9997463541685303,0.9999999650160415,inf
2936,inf,0.9929389530781412,inf,0.9999975737287212,inf,0.9999992933879944,inf,0.994066094236918,0.9999957284834129,inf
2937,inf,0.9673251492438882,inf,0.9999773070231672,inf,0.999968319080547,inf,0.999358074837235,0.9999999997322616,inf
2938,inf,0.9804431009073323,inf,0.9996434611407131,inf,0.9965586469792355,inf,0.9991981313804942,0.9999999930182069,inf
2939,inf,0.9804550560434518,inf,0.999999808679908,inf,0.9999999442811381,inf,0.9998424877411923,0.9818972012090934,inf
2940,inf,0.95,inf,0.9999457752845117,inf,0.9995795176777392,inf,0.9998451492940043,0.9997455750217631,inf
2941,inf,0.39748928949113294,inf,0.9999835258861245,inf,0.9999829272169449,inf,0.9997941396249846,0.9999999996117142,inf
2942,inf,0.9929387021864352,inf,0.9999498165735811,inf,0.999264171527627,inf,0.9994482022981971,0.9999999940977061,inf
2943,inf,0.9134207811121081,inf,0.9989500110279098,inf,0.9509510040260379,inf,0.999642096995552,0.9662375195348091,inf
2944,inf,0.9924817097460694,inf,0.9772001860326647,inf,0.9993009076392212,inf,0.999695038841715,0.9918348040576008,inf
2945,inf,0.9804454073752157,inf,0.9999970253384886,inf,0.9999982147696278,inf,0.9995992883403378,0.9999996895238079,inf
2946,inf,0.9804453342787874,inf,0.9999674492126018,inf,0.9999078782398961,inf,0.9999049788568468,0.9999999941275838,inf
2947,inf,0.9134464054781929,inf,0.9940112980929692,inf,0.9999055466821896,inf,0.9998840849171117,0.9999654435836677,inf
2948,inf,0.9890410958904109,inf,0.9999997125537026,inf,0.9999998270758337,inf,0.9996271984992655,0.9999953513327163,inf
2949,inf,0.3974893100751176,inf,0.9999953862034181,inf,0.9999730369222606,inf,0.999750609342444,0.9999991659957759,inf
2950,inf,0.9134604102238391,inf,0.9995537426993862,inf,0.9999947302104907,inf,0.9995589007221648,0.9999993517028947,inf
2951,inf,0.9134603939270944,inf,0.9995433094190214,inf,0.9999990134234402,inf,0.9994643568510827,0.9999996566900485,inf
2952,inf,0.9134599219772006,inf,0.9999233563657227,inf,0.9994306195310685,inf,0.9996978367112651,0.9999999892145239,inf
2953,inf,0.9804416004740263,inf,0.9995999504729467,inf,0.9941341030257179,inf,0.9995217303922768,0.9999999715037835,inf
2954,inf,0.6266743884004193,inf,0.9946752663235542,inf,0.9999370431065308,inf,0.9995211841968659,0.9999999856438448,inf
2955,inf,0.9890410958904109,inf,0.9999893353158253,inf,0.9999968940843759,inf,0.9998049209389552,0.9999343775184956,inf
2956,inf,0.9134615306400216,inf,0.9999976076533267,inf,0.999999060087237,inf,0.9994640555320651,0.9999997652561254,inf
2957,inf,0.989041095890411,inf,0.995738234787377,inf,0.999970591178314,inf,0.9993583047558906,0.9994292527642505,inf
2958,inf,0.989041095890411,inf,0.9996867148380402,inf,0.999998217067863,inf,0.9998451332659591,0.9999964960512715,inf
2959,inf,0.6267095443966072,inf,0.9999978020732782,inf,0.9999977221891354,inf,0.9998379817638974,0.9999999977509297,inf
2960,inf,0.9134609859479877,inf,0.9999728871757879,inf,0.9998053597627573,inf,0.9998451296552362,0.9999990968164185,inf
2961,inf,0.9929389265865607,inf,0.9999895877114311,inf,0.9999226492826278,inf,0.9993168689419143,0.9999999968880571,inf
2962,inf,0.9134607062505722,inf,0.9999687703142622,inf,0.9996985613849421,inf,0.9994098595418721,0.9999999982390196,inf
2963,inf,0.9929370238791959,inf,0.9942318068659047,inf,0.9997569342609396,inf,0.9998110385311011,0.999975848030493,inf
2964,inf,0.9500000000000001,inf,0.999965605400786,inf,0.9999304658615177,inf,0.9998594325679114,0.999999396518406,inf
2965,inf,0.6491582657851194,inf,0.9999968319367035,inf,0.9999984634273298,inf,0.9992946433649751,0.9999483041245829,inf
2966,inf,0.9929297786812642,inf,0.9999995529476781,inf,0.999999644387026,inf,0.999927404352307,0.9452779050669966,inf
2967,inf,0.9922230896259177,inf,0.9996919765673349,inf,0.9977899971414333,inf,0.9997942938369807,0.9999999862644621,inf
2968,inf,0.9929135617505698,inf,0.9955697331978722,inf,0.9508182692481049,inf,0.9961101285136924,0.9430645021417638,inf
2969,inf,0.9804454086009461,inf,0.9999979987471325,inf,0.9999994171676866,inf,0.9998281064379838,0.9999998721834723,inf
2970,inf,0.9134615331820645,inf,0.9999978281600523,inf,0.999999367486977,inf,0.9998587882203979,0.9999992279525717,inf
2971,inf,0.989041095890411,inf,0.9944270935140674,inf,0.8408890091172906,inf,0.9993699363074545,0.8382733290473922,inf
2972,inf,0.39748948077472723,inf,0.9999973676725611,inf,0.9999943896575282,inf,0.9994476415211194,0.9999996309303854,inf
2973,inf,0.9804450223959613,inf,0.9993695804011602,inf,0.9999928955912597,inf,0.9998707764027248,0.9999999750225805,inf
2974,inf,0.9929389535604547,inf,0.9999981053733726,inf,0.9999980365181276,inf,0.9998451199584834,0.999999998921123,inf
2975,inf,0.6267093238061936,inf,0.9999812175159323,inf,0.9999805349630217,inf,0.9997941399192426,0.9999999996159227,inf
2976,inf,0.9804447571449808,inf,0.9999472135595848,inf,0.9989784176505648,inf,0.9999126594588355,0.9999999364278808,inf
2977,inf,0.95,inf,0.6724573073349874,inf,0.9612220078080668,inf,0.9964634584123698,0.7223049189270688,inf
2978,inf,0.9804454014698737,inf,0.9999961868299565,inf,0.9999896187248235,inf,0.9995074527974408,0.9999999998434832,inf
2979,inf,0.989041095890411,inf,0.9999766108260498,inf,0.999993188283908,inf,0.9997242699221068,0.999837281865699,inf
2980,inf,0.3974849233529531,inf,0.9999508293589199,inf,0.9990671790553476,inf,0.9995590567486085,0.999637277092713,inf
2981,inf,0.9804453817972797,inf,0.9999805776115714,inf,0.9999728850393836,inf,0.9993580728483149,0.9999999997513173,inf
2982,inf,0.9804449767266389,inf,0.9261936689234503,inf,0.3855470870467004,inf,0.9998913942916059,0.3127054780282688,inf
2983,inf,0.39748929627875823,inf,0.9999685061101083,inf,0.9999658638333475,inf,0.9998290615191153,0.9999667760915387,inf
2984,inf,0.9804452084485408,inf,0.9999388179082997,inf,0.998812676162615,inf,0.9994099012621385,0.9990836277224863,inf
2985,inf,0.989041095890411,inf,0.9988079272262133,inf,0.8687047638549701,inf,0.9990245640449246,0.9105385886153272,inf
2986,inf,0.9890410958904109,inf,0.999980397458672,inf,0.9999796850589562,inf,0.999823781239635,0.9999999985811482,inf
2987,inf,0.39748927950981344,inf,0.9999828141259891,inf,0.9999821842906965,inf,0.9998315356732943,0.9999998820843272,inf
2988,inf,0.5428571428571427,inf,0.999994531454084,inf,0.9999694266697665,inf,0.998597876221136,0.9999999533811995,inf
2989,inf,0.9134613492472297,inf,0.9999757950719931,inf,0.9999484759511911,inf,0.9995201663625232,0.9999998786283836,inf
2990,inf,0.989041095890411,inf,0.999996161736383,inf,0.9999976976149811,inf,0.9994755741277259,0.9999996639833556,inf
2991,inf,0.9804844704852241,inf,0.999999617610582,inf,0.9999996958238857,inf,0.999927508203458,0.9266946794312749,inf
2992,inf,0.9890410958904109,inf,0.9999979189972599,inf,0.9999993939418348,inf,0.9998593264709811,0.999999876266735,inf
2993,inf,0.989041095890411,inf,0.05124457123565986,inf,0.9988953144129169,inf,0.999950869070048,0.05077685952007536,inf
2994,inf,0.3974895086908338,inf,0.9999980897622521,inf,0.9999973295435647,inf,0.9994093286154754,0.9999995404878461,inf
2995,inf,0.980443538903402,inf,0.9999224653579509,inf,0.9969782012217856,inf,0.9997515034262101,0.9999799114489603,inf
2996,inf,0.992938952068465,inf,0.9999972818258104,inf,0.9999942197727326,inf,0.9995588269476589,0.9999999984656421,inf
2997,inf,0.9673194321693389,inf,0.9996240431528481,inf,0.9963711660853892,inf,0.9993591583444639,0.9999999906623576,inf
2998,inf,0.9134617231127257,inf,0.9999790056443263,inf,0.9999355022166322,inf,0.9998150542035623,0.9998289736709509,inf
2999,inf,0.980445239839338,inf,0.9999456043252508,inf,0.9997744547439618,inf,0.999499027534063,0.9999999978711575,inf
3000,inf,0.39748918700171476,inf,0.99998017897853,inf,0.9999722221754925,inf,0.9993579491611224,0.9999996749545272,inf


==> chapters/tables/JoinedResultProbsVMPSamplesEPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
1,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
2,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
3,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
4,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
5,0.576992310018852,inf,inf,0.999999815608715,inf,0.9999998533238056,inf,0.9958635835407788,inf,0.9999999999999989
6,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
7,0.0785545602517298,inf,inf,0.9999999076542104,inf,0.9999999731057924,inf,0.9998135849575752,inf,0.9999999999999967
8,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
9,0.24038985544674688,inf,inf,0.9999999019378428,inf,0.9999999714409934,inf,0.9998135849582489,inf,0.9999999999999966
10,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
11,0.5224509792478184,inf,inf,0.9999996826992432,inf,0.9999999075913207,inf,0.9995347384266803,inf,0.9999999999999987
12,0.01763123413942569,inf,inf,0.9999999097317889,inf,0.9999999737108533,inf,0.9997979272060106,inf,0.9999999999999967
13,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
14,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
15,0.522450975416606,inf,inf,0.9999999116867215,inf,0.9999999742801955,inf,0.9997432173763389,inf,0.9999999999999952
16,0.5224509774557679,inf,inf,0.999999848760183,inf,0.9999998796945267,inf,0.9997749480944084,inf,0.9999999999999994
17,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
18,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
19,0.5769923099245509,inf,inf,0.9999998220533568,inf,0.999999858450271,inf,0.9998860117803524,inf,0.9999999999999989
20,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
21,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
22,0.07855456408847085,inf,inf,0.999999064124742,inf,0.9999992555471302,inf,0.9994387042759099,inf,0.9999999999999996
23,0.06400047985228699,inf,inf,0.9999998237880232,inf,0.9999998598301315,inf,0.9998281858197859,inf,0.9999999999999986
24,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
25,0.017631234127421205,inf,inf,0.9999999254988298,inf,0.9999999783027471,inf,0.9996010731266466,inf,0.9999999999999983
26,0.017631234140862085,inf,inf,0.9999999078451943,inf,0.9999999731614133,inf,0.9998135849575528,inf,0.9999999999999968
27,0.5769923155066862,inf,inf,0.9999994405645142,inf,0.9999995549905296,inf,0.9996546355444434,inf,0.9999999999999996
28,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
29,0.8662942565233289,inf,inf,0.9999998236282603,inf,0.9999998597030463,inf,0.992761692178457,inf,0.9999999999999986
30,0.01763123414392948,inf,inf,0.999999903816395,inf,0.9999999719880911,inf,0.9998464271603926,inf,0.9999999999999969
31,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
32,0.8662942567854274,inf,inf,0.9999997019169862,inf,0.9999999131881755,inf,0.9994352779123763,inf,0.9999999999999986
33,0.5769923105267323,inf,inf,0.9999996954961169,inf,0.9999999113182019,inf,0.9995069708914424,inf,0.9999999999999987
34,0.007456336766681597,inf,inf,0.9999997278538972,inf,0.9999997835182142,inf,0.9999082000354366,inf,0.9999999999999987
35,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
36,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
37,0.5224509755569364,inf,inf,0.9999999032993249,inf,0.9999999718375028,inf,0.9998135849580885,inf,0.9999999999999966
38,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
39,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
40,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
41,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
42,0.5769923140768469,inf,inf,0.9999995382811925,inf,0.999999632720399,inf,0.9993182856584666,inf,0.9999999999999998
43,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
44,0.5769923082747673,inf,inf,0.9999999093874357,inf,0.9999999736105659,inf,0.9996954297558754,inf,0.9999999999999957
45,0.5769923097484386,inf,inf,0.9999998340890381,inf,0.9999998680241938,inf,0.9998551467917043,inf,0.9999999999999984
46,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
47,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
48,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
49,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
50,0.01763123413942569,inf,inf,0.9999999097317889,inf,0.9999999737108533,inf,0.9997979272060106,inf,0.9999999999999967
51,0.07855456026094919,inf,inf,0.9999999047538866,inf,0.9999999722611203,inf,0.9998372586659093,inf,0.9999999999958563
52,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
53,0.8662942565932753,inf,inf,0.9999998134581981,inf,0.9999998516131519,inf,0.9999021133462659,inf,0.9999999999999989
54,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
55,0.0785545607813056,inf,inf,0.9999998135489597,inf,0.9999998516853492,inf,0.9999133721864126,inf,0.999999999999999
56,0.014190799274328933,inf,inf,0.9999999077773265,inf,0.9999999731416479,inf,0.9997979272062593,inf,0.9999999999999966
57,0.5769923104291113,inf,inf,0.9999997047681604,inf,0.9999999140185336,inf,0.9994352779120217,inf,0.9999999999999987
58,0.01763123426526019,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.9999999999997055
59,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
60,0.06400047993456626,inf,inf,0.9999998094012559,inf,0.99999984838601,inf,0.9999133721867309,inf,0.999999999999999
61,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
62,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
63,0.5769923098857362,inf,inf,0.9999998247059826,inf,0.9999998605603331,inf,0.9998281858196466,inf,0.9999999999999986
64,0.5769923104820294,inf,inf,0.9999996997419998,inf,0.9999999125547462,inf,0.9994742951993091,inf,0.9999999999999987
65,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
66,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
67,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
68,0.017631234255475154,inf,inf,0.9999998253760551,inf,0.99999986109335,inf,0.9998860117800209,inf,0.9999999999999989
69,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
70,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
71,0.5224509755174033,inf,inf,0.9999999056621828,inf,0.9999999725256468,inf,0.9914975193086377,inf,0.9999999999999964
72,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
73,0.0785545602645487,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
74,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
75,0.8386217723772681,inf,inf,0.999999897415814,inf,0.9999999701240261,inf,0.9998464271610192,inf,0.9999999999999967
76,0.10730037257073806,inf,inf,0.9999987759418018,inf,0.9999990263086552,inf,0.9991145593154225,inf,0.9999999999999991
77,0.06400047992171126,inf,inf,0.9999998116489877,inf,0.9999998501739944,inf,0.9999082000286378,inf,0.9999999999999989
78,0.5224509783628926,inf,inf,0.999999809748696,inf,0.9999998486623852,inf,0.9999021133465859,inf,0.9999999999999989
79,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
80,0.07855456026454874,inf,inf,0.9999999036170618,inf,0.9999999719300385,inf,0.9998464271604122,inf,0.9999999999999969
81,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
82,0.004146743149602457,inf,inf,0.9999999064300044,inf,0.9999999727492622,inf,0.9996954297564479,inf,0.9999999999999956
83,0.5769923081200627,inf,inf,0.999999924081241,inf,0.9999999778898976,inf,0.9996010731270452,inf,0.9999999999999982
84,0.014190799437025284,inf,inf,0.9999998121477097,inf,0.9999998505707086,inf,0.9999082000285974,inf,0.9999999999999989
85,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
86,0.017631234262547448,inf,inf,0.9999998186923499,inf,0.9999998557767188,inf,0.9999021133458142,inf,0.9999999999999989
87,0.5224509880435768,inf,inf,0.9999993934246043,inf,0.9999995174925395,inf,0.9997218495473493,inf,0.9999999999999996
88,0.007456336766681597,inf,inf,0.9999999913662467,inf,0.9999999931321805,inf,0.9998189051652078,inf,0.9999999999999992
89,0.5769923081090428,inf,inf,0.9999999251279275,inf,0.999999978194728,inf,0.9743362926489105,inf,0.9999999999999982
90,0.014190799268317669,inf,inf,0.9999999140160559,inf,0.9999999749585763,inf,0.9997432173759532,inf,0.9999999999999953
91,0.5224509755569489,inf,inf,0.9999999032993249,inf,0.9999999718375028,inf,0.9998135849580884,inf,0.9999999999990336
92,0.576992315792177,inf,inf,0.9999994210537831,inf,0.9999995394704915,inf,0.9807953453160174,inf,0.9999999999999996
93,0.07855456024143909,inf,inf,0.9999999108951128,inf,0.9999999740496524,inf,0.9996954297555837,inf,0.9999999999999958
94,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
95,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
96,0.06400047921934485,inf,inf,0.9999999089129261,inf,0.9999999734723728,inf,0.9996954297559673,inf,0.9999999999999957
97,0.07855456025672188,inf,inf,0.9999999060820066,inf,0.9999999726479135,inf,0.9998264691216312,inf,0.9999999999999968
98,0.01419079943932423,inf,inf,0.9999998104309609,inf,0.9999998492051008,inf,0.9943145778414929,inf,0.999999999999999
99,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
100,0.5769923094698591,inf,inf,0.999999853127449,inf,0.9999998831685193,inf,0.9997749480934455,inf,0.9999999999999994
101,0.28822805559707027,inf,inf,0.9999999069969212,inf,0.9999999729143675,inf,0.9998135849576527,inf,0.9999999999999967
102,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
103,0.5224509754905897,inf,inf,0.9999999072648005,inf,0.9999999729923831,inf,0.9872385425865573,inf,0.9999999999999956
104,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
105,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
106,0.5224509782888509,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999997601
107,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
108,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
109,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
110,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
111,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
112,0.014190799280152057,inf,inf,0.999999901733854,inf,0.9999999713815849,inf,0.9998464271605965,inf,0.9999999999999969
113,0.8662942577343784,inf,inf,0.9999995101595951,inf,0.9999998573419575,inf,0.9989394177584018,inf,0.9999999999999987
114,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
115,0.014190799432748416,inf,inf,0.9999998153415035,inf,0.9999998531112492,inf,0.9935803268670093,inf,0.9999999999999989
116,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
117,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
118,0.017631234255475154,inf,inf,0.9999998253760551,inf,0.99999986109335,inf,0.9998860117800209,inf,0.9999999999999989
119,0.07855456074684677,inf,inf,0.9999998213575455,inf,0.9999998578967797,inf,0.9998948449549839,inf,0.9999999999999989
120,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
121,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
122,0.017631234142056633,inf,inf,0.999999906276242,inf,0.9999999727044815,inf,0.9998264691216098,inf,0.9999999999999968
123,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
124,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
125,0.5769923099789614,inf,inf,0.999999818334871,inf,0.999999855492358,inf,0.9998948449552633,inf,0.9999999999999989
126,0.10730037257073814,inf,inf,0.9999998044481486,inf,0.9999998444460031,inf,0.9999082000292221,inf,0.9999999999999988
127,0.07855456026093903,inf,inf,0.9999999047538866,inf,0.9999999722611203,inf,0.9998372586659094,inf,0.9999999999999969
128,0.5224509880435768,inf,inf,0.9999993934246043,inf,0.9999995174925395,inf,0.9997218495473493,inf,0.9999999999999996
129,0.5769923083526912,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999999969
130,0.07855456073071089,inf,inf,0.9999998250141604,inf,0.9999998608054766,inf,0.999886011780057,inf,0.999999999999765
131,0.8386217722627809,inf,inf,0.9999999102377245,inf,0.9999999738581987,inf,0.9997432173765788,inf,0.9999999999999951
132,0.5769923100951564,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.9999999999997045
133,0.06400048011916533,inf,inf,0.9999996902481407,inf,0.9999999097898142,inf,0.9995347384258768,inf,0.9999999999999987
134,0.24038985540857818,inf,inf,0.9999999053793629,inf,0.99999997244328,inf,0.9996954297566512,inf,0.9999999999999956
135,0.014190799273002342,inf,inf,0.9999999091541095,inf,0.9999999735426135,inf,0.9996954297559206,inf,0.9999999999999957
136,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
137,0.5769923100624353,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999999989
138,0.5224509756276677,inf,inf,0.9999998990717903,inf,0.9999999706063022,inf,0.999846427160857,inf,0.9999999999999968
139,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
140,0.5769923100242109,inf,inf,0.9999998152424755,inf,0.9999998530324761,inf,0.9999021133461119,inf,0.9999999999999989
141,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
142,0.017631234127421205,inf,inf,0.9999999254988298,inf,0.9999999783027471,inf,0.9996010731266466,inf,0.9999999999999983
143,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
144,0.07855456076026625,inf,inf,0.9999998183166036,inf,0.9999998554778271,inf,0.9999021133458467,inf,0.9999999999999989
145,0.5769923083094667,inf,inf,0.9999999060916964,inf,0.9999999726507356,inf,0.9998135849577594,inf,0.9999999999999967
146,0.5769923082237095,inf,inf,0.9999999142368946,inf,0.999999975022892,inf,0.9997432173759165,inf,0.9999999999999953
147,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
148,0.01763123426758185,inf,inf,0.999999813934566,inf,0.9999998519920843,inf,0.9999133721863831,inf,0.999999999999999
149,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
150,0.24038985788570477,inf,inf,0.9999996820269661,inf,0.999999907395531,inf,0.9995069708929456,inf,0.9999999999999987
151,0.0640004799066931,inf,inf,0.9999998142749587,inf,0.9999998522628536,inf,0.9999021133461954,inf,0.9999999999999989
152,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
153,0.5769923100951564,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.9999999999997045
154,0.5769923158199932,inf,inf,0.9999994191527906,inf,0.9999995379583249,inf,0.9997034107916609,inf,0.9999999999999996
155,0.5769923100874911,inf,inf,0.9999998109178446,inf,0.9999998495923982,inf,0.9943145778390476,inf,0.999999999999999
156,0.576992310095154,inf,inf,0.9999998103941617,inf,0.9999998491758285,inf,0.9999133721866548,inf,0.999999999999999
157,0.07855456024572693,inf,inf,0.9999999095447148,inf,0.9999999736563709,inf,0.9997979272060343,inf,0.9999999999999967
158,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
159,0.10730037257073806,inf,inf,0.9999997246061761,inf,0.9999997809347766,inf,0.9999133721932383,inf,0.9999999999999987
160,0.5769923083527014,inf,inf,0.9999999019862381,inf,0.9999999714550877,inf,0.9998464271605718,inf,0.9999999999987506
161,0.01763123426526082,inf,inf,0.9999998161288365,inf,0.9999998537375423,inf,0.9999082000282743,inf,0.9999999999986251
162,0.06400047923152169,inf,inf,0.9999999059538361,inf,0.999999972610586,inf,0.9921512909324289,inf,0.9999999999999967
163,0.019395427036011097,inf,inf,0.999999004785211,inf,0.9999992083448094,inf,0.9994703145632496,inf,0.9999999999999059
164,0.5224509755001555,inf,inf,0.9999999066930633,inf,0.9999999728258738,inf,0.9996954297563969,inf,0.9999999999999956
165,0.28822805728701195,inf,inf,0.9999997178771817,inf,0.9999999178363226,inf,0.9990775620767056,inf,0.9999999999995056
166,0.5769923082892257,inf,inf,0.9999999080141887,inf,0.9999999732106302,inf,0.9997979272062291,inf,0.9999999999999966
167,0.5224509755844816,inf,inf,0.9999999016529783,inf,0.9999999713580312,inf,0.9998264691221186,inf,0.9999999999999967
168,0.2403898637082092,inf,inf,0.9999993934601357,inf,0.9999995175208033,inf,0.999703410794029,inf,0.9999999999999996
169,0.5769923100624468,inf,inf,0.9999998126301842,inf,0.9999998509544986,inf,0.9999082000285582,inf,0.9999999999985989
170,0.014190799440027305,inf,inf,0.9999998099059295,inf,0.9999998487874585,inf,0.9999133721866922,inf,0.999999999999999
171,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
172,0.8386217736161672,inf,inf,0.9999998263525413,inf,0.9999998618701073,inf,0.9998551467927087,inf,0.9999999999999983
173,0.5769923214127431,inf,inf,0.999999036938546,inf,0.9999992339215541,inf,0.9994703145660723,inf,0.9999999999999996
174,0.01763123414306572,inf,inf,0.9999999049508687,inf,0.999999972318488,inf,0.9998372586658891,inf,0.9999999999999969
175,0.5224509754905897,inf,inf,0.9999999072648005,inf,0.9999999729923831,inf,0.9872385425865573,inf,0.9999999999999956
176,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
177,0.0176312341347764,inf,inf,0.9999999158383016,inf,0.9999999754892757,inf,0.9997432173756514,inf,0.9999999999999954
178,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
179,0.5769923083262999,inf,inf,0.9999999044928904,inf,0.9999999721851094,inf,0.9998264691218061,inf,0.9999999999999968
180,0.5224509779116271,inf,inf,0.9999998291556631,inf,0.9999998640998832,inf,0.9998551467923448,inf,0.9999999999999984
181,0.014190799280152057,inf,inf,0.999999901733854,inf,0.9999999713815849,inf,0.9998464271605965,inf,0.9999999999999969
182,0.01763123443830257,inf,inf,0.9999995171783046,inf,0.9999998593860424,inf,0.9990053061910844,inf,0.9999999999999987
183,0.8386217723538424,inf,inf,0.9999999000393527,inf,0.999999970888089,inf,0.9998264691222961,inf,0.9999999999999966
184,0.5769923083405195,inf,inf,0.9999999031422983,inf,0.9999999717917714,inf,0.9998372586660763,inf,0.9999999999999968
185,0.5224509755238146,inf,inf,0.9999999052789826,inf,0.9999999724140459,inf,0.9997979272065771,inf,0.9999999999999964
186,0.004146743342846269,inf,inf,0.9999993844554899,inf,0.999999510357953,inf,0.9997375182359273,inf,0.9999999999999996
187,0.8662942670812489,inf,inf,0.9999982885282968,inf,0.999998638589908,inf,0.9997985593866875,inf,0.9999999999999996
188,0.24038985701716298,inf,inf,0.9999998275567678,inf,0.9999998628280232,inf,0.9905288634086716,inf,0.9999999999999983
189,0.10730037257073811,inf,inf,0.9999998593185944,inf,0.9999999590288311,inf,0.9998372586706116,inf,0.9999999999999959
190,0.01763123425933636,inf,inf,0.9999998217270026,inf,0.9999998581906687,inf,0.9998948449549498,inf,0.9999999999999989
191,0.014190799433518114,inf,inf,0.9999998147667276,inf,0.9999998526540369,inf,0.999902113346153,inf,0.9999999999999989
192,0.5224509781362967,inf,inf,0.9999998194936014,inf,0.9999998564140837,inf,0.9998281858204375,inf,0.9999999999999986
193,0.07855456077160233,inf,inf,0.9999998157477775,inf,0.9999998534344245,inf,0.9999082000283053,inf,0.999999999999999
194,0.017631234252720708,inf,inf,0.99999982797915,inf,0.9999998631640121,inf,0.9998281858191499,inf,0.9999999999999986
195,0.07855456071920061,inf,inf,0.9999998276226499,inf,0.9999998628804301,inf,0.999828185819204,inf,0.9999999999994442
196,0.5224509784254417,inf,inf,0.9999998070587279,inf,0.9999998465226189,inf,0.9999082000290103,inf,0.9999999999999989
197,0.5224509782888478,inf,inf,0.9999998129330441,inf,0.999999851195412,inf,0.9998948449557623,inf,0.9999999999999989
198,0.5224509756077504,inf,inf,0.999999900262226,inf,0.9999999709529972,inf,0.9998372586663743,inf,0.9999999999999967
199,0.240389855465263,inf,inf,0.9999999002683168,inf,0.999999970954771,inf,0.999826469122271,inf,0.9999999999999966
200,0.5224509784789815,inf,inf,0.9999998047562172,inf,0.9999998446910598,inf,0.9999133721870874,inf,0.9999999999999989
201,inf,0.9817795794183751,0.9999960199573136,inf,inf,0.9981930358742505,inf,0.9998042925494692,inf,0.9999999999999855
202,inf,0.995656981708176,0.9999957085924102,inf,inf,0.9122373761668694,inf,0.997794066147172,inf,0.999993316318154
203,inf,0.985063559621469,0.9999538906541997,inf,inf,0.92608594661888,inf,0.9999029351708992,inf,0.9999976214577587
204,inf,0.9189882540728292,0.9999999801233976,inf,inf,0.9986121291622758,inf,0.9999373215317218,inf,0.9999988501165329
205,inf,0.46460158956592545,0.9999996584376692,inf,inf,0.9585228210992955,inf,0.9947172424678332,inf,0.9999999999999422
206,inf,0.9817795794183843,0.9999995603041066,inf,inf,0.9883779858829476,inf,0.999080728152039,inf,0.999999999999983
207,inf,0.995656983337997,0.9998143854693636,inf,inf,0.7728260562685932,inf,0.9996539173968214,inf,0.9999999999999636
208,inf,0.9189882509850789,0.9999538988083008,inf,inf,0.9260859337461727,inf,0.9999157461831863,inf,0.9999977585976512
209,inf,0.9956575490513163,0.9971169446082478,inf,inf,0.9371239128551666,inf,0.99944332172893,inf,0.9999999999998994
210,inf,0.9189882573256842,0.9999978853282457,inf,inf,0.9811039367410408,inf,0.9999183633880487,inf,0.9999999999999628
211,inf,0.41486012813323414,0.999954018379797,inf,inf,0.9260860040975615,inf,0.9999333621829879,inf,0.9999999999999639
212,inf,0.8926996274292619,0.9999999999806428,inf,inf,0.9999504279947624,inf,0.9992045468053383,inf,0.9999993692946096
213,inf,0.995656982679151,0.999999878614061,inf,inf,0.9998322918474322,inf,0.9999024219101755,inf,0.99999728809546
214,inf,0.9850635596396596,0.9997984464093866,inf,inf,0.8664114788655102,inf,0.9997444168151183,inf,0.9999976419675273
215,inf,0.9817795731281298,0.9999999944912501,inf,inf,0.9896350571375645,inf,0.9987020443445482,inf,0.9999907678114719
216,inf,0.9984209496825895,0.9999999999961053,inf,inf,0.9999632611971889,inf,0.9994788740106806,inf,0.9999999999999741
217,inf,0.9984209496825895,0.00045274318366508,inf,inf,0.00014114539982856833,inf,0.9993915536323605,inf,0.9999988717866757
218,inf,0.4148466943893385,0.9999996118004374,inf,inf,0.9896478194743558,inf,0.9958462338781912,inf,0.9985156947557415
219,inf,0.4646015541603916,0.0005080237773171294,inf,inf,1.90625920493126e-7,inf,0.9992498050097637,inf,0.9999975646977786
220,inf,0.46460157595691076,0.9999985273203075,inf,inf,0.9990625677130569,inf,0.9999374948292027,inf,0.999999049318579
221,inf,0.4646014854029791,0.9999998817993692,inf,inf,0.9965635345846465,inf,0.9998276561792072,inf,0.9999928353501766
222,inf,0.9850635617522459,0.9999978571631388,inf,inf,0.9811038741606695,inf,0.999936622859762,inf,0.9999999999999839
223,inf,0.7510275847677355,0.9999993496960023,inf,inf,0.9859315397377534,inf,0.9998044669245701,inf,0.9999999999998401
224,inf,0.9984209496825895,0.9999539350422575,inf,inf,0.9260864658755281,inf,0.9995854733513506,inf,0.9999988919220588
225,inf,0.9850635588985668,0.9971145749721865,inf,inf,0.6767085347394468,inf,0.9950507012211475,inf,0.9999968063938438
226,inf,0.9797012624384143,0.9999996708502865,inf,inf,0.9585024112868621,inf,0.9960843559816024,inf,0.999999999999958
227,inf,0.41486012813323603,0.9999999797516288,inf,inf,0.9971660762717051,inf,0.9994120396844868,inf,0.999999999999986
228,inf,0.9984209496825895,0.9999538836332755,inf,inf,0.9260859214150094,inf,0.9999157461671507,inf,0.9999974711123804
229,inf,0.41486012813323436,0.0004791106862817884,inf,inf,0.00010490482544522894,inf,0.9999169796794806,inf,0.999999999999981
230,inf,0.46460158956592734,0.999997884615849,inf,inf,0.9811039573393087,inf,0.9998672858162406,inf,0.9999999999999544
231,inf,0.9850635617311245,0.9997475029571532,inf,inf,0.8979602782155259,inf,0.9993020414152779,inf,0.9999999999998115
232,inf,0.9984209496825895,0.9999540180842726,inf,inf,0.9260860101550922,inf,0.9999292245071197,inf,0.9999999999999524
233,inf,0.7450935535420491,0.9999978703807031,inf,inf,0.9811039027273579,inf,0.9999299179378065,inf,0.9999999999999606
234,inf,0.9817795794192051,0.9995613006333479,inf,inf,0.744193328348747,inf,0.9962130280829045,inf,0.9999999999998673
235,inf,0.9189882573256845,0.9999978846158422,inf,inf,0.9811039573392956,inf,0.999867285816227,inf,0.9999999999999565
236,inf,0.9817795772317407,0.9999891458067985,inf,inf,0.9642003774431118,inf,0.9996982173244318,inf,0.9999967865821896
237,inf,0.751027476136664,0.9997461636504827,inf,inf,0.8979479603410622,inf,0.9994888284606138,inf,0.9999895558189474
238,inf,0.9850635617310622,0.9999978849286368,inf,inf,0.9811039482951724,inf,0.999889712555727,inf,0.9999999999999482
239,inf,0.9817795774410967,0.9999999365955861,inf,inf,0.9965635840341618,inf,0.9998662615097295,inf,0.9999970979517324
240,inf,0.4148601027803114,0.999999150206161,inf,inf,0.9956356393005451,inf,0.9054786019742478,inf,0.9999971987350011
241,inf,0.9956569829409643,0.9999999295375811,inf,inf,0.9773417186906508,inf,0.9939183200245323,inf,0.9999983717905366
242,inf,0.9817795787702175,0.9999299552924176,inf,inf,0.8049086027160118,inf,0.9994147209319815,inf,0.9999990486340031
243,inf,0.9984209496825895,0.999999864259361,inf,inf,0.9965635153150213,inf,0.9998591463671043,inf,0.9999914675935877
244,inf,0.9328150486704774,0.9999538964033527,inf,inf,0.9260859317919213,inf,0.999915746180645,inf,0.9999977130367922
245,inf,0.9956569817210943,0.9999999952915661,inf,inf,0.989633099964397,inf,0.999214427923714,inf,0.9999933692952636
246,inf,0.9984209496825895,0.999999978508967,inf,inf,0.9971662412955145,inf,0.9992567127326327,inf,0.9999988451108832
247,inf,0.9189882549138668,0.9999539464838343,inf,inf,0.9260865187583593,inf,0.999556837061169,inf,0.9999991474231879
248,inf,0.9956569833379973,0.9999999054411713,inf,inf,0.9998323169988634,inf,0.9997933314827409,inf,0.9999999999999462
249,inf,0.9817795788175997,0.9999985447373546,inf,inf,0.9990625849424187,inf,0.9999258987467752,inf,0.9999991182450496
250,inf,0.9850635617310622,0.9999754230335018,inf,inf,0.9925492803865262,inf,0.9998278923413095,inf,0.9999999999999856
251,inf,0.9797012624384144,0.9999999999120457,inf,inf,0.9997949068549686,inf,0.9993749316358879,inf,0.9999999999999922
252,inf,0.4148600674611963,0.9999992204972109,inf,inf,0.9859314004644901,inf,0.9998820166846043,inf,0.9999932962977135
253,inf,0.918988237456591,0.9999998835950552,inf,inf,0.9965635374947451,inf,0.9998124883734687,inf,0.9999929762806209
254,inf,0.9817795788175997,0.9999985447373546,inf,inf,0.9990625849424187,inf,0.9999258987467752,inf,0.9999991182450496
255,inf,0.9817795787373083,0.9999999001617017,inf,inf,0.999832311729621,inf,0.999309165767796,inf,0.9999990004010859
256,inf,0.9817795794183746,0.9999540186202153,inf,inf,0.9260859991695001,inf,0.9999367283556638,inf,0.999999999999984
257,inf,0.9984209496825895,0.9999999724580523,inf,inf,0.9965636185575262,inf,0.9998457122561721,inf,0.9999999999998006
258,inf,0.9189648143931511,0.9999984254937748,inf,inf,0.9896442254008021,inf,0.9992099998322638,inf,0.9917129292059409
259,inf,0.9817795739834448,0.9999998712603099,inf,inf,0.9965635329523025,inf,0.9997198413532986,inf,0.9999920231569971
260,inf,0.9328150572943747,0.9999999703676166,inf,inf,0.9965636116270439,inf,0.999880676284203,inf,0.9999999999999515
261,inf,0.9328150572831422,0.9999999999693459,inf,inf,0.99975116471663,inf,0.9998424715147834,inf,0.9999999999999388
262,inf,0.9817795794183704,0.9999999998521578,inf,inf,0.9957955974769499,inf,0.9992893308845154,inf,0.9999999999961225
263,inf,0.9817795662292137,0.9981883061058326,inf,inf,0.7237594170032149,inf,0.9985788865177615,inf,0.999980642273805
264,inf,0.9189882384459093,0.9999998881145656,inf,inf,0.9965635396590735,inf,0.9998400638825415,inf,0.9999933260043935
265,inf,0.985063561755746,0.9999978523475507,inf,inf,0.9811038685023434,inf,0.9999280349904203,inf,0.9999999999999833
266,inf,0.9817795747536225,0.9999992174210905,inf,inf,0.9859314148839825,inf,0.9998276978916075,inf,0.9999931535467248
267,inf,0.9328150572831422,0.9999540173156415,inf,inf,0.9260860259102442,inf,0.999918462747182,inf,0.9999999999999617
268,inf,0.4148601249597682,0.999998552346244,inf,inf,0.9990625925220591,inf,0.99957998973963,inf,0.9999996493609418
269,inf,0.995656982431575,0.9999991560889131,inf,inf,0.9859380006951136,inf,0.9787994953239632,inf,0.9999962828830289
270,inf,0.8926996274292618,0.9999999997297995,inf,inf,0.9997179270216787,inf,0.9961518920914598,inf,0.9999999999991517
271,inf,0.979701262438456,0.9996285426270612,inf,inf,0.6811536263143859,inf,0.9984068074747039,inf,0.999999999999984
272,inf,0.9328247416697621,0.9969580863850207,inf,inf,0.9367259125183206,inf,0.999402985003607,inf,0.9999999999998959
273,inf,0.9817795779344989,0.99999780835456,inf,inf,0.9811038562628259,inf,0.9999373452417006,inf,0.9999978206081648
274,inf,0.98177957941838,0.9999299645880307,inf,inf,0.8049093602101132,inf,0.9994034637689171,inf,0.9999999999999647
275,inf,0.9984209496825895,0.9999999968826478,inf,inf,0.9996840958241788,inf,0.9930787987986945,inf,0.9999999999999687
276,inf,0.9817795790813163,0.0005525721675145781,inf,inf,0.00008732399378719169,inf,0.9997712773013812,inf,0.999999505301894
277,inf,0.995656983337997,0.9999978853282484,inf,inf,0.981103936741046,inf,0.9999183633880541,inf,0.9999999999999613
278,inf,0.9850635606559237,0.9999999791702949,inf,inf,0.9986121290992581,inf,0.9999097786111869,inf,0.9999987877937084
279,inf,0.9984209496825895,0.9999893197748854,inf,inf,0.8987906342657408,inf,0.9976737810779622,inf,0.9999975946783146
280,inf,0.995656983337997,0.9999999999933871,inf,inf,0.9997104604830844,inf,0.9964959380829068,inf,0.9999999999999678
281,inf,0.9984209496825895,0.9999985408648954,inf,inf,0.9990625810848452,inf,0.9999302308264626,inf,0.9999988479454628
282,inf,0.9328150459198115,0.9999999351061741,inf,inf,0.9965635832593839,inf,0.9998579580011521,inf,0.9999969826388251
283,inf,0.9798335591049231,0.8527165243423396,inf,inf,0.6537336907584606,inf,0.8213226083559307,inf,0.9999999999996535
284,inf,0.9817795748580442,0.9999996920959169,inf,inf,0.9584551691242355,inf,0.9992505000573112,inf,0.9999933068054324
285,inf,0.9817795794757987,0.9999885616404924,inf,inf,0.8991451025599834,inf,0.9919349505161895,inf,0.999999999999987
286,inf,0.9956569834610564,0.999995554279769,inf,inf,0.9801882628275879,inf,0.9991694284757386,inf,0.9999999999997733
287,inf,0.9984209496825895,0.9999993712770654,inf,inf,0.999306116142688,inf,0.9997955496326473,inf,0.9999949872452837
288,inf,0.9817795794402111,0.999997848307809,inf,inf,0.9811038630587202,inf,0.9999224501050996,inf,0.9999999999999832
289,inf,0.9817795794183737,0.9999999997492002,inf,inf,0.9996642608696414,inf,0.9956137392033318,inf,0.9999999999999816
290,inf,0.46460156826674204,0.9971095363374137,inf,inf,0.6764460347218909,inf,0.9965047055864986,inf,0.9999985349395123
291,inf,0.9984209496825895,0.9999985408649009,inf,inf,0.9990625810848508,inf,0.9999302308264718,inf,0.9999988479454648
292,inf,0.9817795783301931,0.9999999940252207,inf,inf,0.999939843447878,inf,0.9998481310063261,inf,0.9999984028775387
293,inf,0.9328150532627607,0.9999978481995646,inf,inf,0.9811039069626133,inf,0.9999077259821275,inf,0.9999989324479137
294,inf,0.9189882579002885,0.9999973114743292,inf,inf,0.9423016782798801,inf,0.9968575423483013,inf,0.9999999999995784
295,inf,0.46460158956593867,0.9999987390855399,inf,inf,0.9447373074198708,inf,0.9991982015448345,inf,0.9999999999999625
296,inf,0.8926996274292619,0.9999893332478349,inf,inf,0.8987822393116405,inf,0.9978094933931029,inf,0.9999972214865073
297,inf,0.41486012813323414,0.9998144087541434,inf,inf,0.7728219100243245,inf,0.9996952032742208,inf,0.9999999999999657
298,inf,0.9189882552046037,0.9999999999449978,inf,inf,0.9999633259923287,inf,0.9943937799090892,inf,0.9999992501986071
299,inf,0.9817795774920671,0.9999993886292645,inf,inf,0.99930613340557,inf,0.99983533934149,inf,0.9999971727611807
300,inf,0.751027554545725,0.9999891611041001,inf,inf,0.9642019380732457,inf,0.9995397042670408,inf,0.9999970943481603
301,inf,0.9328150458524349,0.9999999959454513,inf,inf,0.9896333289963644,inf,0.999153099192161,inf,0.9999969647480366
302,inf,0.9817795751185393,0.9999996922649509,inf,inf,0.9584555703400639,inf,0.9992235137582393,inf,0.9999936891350016
303,inf,0.9956569833497693,0.9999999145205831,inf,inf,0.9971667359823987,inf,0.998700013881481,inf,0.9999999999999964
304,inf,0.8926996274292619,0.9999299564867571,inf,inf,0.8049108074311746,inf,0.9993819815251748,inf,0.9999999999999624
305,inf,0.46460156520583984,0.9999999989529524,inf,inf,0.9995946467692565,inf,0.9976159673473793,inf,0.9999983234090165
306,inf,0.9817795786793884,0.9999910257767934,inf,inf,0.9961267423355276,inf,0.9998612190155525,inf,0.9999989153922755
307,inf,0.9984209496825895,0.9999985521264267,inf,inf,0.9990625923030867,inf,0.9997099204351472,inf,0.9999996340020822
308,inf,0.9189873466931485,0.9999943928967605,inf,inf,0.9339174576207858,inf,0.9977885885293337,inf,0.9996780916277934
309,inf,0.9189882540303621,0.9999999995056836,inf,inf,0.9994912944832989,inf,0.9993425843912999,inf,0.9999988351043245
310,inf,0.9817795788357705,0.9999995700311476,inf,inf,0.9883770315959504,inf,0.9993024555475079,inf,0.9999991449143403
311,inf,0.8926996274292619,0.999997884615851,inf,inf,0.9811039573393124,inf,0.9998672858162445,inf,0.9999999999999509
312,inf,0.46460158638335847,0.9999999765889801,inf,inf,0.9999324402136488,inf,0.9999337552124384,inf,0.9999997810931431
313,inf,0.9189882507104062,0.9999538927678974,inf,inf,0.9260859483364622,inf,0.9999029351734284,inf,0.9999976615009394
314,inf,0.9956569832210908,0.9999999991755779,inf,inf,0.9995220270318429,inf,0.9989407140070928,inf,0.9999995205830251
315,inf,0.9956569827675553,0.9999538936404094,inf,inf,0.9260859295467647,inf,0.9999157461777254,inf,0.9999976606938452
316,inf,0.9850635583325708,0.9999998607440445,inf,inf,0.9998322766575839,inf,0.9998387022985201,inf,0.9999961477632078
317,inf,0.4646015563359701,0.9999976852765355,inf,inf,0.9811054833896652,inf,0.9956269351170113,inf,0.9999976615893902
318,inf,0.9984209496825895,0.9999995796754167,inf,inf,0.9883761427252408,inf,0.9995089816843823,inf,0.9999999999999842
319,inf,0.981779579418369,0.9999995666016299,inf,inf,0.9883773865478541,inf,0.9992199816834684,inf,0.9999999999940735
320,inf,0.6365620736698498,0.999999996142092,inf,inf,0.9999836746519409,inf,0.999933451221028,inf,0.9999999999999913
321,inf,0.9850635598575861,0.9999298820450292,inf,inf,0.8049187330534263,inf,0.9992643638567538,inf,0.9999978876772154
322,inf,0.9797012624384143,0.9999963024351827,inf,inf,0.9357032221929801,inf,0.9967178539965936,inf,0.9999999999999417
323,inf,0.995656981691243,0.9999992194088807,inf,inf,0.9859314067086047,inf,0.9998591805958221,inf,0.9999932468791018
324,inf,0.9956569833379971,0.9999978742067646,inf,inf,0.981104258348082,inf,0.9991208799104925,inf,0.9999999999999863
325,inf,0.932814737109041,0.9918381026001439,inf,inf,0.6396741033525217,inf,0.9932679184728345,inf,0.9999149790602477
326,inf,0.9984209496825895,0.9999538861633106,inf,inf,0.9260859159740367,inf,0.9999206717522824,inf,0.9999975123773446
327,inf,0.9984209496825895,0.9999999991386541,inf,inf,0.9994914208421232,inf,0.9986236218021235,inf,0.9999963855647368
328,inf,0.9817793841985033,0.9955015229577284,inf,inf,0.4098304951027155,inf,0.9898959528107026,inf,0.9997134758410237
329,inf,0.9189882538270882,0.9999539471555751,inf,inf,0.9260860728321161,inf,0.999850176427079,inf,0.9999987632472188
330,inf,0.9817795770899838,0.9999999807654706,inf,inf,0.9997511453436025,inf,0.9998888791710842,inf,0.9999965826234175
331,inf,0.9984209496825895,0.9955094189187326,inf,inf,0.4073141142420079,inf,0.9965892613375479,inf,0.9999914938851242
332,inf,0.9984209496825895,0.9999978842987132,inf,inf,0.9811039665089503,inf,0.9998445478267627,inf,0.9999999999999748
333,inf,0.9189882573256838,0.9999996983143582,inf,inf,0.95845691249526,inf,0.9991317175581025,inf,0.9999999999998893
334,inf,0.9850635617310635,0.9997985445995282,inf,inf,0.8664833908314306,inf,0.997598525220682,inf,0.9999999999999856
335,inf,0.9956569833379992,0.999929214864014,inf,inf,0.805043433091243,inf,0.9974132899818668,inf,0.999999999999994
336,inf,0.9925436632333184,0.9999977945936421,inf,inf,0.9811038596219032,inf,0.9999028168780398,inf,0.9999973868909924
337,inf,0.9984209496825895,0.999999571771826,inf,inf,0.9883768800306799,inf,0.9993376707355794,inf,0.9999995631314604
338,inf,0.9850635617315662,0.9999977647297145,inf,inf,0.9811074047835137,inf,0.9913157763732241,inf,0.9999999999999554
339,inf,0.9817795794183453,0.9999996998870341,inf,inf,0.9584542925577492,inf,0.9993071802667238,inf,0.9999999999592387
340,inf,0.9817795770933336,0.9999962331795845,inf,inf,0.9357280446008628,inf,0.9963226162564347,inf,0.9999965875401369
341,inf,0.9817794818282607,0.9951448846121583,inf,inf,0.4684104348287821,inf,0.960302938987275,inf,0.9998567670140152
342,inf,0.9189882573256863,0.9999910490485523,inf,inf,0.9961267653626669,inf,0.9999537676638718,inf,0.9999999999999859
343,inf,0.4646015747234564,0.9999985302190475,inf,inf,0.944882684938853,inf,0.9924145192775345,inf,0.9999989790878342
344,inf,0.9956569830919499,0.9999999001120714,inf,inf,0.9998323116800834,inf,0.9993915536252871,inf,0.9999989909934787
345,inf,0.8926996274292619,0.9999298721186705,inf,inf,0.8049226015776466,inf,0.9992069289133737,inf,0.9999987115076705
346,inf,0.4646015895659217,0.9999999744404915,inf,inf,0.9903326929526911,inf,0.9862704623228745,inf,0.9999999999995769
347,inf,0.9817795779094892,0.9999978085773176,inf,inf,0.9811038671667796,inf,0.9999156435160819,inf,0.999997785411524
348,inf,0.9850635617310621,0.9999993494656829,inf,inf,0.9859315520875317,inf,0.9997647097292279,inf,0.9999999999998689
349,inf,0.995656983337997,0.9999993499902569,inf,inf,0.9859315239599221,inf,0.9998552599394787,inf,0.9999999999998851
350,inf,0.918988252202308,0.9999999038285908,inf,inf,0.9996432455536444,inf,0.8227321554390296,inf,0.9999981084764967
351,inf,0.981779578636774,0.9999999801611665,inf,inf,0.9986121297355157,inf,0.9999205439771451,inf,0.9999988528473426
352,inf,0.9189882559919403,0.9999985506149964,inf,inf,0.999062590797467,inf,0.9998374418466162,inf,0.9999995285216692
353,inf,0.9984209496825895,0.9999299231911534,inf,inf,0.8049107006367411,inf,0.9993835994343984,inf,0.999997618230124
354,inf,0.9984209496825895,0.9999997002497768,inf,inf,0.9584536881252022,inf,0.9993476601776362,inf,0.9999999999998855
355,inf,0.9189882539211082,0.9999994015210274,inf,inf,0.9993061462309747,inf,0.9987903566888421,inf,0.9999987964832526
356,inf,0.9850635600482179,0.000969764399341153,inf,inf,1.1226668483743651e-9,inf,0.9964275504179425,inf,0.9999981026123759
357,inf,0.995656983337997,0.9999978849286402,inf,inf,0.9811039482951789,inf,0.9998897125557334,inf,0.9999999999999468
358,inf,0.8926996274292619,0.0037566696487047,inf,inf,8.229470438436692e-10,inf,0.9996015683415765,inf,0.9999999999999805
359,inf,0.9850635617310622,0.999953991966298,inf,inf,0.926086545520962,inf,0.9995635363653926,inf,0.9999999999999853
360,inf,0.9328150572831422,0.9999540180842735,inf,inf,0.9260860101550926,inf,0.9999292245071197,inf,0.9999999999999634
361,inf,0.9817795775958386,0.9999998768903872,inf,inf,0.999832290352803,inf,0.9998892009344148,inf,0.9999973126512351
362,inf,0.4148601281332336,0.9999999738535139,inf,inf,0.9965636215827235,inf,0.9998424830151643,inf,0.9999999999998852
363,inf,0.9817795776569956,0.9999998917852432,inf,inf,0.999832303369359,inf,0.9998763122516371,inf,0.9999974148266635
364,inf,0.4646015502137836,0.9999295995235975,inf,inf,0.8049676890541508,inf,0.9985376727562535,inf,0.9999972932378625
365,inf,0.9850635608186079,0.9999978218309002,inf,inf,0.9811047095580577,inf,0.9979206175881693,inf,0.9999989712180215
366,inf,0.9850635617310631,0.9999987369595428,inf,inf,0.944738818816674,inf,0.9991276842210185,inf,0.9999999999999626
367,inf,0.4148601281332338,0.9999999999687901,inf,inf,0.9997511649352758,inf,0.9998044053494504,inf,0.9999999999999184
368,inf,0.9925436632333184,0.999997885410226,inf,inf,0.9811039343706723,inf,0.9999242411997792,inf,0.999999999999959
369,inf,0.464601589565942,0.9999962971885097,inf,inf,0.9338631736842342,inf,0.9994495937088396,inf,0.9999999999999485
370,inf,0.9850635617319682,0.9976540827744895,inf,inf,0.6223668222704518,inf,0.39500452707864253,inf,0.9999999999999536
371,inf,0.9925436632333184,0.9999977919039738,inf,inf,0.981103860703464,inf,0.9998942631721197,inf,0.9999973126901139
372,inf,0.9956569815223647,0.9999999304358431,inf,inf,0.9999291233436457,inf,0.9986181984957916,inf,0.9999925543316014
373,inf,0.4646015895660499,0.9999299942683219,inf,inf,0.8049040583785951,inf,0.9994821629884553,inf,0.9999999999999645
374,inf,0.8926996274292619,0.999997796899001,inf,inf,0.9811038472503243,inf,0.9999334548927057,inf,0.9999974943535973
375,inf,0.9189882495811943,0.9999538673589355,inf,inf,0.9260860201204387,inf,0.9998422060684224,inf,0.9999972623248021
376,inf,0.9817795730454478,0.999999853620741,inf,inf,0.9965635123437196,inf,0.999767177947295,inf,0.9999906464589965
377,inf,0.9956569770423205,0.9999991282918725,inf,inf,0.9967550540281337,inf,0.9975685692772661,inf,0.9999741822621462
378,inf,0.46460158956592557,0.9999540180842733,inf,inf,0.9260860101550934,inf,0.9999292245071197,inf,0.9999999999999623
379,inf,0.9817795791313616,0.9999995702742631,inf,inf,0.9883770229834896,inf,0.9993044557865474,inf,0.9999995786690324
380,inf,0.9189882573256841,0.9999999866902869,inf,inf,0.9973300512006772,inf,0.9989043260318837,inf,0.9999999999999928
381,inf,0.9984209496825895,0.9999996969243129,inf,inf,0.9584592268000924,inf,0.9989767226141315,inf,0.9999999999998329
382,inf,0.9850635613755014,0.9999539695939296,inf,inf,0.9260865531487097,inf,0.9995465803723704,inf,0.9999995991093091
383,inf,0.4148578511430848,0.9999999507828734,inf,inf,0.9949148765753129,inf,0.9995351596450783,inf,0.9997484135399765
384,inf,0.9925436632333184,0.9998143703311166,inf,inf,0.7728287520811642,inf,0.9996270740688032,inf,0.9999999999999527
385,inf,0.8926996274292619,0.9999960921669996,inf,inf,0.9358039402492575,inf,0.9951100115057625,inf,0.9999957912778167
386,inf,0.464601589565926,0.9999995694539181,inf,inf,0.9883771151380533,inf,0.9992830430529793,inf,0.9999999999999847
387,inf,0.9817795756720505,0.0011274911932894417,inf,inf,2.4879376003816844e-7,inf,0.9998158780831276,inf,0.999994501523334
388,inf,0.9189882514600834,0.999628269145234,inf,inf,0.6811991574445433,inf,0.9981197640313175,inf,0.9999979265116359
389,inf,0.41486011475653783,0.9999539362294626,inf,inf,0.9260860254194458,inf,0.9998754940143079,inf,0.9999985219980915
390,inf,0.4148601069839585,0.9999987257757751,inf,inf,0.944742384290095,inf,0.9989617205554568,inf,0.999997663199493
391,inf,0.9817795775592159,0.9999999994021758,inf,inf,0.9994913278310219,inf,0.9991529424056087,inf,0.9999972713154159
392,inf,0.9850635617310638,0.9999993432666946,inf,inf,0.9859318844950719,inf,0.998694604048313,inf,0.9999999999999599
393,inf,0.995656983533885,0.9999999999699694,inf,inf,0.9997511643519077,inf,0.9999058671481941,inf,0.9999999999999737
394,inf,0.9189882512991722,0.9998143019782777,inf,inf,0.7728299543754585,inf,0.9996146530131522,inf,0.9999978696295654
395,inf,0.9984209496825895,0.9999754206881901,inf,inf,0.9925509865024584,inf,0.9989299776526896,inf,0.9999996219254177
396,inf,0.9328150572831422,0.999999602854483,inf,inf,0.9586130922190857,inf,0.9886696300119135,inf,0.9999999999999578
397,inf,0.9850635617310621,0.9999996964341338,inf,inf,0.958460042611442,inf,0.998922085383274,inf,0.9999999999998496
398,inf,0.9850635617310814,0.9999299545205106,inf,inf,0.8049111586850846,inf,0.9993767675847934,inf,0.9999999999999845
399,inf,0.9850635597643285,0.9999962910037562,inf,inf,0.933859886432801,inf,0.9995498766737634,inf,0.99999778253026
400,inf,0.9850635617310625,0.9999997842418301,inf,inf,0.9945479211950026,inf,0.9996716348260692,inf,0.9999999999999392
401,inf,0.9850635611806562,inf,0.9962439329402091,0.9999999988564929,inf,inf,0.9987651165701459,inf,0.9999993794234565
402,inf,0.9956569828964795,inf,0.9962432648718447,0.999999999174719,inf,inf,0.9996926986964739,inf,0.999998189394951
403,inf,0.995656983337997,inf,0.999161024108946,0.9999999688540407,inf,inf,0.9999344648695992,inf,0.9999999999999722
404,inf,0.4148601281332349,inf,0.9988718841481402,0.9999999601280947,inf,inf,0.9997847577385784,inf,0.9999999999999706
405,inf,0.9984209496825895,inf,0.9905463957227054,0.999999982167484,inf,inf,0.9883026194112212,inf,0.9999934630889883
406,inf,0.981779575430423,inf,0.9985240893716516,0.9999999222923093,inf,inf,0.9986476753477893,inf,0.9999941468864375
407,inf,0.9797012624442227,inf,0.9994620224515899,0.9999999848071146,inf,inf,0.9997741113637283,inf,0.9999999999998364
408,inf,0.9817795782658172,inf,0.9949542714583455,0.999999998501699,inf,inf,0.9992971314178882,inf,0.9999983083939494
409,inf,0.995656983346003,inf,0.9957987333594404,0.9999999524674439,inf,inf,0.9872880283976174,inf,0.9999999999998955
410,inf,0.9850635617310624,inf,0.996518470848008,0.9999999990853645,inf,inf,0.9956363759601925,inf,0.9999999999999448
411,inf,0.9817795791949623,inf,0.9996220975206939,0.9999999357886681,inf,inf,0.9994183159156819,inf,0.9999996720748446
412,inf,0.9817795798147559,inf,0.9966422274311971,0.9999992701429365,inf,inf,0.9242121552240044,inf,0.9999999999999897
413,inf,0.9956569827309608,inf,0.9973377986823581,0.9999999986958181,inf,inf,0.9978014755218907,inf,0.9999975105777097
414,inf,0.9984209496825895,inf,0.9985223609127528,0.9999999827046334,inf,inf,0.9992540744536258,inf,0.9999999999999178
415,inf,0.9817795789889663,inf,0.9967799255932129,0.9999999914094738,inf,inf,0.9878237570951418,inf,0.9999993697595162
416,inf,0.9984209496825895,inf,0.9945832416727007,0.9999999879491052,inf,inf,0.9933443320407019,inf,0.9999991454541654
417,inf,0.9823320622777756,inf,0.22279620728502703,0.9999260767006648,inf,inf,0.9991703650394924,inf,0.9999999933841304
418,inf,0.9984209496825895,inf,0.9965927540156537,0.9999999748405388,inf,inf,0.9532242440262616,inf,0.999999418700122
419,inf,0.9850635595503986,inf,0.9991609858486151,0.9999999304060734,inf,inf,0.9998982684835628,inf,0.9999975397113561
420,inf,0.9189882296976667,inf,0.998523281696993,0.9999998413142205,inf,inf,0.9996356379620965,inf,0.9999902335028766
421,inf,0.9850635617310622,inf,0.9945772573355576,0.9999999929935539,inf,inf,0.9970832494384216,inf,0.9999999999999895
422,inf,0.9984209496825895,inf,0.9980202471755983,0.9999999983849017,inf,inf,0.9955313608119541,inf,0.9999991184081086
423,inf,0.7510275291592989,inf,0.9988725141525839,0.9999997561143878,inf,inf,0.9998908958102252,inf,0.9999946536068107
424,inf,0.995656982987297,inf,0.9993350991120582,0.9999999992338267,inf,inf,0.9972390174202282,inf,0.9999985617237884
425,inf,0.41486011211236173,inf,0.9967659944165363,0.9999999982380534,inf,inf,0.9978755707460227,inf,0.9999982297202019
426,inf,0.918988257325684,inf,0.999589410107596,0.9999999789747991,inf,inf,0.9998680770246948,inf,0.9999999999999148
427,inf,0.9984209496825895,inf,0.995950577049681,0.9999999231183506,inf,inf,0.9995413031941223,inf,0.9999999999999404
428,inf,0.985063560165538,inf,0.9945739276236555,0.9999999953690619,inf,inf,0.9991633051697281,inf,0.9999982348893462
429,inf,0.981779579418373,inf,0.9911685708797462,0.999999986087938,inf,inf,0.9969538580071756,inf,0.9999999999999618
430,inf,0.9817795789925312,inf,0.9976982311352897,0.9999998369677142,inf,inf,0.9996555098203561,inf,0.9999993749920282
431,inf,0.9925436632333184,inf,0.9985233894294132,0.9999999587670324,inf,inf,0.999693912890661,inf,0.9999999999997924
432,inf,0.9850635611751075,inf,0.997698230898144,0.9999998366068954,inf,inf,0.9996161573400132,inf,0.9999993731674005
433,inf,0.9956569830395419,inf,0.9950863262628054,0.9999999991188042,inf,inf,0.9969635505003325,inf,0.999998776074638
434,inf,0.9817795780376244,inf,0.9986293543006066,0.9999999998830416,inf,inf,0.9995002703801621,inf,0.9999979734754348
435,inf,0.9984209496825895,inf,0.9985222524076506,0.999999983809901,inf,inf,0.9996016048033336,inf,0.9999999999999428
436,inf,0.9189882517993871,inf,0.998872569672157,0.9999998231494598,inf,inf,0.9979329873641801,inf,0.9999980464554241
437,inf,0.9956569828921314,inf,0.9976982208251569,0.9999998274285682,inf,inf,0.9999246979444664,inf,0.99999817156392
438,inf,0.9850635564382576,inf,0.9985240884007354,0.999999921291655,inf,inf,0.9986476753844219,inf,0.999994032423312
439,inf,0.9850635611489575,inf,0.9883127637892376,0.999999896308387,inf,inf,0.9731816090576905,inf,0.9999993436836935
440,inf,0.9850635604677578,inf,0.9957727879777645,0.9999999985093802,inf,inf,0.9951669433631567,inf,0.9999985756352747
441,inf,0.9817795773001762,inf,0.9989008437808479,0.999999966926298,inf,inf,0.999818969037943,inf,0.9999968911228416
442,inf,0.9817795777836669,inf,0.9976982149243021,0.9999998213240353,inf,inf,0.9998710405706754,inf,0.9999976007420756
443,inf,0.9328150543681956,inf,0.998204948094802,0.9999999999204123,inf,inf,0.9987113922179871,inf,0.9999992259798192
444,inf,0.9984209496825895,inf,0.9945737509843116,0.9999999954743499,inf,inf,0.9992736643825473,inf,0.9999977961203876
445,inf,0.9984209496825895,inf,0.9981574386886733,0.9999999998462814,inf,inf,0.9993751178794802,inf,0.9999991522304531
446,inf,0.9984209496825895,inf,0.9969065355723358,0.9999997914167775,inf,inf,0.9997956251178138,inf,0.9999981109668973
447,inf,0.9925436632333184,inf,0.9911654322743644,0.9999999880109814,inf,inf,0.9977859874092022,inf,0.9999991514833815
448,inf,0.9984209496825895,inf,0.9962432152129452,0.9999999992153252,inf,inf,0.9997615270277755,inf,0.9999990209239997
449,inf,0.46460158019558107,inf,0.9969068049752673,0.9999997939761252,inf,inf,0.9990536590703049,inf,0.99999935547867
450,inf,0.995656904354232,inf,0.9945738898143883,0.9999999787744125,inf,inf,0.9992053649231283,inf,0.9996760980132213
451,inf,0.9817795794351627,inf,0.9995893542928806,0.9999999504586916,inf,inf,0.9998649931402527,inf,0.9999999999999586
452,inf,0.918988257325684,inf,0.994574416706013,0.9999999951112484,inf,inf,0.9988577099639063,inf,0.9999999999999674
453,inf,0.9925436632333184,inf,0.9965169202610774,0.999999999251372,inf,inf,0.9965157160709665,inf,0.9999999999999429
454,inf,0.9956569829176118,inf,0.9976982218354645,0.9999998284368009,inf,inf,0.9999219847353726,inf,0.9999982760560646
455,inf,0.9189882511168409,inf,0.998902394395484,0.999999940980124,inf,inf,0.9973059005128602,inf,0.9999978051751761
456,inf,0.9956569832624695,inf,0.999161017529183,0.9999999624508565,inf,inf,0.9995540804530627,inf,0.9999996902709182
457,inf,0.9817795794183796,inf,0.9945734757961966,0.9999999957802848,inf,inf,0.999445423388624,inf,0.9999999999999722
458,inf,0.9850635617310667,inf,0.9956721425679593,0.9999999927676633,inf,inf,0.990995327051649,inf,0.9999999999999666
459,inf,0.981779574550571,inf,0.9969893714857292,0.9999998554850209,inf,inf,0.9989733717139251,inf,0.9999928555280402
460,inf,0.9850635530361906,inf,0.9994618646833131,0.9999998150939049,inf,inf,0.9996591527241275,inf,0.9999901966318663
461,inf,0.995656983337997,inf,0.9988718906711901,0.9999999598941778,inf,inf,0.9997327489841948,inf,0.9999999999999597
462,inf,0.9956569831359807,inf,0.9996220870395573,0.9999999176466435,inf,inf,0.999184583045032,inf,0.9999991715571983
463,inf,0.9817795714373043,inf,0.9907789194146598,0.9999999917967647,inf,inf,0.9891079269704343,inf,0.9999882861751145
464,inf,0.9956569831430763,inf,0.9986292939747314,0.9999999999206959,inf,inf,0.9997290981642045,inf,0.9999992006555558
465,inf,0.9984209496825895,inf,0.9991609937460172,0.9999999384706122,inf,inf,0.9998961393790816,inf,0.999997957002307
466,inf,0.9984209496825895,inf,0.9929032317341371,0.9999999974536236,inf,inf,0.998489026860754,inf,0.9999999999999419
467,inf,0.41486012495177316,inf,0.9993025028500812,0.9999991745848679,inf,inf,0.9973454258164275,inf,0.9999996484772432
468,inf,0.9850635570970239,inf,0.9988725167091098,0.9999997588938678,inf,inf,0.9998531058022927,inf,0.999994775175003
469,inf,0.9956569833379972,inf,0.9980234917080287,0.9999999961860364,inf,inf,0.9899979881527696,inf,0.9999999999999889
470,inf,0.9189882573261414,inf,0.9980179080338307,0.9999999994476028,inf,inf,0.9995180970843843,inf,0.9999999999999734
471,inf,0.9328150548508896,inf,0.9981761295672189,0.999999998061256,inf,inf,0.996475122134104,inf,0.9999993541519491
472,inf,0.995656983337997,inf,0.9984056115117941,0.9999998673584547,inf,inf,0.9996070612475878,inf,0.9999999999999111
473,inf,0.9328150509981948,inf,0.9962432244152041,0.9999999991979158,inf,inf,0.9997488420225755,inf,0.9999983311270414
474,inf,0.9984209496825895,inf,0.998523236243587,0.9999997714760549,inf,inf,0.9994696402937299,inf,0.9999845193059433
475,inf,0.9850635614824205,inf,0.9980192084646721,0.9999999990178396,inf,inf,0.9973022873150739,inf,0.9999997196591507
476,inf,0.9925436632333184,inf,0.9976982164328798,0.999999822967446,inf,inf,0.9999114145300383,inf,0.9999977315320763
477,inf,0.9328150572831423,inf,0.9945738122968503,0.99999999554287,inf,inf,0.999235240158014,inf,0.9999999999999708
478,inf,0.9956569819128811,inf,0.999589176350957,0.9999997266145854,inf,inf,0.9998547433508425,inf,0.9999941378009121
479,inf,0.9956569831803733,inf,0.9991610094916423,0.99999995468453,inf,inf,0.9989721744439197,inf,0.9999993536058012
480,inf,0.41486012813323436,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999732
481,inf,0.9328150518168934,inf,0.988473424093856,0.9999999913451553,inf,inf,0.994888027388429,inf,0.9999985485199877
482,inf,0.9984209496825895,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999674
483,inf,0.9984209496825895,inf,0.9969065369747074,0.9999998047519177,inf,inf,0.9998283162172147,inf,0.9999999999999697
484,inf,0.9925436632333184,inf,0.9980179882153294,0.9999999990783914,inf,inf,0.9993799512391068,inf,0.9999999999999861
485,inf,0.9956569827316322,inf,0.9945740156262243,0.9999999952672292,inf,inf,0.9991083767844515,inf,0.9999975133769929
486,inf,0.9850635616104448,inf,0.9992828624096591,0.9999998839438576,inf,inf,0.9986033536191894,inf,0.9999998640052248
487,inf,0.9925436632333184,inf,0.999425634165558,0.999999965406256,inf,inf,0.9996314658473183,inf,0.9999999999999782
488,inf,0.9984209496825895,inf,0.9973384936644569,0.9999999980837024,inf,inf,0.998913444333877,inf,0.9999999999999413
489,inf,0.9850635617310622,inf,0.9995894101075984,0.9999999789748002,inf,inf,0.9998680770246973,inf,0.9999999999999134
490,inf,0.7510275847678793,inf,0.9986292664082641,0.999999999924531,inf,inf,0.9998334842767355,inf,0.9999999999999722
491,inf,0.4646015585638994,inf,0.9980184242461775,0.9999999993059376,inf,inf,0.9986390630844376,inf,0.9999978675846671
492,inf,0.9850635610740089,inf,0.9983055722416304,0.9999995289620671,inf,inf,0.9980296995902519,inf,0.9999992591799339
493,inf,0.9984209496825895,inf,0.9996220781723313,0.9999999023298891,inf,inf,0.9989877011293898,inf,0.9999988042219387
494,inf,0.7510275779472351,inf,0.9927393755228542,0.9999999801958119,inf,inf,0.991261387701074,inf,0.9999993442526832
495,inf,0.9817795794184064,inf,0.9929027630062336,0.9999999975407394,inf,inf,0.9986578729399664,inf,0.9999999999999772
496,inf,0.9817795777890228,inf,0.9881985109747863,0.9999999616999157,inf,inf,0.9911271489175277,inf,0.9999976086030762
497,inf,0.9956569828918438,inf,0.9988718677746646,0.9999999410681356,inf,inf,0.9997644993917878,inf,0.9999981703846749
498,inf,0.9850635588319784,inf,0.9957748796872508,0.9999999981258265,inf,inf,0.99422553497564,inf,0.9999967313162235
499,inf,0.9984209496825895,inf,0.9969860265141232,0.9999999244183219,inf,inf,0.9998190037690812,inf,0.9999964925533533
500,inf,0.9797012540180526,inf,0.9989020122121377,0.999999885116231,inf,inf,0.9989730145498886,inf,0.9999924848838446
501,inf,0.9817795794183731,inf,0.9989009284167828,0.9999999854804957,inf,inf,0.9992055895594648,inf,0.9999999999999811
502,inf,0.9328150572831423,inf,0.9977850631468964,0.9999999965382804,inf,inf,0.9956512252261959,inf,0.9999999999999766
503,inf,0.9850635601318488,inf,0.9993682424682697,0.999999845365196,inf,inf,0.953058582531519,inf,0.9999981965113465
504,inf,0.7510275847677366,inf,0.9929027318578162,0.9999999975464942,inf,inf,0.9986690931081638,inf,0.9999999999999475
505,inf,0.9797012600609778,inf,0.996243403351475,0.9999999990974187,inf,inf,0.9995004998278331,inf,0.9999978781540356
506,inf,0.9797012624384478,inf,0.9979135992361263,0.9999999232958102,inf,inf,0.9963140456898308,inf,0.999999999999973
507,inf,0.4148601130423517,inf,0.9945736829945692,0.9999999955504986,inf,inf,0.999316101440647,inf,0.9999983325963133
508,inf,0.9956569825178649,inf,0.9943590972635857,0.9999999938336102,inf,inf,0.9858895597620765,inf,0.999996636746375
509,inf,0.9956569828794646,inf,0.9976982201562373,0.9999998266667777,inf,inf,0.9998961397637934,inf,0.9999981196191023
510,inf,0.9817795794241866,inf,0.9956617237886721,0.99999998648133,inf,inf,0.9954148268362425,inf,0.9999999999999879
511,inf,0.9925436632333184,inf,0.9929234216843353,0.9999999926854191,inf,inf,0.9912117963138747,inf,0.999998653470755
512,inf,0.8926996274292619,inf,0.9929203560256481,0.999999994468685,inf,inf,0.9957015555489394,inf,0.9999999999998741
513,inf,0.7510275493089978,inf,0.996986034110918,0.9999999247011623,inf,inf,0.9997944837341002,inf,0.9999965908707314
514,inf,0.9984209496825895,inf,0.9927171839830635,0.9999999921464654,inf,inf,0.9987326676894472,inf,0.9999999999999692
515,inf,0.9328150572831423,inf,0.9927185605118924,0.9999999914794623,inf,inf,0.9982695487998401,inf,0.9999999999999716
516,inf,0.981779579418373,inf,0.9973381563978242,0.9999999984208403,inf,inf,0.999388721301988,inf,0.99999999999992
517,inf,0.41486011445035664,inf,0.990489190806947,0.9999999946265723,inf,inf,0.9964321456557795,inf,0.9999984879396088
518,inf,0.4148601075888718,inf,0.996990394417006,0.9999998747753055,inf,inf,0.9971212407668738,inf,0.9999977300369681
519,inf,0.9956569831384786,inf,0.9945738599210684,0.9999999954668839,inf,inf,0.9992055399800144,inf,0.999999181801345
520,inf,0.9925436632333184,inf,0.9991609833130887,0.9999999280491426,inf,inf,0.999844816917513,inf,0.9999972686639603
521,inf,0.9984209496825895,inf,0.998872554541695,0.9999997971559015,inf,inf,0.9997829338020013,inf,0.9999962499499987
522,inf,0.751027584767737,inf,0.9881895226649713,0.9999999663805079,inf,inf,0.9925360857107828,inf,0.9999999999999593
523,inf,0.4148601249779671,inf,0.9980274617453586,0.9999999921298312,inf,inf,0.9832228077458344,inf,0.9999996513228882
524,inf,0.9328150557177565,inf,0.9991610151386869,0.9999999601337195,inf,inf,0.9993976594590535,inf,0.9999995843337773
525,inf,0.9817795752410002,inf,0.9989019541352896,0.9999999048675843,inf,inf,0.9993680518741567,inf,0.9999938688706969
526,inf,0.9850635572647171,inf,0.9914077045324844,0.9999999980525223,inf,inf,0.9925051072736237,inf,0.9999949638106708
527,inf,0.9850635617339528,inf,0.9991610164552783,0.9999999650287875,inf,inf,0.9999450891915957,inf,0.9999999999999724
528,inf,0.9328150434844429,inf,0.9965249593932686,0.9999999947692062,inf,inf,0.9911910051670708,inf,0.9999963359636314
529,inf,0.9984209496825895,inf,0.9929027318578162,0.9999999975464942,inf,inf,0.9986690931081638,inf,0.9999999999999439
530,inf,0.9328150509360674,inf,0.9976982222140092,0.9999998288177245,inf,inf,0.9999219847374192,inf,0.9999983146300503
531,inf,0.981779579418373,inf,0.9911649808456198,0.9999999883341847,inf,inf,0.997905614939772,inf,0.9999999999999728
532,inf,0.9817795782712603,inf,0.9991609982154996,0.9999999430266374,inf,inf,0.9999346360446463,inf,0.999998315574052
533,inf,0.9850635598930765,inf,0.9967691054836025,0.9999999970331503,inf,inf,0.9956314735234822,inf,0.9999979276920807
534,inf,0.9189882573257728,inf,0.9973397448692916,0.9999999967183548,inf,inf,0.9971499055095194,inf,0.9999999999999865
535,inf,0.9817795794272618,inf,0.9989008462329511,0.9999999721235645,inf,inf,0.9997127883038167,inf,0.9999999999999718
536,inf,0.9797012624384185,inf,0.9969860577790485,0.999999939576751,inf,inf,0.9997614317220664,inf,0.9999999999999353
537,inf,0.9984209496825895,inf,0.9982046016150786,0.9999999999191607,inf,inf,0.9993809814013346,inf,0.9999958297534063
538,inf,0.9984209496825895,inf,0.9946598623423397,0.9999998670392397,inf,inf,0.9453918767229419,inf,0.9999971947157049
539,inf,0.9850635607587805,inf,0.9927212639831002,0.9999999900752058,inf,inf,0.9973599243948417,inf,0.9999989037634736
540,inf,0.9850635617310622,inf,0.994596362733515,0.9999999749600106,inf,inf,0.9851432422414698,inf,0.9999999999999876
541,inf,0.9925436632333184,inf,0.9988718571465236,0.9999999348769053,inf,inf,0.999797869918511,inf,0.9999976108839949
542,inf,0.9984209496825895,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999674
543,inf,0.9984209496825895,inf,0.9995275583834046,0.9999062559698593,inf,inf,0.9984039961507735,inf,0.9999995327902864
544,inf,0.9817795794215944,inf,0.9997752355072795,0.9999328615799818,inf,inf,0.9994286671696895,inf,0.9999999999999473
545,inf,0.9817795782547147,inf,0.9976982219339939,0.9999998285031312,inf,inf,0.9999114145633143,inf,0.9999982920989402
546,inf,0.414860112342059,inf,0.997698221572087,0.9999998281389499,inf,inf,0.9999114145611252,inf,0.9999982552204028
547,inf,0.8926996274292619,inf,0.9990296065581339,0.9999999997417184,inf,inf,0.9988551821642341,inf,0.9999999999998893
548,inf,0.9817795794186098,inf,0.998158539604368,0.9999999992742268,inf,inf,0.9974216406136839,inf,0.9999999999999956
549,inf,0.985063557111518,inf,0.999589205034657,0.9999997739330189,inf,inf,0.9998616931287433,inf,0.999994791516872
550,inf,0.981779579418373,inf,0.9976982387019167,0.9999998453805888,inf,inf,0.9999127542873486,inf,0.9999999999999711
551,inf,0.9956569827722838,inf,0.9973380867233033,0.9999999983229502,inf,inf,0.9994867821652639,inf,0.9999976800346402
552,inf,0.9956569827306659,inf,0.997338439202748,0.9999999985335044,inf,inf,0.9972145744629373,inf,0.9999975094152168
553,inf,0.9817795771803146,inf,0.9959505443240882,0.999999913112936,inf,inf,0.9995692408609299,inf,0.9999967152018574
554,inf,0.9956569833379942,inf,0.9980180089078082,0.999999999583723,inf,inf,0.9993469835367382,inf,0.9999999999887546
555,inf,0.9984209496825895,inf,0.9983078649511886,0.9999983735190423,inf,inf,0.991632069476304,inf,0.9999999999999939
556,inf,0.7510275651278329,inf,0.9949544579910656,0.999999998442122,inf,inf,0.9991760229329733,inf,0.9999981117497801
557,inf,0.9984209496825895,inf,0.9989008453378735,0.9999999619029546,inf,inf,0.9997590051221101,inf,0.9999961649230831
558,inf,0.9925436632333184,inf,0.9945737509537835,0.999999995490995,inf,inf,0.9992736645454715,inf,0.9999981234286267
559,inf,0.9817795783066176,inf,0.9962432244117321,0.9999999991986084,inf,inf,0.9997488420289803,inf,0.9999983682767691
560,inf,0.9328150424972667,inf,0.9974067924498007,0.9999999993221442,inf,inf,0.996848376152353,inf,0.999996073833858
561,inf,0.9328150399611606,inf,0.992904771698734,0.9999999969973723,inf,inf,0.9979354707011019,inf,0.9999954004066999
562,inf,0.9925436632333184,inf,0.9929230961376586,0.9999999930620638,inf,inf,0.9948870982863497,inf,0.9999933223423352
563,inf,0.9850635609301739,inf,0.9912234027385014,0.999999945344839,inf,inf,0.9824131220568443,inf,0.9999990970075239
564,inf,0.9956569833380077,inf,0.9951951233297207,0.9999999385874039,inf,inf,0.9513845453938656,inf,0.999999999999937
565,inf,0.9984209496825895,inf,0.9905016098649988,0.9999999927662184,inf,inf,0.9938392257636735,inf,0.9999999999999685
566,inf,0.981779579418379,inf,0.9945734118973439,0.9999999958251344,inf,inf,0.9994853352141435,inf,0.9999999999999729
567,inf,0.9984209496825895,inf,0.9990294696083478,0.9999999994032944,inf,inf,0.9993792131229339,inf,0.9999999999999583
568,inf,0.9984209496825895,inf,0.9974049393540932,0.9999999997236086,inf,inf,0.9986667341716723,inf,0.9999999999999439
569,inf,0.4148601093879666,inf,0.9980182557326553,0.9999999993488529,inf,inf,0.998926141428218,inf,0.9999979287796649
570,inf,0.918988257325684,inf,0.9974058244052535,0.99999999961217,inf,inf,0.9977979146356556,inf,0.9999999999999276
571,inf,0.9817795782539867,inf,0.9988718668956098,0.9999999423952892,inf,inf,0.9997814529593496,inf,0.9999982910303958
572,inf,0.9925436632333184,inf,0.995992240564099,0.999999544109059,inf,inf,0.9676595664883462,inf,0.9999970477367921
573,inf,0.9328150527559806,inf,0.9945100156213984,0.9999999524319203,inf,inf,0.9438211760636473,inf,0.9999987978772629
574,inf,0.46460157746000563,inf,0.9989624283281188,0.9999997894386995,inf,inf,0.9991846880168315,inf,0.9999991673173257
575,inf,0.995656983337997,inf,0.9945735077713896,0.9999999957578138,inf,inf,0.9994254513419256,inf,0.9999999999999726
576,inf,0.9925436632333184,inf,0.9945735689100493,0.9999999956202219,inf,inf,0.9993873755323729,inf,0.9999980869445929
577,inf,0.4148601124964063,inf,0.996243248929078,0.9999999991843931,inf,inf,0.9997148196777941,inf,0.9999982722743556
578,inf,0.9797012603407206,inf,0.9956678677413617,0.9999999940943882,inf,inf,0.9928127899810357,inf,0.9999981278223717
579,inf,0.995656983337997,inf,0.9991610240316725,0.9999999687837792,inf,inf,0.999919811961825,inf,0.9999999999999705
580,inf,0.9817796101217008,inf,0.9996635299158944,0.9999075680844675,inf,inf,0.9997919883879043,inf,0.9999999999999936
581,inf,0.9925436632333184,inf,0.9976982151813645,0.9999998216606407,inf,inf,0.9998961397292017,inf,0.9999976126775459
582,inf,0.9925436632333184,inf,0.9988724337863362,0.9999996764119224,inf,inf,0.999771386507749,inf,0.9999916988959682
583,inf,0.9984209496825895,inf,0.9962671337497365,0.9999999713790976,inf,inf,0.9805153147145421,inf,0.99999888490529
584,inf,0.9956569833380098,inf,0.9945746215972201,0.9999999949634191,inf,inf,0.9987297272594012,inf,0.9999999999999933
585,inf,0.995656983337997,inf,0.9990875931535699,0.9999998018057756,inf,inf,0.9982243899832081,inf,0.999999999999968
586,inf,0.9956569833380099,inf,0.9965228986656932,0.9999999973431348,inf,inf,0.9963340118523419,inf,0.9999999999996946
587,inf,0.9797012596234864,inf,0.9976982138149186,0.99999982020768,inf,inf,0.9998710405591459,inf,0.9999974876959925
588,inf,0.9189882573257272,inf,0.9965566386279016,0.9999999907136684,inf,inf,0.9739148077952007,inf,0.9999999999999731
589,inf,0.9850635602306282,inf,0.9945737509365427,0.9999999955003955,inf,inf,0.9992736646374839,inf,0.9999983082779107
590,inf,0.8926996274292619,inf,0.9969860346311574,0.9999999400651374,inf,inf,0.9998403269772856,inf,0.9999999999999386
591,inf,0.9817795773083834,inf,0.9846373420483631,0.9999999772114702,inf,inf,0.9876292189885307,inf,0.9999969031685632
592,inf,0.9328150573257161,inf,0.999160997477807,0.9999999553988885,inf,inf,0.9999171475415193,inf,0.9999999999962035
593,inf,0.8926996274292619,inf,0.9970084240182588,0.9999995096384342,inf,inf,0.9632697132095912,inf,0.9999999999998668
594,inf,0.9817795782581098,inf,0.9969065418088741,0.9999997925891609,inf,inf,0.9997815033733596,inf,0.9999982970818264
595,inf,0.9850635617310629,inf,0.9973446435047112,0.99999999629038,inf,inf,0.9915248420641714,inf,0.9999999999999895
596,inf,0.414860120697053,inf,0.9949543937920547,0.9999999984825652,inf,inf,0.9992176163347779,inf,0.9999991783703646
597,inf,0.9984209496825895,inf,0.9966254802299086,0.9999999960291841,inf,inf,0.9881954828794883,inf,0.9999851988447074
598,inf,0.9984209496825895,inf,0.9967667809667751,0.9999999980432102,inf,inf,0.9973083963070295,inf,0.9999980394621553
599,inf,0.981779579418373,inf,0.9959556176057518,0.9999998936596268,inf,inf,0.9986922176528984,inf,0.9999999999999023
600,inf,0.995656979906995,inf,0.9960595180971544,0.9999999042062392,inf,inf,0.9981229407255816,inf,0.9999859299116485
601,inf,0.9858092007134253,inf,0.9999999031185843,inf,0.9999999613303399,0.999999999999956,inf,inf,0.9999999999999907
602,inf,0.9984209496825895,inf,0.9999955310996053,inf,0.9999960042329735,0.9999999474232061,inf,inf,0.9999999999999986
603,inf,0.9984209496825895,inf,0.9999967519653491,inf,0.999994373816346,0.9999950935326433,inf,inf,0.9999999999999993
604,inf,0.4775489099343606,inf,0.9999979739814495,inf,0.9999930538380991,0.9999889435844341,inf,inf,0.9999999999999087
605,inf,0.9858091934133343,inf,0.9999961017945552,inf,0.9999951026360175,0.9999999665860357,inf,inf,0.9999988700639496
606,inf,0.4230074963708689,inf,0.9999855979435428,inf,0.9999903160354845,0.9999999991470947,inf,inf,0.9999999999999972
607,inf,0.9958532538153594,inf,0.9999953415299473,inf,0.9999890628337669,0.9999999991131414,inf,inf,0.9999999999998483
608,inf,0.9984209496825895,inf,0.9999997436596783,inf,0.9999997689616181,0.9999982521179684,inf,inf,0.9999999999998642
609,inf,0.9958532568341002,inf,0.9999998734606413,inf,0.9999999226385886,0.9999999999999931,inf,inf,0.9999999999999922
610,inf,0.9858091974268426,inf,0.9999982307641582,inf,0.9999972259695242,0.9999999999932268,inf,inf,0.9999999999999998
611,inf,0.9822199675582526,inf,0.7991440292983305,inf,0.7632986235534241,0.5621653444338692,inf,inf,0.9999999999116876
612,inf,0.9958531960245375,inf,0.9998541234518826,inf,0.999836998276103,0.9999999997572611,inf,inf,0.9999988773861069
613,inf,0.8926996274292619,inf,0.999948019965567,inf,0.9998820606997267,0.9998326870333533,inf,inf,0.9999999999999991
614,inf,0.9806045739069356,inf,0.9999997511223935,inf,0.9999995054343965,0.9999999999992577,inf,inf,0.9999999999999958
615,inf,0.921445436368484,inf,0.9999991676735381,inf,0.9999993379162256,0.055258740166224805,inf,inf,0.9999999999999993
616,inf,0.47754902439774904,inf,0.9999999005909275,inf,0.9999999710487262,0.0068586403778658515,inf,inf,0.9999999999999967
617,inf,0.9359995111645097,inf,0.9999983459858302,inf,0.9999985169952059,0.9999999151842419,inf,inf,0.9999999999999992
618,inf,0.9823687634779966,inf,0.9999978350523856,inf,0.9999980049801477,1,inf,inf,0.9999999999999928
619,inf,0.4230074463391492,inf,0.9999931573528075,inf,0.9999765732683198,0.999999978212389,inf,inf,0.9999999999999838
620,inf,0.9823687655568305,inf,0.9999995483191626,inf,0.9999998197141524,0.9999999999997475,inf,inf,0.9999999999999962
621,inf,0.9823687641266767,inf,0.9999977025872963,inf,0.9999992390744691,0.9999999999989448,inf,inf,0.9999999999999946
622,inf,0.9984209496825895,inf,0.9999996217151162,inf,0.9999994906080844,1,inf,inf,0.9999999999999976
623,inf,0.4230076652840329,inf,0.9999974751623384,inf,0.9999991637491467,0.9999999999999076,inf,inf,0.9999999999999962
624,inf,0.9858091981167821,inf,0.9999982914236171,inf,0.9999980908142488,0.9999999999397524,inf,inf,0.9999999999999996
625,inf,0.9984209496825895,inf,0.9999962312041272,inf,0.9999966293013294,0.9999999411753436,inf,inf,0.9999979724416254
626,inf,0.9214454373711294,inf,0.9999995768012426,inf,0.9999993364564892,0.9999999999999523,inf,inf,0.999999999999998
627,inf,0.9958532567344383,inf,0.9999996638982672,inf,0.999999624436416,0.9999999999924831,inf,inf,0.9999999999999987
628,inf,0.9359994080932914,inf,0.9999812506495015,inf,0.9999832496494366,0.9999999999784359,inf,inf,0.9999999999999681
629,inf,0.9984209496825895,inf,0.9999992070756727,inf,0.9999997348016496,0.9999999148294442,inf,inf,0.9999999999999971
630,inf,0.9806045744423588,inf,0.9999998923050487,inf,0.9999999570141701,0.999999999999901,inf,inf,0.9999999999999934
631,inf,0.9214454173220026,inf,0.9999960599524799,inf,0.9999946944010489,1,inf,inf,0.9999999999999992
632,inf,0.9858092006237744,inf,0.9999998293994038,inf,0.9999999148297343,1,inf,inf,0.9999999999999933
633,inf,0.9858092005955248,inf,0.9999998708726209,inf,0.999999835436447,0.9999998915783721,inf,inf,0.9999999999999993
634,inf,0.9984209496825895,inf,0.9999743432558769,inf,0.9999713617393855,0.9999999995922069,inf,inf,0.9999999999999991
635,inf,0.9823686613229072,inf,0.9999062516904514,inf,0.9999162275407912,0.9999996951435147,inf,inf,0.9999999999999883
636,inf,0.42300768447632153,inf,0.9999995992025168,inf,0.999999394210561,0.999999512369419,inf,inf,0.9999999999999751
637,inf,0.9958532568321676,inf,0.9999998769241919,inf,0.999999909323018,0.9999999999999998,inf,inf,0.9999999999999798
638,inf,0.9214449567276268,inf,0.9998545045936146,inf,0.9999489347639885,0.9999999971727833,inf,inf,0.999999999999751
639,inf,0.9958532567294934,inf,0.9999996520002827,inf,0.9999996111427516,0.999999999999853,inf,inf,0.9999999999999987
640,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
641,inf,0.935999519512404,inf,0.9999998052454866,inf,0.9999996788112939,0.9999999999186491,inf,inf,0.9999999999999961
642,inf,0.4230076450938426,inf,0.9999958715638823,inf,0.9999982895674031,0.9999999957289825,inf,inf,0.9999999999999961
643,inf,0.9958532567578102,inf,0.9999998063556436,inf,0.9999996010358824,0.9999999999928049,inf,inf,0.9999999999999976
644,inf,0.9858091918781331,inf,0.9999966116139223,inf,0.99999441256091,0.9999999999290454,inf,inf,0.9999969913915284
645,inf,0.9958532155838951,inf,0.9999568579996183,inf,0.9998326153990873,0.9999857726656739,inf,inf,0.9999999999999815
646,inf,0.985809192262335,inf,0.9999956972907847,inf,0.9999928329504842,0.9999944032537403,inf,inf,0.9999999999999996
647,inf,0.9858091919379348,inf,0.9999958799758932,inf,0.9999922153283979,1,inf,inf,0.9999999999999996
648,inf,0.9984209496825895,inf,0.9999955450676594,inf,0.9999981544657964,0.999999999997842,inf,inf,0.9999999999999958
649,inf,0.4230076488453185,inf,0.999996661987351,inf,0.9999979592649842,0.9999999999999576,inf,inf,0.9999999999999928
650,inf,0.9823687658674511,inf,0.9999999231357978,inf,0.9999999719460534,0.9999999978786283,inf,inf,0.9999999999999946
651,inf,0.9958531680521654,inf,0.9998253237465212,inf,0.999721866164784,0.999999999999942,inf,inf,0.9999999999999487
652,inf,0.9984209496825895,inf,0.9999861865187192,inf,0.9999845813041848,0.9999999998593687,inf,inf,0.9999999999999997
653,inf,0.9858092003155025,inf,0.9999997334495965,inf,0.9999995973088669,0.9999999999817966,inf,inf,0.9999999999999978
654,inf,0.9925436632333184,inf,0.9999971027553632,inf,0.999998228727381,0.9999999998219931,inf,inf,0.9999917045252342
655,inf,0.9823687569062632,inf,0.9999942190789082,inf,0.9999904672815555,1,inf,inf,0.9999999999999977
656,inf,0.9958532568500379,inf,0.999999905011937,inf,0.9999999723362732,0.00020207279338888456,inf,inf,0.9999999999999964
657,inf,0.9359994944223441,inf,0.9999958352583164,inf,0.9999957661082599,0.9999911981468675,inf,inf,0.9999999999999987
658,inf,0.9858092005528176,inf,0.9999998170823414,inf,0.9999998319585159,0.9999999197875198,inf,inf,0.9999999999994378
659,inf,0.9984209496825895,inf,0.9999998934965716,inf,0.9999999574897764,0.999999999999998,inf,inf,0.9999999999999927
660,inf,0.9214454383336433,inf,0.9999996717728619,inf,0.99999963323591,0.9999999999946918,inf,inf,0.9999999999999988
661,inf,0.9823687457189876,inf,0.9999742423112437,inf,0.9999914688136988,0.9999999999504925,inf,inf,0.9999999999999986
662,inf,0.9858091044604865,inf,0.9999325837131042,inf,0.9999397714556074,0.99999999997441,inf,inf,0.9999984380067765
663,inf,0.7596036133700752,inf,0.9997103985104804,inf,0.9995023332054581,0.9990704547710111,inf,inf,0.9999999999999987
664,inf,0.982368711935529,inf,0.9999627630449931,inf,0.9999455974575144,0.9998513852572597,inf,inf,0.9999999999999992
665,inf,0.9214454268003421,inf,0.9999973234786357,inf,0.999997286202269,0.9999944563252048,inf,inf,0.9999999999999988
666,inf,0.9806045743801305,inf,0.999999845941198,inf,0.9999999345230476,0.9999997132782459,inf,inf,0.999999999999996
667,inf,0.9984209496825895,inf,0.9999862885852879,inf,0.9999784745124379,0.9999999198549336,inf,inf,0.9999999999999986
668,inf,0.9858091984281107,inf,0.9999980869022768,inf,0.9999987136695712,0.9999999999989373,inf,inf,0.999999999999996
669,inf,0.9823687648429201,inf,0.9999997725572796,inf,0.9999983835198046,0.999998480409963,inf,inf,0.9999999999999456
670,inf,0.9823687490164634,inf,0.9999945529333938,inf,0.999976712912813,0.9999999993321693,inf,inf,0.9999999999999835
671,inf,0.9925436632333184,inf,0.9999998429864327,inf,0.9999999349543409,0.9999999999999998,inf,inf,0.9999999999999938
672,inf,0.9858092003934652,inf,0.9999997868332147,inf,0.9999996484888991,0.9999999999999565,inf,inf,0.9999999999999974
673,inf,0.9359995203520305,inf,0.9999998924292409,inf,0.9999998552938953,0.9999999999838387,inf,inf,0.9999999999999988
674,inf,0.9858089835223355,inf,0.9999105718453052,inf,0.9997976555759474,0.9997142979862171,inf,inf,0.9999999999999996
675,inf,0.9823687635613026,inf,0.9999980648756758,inf,0.9999979164387193,0.9999999996891489,inf,inf,0.9999999999999992
676,inf,0.9858091956360157,inf,0.9999973521564693,inf,0.9999989030840369,0.9999999999999991,inf,inf,0.9999968007040133
677,inf,0.9984209496825895,inf,0.9999993186976158,inf,0.9999991580184293,0.99999697296869,inf,inf,0.9999999999997767
678,inf,0.9858091079019603,inf,0.9999820306803123,inf,0.9998930758817459,0.999999999794924,inf,inf,0.9999999999999746
679,inf,0.9214454397449106,inf,0.9999999065961074,inf,0.9999999727976371,0.011325294235670767,inf,inf,0.9999999999999968
680,inf,0.9823686730534668,inf,0.999951345402926,inf,0.9998898758307179,0.9998417715704736,inf,inf,0.9999999999999988
681,inf,0.92144543946871,inf,0.9999998658076752,inf,0.9999999011328027,0.9999999999999449,inf,inf,0.9999999999999879
682,inf,0.9984209496825895,inf,0.9999929550585703,inf,0.9999780812100235,0.9999999999664269,inf,inf,0.9999999999997932
683,inf,0.8926996274292619,inf,0.9999956875946232,inf,0.9999961473389577,0.9999999995020439,inf,inf,0.9999999999999979
684,inf,0.985808607621018,inf,0.9998199943521888,inf,0.9993835490331979,0.9999999939261588,inf,inf,0.9999999999999837
685,inf,0.9984209496825895,inf,0.9999967382113365,inf,0.9999942270456904,0.9999052387892604,inf,inf,0.9999007505612327
686,inf,0.9984209496825895,inf,0.9999998177396457,inf,0.9999998037751633,0.9999999999996729,inf,inf,0.9999999999999974
687,inf,0.9655457837558199,inf,0.9999474157708111,inf,0.9999530221563161,0.9999999999896592,inf,inf,0.9999993220939615
688,inf,0.9958532566073194,inf,0.9999992430791695,inf,0.9999993978985128,0.8571062364466457,inf,inf,0.9999999999999998
689,inf,0.9984209496825895,inf,0.9998410830543241,inf,0.9999421084355953,0.9999999539104135,inf,inf,0.9999098308665488
690,inf,0.98580920066163,inf,0.9999998727745787,inf,0.9999999222125129,0.9999999999760312,inf,inf,0.9999999999999928
691,inf,0.9823687655934593,inf,0.9999997848313095,inf,0.9999996451861211,0.9999999999965969,inf,inf,0.9999999999999976
692,inf,0.9858091965964662,inf,0.9999977970948369,inf,0.9999965460122003,0.9999999999999909,inf,inf,0.9999999999999992
693,inf,0.9858092004803113,inf,0.9999997961935623,inf,0.9999997556359526,0.9999999999999294,inf,inf,0.9999999999999978
694,inf,0.9359994013400462,inf,0.999974741508495,inf,0.9999926438755974,0.9999961330200497,inf,inf,0.9999950148803333
695,inf,0.42300766800309875,inf,0.9999988567389864,inf,0.9999981147567628,0.9999999999800635,inf,inf,0.9999999999999991
696,inf,0.9984209496825895,inf,0.9999998080528478,inf,0.9999997933463165,0.9999999999999889,inf,inf,0.9999999999968753
697,inf,0.9823687570939855,inf,0.9999943393498728,inf,0.9999906656075149,0.9999999999990012,inf,inf,0.9999999999999976
698,inf,0.9214454316316045,inf,0.999998636851228,inf,0.9999979406922491,0.9999999999977283,inf,inf,0.9999999999999992
699,inf,0.9984209496825895,inf,0.9999999131787204,inf,0.9999999683711541,0.9999999999024329,inf,inf,0.9999999999999958
700,inf,0.47754862815259647,inf,0.9999852021705617,inf,0.9999840683955563,0.9999999999999989,inf,inf,0.9999999999999695
701,inf,0.9958532568205798,inf,0.9999998180604037,inf,0.9999999091688769,1,inf,inf,0.9999999999999934
702,inf,0.9958531134278006,inf,0.9995930538251651,inf,0.999676289927277,0.9992641840532225,inf,inf,0.9999999999999987
703,inf,0.9214454379663821,inf,0.9999996401310902,inf,0.9999995154067174,1,inf,inf,0.9999999999999979
704,inf,0.9984209496825895,inf,0.9999998193467002,inf,0.9999999381918755,0.9999999255041836,inf,inf,0.9999999999999949
705,inf,0.9858091983020227,inf,0.9999983236713458,inf,0.9999983060624322,0.9999965955524963,inf,inf,0.999999999999998
706,inf,0.9958532564533551,inf,0.9999986698730045,inf,0.9999991868096337,0.9999999999979672,inf,inf,0.9999999999999959
707,inf,0.9925436632333184,inf,0.9999825085759174,inf,0.9999252806749089,1,inf,inf,0.9999999999999671
708,inf,0.9958532568369263,inf,0.9999998735987699,inf,0.9999999368957281,1,inf,inf,0.9999999999999963
709,inf,0.4775488096925027,inf,0.9999942164819778,inf,0.9999890722020743,0.9999999999999998,inf,inf,0.9999999999999991
710,inf,0.9958532565710947,inf,0.9999991873827004,inf,0.9999992688612156,0.9999999171735536,inf,inf,0.9999999999999992
711,inf,0.4230076746116286,inf,0.9999986241263293,inf,0.9999991588425796,0.9999999999999043,inf,inf,0.9999999999999972
712,inf,0.9823687337647623,inf,0.9999713853931212,inf,0.9999744356409499,0.9999999911798928,inf,inf,0.9999995945640342
713,inf,0.9958532568299573,inf,0.9999998409103399,inf,0.9999999340942816,0.9999999999999862,inf,inf,0.9999999999999959
714,inf,0.9823687657978624,inf,0.9999998423030907,inf,0.9999999346712531,0.9999999999999831,inf,inf,0.9999999999999963
715,inf,0.9214454390144313,inf,0.9999997824987573,inf,0.9999997995705081,1,inf,inf,0.9999999999999872
716,inf,0.995853256842011,inf,0.9999999066376484,inf,0.9999999297688139,0.9999998803510147,inf,inf,0.9999999999999876
717,inf,0.9359992810392717,inf,0.9999586089628288,inf,0.9999670750175789,0.9999999699769577,inf,inf,0.9999989332466804
718,inf,0.9823687656036333,inf,0.9999997913494485,inf,0.9999996559348218,0.9999999999972375,inf,inf,0.9999999999999976
719,inf,0.7596101410039233,inf,0.9999996139857644,inf,0.9999998459246682,0.999999999999998,inf,inf,0.9999999999999986
720,inf,0.9925436632333184,inf,0.9999999054305796,inf,0.999999972458196,0.0003045702433587251,inf,inf,0.9999999999999951
721,inf,0.9958532418224437,inf,0.9999934986782743,inf,0.9999297254846865,0.9999337134968868,inf,inf,0.9999999999983166
722,inf,0.9359994988537393,inf,0.9999977132002579,inf,0.9999952835892448,1,inf,inf,0.9999999999999991
723,inf,0.9858091967797132,inf,0.9999976075236716,inf,0.9999969815396529,0.9999999392118376,inf,inf,0.9999999999999992
724,inf,0.9359994964986816,inf,0.9999985556973086,inf,0.9999993655012271,0.9999999942104587,inf,inf,0.9999943369589234
725,inf,0.9359995201182432,inf,0.9999998281030102,inf,0.9999998462188275,0.9999999963818562,inf,inf,0.9999999999999988
726,inf,0.4230076586064475,inf,0.9999979863737968,inf,0.9999978320944899,0.9999999999997891,inf,inf,0.9999999999999992
727,inf,0.9958532549292235,inf,0.9999950851100171,inf,0.9999950007125167,0.9999896046732147,inf,inf,0.9999999999999987
728,inf,0.9984209496825895,inf,0.9999973649045071,inf,0.9999991272306021,0.9999999999972571,inf,inf,0.9999999999999958
729,inf,0.9214453032498325,inf,0.9999766733565091,inf,0.9999676424556196,0.9999983676428422,inf,inf,0.999999999999967
730,inf,0.9925436632333184,inf,0.999999891233659,inf,0.9999999565865481,0.9999999999999984,inf,inf,0.9999999999999929
731,inf,0.9925436632333184,inf,0.9999835025153929,inf,0.9999852612493542,0.999999997166499,inf,inf,0.9999999999999997
732,inf,0.9823687657567878,inf,0.9999998454086981,inf,0.9999998618287641,0.9999999989296353,inf,inf,0.9999999999999982
733,inf,0.9925436632333184,inf,0.9999999207660325,inf,0.999999976924397,0.0003989268720226075,inf,inf,0.9999999999999981
734,inf,0.9806045729009395,inf,0.999998645510306,inf,0.999999497255983,0.999997827870417,inf,inf,0.9999999999999959
735,inf,0.9823687652961585,inf,0.9999996863787209,inf,0.9999992389705208,0.9999978680794327,inf,inf,0.999999999999982
736,inf,0.9925436632333184,inf,0.9999974198429986,inf,0.9999989311243269,0.9999999999996296,inf,inf,0.9999999999999982
737,inf,0.985809200723814,inf,0.9999999058498839,inf,0.9999999725803116,0.0001864150422121209,inf,inf,0.9999999999999967
738,inf,0.9858091959243586,inf,0.9999976158695186,inf,0.9999958235236751,0.9999923960627605,inf,inf,0.9999999999999981
739,inf,0.9214452475294405,inf,0.9999704255393377,inf,0.9999512317020979,0.9999999999987592,inf,inf,0.9999999999999991
740,inf,0.9984209496825895,inf,0.9999998675792362,inf,0.999999919042812,0.9999999999996136,inf,inf,0.9999999999999919
741,inf,0.9984209496825895,inf,0.9999998376213464,inf,0.9999997322204788,0.9999999999622433,inf,inf,0.9999999999999984
742,inf,0.9806045733212152,inf,0.9999996325693914,inf,0.9999989755192852,0.9999999999992233,inf,inf,0.9999999999999958
743,inf,0.9857793617051218,inf,0.9777173688563036,inf,0.9822750216287476,0.9594924061022261,inf,inf,0.9999999999999986
744,inf,0.42300768967364366,inf,0.9999998223750247,inf,0.9999998087658253,0.999999999999992,inf,inf,0.9999999999999978
745,inf,0.9823687656773511,inf,0.9999997781722989,inf,0.9999997942378446,0.9999998696542439,inf,inf,0.9999999999999988
746,inf,0.9984209496825895,inf,0.9999998220192997,inf,0.9999998083828487,1,inf,inf,0.9999999999999966
747,inf,0.9823687635089824,inf,0.999998366417989,inf,0.99999870054817,0.9999996069364594,inf,inf,0.9999988259085529
748,inf,0.9823687630079487,inf,0.999997536673117,inf,0.9999975037022752,0.999994914107575,inf,inf,0.9999999999999988
749,inf,0.9858092003220618,inf,0.99999960520708,inf,0.9999997345484819,0.9999999999991172,inf,inf,0.9999999999999984
750,inf,0.9214454355306578,inf,0.9999989598681813,inf,0.9999992046404126,1,inf,inf,0.9999999999999972
751,inf,0.9984209496825895,inf,0.9999988937636094,inf,0.9999986736101748,0.9999999999801317,inf,inf,0.9999999999999991
752,inf,0.892699627429262,inf,0.999999993149401,inf,0.9999999907847851,0.9999999999979328,inf,inf,0.9999999999999984
753,inf,0.9984209496825895,inf,0.9999997627136803,inf,0.9999998815377013,1,inf,inf,0.9999999999999879
754,inf,0.9984209496825895,inf,0.9999963400720363,inf,0.9999986597652261,0.9999957541888557,inf,inf,0.9999999999999981
755,inf,0.4775490186079424,inf,0.999999744716934,inf,0.9999996796755011,0.9999999990450588,inf,inf,0.9999999999999987
756,inf,0.9858092008102798,inf,0.9999999965917233,inf,0.9999999977083363,0.999999999999825,inf,inf,0.9999999999999959
757,inf,0.9984209496825895,inf,0.9999973163128356,inf,0.9999946665734458,0.9999999994942033,inf,inf,0.9999999999999982
758,inf,0.4775489166985507,inf,0.9999937522197744,inf,0.9999978068764828,0.9999999989435653,inf,inf,0.9999999999965891
759,inf,0.9984209496825895,inf,0.9999990008936511,inf,0.999999629912639,0.9999983997096581,inf,inf,0.9999999999999932
760,inf,0.9359994947707074,inf,0.9999957921653855,inf,0.999995922487306,0.9999949442439567,inf,inf,0.9999999999999993
761,inf,0.9958532568485392,inf,0.9999998991028652,inf,0.9999999706153523,0.006474682281212607,inf,inf,0.9999999999999968
762,inf,0.9858092007109902,inf,0.999999900785841,inf,0.9999999603984955,0.9999999999955052,inf,inf,0.9999999999999932
763,inf,0.9984209496825895,inf,0.9999963417912785,inf,0.9999950792037289,1,inf,inf,0.9999999999999962
764,inf,0.9958532568573771,inf,0.9999999397815301,inf,0.9999999749147159,0.9999999517956256,inf,inf,0.9999999999999902
765,inf,0.9984209496825895,inf,0.9999873018283378,inf,0.9999627523472531,0.9999999999999998,inf,inf,0.9999999999998795
766,inf,0.9958532568555333,inf,0.9999999266786525,inf,0.9999999786463513,0.4682002337632997,inf,inf,0.9999999999999962
767,inf,0.9984209496825895,inf,0.9999997350029163,inf,0.999999756554377,0.9999998870981611,inf,inf,0.9999999999999974
768,inf,0.9823687658011322,inf,0.9999998462262084,inf,0.9999999362964745,0.9999999999999858,inf,inf,0.9999999999999962
769,inf,0.9823687655902696,inf,0.9999998165986854,inf,0.9999996080073345,0.9999996606500724,inf,inf,0.9999999999999958
770,inf,0.9984209496825895,inf,0.9999996858806576,inf,0.9999997501301119,0.00010515503249954379,inf,inf,0.9999999999999986
771,inf,0.9359995203893173,inf,0.9999998614975771,inf,0.9999998979573188,0.9999999999999603,inf,inf,0.9999999999965395
772,inf,0.9214454398515465,inf,0.9999999451333972,inf,0.999999977610882,0.9999999593698793,inf,inf,0.9999999999999908
773,inf,0.9214450329535783,inf,0.9999308629644158,inf,0.99990347819457,0.9999999999915261,inf,inf,0.9999999999999992
774,inf,0.980604507380667,inf,0.9999457961500655,inf,0.9999795847021307,0.9999062273357113,inf,inf,0.9999999999999943
775,inf,0.9858092006170183,inf,0.9999998233572116,inf,0.9999999118132435,1,inf,inf,0.9999999999999937
776,inf,0.9858092003198743,inf,0.9999996867156141,inf,0.9999996499339098,0.9999999999999385,inf,inf,0.9999999999999981
777,inf,0.9984209496825895,inf,0.9999990543499727,inf,0.99999904954143,0.9999981354063904,inf,inf,0.9999999999999992
778,inf,0.985809162462211,inf,0.999975233669223,inf,0.9999733361271766,0.9999999999954909,inf,inf,0.9999999999999992
779,inf,0.9984209496825895,inf,0.9999988486185933,inf,0.999999540432846,0.9999999999999936,inf,inf,0.9999999999999982
780,inf,0.9858091990972957,inf,0.9999983209490159,inf,0.9999993758454112,0.9999972769771951,inf,inf,0.9999999999999962
781,inf,0.9858092006958457,inf,0.9999998865480393,inf,0.9999999543499027,0.9999998531706822,inf,inf,0.999999999999996
782,inf,0.9958532478712009,inf,0.999979143751756,inf,0.9999749933895448,0.9999999999999996,inf,inf,0.9999999999999136
783,inf,0.9858092005470668,inf,0.9999998470601978,inf,0.9999997942742651,0.9999999999989875,inf,inf,0.9999999999999979
784,inf,0.9359995006680748,inf,0.9999974297291984,inf,0.999997703721693,0.9999999993328761,inf,inf,0.9999984336310157
785,inf,0.9925436632333184,inf,0.9996252149160781,inf,0.9997018728414856,0.9991644060260414,inf,inf,0.9998456942719114
786,inf,0.9858091891482781,inf,0.9999940939140047,inf,0.99999026088495,0.9999999999999998,inf,inf,0.9999999999999976
787,inf,0.9359995199327716,inf,0.9999998151209454,inf,0.9999998009559564,0.9999999999999933,inf,inf,0.9999999999999979
788,inf,0.9858091995968173,inf,0.9999991412839152,inf,0.9999992257948875,0.9999998870422074,inf,inf,0.9999999999999993
789,inf,0.9984209496825895,inf,0.9999997420073391,inf,0.9999997222401239,0.999999999999017,inf,inf,0.9999999999999971
790,inf,0.4775490234721257,inf,0.9999998759409628,inf,0.9999999241549642,0.9999999999999938,inf,inf,0.9999999999999921
791,inf,0.9823687572035721,inf,0.9999955730157971,inf,0.9999896063445031,0.9999999991990083,inf,inf,0.9999999999998559
792,inf,0.4230076622026737,inf,0.9999972746548015,inf,0.9999989842564473,0.9999954855036421,inf,inf,0.9999999999999962
793,inf,0.9823687618314744,inf,0.9999972300035656,inf,0.9999958151749111,0.9999999997721989,inf,inf,0.9999999999999992
794,inf,0.9823687210280897,inf,0.9999455501078507,inf,0.999978266720101,0.9999999999998714,inf,inf,0.9999999998884186
795,inf,0.9214454168726198,inf,0.9999978785443463,inf,0.9999926885696795,0.9999880064607354,inf,inf,0.999999999999888
796,inf,0.9858085950282871,inf,0.9998161743104536,inf,0.9993704613397948,0.9999999926901342,inf,inf,0.999999999999984
797,inf,0.9984209496825895,inf,0.999817263317021,inf,0.9998134514572856,0.9996005441005926,inf,inf,0.9999999999999986
798,inf,0.9806045743750246,inf,0.9999998407593121,inf,0.9999999340287576,0.9999999999613078,inf,inf,0.9999999999999959
799,inf,0.9925436632333184,inf,0.9999991860797622,inf,0.9999995023986817,0.9999999999970592,inf,inf,0.9999999999999944
800,inf,0.8926996274292619,inf,0.9999460084096644,inf,0.9998750736105002,0.9999999999995215,inf,inf,0.9999999999999228
801,inf,0.9984209496825895,inf,0.9992831295867971,inf,0.9897002761105939,inf,0.9255260325998904,0.9999999383862588,inf
802,inf,0.9984209496825895,inf,0.9999934143690812,inf,0.9999866913469874,inf,0.999781939555699,0.9999999999892188,inf
803,inf,0.981779569952541,inf,0.999995400560502,inf,0.9999907051765515,inf,0.9998177733061344,0.9999999999999791,inf
804,inf,0.979701242098749,inf,0.9999952704606243,inf,0.9999865742604014,inf,0.999876059646309,0.999999999712551,inf
805,inf,0.9817795402288063,inf,0.9999760362397448,inf,0.999966444445327,inf,0.9983608610110123,0.999999999980157,inf
806,inf,0.9850635434368854,inf,0.9999921648449615,inf,0.9999872107853665,inf,0.9996188814095304,0.999999999766507,inf
807,inf,0.7510277176703071,inf,0.999996556278916,inf,0.9999986489841086,inf,0.9991327400074941,0.9999787005414444,inf
808,inf,0.9796980119227856,inf,0.9996443907988567,inf,0.9974510185639773,inf,0.9994888651023612,0.9999999999627762,inf
809,inf,0.9984209496825895,inf,0.9999509565949098,inf,0.9998607760762152,inf,0.9998651972455537,0.9999999973306901,inf
810,inf,0.9925436632333184,inf,0.9999965279075859,inf,0.9999963903454313,inf,0.9997802861093003,0.9999999998650069,inf
811,inf,0.4646015913655587,inf,0.9999997105298742,inf,0.9999999156965389,inf,0.9997953075234505,0.9999994409762168,inf
812,inf,0.9189789503847469,inf,0.9995968121245822,inf,0.9971091872333939,inf,0.9997612186167103,0.9999999999376008,inf
813,inf,0.9328116474608696,inf,0.9998015030344418,inf,0.9988846864955272,inf,0.9997969835396758,0.999517844737422,inf
814,inf,0.46460139914746745,inf,0.9999965755825406,inf,0.9999901718857945,inf,0.9949144982072647,0.999999827258499,inf
815,inf,0.4148585582156594,inf,0.9999548067983145,inf,0.9998717063731053,inf,0.9998263406889768,0.999999993332005,inf
816,inf,0.9984209496825895,inf,0.9999990161938456,inf,0.9999983941917197,inf,0.9994716920083596,0.9999991518087992,inf
817,inf,0.9189878225570127,inf,0.9999603013110597,inf,0.9998859950665917,inf,0.9972669347883536,0.9999999999727873,inf
818,inf,0.9817795766809375,inf,0.9999979964426025,inf,0.9999979170653418,inf,0.9996041403149366,0.9999999204153528,inf
819,inf,0.9817302570039057,inf,0.9301740055340284,inf,0.9967458302365088,inf,0.999736817358253,0.9999901802174098,inf
820,inf,0.4148601056617327,inf,0.9999975985640176,inf,0.9999993006208695,inf,0.9994646278413116,0.9999993109330826,inf
821,inf,0.9984209496825895,inf,0.9994096582991032,inf,0.9957627487728282,inf,0.9997480515890783,0.9999999718353269,inf
822,inf,0.9817795807745886,inf,0.9999997088728706,inf,0.9999999152139636,inf,0.9997931513668932,0.9999972631119712,inf
823,inf,0.9984209496825895,inf,0.9999959044065784,inf,0.9999942650162891,inf,0.9984926739711533,0.999999903690665,inf
824,inf,0.9956569821305208,inf,0.9999975582059607,inf,0.9999974614635915,inf,0.9997802504899514,0.9999999643355725,inf
825,inf,0.9984209496825895,inf,0.9999648430495609,inf,0.9999634499752609,inf,0.999731755624127,0.9999994562957294,inf
826,inf,0.9797012397836126,inf,0.9999945667184187,inf,0.9999852114719565,inf,0.9992221700683003,0.9999999999903806,inf
827,inf,0.9796985892829164,inf,0.0010266257667844725,inf,0.999931707961021,inf,0.9998616624987757,0.0032074776714032297,inf
828,inf,0.9984209496825895,inf,0.9999932809202344,inf,0.9999809265208728,inf,0.9998757589122105,0.9999996986890065,inf
829,inf,0.9328150435520514,inf,0.9999971535759719,inf,0.9999991710253464,inf,0.999762804005759,0.9999999619698071,inf
830,inf,0.9956542960550941,inf,0.9994555733245546,inf,0.9895003857362402,inf,0.9930980269381156,0.9999999570634012,inf
831,inf,0.9925436632333184,inf,0.9999940839486594,inf,0.9999952940080838,inf,0.9998881699510669,0.9999998234058386,inf
832,inf,0.9850509953492373,inf,0.9871597364912367,inf,0.9980891465493704,inf,0.9976339049519349,0.9999999731724074,inf
833,inf,0.9817786726137783,inf,0.9999323818204282,inf,0.9987330973918139,inf,0.9997767923815152,0.9999999794402712,inf
834,inf,0.9984209496825895,inf,0.999922003573149,inf,0.99853842259757,inf,0.9998403859785977,0.9999999999202309,inf
835,inf,0.9797011944112508,inf,0.9999394170730698,inf,0.9999998690254932,inf,0.9991056376667039,0.9999999998939886,inf
836,inf,0.9817794952187651,inf,0.9999590880237532,inf,0.9999173209934601,inf,0.9996429722586988,0.9999999999552975,inf
837,inf,0.9189458314174298,inf,0.9992462811786821,inf,0.9857162250934363,inf,0.9998269398031338,0.9999999961275672,inf
838,inf,0.9850634055311466,inf,0.9999526727101714,inf,0.9998711915689991,inf,0.9983844987846834,0.9999999999999001,inf
839,inf,0.9984209496825895,inf,0.99999764551177,inf,0.9999975522135903,inf,0.9997221999762963,0.9999851134841098,inf
840,inf,0.9850635617936633,inf,0.9999997124573318,inf,0.9999999162578795,inf,0.9998172532462323,0.9999994740643522,inf
841,inf,0.918963612774914,inf,0.9917203060603,inf,0.999435430142327,inf,0.9990008178974671,0.9999999745631778,inf
842,inf,0.8926996274292619,inf,0.9999958620038512,inf,0.9999916376578422,inf,0.9996717365461503,0.9999999990587842,inf
843,inf,0.9817795761749112,inf,0.9999976659812756,inf,0.9999975735089397,inf,0.9997802859578333,0.9999999998216083,inf
844,inf,0.9984209496825895,inf,0.9999995232395189,inf,0.9999998129571128,inf,0.9993013997570684,0.9999957814436661,inf
845,inf,0.9189882292862993,inf,0.9999944804770613,inf,0.9999956094312177,inf,0.9998819866382568,0.9999999990891952,inf
846,inf,0.9925436632333184,inf,0.9991687952642009,inf,0.9842258886581905,inf,0.9998657429919082,0.9999987327903208,inf
847,inf,0.9189882467841008,inf,0.9999971161514137,inf,0.9999991601260532,inf,0.9998017980095106,0.9999999998203526,inf
848,inf,0.9850635519899134,inf,0.999957961631953,inf,0.9999665600907081,inf,0.9998767707068837,0.9999232612467701,inf
849,inf,0.9925436632333184,inf,0.9999514786090827,inf,0.999862258038224,inf,0.9998577138483947,0.9999999999868441,inf
850,inf,0.9817795724351481,inf,0.9999967282946759,inf,0.9999930216060967,inf,0.999299011635542,0.9999999997116271,inf
851,inf,0.9984209496825895,inf,0.999601536943192,inf,0.9971431420599205,inf,0.9996923883604181,0.9999999999511999,inf
852,inf,0.9817795701862214,inf,0.9999955140465985,inf,0.9999909345090713,inf,0.9867032604458965,0.9999999997859939,inf
853,inf,0.9984209496825895,inf,0.9999969984150815,inf,0.9999991258372634,inf,0.9997907711838867,0.9999999545043504,inf
854,inf,0.9189882439706225,inf,0.9999976853032607,inf,0.9999975935966476,inf,0.9997680859596733,0.999999999814212,inf
855,inf,0.9189882460648836,inf,0.9999971425378331,inf,0.9999988790570512,inf,0.998640166917125,0.9999999997911659,inf
856,inf,0.9984209496825895,inf,0.9999587727814125,inf,0.9999571393784684,inf,0.9997140411383045,0.9999999999931206,inf
857,inf,0.9189873560661224,inf,0.9999608850907801,inf,0.999720131393505,inf,0.9997803008956764,0.999999999696225,inf
858,inf,0.9850634364336658,inf,0.999953231194142,inf,0.9999054846291138,inf,0.9997628287351313,0.9999999999997253,inf
859,inf,0.9817795465796544,inf,0.9999763687674326,inf,0.9999754325124947,inf,0.9997322918029639,0.9999999975802654,inf
860,inf,0.9925436632333184,inf,0.9990389448117987,inf,0.9759258714311047,inf,0.9994635854825105,0.9999961735898838,inf
861,inf,0.9817794596662301,inf,0.9999527685144676,inf,0.9998714431209502,inf,0.9986402508754962,0.999999992941401,inf
862,inf,0.9984209496825895,inf,0.9999811232851313,inf,0.999787188306357,inf,0.9996909420359733,0.9999999999976872,inf
863,inf,0.9817690475731685,inf,0.9992234511159471,inf,0.9852770168750635,inf,0.999849542465305,0.999999087376735,inf
864,inf,0.9817795514553582,inf,0.9999795909601035,inf,0.9999787823538026,inf,0.9994878045324725,0.9999993223220903,inf
865,inf,0.981779579475301,inf,0.9999993386630374,inf,0.9999989205391556,inf,0.9994704307604559,0.9999978900881077,inf
866,inf,0.9984209496825895,inf,0.9999922378539167,inf,0.9999842335918071,inf,0.9998062834686222,0.999997729785141,inf
867,inf,0.9328150429641173,inf,0.999997057533346,inf,0.9999991430544953,inf,0.9998017980138671,0.9999999998223295,inf
868,inf,0.9984209496825895,inf,0.9998422336561217,inf,0.9944704969036611,inf,0.9993660476532082,0.9999999996187872,inf
869,inf,0.9850635613880004,inf,0.9999997195385733,inf,0.9999998899772613,inf,0.9987496458554384,0.9999999953279237,inf
870,inf,0.9189810918558082,inf,0.9996894384544934,inf,0.9977744722573483,inf,0.9993556990248245,0.9999999807342769,inf
871,inf,0.9328150437481139,inf,0.9999972186302856,inf,0.9999991899713561,inf,0.9997446776950706,0.9999999998179256,inf
872,inf,0.9850627978099031,inf,0.9999440428297081,inf,0.9991926527164099,inf,0.9992515083280095,0.9999995401774286,inf
873,inf,0.41486012535668626,inf,0.9999997607058564,inf,0.9999999303094768,inf,0.9996099154874546,0.999999997288989,inf
874,inf,0.8926996274292619,inf,0.9999992082998886,inf,0.9999991516477871,inf,0.999292635823156,0.9999982725865703,inf
875,inf,0.9328133699871269,inf,0.9998832724197545,inf,0.9996686198020311,inf,0.9993333503664191,0.9999999742803238,inf
876,inf,0.9850491209301503,inf,0.9852060356331672,inf,0.9976925974459152,inf,0.9998616071012065,0.9999898687733535,inf
877,inf,0.9984209496825895,inf,0.999290904802876,inf,0.9949068848583001,inf,0.9997613656518165,0.999999941876792,inf
878,inf,0.9850635177662632,inf,0.9999756953661103,inf,0.9999747351706384,inf,0.9836206574653743,0.9999999994803497,inf
879,inf,0.9850635493017328,inf,0.999995360526395,inf,0.9999906242730215,inf,0.9998076544541723,0.9999999999999789,inf
880,inf,0.9850635617197903,inf,0.9999995145157402,inf,0.9999996138158933,inf,0.9998138247613859,0.9999989780071674,inf
881,inf,0.9189882482766037,inf,0.9999975244563594,inf,0.9999992790382207,inf,0.9996429640519534,0.9999999998498028,inf
882,inf,0.9817794813150909,inf,0.9999523254253713,inf,0.9999036532017498,inf,0.9998018022888963,0.9999999743795667,inf
883,inf,0.981779485010643,inf,0.9999541280472427,inf,0.9999072971275154,inf,0.9997628286302033,0.9999999999239004,inf
884,inf,0.981779571431488,inf,0.9999961191782534,inf,0.9999921574054977,inf,0.9996099188808779,0.9999999999999785,inf
885,inf,0.9189882033842863,inf,0.9999948759839172,inf,0.999986053345049,inf,0.9991691568262921,0.9999999999999527,inf
886,inf,0.9817792744757784,inf,0.9999343689930088,inf,0.9996179669103686,inf,0.9995699173012242,0.9999999900856223,inf
887,inf,0.9984209496825895,inf,0.999997900100676,inf,0.9999978168890993,inf,0.999584690484089,0.9999804628353741,inf
888,inf,0.9850635558825828,inf,0.9999972527447054,inf,0.9999961527401701,inf,0.999162858933717,0.9999999996073659,inf
889,inf,0.9823343738622027,inf,0.9995796557083908,inf,0.9996656322393052,inf,0.05798848653050814,0.05761044132365379,inf
890,inf,0.9956569688608653,inf,0.9999932755351445,inf,0.9999473400519636,inf,0.9975799650054908,0.9999999989234256,inf
891,inf,0.9850621750388852,inf,0.9999205808756667,inf,0.9985117277530772,inf,0.9998692201336166,0.9999999999006783,inf
892,inf,0.9817795734530239,inf,0.9999971751330692,inf,0.9999939753738077,inf,0.9986610069579258,0.999999891694414,inf
893,inf,0.9956569707524591,inf,0.9999746958555827,inf,0.9999736933155174,inf,0.9997610283929464,0.9999999999925269,inf
894,inf,0.9328150435009351,inf,0.9999971678395195,inf,0.9999991751793724,inf,0.9997628234164431,0.9999999998192266,inf
895,inf,0.9925436632333184,inf,0.999644107011083,inf,0.9974489707409702,inf,0.9994888653952017,0.9999999903613964,inf
896,inf,0.9984209496825895,inf,0.9999975538324186,inf,0.9999974569023035,inf,0.9997673409486939,0.9999870519122006,inf
897,inf,0.981779569952541,inf,0.999995400560502,inf,0.9999907051765515,inf,0.9998177733061344,0.9999999999999791,inf
898,inf,0.7510271176272427,inf,0.999977978936994,inf,0.9999771065016321,inf,0.9995695331121999,0.99999999671052,inf
899,inf,0.9850635614115666,inf,0.9999997199698034,inf,0.9999999184457646,inf,0.9998076521711062,0.9999999980535466,inf
900,inf,0.9984209496825895,inf,0.9999975538971885,inf,0.9999974569738248,inf,0.9997710751060592,0.9999907869031205,inf
901,inf,0.9984209496825895,inf,0.999996607737778,inf,0.9999964733390768,inf,0.9997538671830775,0.9999999998524376,inf
902,inf,0.9956567718123714,inf,0.9999436411735192,inf,0.999187304098567,inf,0.9991943265276131,0.9999999999946692,inf
903,inf,0.9817737630099461,inf,0.9918867987745655,inf,0.9994467048725206,inf,0.998924334106572,0.999999999914674,inf
904,inf,0.4646009199577883,inf,0.9999759475133851,inf,0.9999749941353113,inf,0.9996888012947274,0.9999966298033036,inf
905,inf,0.9817795701696711,inf,0.9999955055765208,inf,0.9999909173371366,inf,0.9997958597005075,0.9999999982265615,inf
906,inf,0.981779367842519,inf,0.9999618750819033,inf,0.999727216681183,inf,0.9997538828737207,0.9999999999986513,inf
907,inf,0.4645969127434014,inf,0.9999605056244429,inf,0.9997174160601298,inf,0.9997370994972405,0.9999999999986457,inf
908,inf,0.9984209496825895,inf,0.999960047869154,inf,0.9997141395364029,inf,0.9997538835777044,0.9999999994917599,inf
909,inf,0.9797012921504167,inf,0.9999957909482686,inf,0.9999966149544727,inf,0.9953682444988349,0.9999576850802784,inf
910,inf,0.9817795772636554,inf,0.999997512853258,inf,0.9999992756590063,inf,0.9996429272984567,0.9999999404528817,inf
911,inf,0.4147767035890304,inf,0.9908831429621183,inf,0.9998960315784284,inf,0.9997911158713382,0.9999999989824371,inf
912,inf,0.9984209496825895,inf,0.9999966223130345,inf,0.9999927956127326,inf,0.999251176789969,0.9999999444087448,inf
913,inf,0.9956569834050271,inf,0.999999751901993,inf,0.999999927745495,inf,0.9996091827989874,0.9999992601719274,inf
914,inf,0.8926996274292619,inf,0.9999995865831869,inf,0.9999997529554411,inf,0.9987517114043741,0.9992991865551117,inf
915,inf,0.9192658815257986,inf,0.9999991044556441,inf,0.9999985508128708,inf,0.88670177051464,0.8870125802630879,inf
916,inf,0.8926996274292619,inf,0.9994096582991032,inf,0.9957627487728282,inf,0.9997480515890783,0.9999999718353269,inf
917,inf,0.9328150537838514,inf,0.9999994807627965,inf,0.9999995869667213,inf,0.9998675761221979,0.9999999960592436,inf
918,inf,0.9956558037185157,inf,0.9951899407394622,inf,0.9999721230637427,inf,0.9997613025963616,0.999999955852237,inf
919,inf,0.9797011368666315,inf,0.9999640505370958,inf,0.9999233186306005,inf,0.9992809723717233,0.9999993145561827,inf
920,inf,0.9850635614593666,inf,0.9999997611829959,inf,0.9999999304484359,inf,0.9996099154943388,0.9999999972959801,inf
921,inf,0.9817795796131967,inf,0.9999997160423477,inf,0.999999917301957,inf,0.9998170267356512,0.9999992450041264,inf
922,inf,0.9189882275777808,inf,0.9999966432321308,inf,0.9999928400759593,inf,0.9993742224782693,0.9999999997367233,inf
923,inf,0.9984209496825895,inf,0.9262600166674784,inf,0.9965756079070782,inf,0.9997523242793397,0.9999999754016363,inf
924,inf,0.9850631657987065,inf,0.9995561266203702,inf,0.9999974226312633,inf,0.9997538890713356,0.9999999987889505,inf
925,inf,0.9984209496825895,inf,0.999969326527129,inf,0.9999345826811972,inf,0.9985439559112456,0.9999999999852367,inf
926,inf,0.9850635614156398,inf,0.9999997234646576,inf,0.999999919463584,inf,0.999795858621736,0.9999999979628873,inf
927,inf,0.9984209496825895,inf,0.9991833829939287,inf,0.9999973097287648,inf,0.9994042905757793,0.9999999986820252,inf
928,inf,0.41485993826143963,inf,0.9999920309241795,inf,0.999986992129435,inf,0.9996432094509996,0.9999999997774247,inf
929,inf,0.9984209496825895,inf,0.9999961419493982,inf,0.9999945972937152,inf,0.9989983697330137,0.9999999996510502,inf
930,inf,0.97970122824196,inf,0.9999940658998943,inf,0.9999754083945184,inf,0.9990652550245771,0.9999999999892517,inf
931,inf,0.9850635329748452,inf,0.9999905837710339,inf,0.9999576651005442,inf,0.9985810454563089,0.999977028681169,inf
932,inf,0.41486009141577007,inf,0.9999970878018936,inf,0.9999988575848994,inf,0.9986401669521818,0.99999999979464,inf
933,inf,0.9984209496825895,inf,0.9999997214353796,inf,0.9999999188725898,inf,0.9997646933868014,0.9999994329529496,inf
934,inf,0.9817795673738338,inf,0.9999926331299716,inf,0.9999896859385305,inf,0.9972537872871222,0.9999999966196631,inf
935,inf,0.9189819364629158,inf,0.9978957199238567,inf,0.9998578032052899,inf,0.9994729257347988,0.9999999999298301,inf
936,inf,0.9984209496825895,inf,0.9999970075493699,inf,0.9999991284974761,inf,0.9911992312960478,0.9999993170646121,inf
937,inf,0.9925436632333184,inf,0.9999723426011943,inf,0.9999612700456103,inf,0.9988273979429196,0.9999999999813394,inf
938,inf,0.9850597942587204,inf,0.9995992731991088,inf,0.996146796841879,inf,0.9980563010562847,0.999999999975532,inf
939,inf,0.9817795795608775,inf,0.9999997590337266,inf,0.9999999298224962,inf,0.99967113856574,0.9999993980471324,inf
940,inf,0.9797009098643548,inf,0.9999613683624712,inf,0.9997235173301808,inf,0.999716975196917,0.999999924563637,inf
941,inf,0.4646009421485229,inf,0.9999781671468448,inf,0.9999773021683843,inf,0.9995695363429354,0.9999999999915767,inf
942,inf,0.9984209496825895,inf,0.9999496082495627,inf,0.9992734734173452,inf,0.998661668234303,0.9999999999963602,inf
943,inf,0.9189200309873511,inf,0.9990723170459731,inf,0.9760191200248768,inf,0.9993910928688153,0.9991812094711019,inf
944,inf,0.9984209496825895,inf,0.9644045142442617,inf,0.9984887678373907,inf,0.999577145999143,0.9995600817069145,inf
945,inf,0.9817795750016846,inf,0.9999959168511726,inf,0.999997559912362,inf,0.9994040826834389,0.9999999494885948,inf
946,inf,0.9817794570271401,inf,0.9999532003839079,inf,0.9998671459507636,inf,0.9998651993951099,0.9999999999855489,inf
947,inf,0.9189663265945097,inf,0.9923660259346216,inf,0.9998773654744549,inf,0.999757636348354,0.9999997565063139,inf
948,inf,0.9956569833624915,inf,0.9999996061863212,inf,0.9999997646602905,inf,0.9993305229457202,0.9999990932032072,inf
949,inf,0.46460091462638076,inf,0.999993179966942,inf,0.9999603061368588,inf,0.9996468538316754,0.999999910217,inf
950,inf,0.9328126597700012,inf,0.9993707527450614,inf,0.9999924537770988,inf,0.9992513934157452,0.9999999994475108,inf
951,inf,0.9328126664568921,inf,0.9993665213030499,inf,0.999998630532414,inf,0.9991541510833841,0.9999999997776543,inf
952,inf,0.918985712903215,inf,0.9998931573011779,inf,0.999207083512954,inf,0.9995740192651303,0.9999999999908267,inf
953,inf,0.9850554178517058,inf,0.9994075703040919,inf,0.9913933225137895,inf,0.9993228356347691,0.9999999997313427,inf
954,inf,0.8926996274292619,inf,0.9906000553999921,inf,0.9998877923822177,inf,0.999188550040819,0.9999999998529472,inf
955,inf,0.9956569836953345,inf,0.999988905306688,inf,0.9999967688512131,inf,0.9997816517072523,0.9999803672223678,inf
956,inf,0.9189882446115885,inf,0.9999967473802664,inf,0.9999987239558041,inf,0.9991539787658719,0.9999999573553939,inf
957,inf,0.9956556189594559,inf,0.9944447695454036,inf,0.9999565716716616,inf,0.9990910745450317,0.9999966055660167,inf
958,inf,0.995656873296299,inf,0.9995512966184452,inf,0.9999973945939251,inf,0.9997371055747798,0.9999999983406973,inf
959,inf,0.8926996274292619,inf,0.9999903597501446,inf,0.9999899778391582,inf,0.9993242767839476,0.9999999989168353,inf
960,inf,0.918987376780472,inf,0.9999617839218392,inf,0.9997265640155789,inf,0.9997538828781187,0.99999999971557,inf
961,inf,0.9984209496825895,inf,0.9999916997870492,inf,0.9999384285433403,inf,0.998943118483112,0.9999999999988045,inf
962,inf,0.9189869308994714,inf,0.9999556539099937,inf,0.9995747738186771,inf,0.9990624391441798,0.9999999999987306,inf
963,inf,0.9984209496825895,inf,0.9933368550640086,inf,0.9996709285527271,inf,0.9996048437879291,0.9999998760087054,inf
964,inf,0.9797010998716823,inf,0.9999519671136609,inf,0.9999029299716935,inf,0.9997628288781056,0.999999999920862,inf
965,inf,0.8926996274292619,inf,0.9999970116831092,inf,0.9999988277250015,inf,0.9986293742170991,0.999989192316936,inf
966,inf,0.9984209496825895,inf,0.9999994193055227,inf,0.9999995380798173,inf,0.9998966215437336,0.999999381115867,inf
967,inf,0.9984209496825895,inf,0.9994872057994296,inf,0.9963210195226101,inf,0.9995700068726591,0.9999999999473539,inf
968,inf,0.9984209496825895,inf,0.9999417605033624,inf,0.9997701048588788,inf,0.9985911945545953,0.9992403609672171,inf
969,inf,0.9850635588621381,inf,0.9999974696471142,inf,0.9999992630759204,inf,0.9996429384869505,0.9999999582189292,inf
970,inf,0.9189882472728239,inf,0.9999970892770071,inf,0.9999991522993198,inf,0.9997778467350221,0.9999997609438519,inf
971,inf,0.9956553786821088,inf,0.9994053469889144,inf,0.9928017347236066,inf,0.9990359585495627,0.9985107416694502,inf
972,inf,0.46460145562050326,inf,0.9999970295320894,inf,0.9999936648484079,inf,0.9986610123431231,0.9999998967855539,inf
973,inf,0.9850627677499971,inf,0.9991146272002756,inf,0.9999898577257855,inf,0.9998076775714851,0.9999999999780007,inf
974,inf,0.9984209496825895,inf,0.9999975800929182,inf,0.9999974842179432,inf,0.9997680859936503,0.9999999998377951,inf
975,inf,0.8926996274292619,inf,0.9999691139825557,inf,0.9999678903294604,inf,0.9995695384221968,0.9999999999932958,inf
976,inf,0.9850621750388852,inf,0.9999205808756667,inf,0.9985117277530772,inf,0.9998692201336166,0.9999999999006783,inf
977,inf,0.9794980004096353,inf,0.7573367807805378,inf,0.9739566505033039,inf,0.9966591499349646,0.9103665949813231,inf
978,inf,0.9817795660957048,inf,0.9999947455957277,inf,0.9999856982654959,inf,0.9992670821619898,0.9999999999999554,inf
979,inf,0.9956569858742605,inf,0.999977563057051,inf,0.9999934656056773,inf,0.9997542237464826,0.9999510563424099,inf
980,inf,0.41485220090472374,inf,0.9999430949248306,inf,0.9991790771555915,inf,0.9992992904715137,0.9999996560695367,inf
981,inf,0.9817795337531825,inf,0.9999720780363042,inf,0.9999608982495942,inf,0.9990895449325772,0.9999999999823654,inf
982,inf,0.9850606089042111,inf,0.99947205431781,inf,0.0028701738796772513,inf,0.9998799568325383,0.005648097963976667,inf
983,inf,0.41485970145888695,inf,0.9999766415285339,inf,0.999975716018669,inf,0.9996916082374875,0.9999994450265244,inf
984,inf,0.9817792563188743,inf,0.999955154703947,inf,0.9995693615319025,inf,0.9991163321026802,0.9999993281393802,inf
985,inf,0.9956393312742509,inf,0.9984837041872966,inf,0.923216287603485,inf,0.9982066708039203,0.9931986010467624,inf
986,inf,0.9956569479567906,inf,0.9999288633996642,inf,0.9999260451688352,inf,0.9993075330220113,0.9999999999420051,inf
987,inf,0.414859676865308,inf,0.9999755534306379,inf,0.9999745848696779,inf,0.9997477575356691,0.999999998306583,inf
988,inf,0.7510270525291078,inf,0.9999922188964302,inf,0.9999565981511774,inf,0.9976363530760602,0.9999999999688249,inf
989,inf,0.9189879523655751,inf,0.9999655882251987,inf,0.9999266002530423,inf,0.9992816495290616,0.9999999974451064,inf
990,inf,0.995656979358586,inf,0.9999896562531575,inf,0.999993821700529,inf,0.9966891037432255,0.9999997389169841,inf
991,inf,0.9817795794389493,inf,0.9999994695852865,inf,0.9999995780754408,inf,0.9998664853522179,0.9999988634967454,inf
992,inf,0.9956569824140308,inf,0.9999970446371907,inf,0.9999991392987001,inf,0.999777947204278,0.9999999627867742,inf
993,inf,0.9956568525926853,inf,0.00003611235201161911,inf,0.9996588741163963,inf,0.9999231339084749,0.0005609099628245705,inf
994,inf,0.4148600713508641,inf,0.9999973505273311,inf,0.9999962897532714,inf,0.9989982739735777,0.9999999048004984,inf
995,inf,0.9850595873906636,inf,0.9998750692936018,inf,0.995626147469327,inf,0.999628209860042,0.9999999072691977,inf
996,inf,0.9984209496825895,inf,0.9999964906576668,inf,0.999992514636805,inf,0.9993742226538623,0.9999999997701421,inf
997,inf,0.9925436632333184,inf,0.9995389947010556,inf,0.9955645660862471,inf,0.9988297377628796,0.9999999999672715,inf
998,inf,0.9328150619182267,inf,0.9999956322369477,inf,0.9999876010663852,inf,0.9998190606407683,0.9999787182712655,inf
999,inf,0.9817793772229646,inf,0.9999423027016143,inf,0.9997608808695715,inf,0.9987922438348148,0.9999999999995286,inf
1000,inf,0.46460060372513534,inf,0.9999717406290667,inf,0.9999604266433857,inf,0.9989106391866167,0.9999999745917569,inf


==> chapters/tables/JoinedResultProbsVMPSamplesJTBPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
2001,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2002,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2003,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2004,0.5957446860996232,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2005,0.5957446858526253,inf,inf,0.9999996535982478,inf,0.9999997244506935,inf,0.9971519505922737,inf,0.9999998827032345
2006,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2007,0.0843373506649753,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2008,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2009,0.4571428571428572,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2010,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2011,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2012,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2013,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2014,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2015,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2016,0.5957446866617909,inf,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015,inf,0.9999998826254145
2017,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2018,0.08433735100289735,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2019,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2020,0.5957446858573829,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2021,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2022,0.08433735216311052,inf,inf,0.999999336301705,inf,0.9999994720534648,inf,0.9997154318279035,inf,0.9999999352178666
2023,0.08433735130803437,inf,inf,0.9999996042812871,inf,0.999999685220943,inf,0.9999211574870079,inf,0.9999998425484674
2024,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2025,0.019021739459989032,inf,inf,0.9999997899857196,inf,0.9999999388367603,inf,0.9997280909521363,inf,0.9999996527052083
2026,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2027,0.5957446872980072,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2028,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2029,0.8750000027030466,inf,inf,0.999999595913597,inf,0.9999996785647663,inf,0.9966657157080989,inf,0.9999998389177993
2030,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2031,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2032,0.8750000016207896,inf,inf,0.9999997425643949,inf,0.9999999250260716,inf,0.9998424424866269,inf,0.9999998007924112
2033,0.5957446844198827,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2034,0.03475935923752111,inf,inf,0.9999996070853824,inf,0.9999996874514931,inf,0.9999326870665108,inf,0.9999998671400079
2035,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2036,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2037,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2038,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2039,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2040,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2041,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2042,0.595744688443614,inf,inf,0.9999994116126474,inf,0.9999995319604306,inf,0.9997974831016058,inf,0.9999999342213358
2043,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2044,0.5957446859148182,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2045,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2046,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2047,0.5957446859148183,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2048,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2049,0.595744685857383,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2050,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2051,0.08433835584973912,inf,inf,0.9999998232859179,inf,0.9999999485349008,inf,0.9998806620479077,inf,0.9995429810940522
2052,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2053,0.8750000022736347,inf,inf,0.999999650470691,inf,0.999999721962842,inf,0.9999326870643812,inf,0.999999881810307
2054,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2055,0.0843373510028973,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2056,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2057,0.5957446844198828,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2058,0.019021756778009314,inf,inf,0.9999996588090228,inf,0.9999997285956651,inf,0.9999326868829526,inf,0.99996749342577
2059,0.01902173943667534,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2060,0.0843373510028974,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2061,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2062,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2063,0.595744686808985,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2064,0.5957446844198825,inf,inf,0.999999744568304,inf,0.9999999256096774,inf,0.9998424424865836,inf,0.9999998023430667
2065,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2066,0.019021739436675334,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2067,0.5957446857857671,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2068,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2069,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2070,0.08433735066497533,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2071,0.5957446848012626,inf,inf,0.9999998210927153,inf,0.9999999478961663,inf,0.9949617612474659,inf,0.9999996471626315
2072,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2073,0.08433735066497529,inf,inf,0.9999998232964575,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738501
2074,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2075,0.8750000017950277,inf,inf,0.999999819314257,inf,0.9999999473782193,inf,0.9998806665722699,inf,0.9999996445397294
2076,0.3655536141138926,inf,inf,0.9999992462179847,inf,0.9999994003953206,inf,0.9996795847419101,inf,0.9999998925794753
2077,0.08433735100289731,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2078,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2079,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2080,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2081,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2082,0.01095890410958905,inf,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907,inf,0.9999995275940328
2083,0.5957446851044345,inf,inf,0.9999997865270269,inf,0.9999999378294724,inf,0.9997280909524611,inf,0.9999996469856648
2084,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2085,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2086,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2087,0.5957446872980076,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2088,0.03475935889086214,inf,inf,0.9999997777542745,inf,0.9999998232120504,inf,0.9998466128290063,inf,0.9999998670211806
2089,0.5957446850957675,inf,inf,0.9999997883204789,inf,0.999999938351786,inf,0.9823656735023651,inf,0.9999996459509127
2090,0.01902173951277918,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2091,0.595745354721241,inf,inf,0.999999820718383,inf,0.9999999477871481,inf,0.9998806655912715,inf,0.9999006317128895
2092,0.5957446872969195,inf,inf,0.9999995059475421,inf,0.9999996070002208,inf,0.9941678977964183,inf,0.9999999343322071
2093,0.08433735102131419,inf,inf,0.9999997954378067,inf,0.999999940424592,inf,0.9998602279952029,inf,0.9999995264557056
2094,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2095,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2096,0.08433735102131418,inf,inf,0.9999997954378067,inf,0.9999999404245918,inf,0.9998602279952028,inf,0.9999995264557056
2097,0.08433735066497532,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2098,0.019021739517750543,inf,inf,0.9999996594373546,inf,0.999999729095479,inf,0.9955766996687346,inf,0.9999998845885898
2099,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2100,0.5957446866617914,inf,inf,0.9999995870305217,inf,0.9999996714986208,inf,0.9998466128670015,inf,0.9999998826254145
2101,0.30434782956164164,inf,inf,0.9999998221883671,inf,0.9999999482152571,inf,0.9998806665721391,inf,0.9999996501939208
2102,0.4571428571428571,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2103,0.5957446859133976,inf,inf,0.9999997929550636,inf,0.9999999397015333,inf,0.994103815690333,inf,0.9999995191186508
2104,0.01902173943667534,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2105,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2106,0.5957448519758021,inf,inf,0.9999996531903388,inf,0.9999997241262175,inf,0.999932686927034,inf,0.9999753299946663
2107,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2108,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2109,0.5957446859148181,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2110,0.5957446860996229,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2111,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2112,0.019021739436675348,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2113,0.8750000019885278,inf,inf,0.9999996491728615,inf,0.9999998978273081,inf,0.9994955978310817,inf,0.9999998007652628
2114,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2115,0.01902173951775054,inf,inf,0.9999996594373546,inf,0.999999729095479,inf,0.9955766996687346,inf,0.9999998845885898
2116,0.45714285714285724,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2117,0.5957446857857669,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2118,0.01902173951832806,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2119,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2120,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2121,0.08433735066497526,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2122,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2123,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2124,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2125,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2126,0.3562439557283491,inf,inf,0.9999995992898371,inf,0.9999996812504359,inf,0.9999326870669981,inf,0.9999998832567586
2127,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2128,0.5957446872980076,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2129,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2130,0.08433740426980461,inf,inf,0.9999996581730143,inf,0.9999997280897448,inf,0.9999326869287606,inf,0.9999756844223374
2131,0.87500000224111,inf,inf,0.9999998234424643,inf,0.9999999485804923,inf,0.9998656313197642,inf,0.9999994928942209
2132,0.5957449086182199,inf,inf,0.999999653189954,inf,0.9999997241259114,inf,0.9999326868802474,inf,0.9999669580975431
2133,0.08433735054195388,inf,inf,0.9999997482381136,inf,0.9999999266784497,inf,0.9998424424865043,inf,0.9999998051828215
2134,0.4571428571428573,inf,inf,0.9999997959295427,inf,0.999999940567802,inf,0.9998602279951907,inf,0.9999995275940328
2135,0.019021739522778167,inf,inf,0.9999997958186349,inf,0.9999999405355019,inf,0.9998602279951935,inf,0.9999995273372906
2136,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2137,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2138,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2139,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2140,0.5957446858573833,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2141,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2142,0.019021739459989043,inf,inf,0.9999997899857196,inf,0.9999999388367603,inf,0.9997280909521363,inf,0.9999996527052083
2143,0.5957446859148183,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2144,0.0843373510028973,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2145,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2146,0.595744685785767,inf,inf,0.9999998248168093,inf,0.999999948980748,inf,0.9998656313197549,inf,0.9999994968415914
2147,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2148,0.019021739518328057,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2149,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2150,0.45714285714285724,inf,inf,0.9999997488433101,inf,0.9999999268547034,inf,0.9998424424864912,inf,0.9999998056511319
2151,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2152,0.019021739436675327,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2153,0.5957449086182199,inf,inf,0.999999653189954,inf,0.9999997241259114,inf,0.9999326868802474,inf,0.9999669580975431
2154,0.5957446872980073,inf,inf,0.999999505887837,inf,0.9999996069527277,inf,0.9999111243366596,inf,0.9999999342786291
2155,0.5957446858499296,inf,inf,0.9999996538286836,inf,0.9999997246339963,inf,0.9955766996867798,inf,0.9999998826878966
2156,0.5957446858573832,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2157,0.08433735066497529,inf,inf,0.9999998232964576,inf,0.9999999485379704,inf,0.9998806665720887,inf,0.9999996523738502
2158,0.5957446848035379,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2159,0.3655536093702455,inf,inf,0.9999996027011699,inf,0.9999996839640203,inf,0.9999326870667259,inf,0.9999998656575312
2160,0.5957456272388346,inf,inf,0.9999998207174258,inf,0.9999999477868693,inf,0.999880665192235,inf,0.9998603528977744
2161,0.01902182030156792,inf,inf,0.9999996588037225,inf,0.999999728591449,inf,0.9999326862167186,inf,0.9998482789076918
2162,0.08433735066424576,inf,inf,0.9999998236630923,inf,0.9999999486447468,inf,0.9949617612425422,inf,0.9999996522318768
2163,0.05000000000000001,inf,inf,0.999999337896559,inf,0.9999994733221098,inf,0.9997154309589851,inf,0.9999864044035673
2164,0.5957446859148181,inf,inf,0.9999997924560036,inf,0.9999999395561902,inf,0.9998602279952761,inf,0.9999995195530835
2165,0.30434827957280874,inf,inf,0.9999997067182098,inf,0.9999999145864538,inf,0.9998154595260966,inf,0.9999247599346491
2166,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2167,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2168,0.4571428571428571,inf,inf,0.9999995141574896,inf,0.999999613530919,inf,0.999911124336618,inf,0.9999999353785683
2169,0.5957457284784212,inf,inf,0.999999653184383,inf,0.99999972412148,inf,0.9999326862030433,inf,0.9998457806210278
2170,0.01902173951832806,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2171,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2172,0.8750000023836485,inf,inf,0.9999996584554367,inf,0.9999997283144009,inf,0.9999242055689641,inf,0.9999998313895254
2173,0.5957446894756308,inf,inf,0.9999993266273093,inf,0.999999464357854,inf,0.999715431828159,inf,0.9999999342735687
2174,0.019021739436675338,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2175,0.5957446859133975,inf,inf,0.9999997929550636,inf,0.9999999397015333,inf,0.994103815690333,inf,0.9999995191186508
2176,0.019021739592058863,inf,inf,0.9999996050179861,inf,0.9999996858069586,inf,0.999921157486968,inf,0.9999998428415909
2177,0.01902173951277917,inf,inf,0.9999998276551304,inf,0.9999999498073628,inf,0.9998656313197354,inf,0.9999995049937701
2178,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2179,0.5957446848035376,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2180,0.5957446860996232,inf,inf,0.999999661114059,inf,0.9999997304292331,inf,0.999924205568826,inf,0.9999998327020097
2181,0.01902173943667533,inf,inf,0.9999998236254221,inf,0.999999948633776,inf,0.9998806665720738,inf,0.9999996530210167
2182,0.019021739469687392,inf,inf,0.9999996575436011,inf,0.9999999002651496,inf,0.999495597831274,inf,0.9999998055190072
2183,0.8750000017950276,inf,inf,0.999999819314257,inf,0.9999999473782193,inf,0.9998806665722699,inf,0.9999996445397294
2184,0.5957446848035378,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2185,0.5957446848035377,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2186,0.010958904109589055,inf,inf,0.9999995141574896,inf,0.9999996135309189,inf,0.999911124336618,inf,0.9999999353785683
2187,0.8750000083969637,inf,inf,0.9999985029015002,inf,0.9999988091155696,inf,0.9998699330306527,inf,0.9999999337619075
2188,0.45714285714285724,inf,inf,0.999999667487905,inf,0.9999997354993831,inf,0.9950220918746338,inf,0.999999835360503
2189,0.36555360798970493,inf,inf,0.9999997946202608,inf,0.9999999401864949,inf,0.9998806665733935,inf,0.9999995959596192
2190,0.01902173951832805,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2191,0.019021739518328064,inf,inf,0.9999996588104627,inf,0.9999997285968105,inf,0.9999326870639718,inf,0.9999998846303157
2192,0.5957446868089853,inf,inf,0.9999995985130918,inf,0.999999680632565,inf,0.9999211574873206,inf,0.9999998402533731
2193,0.08433735100289733,inf,inf,0.9999996581740946,inf,0.9999997280906041,inf,0.9999326870640031,inf,0.9999998844151343
2194,0.01902173959205887,inf,inf,0.9999996050179861,inf,0.9999996858069586,inf,0.999921157486968,inf,0.9999998428415909
2195,0.08433748819407128,inf,inf,0.9999996042792695,inf,0.999999685219338,inf,0.999921156716862,inf,0.9999376530706721
2196,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2197,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2198,0.595744684803538,inf,inf,0.9999998207207363,inf,0.9999999477878334,inf,0.9998806665722059,inf,0.9999996473066742
2199,0.45714285714285713,inf,inf,0.9999998237212258,inf,0.9999999486616771,inf,0.9998806665720693,inf,0.9999996532094898
2200,0.5957446858573834,inf,inf,0.9999996531914676,inf,0.9999997241271155,inf,0.9999326870642476,inf,0.9999998827303098
2201,inf,0.980445409721997,0.9978021902541233,inf,inf,0.9960070975902878,inf,0.9998472272338108,inf,0.9999993730007323
2202,inf,0.9890410958904109,0.9939189907049052,inf,inf,0.9066530800587471,inf,0.9984377211913508,inf,0.9999948958855295
2203,inf,0.9804454090323836,0.9916540476659035,inf,inf,0.9184835569808287,inf,0.9999409264559769,inf,0.9999982395452246
2204,inf,0.9134615363204365,0.9987622342944277,inf,inf,0.997376105378085,inf,0.9999533165720029,inf,0.9999991444606889
2205,inf,0.3974895153898195,0.99592160870401,inf,inf,0.954557124068696,inf,0.9985656163852474,inf,0.9999967347942292
2206,inf,0.9804454095998307,0.997063467579384,inf,inf,0.9854749321950197,inf,0.9995166626319294,inf,0.99999917244138
2207,inf,0.989041095890411,0.9844359448483363,inf,inf,0.761354187433213,inf,0.9997305766785397,inf,0.9999980898190883
2208,inf,0.9134615340464008,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2209,inf,0.9890410958904109,0.9927322260642862,inf,inf,0.93786790572217,inf,0.9995648375577758,inf,0.9999991825988584
2210,inf,0.9134615341731479,0.9941154514330295,inf,inf,0.9753367640574039,inf,0.9999408490489067,inf,0.9999982863817812
2211,inf,0.3974895263726821,0.9916540436271025,inf,inf,0.9184835535709268,inf,0.9999409264550835,inf,0.9999982069855765
2212,inf,0.6267095711531967,0.9997298569325588,inf,inf,0.9996803023869177,inf,0.9994781011041127,inf,0.9999996143192681
2213,inf,0.9890410958904109,0.9991598643488824,inf,inf,0.9992692309664801,inf,0.9999273070317172,inf,0.999721452172921
2214,inf,0.980445408996603,0.9888415054114271,inf,inf,0.8572578742370539,inf,0.9998324984336541,inf,0.9999981807210226
2215,inf,0.980445405914202,0.9971999278719869,inf,inf,0.9868615062228788,inf,0.9993504033316668,inf,0.999993109532326
2216,inf,0.99247576341764,0.999851023431279,inf,inf,0.9998142886532994,inf,0.9995930349800277,inf,0.9999989997031203
2217,inf,0.9924757633799187,0.23757124739092353,inf,inf,0.23740755473170405,inf,0.9997940734997958,inf,0.9999992659820387
2218,inf,0.3974794012304327,0.997134360635605,inf,inf,0.9868058117837002,inf,0.9987545952494051,inf,0.9986362315278529
2219,inf,0.3974895279471828,0.19545535035042147,inf,inf,0.19504674012198178,inf,0.9995317578496627,inf,0.9999984180385755
2220,inf,0.3974895350438807,0.998415977169306,inf,inf,0.9975304269813194,inf,0.9999590053843314,inf,0.999951877696299
2221,inf,0.39748950280313067,0.9978033891622174,inf,inf,0.9943746362866298,inf,0.9998950904791496,inf,0.9999950469076035
2222,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2223,inf,0.5428571428571428,0.9967304543696969,inf,inf,0.9827098975869576,inf,0.9998835443215613,inf,0.9999930714331188
2224,inf,0.9922236372586644,0.9916541608918609,inf,inf,0.9184837683698791,inf,0.9998679508587744,inf,0.9999990720949425
2225,inf,0.9804454080538384,0.9730675484467401,inf,inf,0.6636450578336931,inf,0.9982102911038717,inf,0.999996630794103
2226,inf,0.95,0.9959216043180787,inf,inf,0.9545550345895574,inf,0.9987080103986357,inf,0.9999977175473558
2227,inf,0.3974895350060698,0.9980309733511155,inf,inf,0.9952026153056065,inf,0.9994787723929358,inf,0.9999993632114065
2228,inf,0.9924757635323951,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074,inf,0.9999981896362711
2229,inf,0.39748953449474994,0.17587814674908767,inf,inf,0.17563533748690874,inf,0.9999417031914135,inf,0.9999992957033258
2230,inf,0.39748952281160527,0.994115402268697,inf,inf,0.9753367219811596,inf,0.9999302271956187,inf,0.9999977295434951
2231,inf,0.9804454044588939,0.9763316039475388,inf,inf,0.8773502208035296,inf,0.9996377866479732,inf,0.9999907198883621
2232,inf,0.9922236370202379,0.9916540150488833,inf,inf,0.9184835294427456,inf,0.9999409264487624,inf,0.9999979765962254
2233,inf,0.6896551608029846,0.9941007606670367,inf,inf,0.975337120811296,inf,0.9999533386201576,inf,0.9999834989540455
2234,inf,0.9804454061152428,0.9748770095118567,inf,inf,0.7264127175121513,inf,0.9973618527674958,inf,0.9999934413529911
2235,inf,0.9134615328709879,0.994115405560836,inf,inf,0.9753367251073167,inf,0.9999302271969918,inf,0.9999977660340358
2236,inf,0.9804454085933991,0.9917352261376579,inf,inf,0.9562608082783706,inf,0.9998491802553368,inf,0.9999975139821219
2237,inf,0.5428571428571428,0.976331201544774,inf,inf,0.8773463664332297,inf,0.9996929142390383,inf,0.9999928857700054
2238,inf,0.9804454086432868,0.9941153901142273,inf,inf,0.975336708695401,inf,0.9999343208259942,inf,0.9999975997401596
2239,inf,0.9804454087670709,0.9978034851055907,inf,inf,0.9943747322932849,inf,0.999900387476664,inf,0.9999978003026508
2240,inf,0.39748952507509644,0.9983356986698837,inf,inf,0.9938749741740559,inf,0.9278654323037505,inf,0.9999980330512876
2241,inf,0.9890410958904109,0.9956700794452233,inf,inf,0.973065689312866,inf,0.996030571061044,inf,0.9999976555206971
2242,inf,0.9804454096242821,0.9906909922514178,inf,inf,0.7976266015371711,inf,0.999589297138319,inf,0.9999992073990152
2243,inf,0.9922236362442747,0.9978033664173314,inf,inf,0.9943746139749416,inf,0.9998950904482072,inf,0.9999944105648266
2244,inf,0.913461534046401,0.9916540472018298,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2245,inf,0.9890410958904109,0.9971999960585526,inf,inf,0.986861328507366,inf,0.9994149379096476,inf,0.9999950951013828
2246,inf,0.9929389545663311,0.9980309699244873,inf,inf,0.9952026120427876,inf,0.9994787722307432,inf,0.9999992703543689
2247,inf,0.9134615364368177,0.9916541756367724,inf,inf,0.9184837808188094,inf,0.9998679508554429,inf,0.9999991909641637
2248,inf,0.9890410958904109,0.9994364197064207,inf,inf,0.9992690229113276,inf,0.9998913273593378,inf,0.9999976135140091
2249,inf,0.9804454097265259,0.9984633959466995,inf,inf,0.9975303100107297,inf,0.9999480339109215,inf,0.9999993805498542
2250,inf,0.9804454097146513,0.9967121143535591,inf,inf,0.9893344046520969,inf,0.9998474738257297,inf,0.9999993612090229
2251,inf,0.95,0.9995932779699642,inf,inf,0.9993882603804455,inf,0.9994781501309249,inf,0.9999996751099951
2252,inf,0.39748950222104923,0.9967305517280638,inf,inf,0.9827099785371767,inf,0.9999172647403131,inf,0.9999949695942475
2253,inf,0.9134615262667429,0.9978033920072794,inf,inf,0.9943746390775047,inf,0.99989509048302,inf,0.9999951265050381
2254,inf,0.9804454097265259,0.9984633959466995,inf,inf,0.9975303100107297,inf,0.9999480339109215,inf,0.9999993805498542
2255,inf,0.9804454095928613,0.9994364378004633,inf,inf,0.99926903899793,inf,0.9997940727328767,inf,0.9999991602122136
2256,inf,0.9804454096194567,0.9916541669805534,inf,inf,0.9184836529814798,inf,0.9999439105721405,inf,0.9999992047068487
2257,inf,0.9929388849898648,0.9976584110768457,inf,inf,0.9943753458598087,inf,0.9999080928506084,inf,0.999846846448671
2258,inf,0.9134454594435146,0.9969075189346701,inf,inf,0.9865851928827584,inf,0.9994105524671825,inf,0.993572489262445
2259,inf,0.9804454062474403,0.9978033400126481,inf,inf,0.9943745899095257,inf,0.9998762524268618,inf,0.9999936599862035
2260,inf,0.9134615329524811,0.9978034849387354,inf,inf,0.9943747321296075,inf,0.9999003874764453,inf,0.9999977956344756
2261,inf,0.9134615321094542,0.9995459455703347,inf,inf,0.9992972231311893,inf,0.9998950802459758,inf,0.9999974618409511
2262,inf,0.980445300221162,0.9984103126406055,inf,inf,0.9942124601614437,inf,0.9994067067257559,inf,0.9998193513726773
2263,inf,0.9804454018150741,0.9768154579760955,inf,inf,0.7107241874753047,inf,0.9990777752974659,inf,0.9999863741210356
2264,inf,0.9134615262667428,0.9978033920072794,inf,inf,0.9943746390775047,inf,0.99989509048302,inf,0.9999951265050381
2265,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2266,inf,0.980445407098923,0.9967305577927412,inf,inf,0.9827099914201773,inf,0.9998951190207603,inf,0.9999950608912301
2267,inf,0.913461534046401,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2268,inf,0.3974895375911449,0.9984634052611053,inf,inf,0.9975303191918861,inf,0.9998838376340504,inf,0.9999997106831079
2269,inf,0.9890410958904109,0.9967313533604454,inf,inf,0.9827151992359727,inf,0.9861113176558542,inf,0.9999949482833734
2270,inf,0.6344465512038003,0.9989188051335525,inf,inf,0.9986370232392979,inf,0.9977060323759145,inf,0.9999659265145721
2271,inf,0.9500000000000001,0.9887290188927442,inf,inf,0.6744191669889235,inf,0.9986332297807543,inf,0.9999991986200715
2272,inf,0.913461536506506,0.9927322258281739,inf,inf,0.9378679055160872,inf,0.9995648375573509,inf,0.9999991804442246
2273,inf,0.9804454090631456,0.9941007620899953,inf,inf,0.9753371221627383,inf,0.9999533386204985,inf,0.9999835147286551
2274,inf,0.9804454090360019,0.9906908727536574,inf,inf,0.7976279818597135,inf,0.999567454746464,inf,0.9999982454935311
2275,inf,0.9924757634780911,0.998865049725935,inf,inf,0.9985484455415988,inf,0.9977130339153691,inf,0.9999985729736739
2276,inf,0.9804454099140516,0.12980775929006735,inf,inf,0.12946291297472665,inf,0.9998600865616152,inf,0.9999996890234955
2277,inf,0.989041095890411,0.9941154518565761,inf,inf,0.9753367644595962,inf,0.9999408490490354,inf,0.9999982910764323
2278,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2279,inf,0.9924757635376397,0.9901253600560612,inf,inf,0.8898965619989057,inf,0.9983542123733166,inf,0.9999981537195345
2280,inf,0.989041095890411,0.9987954197831599,inf,inf,0.9985059336611877,inf,0.9970750042142658,inf,0.9999985838075067
2281,inf,0.9922236373057053,0.9984633933660307,inf,inf,0.9975303074374473,inf,0.9999480339085852,inf,0.9999992880531333
2282,inf,0.9134615329524811,0.9978034849387355,inf,inf,0.9943747321296075,inf,0.9999003874764453,inf,0.9999977956344756
2283,inf,0.9500000000000001,0.9864879076720472,inf,inf,0.8251385263663684,inf,0.8829943457367316,inf,0.9999932649052246
2284,inf,0.980445407072599,0.9959210308603961,inf,inf,0.9545423000148048,inf,0.9995437182950637,inf,0.9999950176137413
2285,inf,0.9804454096031917,0.9901284205314725,inf,inf,0.889965309395119,inf,0.9971014047689875,inf,0.9999991732547833
2286,inf,0.9890410958904109,0.9904124967677108,inf,inf,0.9707996998900622,inf,0.9994502113909223,inf,0.9999907484814304
2287,inf,0.9922236368148197,0.9991518895983552,inf,inf,0.9984598094472356,inf,0.9998977056547791,inf,0.9999970327608201
2288,inf,0.9804454096333439,0.9941155358048254,inf,inf,0.975336843103991,inf,0.9999438368474562,inf,0.9999992272464377
2289,inf,0.9804454095867033,0.9991769597559909,inf,inf,0.9988415341354813,inf,0.9961089403144785,inf,0.999999110448367
2290,inf,0.39748952820232436,0.9730620386647503,inf,inf,0.6635645004455301,inf,0.9986589374655869,inf,0.999998449490237
2291,inf,0.992938954568633,0.9984633930363608,inf,inf,0.9975303071331454,inf,0.9999480338838387,inf,0.9999992770883481
2292,inf,0.9804454094091041,0.9996983948511952,inf,inf,0.9996382896535836,inf,0.9999003520624733,inf,0.999998831569545
2293,inf,0.9134615365242394,0.9941155356567221,inf,inf,0.9753368429633547,inf,0.9999438368474127,inf,0.9999992256048383
2294,inf,0.9134614876463398,0.988202687991348,inf,inf,0.9311308372662634,inf,0.9975317503755621,inf,0.999979367813653
2295,inf,0.3974895265487891,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2296,inf,0.6267095599987346,0.9901253256869638,inf,inf,0.8898965343433254,inf,0.9983542121402935,inf,0.9999979151749098
2297,inf,0.39748952522602427,0.9844359371082636,inf,inf,0.7613541823181251,inf,0.999730576674681,inf,0.9999980532825252
2298,inf,0.9134615368917347,0.9998510394245099,inf,inf,0.9998143157769179,inf,0.9987205119346236,inf,0.9999993727394844
2299,inf,0.980445408984481,0.999151907200422,inf,inf,0.9984598269915322,inf,0.9999078728938998,inf,0.999998160792071
2300,inf,0.5428571428571426,0.9917353238882478,inf,inf,0.9562613940491848,inf,0.9997969042292925,inf,0.9999976959245883
2301,inf,0.913461532903301,0.9972000998705398,inf,inf,0.9868613235617575,inf,0.999444471284856,inf,0.9999977702385737
2302,inf,0.9804454070724298,0.9959210891027243,inf,inf,0.9545441382291174,inf,0.9994216433307362,inf,0.9999950173354969
2303,inf,0.9890410958904109,0.9980310965384003,inf,inf,0.995203267799303,inf,0.9989936358603632,inf,0.9999997044858239
2304,inf,0.6344464051264637,0.9906909422169825,inf,inf,0.7976357426067495,inf,0.9994517268099066,inf,0.9999982079101779
2305,inf,0.39748953104930634,0.9993888129576045,inf,inf,0.9989869833122091,inf,0.998431588443784,inf,0.9999952374906653
2306,inf,0.9804454096053633,0.9976942980871976,inf,inf,0.993847765369116,inf,0.9999387024264462,inf,0.9999991815371233
2307,inf,0.9924757633329252,0.9984634021469303,inf,inf,0.9975303160503755,inf,0.9998383582686722,inf,0.9999995978009469
2308,inf,0.9134606860337119,0.9874254818905293,inf,inf,0.9221400248468781,inf,0.9993427114242458,inf,0.9996593513380405
2309,inf,0.9134615363821036,0.9992764884148525,inf,inf,0.9987681458921108,inf,0.9995102835535292,inf,0.999999145725722
2310,inf,0.9804454097170813,0.9970634904642871,inf,inf,0.9854751127940676,inf,0.9994805764789897,inf,0.9999993652039753
2311,inf,0.6344464072746503,0.9941154017050888,inf,inf,0.9753367214326119,inf,0.9999302272091642,inf,0.9999977231582462
2312,inf,0.3974895386352977,0.9996832686039915,inf,inf,0.9996157750074547,inf,0.9999506591714475,inf,0.9999998507206177
2313,inf,0.9134615340464008,0.9916540472018298,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2314,inf,0.9890410958904109,0.9989806335605925,inf,inf,0.9985030051507664,inf,0.9992111526574639,inf,0.9999996711607637
2315,inf,0.989041095890411,0.9916540478013806,inf,inf,0.91848355709521,inf,0.9999409264560067,inf,0.9999982406374008
2316,inf,0.9804454085417197,0.9990326951993538,inf,inf,0.9992693162696489,inf,0.9999192684746021,inf,0.999593479879311
2317,inf,0.39748952673874366,0.9941010266564555,inf,inf,0.9753387215214255,inf,0.996929661213727,inf,0.9999834343570776
2318,inf,0.9924757633684074,0.9970634504267452,inf,inf,0.9854745928633265,inf,0.9995902173959639,inf,0.9999993472415997
2319,inf,0.9804452572366212,0.9970504668211254,inf,inf,0.9854624023954209,inf,0.9994805144113107,inf,0.9997486837903319
2320,inf,0.26760563505798357,0.9997896619119971,inf,inf,0.9997733486456771,inf,0.9999480327416383,inf,0.9999996702772851
2321,inf,0.9804454090359439,0.9906909474234302,inf,inf,0.7976357459212725,inf,0.9994517268195294,inf,0.9999982453984104
2322,inf,0.95,0.9877067257120921,inf,inf,0.924143921945435,inf,0.9972382047550331,inf,0.9999973705197096
2323,inf,0.989041095890411,0.9967305579530712,inf,inf,0.9827099915714432,inf,0.9998951190209093,inf,0.9999950639554159
2324,inf,0.9890410958904109,0.9941155605136163,inf,inf,0.9753370166307845,inf,0.9995952464307789,inf,0.9999990983005276
2325,inf,0.9134614132976767,0.9406424668271898,inf,inf,0.6157435704738043,inf,0.9957126558866812,inf,0.9999499764438536
2326,inf,0.9924757635323951,0.99165404147504,inf,inf,0.9184835517539713,inf,0.9999409264546074,inf,0.9999981896362711
2327,inf,0.9924757636277899,0.9992764928027379,inf,inf,0.9987681549302332,inf,0.9993916972898849,inf,0.9999975322259722
2328,inf,0.9804452324256533,0.9788461328417042,inf,inf,0.4060194813153195,inf,0.9961706541109491,inf,0.9997078939828281
2329,inf,0.913461535861338,0.9916541381260554,inf,inf,0.918483644601893,inf,0.9999338384806743,inf,0.9999989610146957
2330,inf,0.980445408562624,0.99954594543126,inf,inf,0.9992972228642301,inf,0.9999172341558956,inf,0.9999974672494216
2331,inf,0.9924757642282648,0.9788879479889231,inf,inf,0.40525169104821895,inf,0.9983174209927973,inf,0.9999932774230836
2332,inf,0.9922236370261381,0.9941154321996317,inf,inf,0.9753367722351767,inf,0.9998796672127596,inf,0.9999980035664222
2333,inf,0.913461525965251,0.9959210884177759,inf,inf,0.9545441376395852,inf,0.9994216433279363,inf,0.9999950067466261
2334,inf,0.9804454095193467,0.9888428262554131,inf,inf,0.8572829584539312,inf,0.9990962201048881,inf,0.9999990401236083
2335,inf,0.9890410958904109,0.9906918117729892,inf,inf,0.797707604454748,inf,0.9983822879957165,inf,0.9999994998859844
2336,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2337,inf,0.9924757633177128,0.9970634987688947,inf,inf,0.9854750058736598,inf,0.9995068036905079,inf,0.9999997051006404
2338,inf,0.9804454087440045,0.9941158674314122,inf,inf,0.9753391158191816,inf,0.9954157854904044,inf,0.9999977588982015
2339,inf,0.9804442122737939,0.9957940285169736,inf,inf,0.9544347777424537,inf,0.9994211239436611,inf,0.9980307406594456
2340,inf,0.9804454085027938,0.9877067255608671,inf,inf,0.9241439218590931,inf,0.9972382047566458,inf,0.9999973688873836
2341,inf,0.9804453464394649,0.9703510172264841,inf,inf,0.4562794400267458,inf,0.9696284366535215,inf,0.9998953353346257
2342,inf,0.9134615368869898,0.9976943058984431,inf,inf,0.9938477731089735,inf,0.9999590072033087,inf,0.9999993708435592
2343,inf,0.39748953186130526,0.9927331965929114,inf,inf,0.937891738026005,inf,0.9984697076713535,inf,0.9999989424804374
2344,inf,0.9890410958904109,0.9994364378058905,inf,inf,0.9992690390033511,inf,0.9997940727328553,inf,0.9999991607327351
2345,inf,0.6267095676004263,0.990691045410852,inf,inf,0.7976339624458798,inf,0.999479410092567,inf,0.9999990795722125
2346,inf,0.39748941002487664,0.9961604768084382,inf,inf,0.9864677433275076,inf,0.9900166086206723,inf,0.9999826112128407
2347,inf,0.980445409063124,0.9941154517608698,inf,inf,0.9753367643687151,inf,0.9999408490490063,inf,0.9999982900156095
2348,inf,0.9804454061866525,0.9967304804128215,inf,inf,0.9827099245047574,inf,0.9998762862937326,inf,0.9999935610973537
2349,inf,0.989041095890411,0.9967305579530712,inf,inf,0.9827099915714431,inf,0.9998951190209093,inf,0.9999950639554159
2350,inf,0.913461535432851,0.9994048635334843,inf,inf,0.9990363857891529,inf,0.8840620133399105,inf,0.9999886699274215
2351,inf,0.9804454095839116,0.9987622346136972,inf,inf,0.9973761060980273,inf,0.9999408202607089,inf,0.9999991462700498
2352,inf,0.9134615368839677,0.9984633954438094,inf,inf,0.9975303097025321,inf,0.9998942828573957,inf,0.9999993692608734
2353,inf,0.9924757635315286,0.9906908658455398,inf,inf,0.7976279774618249,inf,0.9995674547363945,inf,0.9999981957532121
2354,inf,0.9924757640017975,0.9959210799653379,inf,inf,0.9545441303646092,inf,0.9994216432933855,inf,0.9999948760772547
2355,inf,0.9134615357040423,0.999151918706526,inf,inf,0.9984598384598731,inf,0.9997571014535462,inf,0.9999988981625709
2356,inf,0.980445409080736,0.08609340701860226,inf,inf,0.085205707538909,inf,0.9988446511037015,inf,0.9999983066166179
2357,inf,0.9890410958904109,0.9941153902485662,inf,inf,0.975336708822967,inf,0.9999343208260504,inf,0.9999976012291915
2358,inf,0.6267095682299366,0.01643459456158872,inf,inf,0.01272559870361857,inf,0.9997887875793758,inf,0.999999175952538
2359,inf,0.9804454096121411,0.9916541758495904,inf,inf,0.9184837809984888,inf,0.9998679508553948,inf,0.999999192679841
2360,inf,0.9134615340464008,0.9916540472018297,inf,inf,0.9184835565890178,inf,0.9999409264558742,inf,0.9999982358039957
2361,inf,0.9804454089906265,0.9991598643373645,inf,inf,0.9992692309546615,inf,0.9999273070316771,inf,0.999721451038469
2362,inf,0.39748950280313067,0.9978033891622174,inf,inf,0.9943746362866298,inf,0.9998950904791496,inf,0.9999950469076035
2363,inf,0.980445408990308,0.9994364263690222,inf,inf,0.9992690286815726,inf,0.9999078710196597,inf,0.9999981684971616
2364,inf,0.39748952236750634,0.9906909310273906,inf,inf,0.7976422964363641,inf,0.9993533292951281,inf,0.9999976701141434
2365,inf,0.9804454093878009,0.9941155432386896,inf,inf,0.9753370315853954,inf,0.9995225939225421,inf,0.999998823721892
2366,inf,0.9804454090464817,0.992732282937514,inf,inf,0.9378709879564111,inf,0.9994191227639228,inf,0.9999982623520685
2367,inf,0.3974895127360154,0.9995459369456583,inf,inf,0.9992972146066845,inf,0.9998835013595454,inf,0.9999963790666332
2368,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2369,inf,0.3974895197754152,0.9874828621975087,inf,inf,0.922180083533683,inf,0.9996734057542707,inf,0.9999973222594956
2370,inf,0.98044540801086,0.9811803963029473,inf,inf,0.5127040258257776,inf,0.6845704518194446,inf,0.9999965601283816
2371,inf,0.9652406428305125,0.9941154474774504,inf,inf,0.9753367602933705,inf,0.999940849055842,inf,0.9999982424560232
2372,inf,0.9890410958904109,0.9994816670009515,inf,inf,0.9994108623086756,inf,0.9993894397325271,inf,0.9999947670693189
2373,inf,0.397489526417879,0.9906908682469334,inf,inf,0.7976279789906151,inf,0.9995674547398918,inf,0.999998213043897
2374,inf,0.6344465922176217,0.9941027916594951,inf,inf,0.9753370685991235,inf,0.9999533387186081,inf,0.9999855230910858
2375,inf,0.9134615327057545,0.9916539821995941,inf,inf,0.9184835185406186,inf,0.9999303185220069,inf,0.9999977001098732
2376,inf,0.9804454059516423,0.9978033221217881,inf,inf,0.9943745719974858,inf,0.9998835121588286,inf,0.9999931734657735
2377,inf,0.989041095890411,0.9969710011810037,inf,inf,0.9937353694576391,inf,0.9981915647335184,inf,0.9999828469289546
2378,inf,0.3974895263726822,0.9916540436271025,inf,inf,0.9184835535709268,inf,0.9999409264550835,inf,0.9999982069855765
2379,inf,0.9804454099319698,0.9970634620617403,inf,inf,0.9854745134635781,inf,0.9996109106756607,inf,0.9999997132450305
2380,inf,0.9134615374707068,0.9982302236568926,inf,inf,0.9955645060203251,inf,0.9996112239601879,inf,0.999999604084548
2381,inf,0.9922236358357153,0.9959209092968337,inf,inf,0.9545433949648808,inf,0.9994618207382633,inf,0.9999925340668574
2382,inf,0.9804454098813641,0.9916542298424004,inf,inf,0.9184838160003058,inf,0.9998746208242622,inf,0.9999996352887232
2383,inf,0.39748813916562825,0.9972211196200466,inf,inf,0.992149747799318,inf,0.99969538285235,inf,0.9998122596374078
2384,inf,0.964108908746861,0.9844358837485966,inf,inf,0.7613541470549697,inf,0.9997305766480801,inf,0.9999978014013176
2385,inf,0.6344464090920975,0.9877067203528552,inf,inf,0.9241439188855743,inf,0.9972382048121836,inf,0.9999973126719589
2386,inf,0.3974895349256523,0.9970634898543291,inf,inf,0.9854751121987804,inf,0.9994805764760828,inf,0.999999353463396
2387,inf,0.9804454078772192,0.07461441002005996,inf,inf,0.07357028745203326,inf,0.9998968445636404,inf,0.9999963404280053
2388,inf,0.9134615340097445,0.9887289596055285,inf,inf,0.6744295664659425,inf,0.9985606141024645,inf,0.9999982211568279
2389,inf,0.3974895312669422,0.9916541254427098,inf,inf,0.9184836277340884,inf,0.9999377202762928,inf,0.999998863033729
2390,inf,0.3974895265487891,0.9927322794165652,inf,inf,0.9378709848832842,inf,0.9994191227555105,inf,0.9999982302210876
2391,inf,0.9804454089868063,0.9992764950990443,inf,inf,0.9987681392540543,inf,0.9994842603123115,inf,0.9999981591845047
2392,inf,0.9804454085181152,0.9967307066883083,inf,inf,0.9827102810272987,inf,0.9994339437589771,inf,0.9999973940760817
2393,inf,0.9890410958904109,0.99954595658507,inf,inf,0.9992972339513577,inf,0.9999214150159078,inf,0.9999988565283429
2394,inf,0.9134615336679208,0.9844359437366311,inf,inf,0.7613541866985339,inf,0.9997305766779854,inf,0.9999980845713486
2395,inf,0.9924757633186079,0.996712232544866,inf,inf,0.9893348773673365,inf,0.9996590920910023,inf,0.9999996987809598
2396,inf,0.9134615318666461,0.9959228478546429,inf,inf,0.9545949729753209,inf,0.9960544367314952,inf,0.9999973648198672
2397,inf,0.9804454058486568,0.995920989410852,inf,inf,0.9545449868348814,inf,0.9993578492562237,inf,0.9999930054242886
2398,inf,0.9804454096210691,0.9906910631580045,inf,inf,0.7976339737440606,inf,0.9994794101241633,inf,0.9999992073575853
2399,inf,0.9804454089641101,0.9874828547726716,inf,inf,0.92217903050499,inf,0.9997058600983445,inf,0.9999981270781122
2400,inf,0.9804454085152169,0.9931962310299353,inf,inf,0.9877817576070029,inf,0.9997100092282347,inf,0.9999973878394344
2401,inf,0.9804454097671352,inf,0.9835638979650398,0.9872727397846631,inf,inf,0.9995785103516359,inf,0.9999994474940564
2402,inf,0.989041095890411,inf,0.9835655669720555,0.987274579355252,inf,inf,0.9998114121534875,inf,0.9999987957985147
2403,inf,0.989041095890411,inf,0.9572335404650202,0.9580372209576566,inf,inf,0.9999418465281599,inf,0.9999987895892406
2404,inf,0.3974895305679283,inf,0.969244169022686,0.9703387173926105,inf,inf,0.999855724300596,inf,0.9999987687816023
2405,inf,0.9924757638918914,inf,0.9861068409036884,0.99554516722511,inf,inf,0.9916484376922468,inf,0.9999956519162649
2406,inf,0.9804454074993791,inf,0.9900819598983239,0.9915454717410874,inf,inf,0.9990302878137299,inf,0.9999957144063243
2407,inf,0.9500000000000001,inf,0.9734373107247292,0.9728324333567926,inf,inf,0.9998038893720443,inf,0.9988646891864319
2408,inf,0.9804454093706637,inf,0.9860899627214749,0.991091155437181,inf,inf,0.9995349003089282,inf,0.999998795685537
2409,inf,0.9890410958904109,inf,0.9914545844074031,0.9956503754700455,inf,inf,0.9913326975493931,inf,0.9999951440096662
2410,inf,0.9804454087072283,inf,0.991217020171675,0.9946832909274876,inf,inf,0.9970525064058546,inf,0.9999977003960189
2411,inf,0.9804454099619399,inf,0.8817914474317521,0.8821245988936399,inf,inf,0.9995592911577443,inf,0.9999996777445302
2412,inf,0.9804454096698295,inf,0.9910102596406002,0.994446991630458,inf,inf,0.9778385939010958,inf,0.9999992481367251
2413,inf,0.9890410958904109,inf,0.9741797346703948,0.9767812989142634,inf,inf,0.9988887353509354,inf,0.9999982145641194
2414,inf,0.9922236367106709,inf,0.9917410506620512,0.9932087220413975,inf,inf,0.9996025003093814,inf,0.9999965527022784
2415,inf,0.9804454097672352,inf,0.9818758536203361,0.9850594619267461,inf,inf,0.9962936587434711,inf,0.9999994462129674
2416,inf,0.9924757633810006,inf,0.9726488577667536,0.9779545102133521,inf,inf,0.9986527453742018,inf,0.9999992583444597
2417,inf,0.9804454097738897,inf,0.9572553098036292,0.9575499044456927,inf,inf,0.9999564215826975,inf,0.9994907757364755
2418,inf,0.9924757633664386,inf,0.9910458850706747,0.994487716178708,inf,inf,0.9811489266639861,inf,0.9999994148165745
2419,inf,0.9804454090697181,inf,0.9572403288639222,0.9578852013294068,inf,inf,0.999949053314578,inf,0.9998396199099007
2420,inf,0.9134615208364534,inf,0.981102037747473,0.9825527754336293,inf,inf,0.9997548565985953,inf,0.999992957387065
2421,inf,0.9804454096397377,inf,0.9726483727900634,0.9779536445225853,inf,inf,0.9984110004027649,inf,0.9999992380492589
2422,inf,0.9922236373219683,inf,0.9651389331339418,0.9670553527849212,inf,inf,0.9988544347316703,inf,0.9999993620424615
2423,inf,0.5428571428571428,inf,0.9253856172917214,0.9264297400071843,inf,inf,0.9999186259663423,inf,0.9999963427364715
2424,inf,0.989041095890411,inf,0.9788289499249645,0.9794795622719347,inf,inf,0.9978443914979569,inf,0.9999980413731566
2425,inf,0.3974895305851912,inf,0.9819027368388493,0.9850895875895405,inf,inf,0.998688941144214,inf,0.9999986985938122
2426,inf,0.9134615292345662,inf,0.8927400027992611,0.8931066347364217,inf,inf,0.9998967676320399,inf,0.9999963000192803
2427,inf,0.9924757636096863,inf,0.9914614715649429,0.9954925396799083,inf,inf,0.999664646246329,inf,0.9999976440296595
2428,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735878,inf,inf,0.9994886598232338,inf,0.9999987931257117
2429,inf,0.9804454090740631,inf,0.981352288528217,0.9901008810986945,inf,inf,0.9981678638827214,inf,0.9999983080672513
2430,inf,0.9804454096392078,inf,0.9695429104189657,0.9717792642253247,inf,inf,0.9998191629139733,inf,0.9999992371781304
2431,inf,0.9641089030072366,inf,0.9811020113508329,0.9825527488317658,inf,inf,0.9997548565528387,inf,0.9999919162388153
2432,inf,0.9804454097662603,inf,0.9695429364934744,0.9717792909604595,inf,inf,0.9998700424224798,inf,0.9999994460552551
2433,inf,0.9890410958904109,inf,0.9922190933119185,0.9971216292860612,inf,inf,0.999022470279577,inf,0.9999989531095066
2434,inf,0.9804454091466456,inf,0.9795675311594674,0.9809120850440465,inf,inf,0.9997765619439976,inf,0.9999984262280252
2435,inf,0.9924757636113632,inf,0.9917418245643368,0.9932095157871629,inf,inf,0.9996629970859923,inf,0.9999976342646962
2436,inf,0.9134615336189799,inf,0.9253848538037667,0.9264289723775052,inf,inf,0.9992943172860443,inf,0.9999980650155349
2437,inf,0.9890410958904109,inf,0.9695429752828678,0.9717793307533071,inf,inf,0.9999541385262888,inf,0.9999987928169883
2438,inf,0.9804454074993791,inf,0.9900819598983239,0.9915454717410874,inf,inf,0.9990302878137299,inf,0.9999957144063243
2439,inf,0.9804454096411165,inf,0.981291978692495,0.9929954991492476,inf,inf,0.987495732743589,inf,0.9999992403162058
2440,inf,0.9804454094743501,inf,0.9923752037858056,0.9965913443088216,inf,inf,0.9963524237686716,inf,0.9999989381607016
2441,inf,0.9804454086982516,inf,0.9892131630170459,0.9903016066822801,inf,inf,0.9998632400785832,inf,0.9999976892823956
2442,inf,0.9804454090718719,inf,0.9695429639274893,0.9717793191187639,inf,inf,0.9999354458690419,inf,0.9999983044650781
2443,inf,0.9134615358246518,inf,0.9938719091819033,0.9956594169961601,inf,inf,0.9991508741823311,inf,0.9999989332632725
2444,inf,0.9922236371587159,inf,0.972650532401467,0.9779575011484519,inf,inf,0.9994886597789208,inf,0.9999986128617295
2445,inf,0.9924757633567949,inf,0.984782721569417,0.9866007120643311,inf,inf,0.9995561222471686,inf,0.9999994367423857
2446,inf,0.9924757634516723,inf,0.977114149599828,0.980145633313754,inf,inf,0.9998560593480659,inf,0.9999987594665785
2447,inf,0.9652406420675225,inf,0.9813535415672567,0.9901031327033697,inf,inf,0.9984329192507303,inf,0.9999994404926262
2448,inf,0.9922236373244488,inf,0.9835656363730104,0.9872746558154546,inf,inf,0.999820937518235,inf,0.9999993743554401
2449,inf,0.39748953554590816,inf,0.977113477049998,0.9801448950347531,inf,inf,0.9996782781034009,inf,0.9999994366052241
2450,inf,0.9890410958904109,inf,0.9726498848438524,0.9779568503205152,inf,inf,0.9995144281725948,inf,0.9997842786923746
2451,inf,0.9804454090922446,inf,0.8927400472071947,0.8931066359672657,inf,inf,0.9999019384057494,inf,0.9999982816681505
2452,inf,0.9134615345153614,inf,0.972650347697166,0.9779571718773105,inf,inf,0.9993968866826829,inf,0.9999984231907044
2453,inf,0.9652406432217534,inf,0.9912170196839797,0.9946832909670259,inf,inf,0.9970525069200742,inf,0.9999976371034024
2454,inf,0.989041095890411,inf,0.969542969208971,0.9717793245244842,inf,inf,0.9999418622244842,inf,0.999998792809879
2455,inf,0.9134615335021773,inf,0.9868524754935044,0.9879371021964273,inf,inf,0.999119203009977,inf,0.9999980165337633
2456,inf,0.9890410958904109,inf,0.9572334984179641,0.9580371782488395,inf,inf,0.9998765736233681,inf,0.9999997484620835
2457,inf,0.9804454093691448,inf,0.9726507494948409,0.9779578882598318,inf,inf,0.9995965951844623,inf,0.9999987931883667
2458,inf,0.9804454091456178,inf,0.9852138405870334,0.9895071895669183,inf,inf,0.9951834922247341,inf,0.9999984200147992
2459,inf,0.9804454067120055,inf,0.9889931877401978,0.9919796864461744,inf,inf,0.9995389282842637,inf,0.9999944247897763
2460,inf,0.9804454057731506,inf,0.973405432679132,0.9739293211810742,inf,inf,0.9997517841416395,inf,0.9999928551769318
2461,inf,0.989041095890411,inf,0.9692440713408359,0.9703386170928121,inf,inf,0.9998398025150832,inf,0.9999983039740952
2462,inf,0.9890410958904109,inf,0.8817910954407422,0.8821243136870293,inf,inf,0.9995359277269201,inf,0.9999994651472028
2463,inf,0.9804454052434227,inf,0.9893048063209302,0.9985409787789463,inf,inf,0.9938094331756094,inf,0.9999920104050282
2464,inf,0.989041095890411,inf,0.9795680331472155,0.9809125966213622,inf,inf,0.9998201377990578,inf,0.9999994519857168
2465,inf,0.9924757634525063,inf,0.95723354023787,0.9580372207885239,inf,inf,0.9999418465863247,inf,0.9999987545749095
2466,inf,0.9924757636098817,inf,0.9879211566000909,0.9949834691307793,inf,inf,0.9988087088994171,inf,0.9999976426503046
2467,inf,0.3974895373478448,inf,0.857164518003874,0.8577618338649701,inf,inf,0.9990795830767067,inf,0.9999996781415473
2468,inf,0.9804454078772192,inf,0.92538558997994,0.9264297125479668,inf,inf,0.9998968445636404,inf,0.9999963404280053
2469,inf,0.9890410958904109,inf,0.9651279357719297,0.967043005528125,inf,inf,0.9965005452148318,inf,0.9999993592016748
2470,inf,0.9134615354292506,inf,0.9651423939526232,0.9670591924700181,inf,inf,0.9995954231488516,inf,0.9999987421579893
2471,inf,0.9134615373461856,inf,0.9844835520988051,0.98628365823894,inf,inf,0.9974475359435745,inf,0.9999995543278639
2472,inf,0.989041095890411,inf,0.9503631604146789,0.9518804787373669,inf,inf,0.9997109623432349,inf,0.9999963572611694
2473,inf,0.9134615354395831,inf,0.9835655669658171,0.9872745793485573,inf,inf,0.9998114121531868,inf,0.9999987924902728
2474,inf,0.9924757647129875,inf,0.9811013004681072,0.9825520326754192,inf,inf,0.9997278067686849,inf,0.9999898557157745
2475,inf,0.980445409893438,inf,0.9651372177275375,0.9670534256076588,inf,inf,0.9984869432251864,inf,0.9999996528422254
2476,inf,0.9641089095359865,inf,0.9695429684225703,0.9717793237219361,inf,inf,0.9999418622193956,inf,0.9999986105363763
2477,inf,0.9134615354347546,inf,0.972650532981284,0.9779575017646933,inf,inf,0.9994886598226033,inf,0.9999987905609224
2478,inf,0.9890410958904109,inf,0.892912562247214,0.8916701671047584,inf,inf,0.9999184356045954,inf,0.998387878661977
2479,inf,0.989041095890411,inf,0.9572332931942324,0.9580369719043365,inf,inf,0.9996020718672075,inf,0.9999993609507104
2480,inf,0.3974895305788924,inf,0.9726505329168207,0.9779575016961803,inf,inf,0.9994886598177466,inf,0.9999987708045337
2481,inf,0.9134615358753435,inf,0.9862392283671934,0.9977507384184029,inf,inf,0.9963796808711192,inf,0.9999989666097214
2482,inf,0.9924757634519061,inf,0.9695429690579905,0.9717793243704036,inf,inf,0.9999418622235072,inf,0.9999987578153333
2483,inf,0.9924757634516723,inf,0.977114149599828,0.980145633313754,inf,inf,0.9998560593480659,inf,0.9999987594665785
2484,inf,0.9652406420863134,inf,0.9651420111894904,0.9670588004557504,inf,inf,0.9995131158133573,inf,0.9999994301491097
2485,inf,0.989041095890411,inf,0.9726506586380156,0.9779577272159227,inf,inf,0.9995520906209383,inf,0.999998306995682
2486,inf,0.9804454100386614,inf,0.9511160472328305,0.9517985054244603,inf,inf,0.9996344095590947,inf,0.9999998938891537
2487,inf,0.9652406422692522,inf,0.9686843570550353,0.9692409829345761,inf,inf,0.9996533461220609,inf,0.9999991237029494
2488,inf,0.9922236369226941,inf,0.939348179212526,0.9418552734318637,inf,inf,0.9994234091736295,inf,0.9999975284117137
2489,inf,0.9804454078653501,inf,0.8927400029174001,0.8931066348547088,inf,inf,0.9998967676324263,inf,0.9999963078378699
2490,inf,0.5428571428571425,inf,0.9795683798018664,0.9809129384206887,inf,inf,0.9998505519741218,inf,0.9999987780467616
2491,inf,0.39748952777109303,inf,0.965141454827015,0.9670581816583141,inf,inf,0.9993952005246093,inf,0.9999983911571482
2492,inf,0.980445409791597,inf,0.9604387647122473,0.9620682541735163,inf,inf,0.9984856411963727,inf,0.9999994877096509
2493,inf,0.9924757633963183,inf,0.8817903479285892,0.8821235490423767,inf,inf,0.9994847241129429,inf,0.9999992247634648
2494,inf,0.5428571428571429,inf,0.9773565386449151,0.9845228083215574,inf,inf,0.9971821514186946,inf,0.9999994479298737
2495,inf,0.9804454094732987,inf,0.9879215520917155,0.9949840219587915,inf,inf,0.9988688223719585,inf,0.9999989644195442
2496,inf,0.9804454090730379,inf,0.9813128502198504,0.9930629461386876,inf,inf,0.9955006415321073,inf,0.999998306381627
2497,inf,0.9890410958904109,inf,0.9692441691283618,0.9703387174992946,inf,inf,0.9998557243021999,inf,0.9999987918791022
2498,inf,0.9804454087111532,inf,0.992373330961465,0.9965890939591634,inf,inf,0.9961591200141204,inf,0.9999977049344283
2499,inf,0.9924757636106981,inf,0.9905573648597081,0.9935517249780758,inf,inf,0.9998639102207318,inf,0.999997636887246
2500,inf,0.95,inf,0.9868621315921836,0.9879468448854857,inf,inf,0.9995350400268384,inf,0.9999943735796504
2501,inf,0.9804454094589645,inf,0.9892108543882475,0.9902992777745114,inf,inf,0.9996943267986951,inf,0.9999989404664591
2502,inf,0.9134615360077235,inf,0.9889780305743868,0.9911748052008404,inf,inf,0.9964987920123046,inf,0.9999990195072419
2503,inf,0.9804454091307936,inf,0.9902002452904738,0.9908375580742775,inf,inf,0.9836428831929105,inf,0.9999982519157642
2504,inf,0.5428571428571427,inf,0.987921157047172,0.9949834696336857,inf,inf,0.9988087089145373,inf,0.9999977090609556
2505,inf,0.95,inf,0.9835653234597267,0.9872743109825068,inf,inf,0.9997775523244068,inf,0.9999984301087651
2506,inf,0.95,inf,0.9867314409223125,0.988795483258583,inf,inf,0.9985650067579703,inf,0.9999985594090363
2507,inf,0.3974895305788923,inf,0.9726505329168207,0.9779575016961803,inf,inf,0.9994886598177466,inf,0.9999987708045337
2508,inf,0.989041095890411,inf,0.9919056880970828,0.9975552002788453,inf,inf,0.9905988061190248,inf,0.9999977071890177
2509,inf,0.989041095890411,inf,0.969542969208971,0.9717793245244842,inf,inf,0.9999418622244842,inf,0.999998792809879
2510,inf,0.980445409771632,inf,0.9852235883240865,0.989518932707946,inf,inf,0.996119392566477,inf,0.999999438235751
2511,inf,0.9652406423985053,inf,0.9879117248428965,0.9949702235275606,inf,inf,0.9973407848085414,inf,0.9999989207284451
2512,inf,0.6267095413512825,inf,0.9866849434828613,0.9937245168165378,inf,inf,0.9965873441538938,inf,0.9999950607383278
2513,inf,0.5428571428571426,inf,0.9905573654821255,0.9935517256246782,inf,inf,0.9998639102224441,inf,0.9999977034602522
2514,inf,0.9924757634515946,inf,0.9773624272221498,0.9845336334503542,inf,inf,0.9990038604053244,inf,0.9999987600142883
2515,inf,0.9134615354370581,inf,0.9773615661807931,0.9845320506833073,inf,inf,0.9987375327027357,inf,0.9999987914813211
2516,inf,0.9804454078823641,inf,0.939348633531417,0.9418557697900408,inf,inf,0.999485151936061,inf,0.999996348886419
2517,inf,0.39748953191992575,inf,0.9870053561048521,0.9964908590822292,inf,inf,0.9978057103363253,inf,0.9999989477568321
2518,inf,0.3974895248526666,inf,0.9889869146774503,0.9919731723723902,inf,inf,0.9991265553626826,inf,0.9999980032359825
2519,inf,0.989041095890411,inf,0.9726505869397755,0.9779575965205001,inf,inf,0.9995144791562951,inf,0.9999994551319803
2520,inf,0.9673252252919693,inf,0.957233528705727,0.9580372087918486,inf,inf,0.9999314035543055,inf,0.9999981551021196
2521,inf,0.9924757636139931,inf,0.9253855967319781,0.9264297193240486,inf,inf,0.9998912461455507,inf,0.9999976136270894
2522,inf,0.5428571428571428,inf,0.981312850220585,0.9930629461398821,inf,inf,0.9955006415348976,inf,0.9999983074323384
2523,inf,0.3974895368925711,inf,0.9651259834670733,0.9670407973692651,inf,inf,0.9960822614712515,inf,0.9999995976923467
2524,inf,0.9134615375786069,inf,0.9572334877337969,0.9580371668047506,inf,inf,0.9998629521656691,inf,0.9999996456261105
2525,inf,0.9804454074793404,inf,0.9868638210148312,0.9879485523396049,inf,inf,0.9996058001391309,inf,0.9999956819056933
2526,inf,0.9804454079186903,inf,0.9908024309979213,0.9994045828405247,inf,inf,0.9946897367411056,inf,0.9999964058387434
2527,inf,0.980445409366886,inf,0.9572381979465066,0.9579330980618379,inf,inf,0.9999541211944021,inf,0.9998900958959386
2528,inf,0.9134615304347021,inf,0.9828972935531987,0.9863327690143693,inf,inf,0.9972947293773448,inf,0.9999967926451959
2529,inf,0.9924757636098817,inf,0.9879211566000909,0.9949834691307793,inf,inf,0.9988087088994171,inf,0.9999976426503046
2530,inf,0.9134615354320831,inf,0.9695429691946623,0.9717793245098819,inf,inf,0.9999418622243915,inf,0.9999987894934267
2531,inf,0.9804454093702264,inf,0.9813531476868919,0.9901024251322961,inf,inf,0.9983496790218485,inf,0.9999987949665663
2532,inf,0.9804454093668858,inf,0.9572381979465066,0.9579330980618379,inf,inf,0.9999541211944021,inf,0.9998900958959386
2533,inf,0.9804454091464228,inf,0.9818954607393362,0.9850814827429705,inf,inf,0.9980408764052081,inf,0.9999984218481394
2534,inf,0.9134615365653097,inf,0.9393443151849895,0.9418510574587099,inf,inf,0.9989078333818647,inf,0.9999992423068061
2535,inf,0.9804454092757839,inf,0.9892129506987876,0.9903013874190861,inf,inf,0.9998468273432007,inf,0.9999986337297959
2536,inf,0.95,inf,0.9905574439768731,0.9935518069783625,inf,inf,0.9998733682048856,inf,0.9999970061342037
2537,inf,0.9922236368875131,inf,0.9938768503468883,0.995664573691844,inf,inf,0.9995602465592065,inf,0.9999973652938574
2538,inf,0.992938954202657,inf,0.9726014789272793,0.9778699362415603,inf,inf,0.9750345497404788,inf,0.9999981387663239
2539,inf,0.9804454096379761,inf,0.9773613458882385,0.98453164506081,inf,inf,0.9986690999663083,inf,0.9999992351529179
2540,inf,0.9804454095979681,inf,0.9726433079980195,0.9779446034539643,inf,inf,0.9958861346134216,inf,0.9999991693792281
2541,inf,0.9641089095355827,inf,0.9692443514893627,0.9703388930508404,inf,inf,0.9998861762581887,inf,0.9999985986402239
2542,inf,0.9924757634519061,inf,0.9695429690579905,0.9717793243704036,inf,inf,0.9999418622235072,inf,0.9999987578153333
2543,inf,0.9924757633227244,inf,0.8342867737146976,0.8345402209331613,inf,inf,0.9994337667945634,inf,0.9999996697226146
2544,inf,0.9804454088692782,inf,0.7699524385222711,0.7700373424193284,inf,inf,0.9996794232056895,inf,0.9999977333798165
2545,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2546,inf,0.39748953057079855,inf,0.9695429691093502,0.9717793244228179,inf,inf,0.9999418622238395,inf,0.9999987697196003
2547,inf,0.6344464193825762,inf,0.9139127445685405,0.9148005514717448,inf,inf,0.9993900022861025,inf,0.9999950785450388
2548,inf,0.9804454099513744,inf,0.9847762337317434,0.9865939346262257,inf,inf,0.9990082613043072,inf,0.9999997488396754
2549,inf,0.9804454078653501,inf,0.8927400029174001,0.8931066348547086,inf,inf,0.9998967676324263,inf,0.9999963078378699
2550,inf,0.9804454093684588,inf,0.9695429692057377,0.9717793245211845,inf,inf,0.9999418622244632,inf,0.9999987920604796
2551,inf,0.9890410958904109,inf,0.9393496227485227,0.9418568474629547,inf,inf,0.9996143388019503,inf,0.999998351711277
2552,inf,0.989041095890411,inf,0.9741774213914656,0.9767787784436823,inf,inf,0.9985917823380089,inf,0.9999983011529573
2553,inf,0.980445408709679,inf,0.9914620239986086,0.9954931522287025,inf,inf,0.9997354436523103,inf,0.999997709011199
2554,inf,0.989041095890411,inf,0.9651395157989187,0.9670553788718712,inf,inf,0.9994862346056627,inf,0.9995208283331303
2555,inf,0.9922236373797549,inf,0.9603471661083122,0.961974364225664,inf,inf,0.995304030597937,inf,0.9999996284702632
2556,inf,0.5428571428571425,inf,0.9860899627224027,0.9910911554382456,inf,inf,0.9995349003090958,inf,0.9999987964326873
2557,inf,0.992475763612803,inf,0.9892131620763702,0.9903016058447096,inf,inf,0.9998632401888525,inf,0.9999976239121677
2558,inf,0.9652406425011418,inf,0.9726505328801045,0.9779575016571577,inf,inf,0.9994886598149807,inf,0.9999987595519741
2559,inf,0.9804454093702778,inf,0.9835655669706459,0.9872745793537393,inf,inf,0.9998114121534196,inf,0.9999987950509706
2560,inf,0.9134615309330156,inf,0.9898515962691572,0.9924270406032809,inf,inf,0.9985863192375893,inf,0.9999969856084154
2561,inf,0.9134615303912749,inf,0.9879221005658533,0.9949847961907737,inf,inf,0.9989563982409188,inf,0.9999967752924857
2562,inf,0.9652406444952121,inf,0.9866849499763821,0.9937245240719648,inf,inf,0.996587343511238,inf,0.9999956281388125
2563,inf,0.9804454096320163,inf,0.9813416444918888,0.990081747430929,inf,inf,0.9959135142829726,inf,0.9999992253552102
2564,inf,0.9890410958904109,inf,0.9860733683597553,0.9909178484942007,inf,inf,0.9822503668035016,inf,0.9999963487729119
2565,inf,0.992475763472222,inf,0.9870009723036255,0.996481963089089,inf,inf,0.9967223188304104,inf,0.9999986144049766
2566,inf,0.9804454093691448,inf,0.9726507494948409,0.9779578882598318,inf,inf,0.9995965951844623,inf,0.9999987931883667
2567,inf,0.9924757635703325,inf,0.9139141399885141,0.9148018998187603,inf,inf,0.9995088533408116,inf,0.9999981818578724
2568,inf,0.9924757636130486,inf,0.9898542983848426,0.9924299513153947,inf,inf,0.9988012865166744,inf,0.9999976286532186
2569,inf,0.39748952777194835,inf,0.9651420534832222,0.9670587885277633,inf,inf,0.9995227887511662,inf,0.9999983265201842
2570,inf,0.9134615303553247,inf,0.989852632292259,0.9924281545978767,inf,inf,0.9986691550497432,inf,0.9999967534722629
2571,inf,0.9804454093682291,inf,0.969244169124932,0.9703387174958322,inf,inf,0.9998557243021478,inf,0.9999987911294684
2572,inf,0.9652406436201167,inf,0.9902734388586888,0.994287508803761,inf,inf,0.9922849982783257,inf,0.999997002355666
2573,inf,0.9134615348682327,inf,0.9917681180431872,0.9973579498191278,inf,inf,0.9713231809746516,inf,0.9999985625223613
2574,inf,0.3974895358491577,inf,0.9176018700816512,0.9185545621533996,inf,inf,0.9995384189523141,inf,0.9999994772541333
2575,inf,0.9890410958904111,inf,0.9726505329920957,0.9779575017761843,inf,inf,0.9994886598234176,inf,0.9999987938744501
2576,inf,0.9652406425011008,inf,0.9726507493853034,0.977957888143415,inf,inf,0.9995965951779557,inf,0.9999987596163724
2577,inf,0.3974895305935207,inf,0.9835655669286221,0.9872745793086418,inf,inf,0.9998114121513936,inf,0.9999987727654003
2578,inf,0.95,inf,0.9852214458651257,0.9895163621952826,inf,inf,0.9959137789009058,inf,0.9999987901330364
2579,inf,0.989041095890411,inf,0.9572335404650203,0.9580372209576566,inf,inf,0.9999418465281599,inf,0.9999987895892406
2580,inf,0.9804454099620075,inf,0.8927983762850349,0.8929902018902436,inf,inf,0.9998757234241841,inf,0.9999997453157536
2581,inf,0.9641089095359864,inf,0.9695429684225703,0.9717793237219361,inf,inf,0.9999418622193956,inf,0.9999986105363763
2582,inf,0.9652406450733361,inf,0.925385558201639,0.9264296806137982,inf,inf,0.9998854603108905,inf,0.9999947202743458
2583,inf,0.9922236372438573,inf,0.9584800256350497,0.9620907728752355,inf,inf,0.9926871089081404,inf,0.9999990021177908
2584,inf,0.989041095890411,inf,0.9726495804528932,0.9779557998474052,inf,inf,0.9990127241591183,inf,0.9999994463817807
2585,inf,0.9890410958904109,inf,0.9633054210160681,0.9641850282056196,inf,inf,0.9987398466458817,inf,0.9999986502282406
2586,inf,0.989041095890411,inf,0.979593789527451,0.9830137860862262,inf,inf,0.9972314268384268,inf,0.9999869224158562
2587,inf,0.9500000000000001,inf,0.9695429639320277,0.9717793191233953,inf,inf,0.9999354458690821,inf,0.9999983055169785
2588,inf,0.9134615347668443,inf,0.9911703526906839,0.9946299651384475,inf,inf,0.9927154675098309,inf,0.9999985203253309
2589,inf,0.9804454093691066,inf,0.9726505329896526,0.9779575017735876,inf,inf,0.9994886598232338,inf,0.9999987931257117
2590,inf,0.6344464075847699,inf,0.990557623295575,0.9935519928753006,inf,inf,0.999892645005755,inf,0.9999976529498169
2591,inf,0.9804454087152714,inf,0.9830094826772546,0.9983912692201667,inf,inf,0.9906804849346623,inf,0.9999977182053177
2592,inf,0.9134611520307355,inf,0.9572325872917471,0.9580356590789376,inf,inf,0.9999441769431835,inf,0.9998449867977552
2593,inf,0.6267095414449078,inf,0.988614080431084,0.9915860193275958,inf,inf,0.9748396236718578,inf,0.9999950750726034
2594,inf,0.9804454093694355,inf,0.9771141497028831,0.9801456334207802,inf,inf,0.9998560593504342,inf,0.9999987936662027
2595,inf,0.9804454097667198,inf,0.9741663549870593,0.9767663057592675,inf,inf,0.9971688994242043,inf,0.9999994457982084
2596,inf,0.39748953561515676,inf,0.9860901248821661,0.9910913516540447,inf,inf,0.9995583858295377,inf,0.9999994458874842
2597,inf,0.9929389517700972,inf,0.9943891810237299,0.9977656603433604,inf,inf,0.9921023783035071,inf,0.9999905910869409
2598,inf,0.9924757634530963,inf,0.9818988033423857,0.9850852394816018,inf,inf,0.9983386460072827,inf,0.9999987564522476
2599,inf,0.9804454075157529,inf,0.990362907653266,0.9943847853094943,inf,inf,0.999038004440064,inf,0.9999957461690745
2600,inf,0.9890410958904109,inf,0.9942548963096628,0.9981891636343069,inf,inf,0.9991606253792988,inf,0.9999895272360078
2601,inf,0.9809782596655456,inf,0.9999993307735914,inf,0.9999993363193164,0.9999990161728427,inf,inf,0.9999990733083268
2602,inf,0.9927590322322752,inf,0.979509392565477,inf,0.9790647963450834,0.9585944249590048,inf,inf,0.9999998722492579
2603,inf,0.9924757584756322,inf,0.9999937959485347,inf,0.9999872276148071,0.9999842352465023,inf,inf,0.9999999361682054
2604,inf,0.404254611963329,inf,0.9999815525922184,inf,0.9999350240941551,0.9998965429866378,inf,inf,0.9999788976876601
2605,inf,0.9809778139696583,inf,0.9997456131412135,inf,0.9994157695457078,0.9991625847266914,inf,inf,0.9999998750473434
2606,inf,0.40425340667536325,inf,0.999900833939014,inf,0.9998168208638419,0.9997410503967155,inf,inf,0.999999673316476
2607,inf,0.9890410958904109,inf,0.9999329830583951,inf,0.9996044197484495,0.9995719237234554,inf,inf,0.9999846318775089
2608,inf,0.9927712762150185,inf,0.9999984462991527,inf,0.9999984635575777,0.99997708747955,inf,inf,0.9999793773304948
2609,inf,0.989041095890411,inf,0.9999996968358545,inf,0.9999997692452635,0.9999998856610237,inf,inf,0.9999992766599727
2610,inf,0.9809782543914273,inf,0.9999961563805672,inf,0.9999917453580253,0.9999940749720447,inf,inf,0.9999999400727518
2611,inf,0.9807472876973142,inf,0.8977929116781654,inf,0.6816417427010267,0.5665499240976876,inf,inf,0.987064325563142
2612,inf,0.989041095890411,inf,0.9997066888664657,inf,0.9995773677307767,0.9993195296149406,inf,inf,0.9999998751136866
2613,inf,0.6437474485713747,inf,0.9997194293467241,inf,0.9993565073074904,0.9990791426337504,inf,inf,0.9999999130778057
2614,inf,0.95,inf,0.9999992298667292,inf,0.9999945632677367,0.9999952841658645,inf,inf,0.9999995924660322
2615,inf,0.91566264783863,inf,0.9999993524832351,inf,0.9999994849252511,0.020715956183556167,inf,inf,0.9999999069555038
2616,inf,0.40425531519873736,inf,0.9999998210927153,inf,0.9999999478961663,0.005038238752534145,inf,inf,0.9999996471626315
2617,inf,0.9156626455715492,inf,0.9999988632870189,inf,0.9999989740183116,0.9999998352248163,inf,inf,0.9999998770620483
2618,inf,0.9809782588192603,inf,0.9999986075463309,inf,0.9999987489711544,0.9999999998947319,inf,inf,0.9999987956501213
2619,inf,0.4042290182028607,inf,0.9992209109921757,inf,0.9968926935276431,0.9961784305579564,inf,inf,0.9999982620852643
2620,inf,0.9809782594929035,inf,0.9999988840223552,inf,0.9999989701313267,0.9999985500909395,inf,inf,0.9999995622413888
2621,inf,0.9809782545332756,inf,0.9999915554277249,inf,0.9999971001469538,0.9999967017149114,inf,inf,0.9999994530991654
2622,inf,0.9927712731515784,inf,0.9999991817037709,inf,0.9999989408532652,0.9999999987811653,inf,inf,0.9999997840002633
2623,inf,0.404255268260227,inf,0.9999946397368691,inf,0.9999982207494313,0.99999987563604,inf,inf,0.9999996180251833
2624,inf,0.9809782402308883,inf,0.9999840516606341,inf,0.9999772698228783,0.9999645768222546,inf,inf,0.9999999445202659
2625,inf,0.9924752486468361,inf,0.9989904542974644,inf,0.9989685451551348,0.9979595525942997,inf,inf,0.9999997908092828
2626,inf,0.9156626445869034,inf,0.9999990225117302,inf,0.9999984382787303,0.999999784663594,inf,inf,0.9999998061784483
2627,inf,0.9890410958904109,inf,0.9999860310697938,inf,0.9999798081555861,0.9999671887534726,inf,inf,0.9999998751195873
2628,inf,0.9156624769072491,inf,0.9999600158397991,inf,0.9999641760530551,0.9999983813331903,inf,inf,0.999996894529933
2629,inf,0.9927712737261364,inf,0.9999993587955969,inf,0.9999997801696581,0.9999997609197111,inf,inf,0.9999997008813486
2630,inf,0.9500000000000001,inf,0.9999993616709774,inf,0.9999993442007212,0.9999990051308003,inf,inf,0.9999993635981538
2631,inf,0.915662639072901,inf,0.9999977748458326,inf,0.9999971215348038,0.9999999992466791,inf,inf,0.9999998654603487
2632,inf,0.9809782599336163,inf,0.9999994584513099,inf,0.9999994217818265,0.9999993972560578,inf,inf,0.9999993632530311
2633,inf,0.9809782600468298,inf,0.999999420154601,inf,0.9999991707598699,0.9999992457710104,inf,inf,0.9999998650351117
2634,inf,0.9924757407648623,inf,0.9999620431130853,inf,0.9999487632446533,0.9999632652398641,inf,inf,0.9999999071033412
2635,inf,0.9809755770523582,inf,0.9975034060692829,inf,0.9974611285038743,0.9951423906688138,inf,inf,0.9999986298481163
2636,inf,0.40425521689912347,inf,0.9999992254798362,inf,0.999997770542801,0.9999863141945848,inf,inf,0.9999878911520155
2637,inf,0.989041095890411,inf,0.9999997262250897,inf,0.9999997913753829,0.9999999908016222,inf,inf,0.9999981022794442
2638,inf,0.9150735446410403,inf,0.8691189884519532,inf,0.8632581460636858,0.7327576296390117,inf,inf,0.9999812051133588
2639,inf,0.9890410958904109,inf,0.9999991478660142,inf,0.9999990066527715,0.999999502843836,inf,inf,0.999999875119763
2640,inf,0.9156626400613831,inf,0.9999988200144955,inf,0.9999966028950406,0.9999970466313218,inf,inf,0.9999997878864203
2641,inf,0.9156604212724581,inf,0.9998179418338011,inf,0.9991695592331202,0.9989887281733075,inf,inf,0.9999996266664444
2642,inf,0.40420294322702566,inf,0.9951226015646878,inf,0.9971363861583193,0.9922710127172653,inf,inf,0.999999617889158
2643,inf,0.9890410958904109,inf,0.9999944579363784,inf,0.9999579396574741,0.999953577040048,inf,inf,0.9999997594882551
2644,inf,0.9809782506357122,inf,0.9999963326810615,inf,0.9999848107457723,0.9999825642764502,inf,inf,0.9999996497823767
2645,inf,0.9890410958904109,inf,0.9999711827267487,inf,0.9998771500607683,0.9999721254517783,inf,inf,0.9999963344000001
2646,inf,0.9809782540566314,inf,0.9999956366344905,inf,0.9999916562108916,0.9999909297184889,inf,inf,0.9999999207474422
2647,inf,0.9809782552212153,inf,0.9999964642519632,inf,0.9999930801106696,0.9999993554465605,inf,inf,0.9999998549450689
2648,inf,0.9927712687514537,inf,0.9999882496045166,inf,0.9999948880198475,0.9999968316629794,inf,inf,0.999999616611939
2649,inf,0.40420982388909105,inf,0.9974817944234178,inf,0.995794495144739,0.9932875705265334,inf,inf,0.9999992619690122
2650,inf,0.980978260435826,inf,0.999999803169302,inf,0.999999929732693,0.9999999947129371,inf,inf,0.9999994531010424
2651,inf,0.9890410958904109,inf,0.9996540703771629,inf,0.9994620815786516,0.9999969003960357,inf,inf,0.9999948476321973
2652,inf,0.9927712504715618,inf,0.9999663552294681,inf,0.9999551053558617,0.9999695977846668,inf,inf,0.999999938860991
2653,inf,0.9809781910989618,inf,0.9999854645876586,inf,0.9998837968648572,0.9998706728907664,inf,inf,0.9999997882401456
2654,inf,0.9652406338948158,inf,0.9999976087300286,inf,0.9999963180111139,0.9999944102959899,inf,inf,0.9999991665451455
2655,inf,0.980978243598527,inf,0.9999878806780138,inf,0.9999799466540183,0.9999998692631975,inf,inf,0.9999997593570396
2656,inf,0.9890410958904109,inf,0.9999998237212258,inf,0.9999999486616772,0.00011933342793062926,inf,inf,0.9999996532094897
2657,inf,0.9156625554448661,inf,0.9999786561513527,inf,0.9999782364107044,0.9999575427897877,inf,inf,0.9999998748186644
2658,inf,0.9809782311898521,inf,0.999999389332487,inf,0.9999994190645266,0.9999994427616055,inf,inf,0.9999454917316486
2659,inf,0.9927712736686133,inf,0.9999997406496964,inf,0.9999998855329564,0.9999999728367602,inf,inf,0.9999993503754239
2660,inf,0.9156626008117152,inf,0.9999907654141874,inf,0.9999867382260307,0.9999788559828027,inf,inf,0.999999874818733
2661,inf,0.9809782479139998,inf,0.9999819705537162,inf,0.9999939540921945,0.999997616413115,inf,inf,0.9999997616454547
2662,inf,0.9809779524935394,inf,0.9997131563622403,inf,0.9997082828816097,0.9994416372449295,inf,inf,0.9999998181615193
2663,inf,0.5428571428571427,inf,0.9985581127189542,inf,0.9974196004715619,0.9959761934818062,inf,inf,0.999999875097963
2664,inf,0.9809782374574839,inf,0.9999794248077063,inf,0.9999767599184761,0.9999583331604344,inf,inf,0.999999877292004
2665,inf,0.9156625888118133,inf,0.9999861543168413,inf,0.9999858977458023,0.9999727056652773,inf,inf,0.9999998748187476
2666,inf,0.9500000000000001,inf,0.999999593661834,inf,0.9999998311003717,0.9999996468057142,inf,inf,0.9999996244194941
2667,inf,0.9927664087358943,inf,0.9961524653284303,inf,0.9873833060194018,0.9836092228633906,inf,inf,0.9999998724110625
2668,inf,0.9809782587043078,inf,0.9999980456439572,inf,0.9999984507802789,0.9999994124420831,inf,inf,0.9999994400282824
2669,inf,0.980978248538498,inf,0.9999988652386755,inf,0.9999885068892379,0.9999782454677889,inf,inf,0.9999894857877589
2670,inf,0.9809781468328906,inf,0.9999694193657425,inf,0.9998182530036015,0.9998508887073005,inf,inf,0.9999982850957638
2671,inf,0.966569767050934,inf,0.9999995650172155,inf,0.9999998239134847,0.9999999964397351,inf,inf,0.9999994423812378
2672,inf,0.9809782598708108,inf,0.9999994655474366,inf,0.9999989006814572,0.9999995842116037,inf,inf,0.9999997593593017
2673,inf,0.9156619668500795,inf,0.9999579811813153,inf,0.9997315968678832,0.9996903794330584,inf,inf,0.999999770777755
2674,inf,0.9809780539056909,inf,0.9998817616045479,inf,0.9997298876975523,0.9996153054692329,inf,inf,0.9999999207513691
2675,inf,0.9809782036187148,inf,0.999976362317062,inf,0.9999163241850698,0.9998951563391456,inf,inf,0.99999986569063
2676,inf,0.9809782574486519,inf,0.9999961553833498,inf,0.9999978003095313,0.9999944053337709,inf,inf,0.9999996242152409
2677,inf,0.992771276647565,inf,0.9999945601793145,inf,0.9999930299791457,0.9999493076904391,inf,inf,0.9999603734416695
2678,inf,0.9809431983800905,inf,0.9952161895422256,inf,0.9389506313756242,0.9344416200818265,inf,inf,0.9999974904444254
2679,inf,0.915662649336166,inf,0.9999998238700892,inf,0.9999999487050312,0.007815384858878335,inf,inf,0.9999996521517207
2680,inf,0.9809778139696583,inf,0.9997456131412135,inf,0.9994157695457078,0.9991625847266914,inf,inf,0.9999998750473434
2681,inf,0.9156626444134994,inf,0.9999995609228529,inf,0.9999988559324325,0.9999989091580187,inf,inf,0.9999987713843537
2682,inf,0.9924757459985816,inf,0.9999886445865879,inf,0.9999621927551106,0.9999961600632611,inf,inf,0.9999806327128267
2683,inf,0.6437497262983641,inf,0.9996631503575086,inf,0.9996574272736012,0.9993442967887285,inf,inf,0.999999815996358
2684,inf,0.9809519125935049,inf,0.9900662167396734,inf,0.9604777398911387,0.9521356255158594,inf,inf,0.9999983538922674
2685,inf,0.9924757532374131,inf,0.9999978967315156,inf,0.9999767167239785,0.9999615560580861,inf,inf,0.9999855701976985
2686,inf,0.9927712722542704,inf,0.9999987049514728,inf,0.9999963809657737,0.9999959940923699,inf,inf,0.9999997839986822
2687,inf,0.8588938934905808,inf,0.9998186534246505,inf,0.9998161602582016,0.9996562537776704,inf,inf,0.9999998627349679
2688,inf,0.989041095890411,inf,0.9999993072729216,inf,0.999999448962181,0.7386097068318421,inf,inf,0.9999999198983966
2689,inf,0.9927712583798816,inf,0.9999592786191348,inf,0.9999835826943039,0.9999721060760863,inf,inf,0.9999904889672893
2690,inf,0.9809780896130261,inf,0.9998799249164129,inf,0.9997993959535858,0.9996797467447733,inf,inf,0.9999992761559358
2691,inf,0.9809782454702664,inf,0.9999946120382425,inf,0.9999767273166013,0.9999725587074801,inf,inf,0.9999997593577215
2692,inf,0.9809782578396489,inf,0.9999977660599234,inf,0.9999966334235917,0.9999999945338789,inf,inf,0.999999914099452
2693,inf,0.9809782601254355,inf,0.9999995358710703,inf,0.999999279319862,0.9999996776641045,inf,inf,0.9999997882823402
2694,inf,0.9155795805677998,inf,0.9707727030579354,inf,0.9914880256426469,0.9622612790285805,inf,inf,0.9999994534225054
2695,inf,0.404255167302912,inf,0.999995397895472,inf,0.9999822663953937,0.9999806515299222,inf,inf,0.9999998913901922
2696,inf,0.9927713209987749,inf,0.9999995424481763,inf,0.9999994549694479,0.9999999055320862,inf,inf,0.9997159793469889
2697,inf,0.980965672750178,inf,0.9957511898052036,inf,0.9806237285619546,0.9764074289907272,inf,inf,0.9999997579781974
2698,inf,0.9156626382867076,inf,0.9999984237597441,inf,0.9999960749130653,0.9999978814437417,inf,inf,0.9999999058172881
2699,inf,0.9927712736575504,inf,0.9999998080097239,inf,0.9999999318100482,0.9999999998540257,inf,inf,0.9999996166149427
2700,inf,0.40425460406362657,inf,0.9999531169174373,inf,0.9999469562852925,0.9999953750533496,inf,inf,0.9999942333896267
2701,inf,0.989041095890411,inf,0.999999652366704,inf,0.9999998306936513,0.9999999997848731,inf,inf,0.9999993635997872
2702,inf,0.9890410958904109,inf,0.9975280190816791,inf,0.9980336340003875,0.995570794796963,inf,inf,0.9999998750951229
2703,inf,0.9156626464088558,inf,0.99999928096223,inf,0.9999990259090744,0.9999999303917834,inf,inf,0.9999997878874787
2704,inf,0.9924757630182711,inf,0.9999995638276507,inf,0.999999846554261,0.9999997120298364,inf,inf,0.9999995676431341
2705,inf,0.9809782478337482,inf,0.999987973635708,inf,0.9999877549465052,0.99997635764755,inf,inf,0.9999998065396951
2706,inf,0.9890410958904109,inf,0.9999982221472286,inf,0.9999980386633339,0.9999977983546239,inf,inf,0.9999993322790426
2707,inf,0.9652404664529365,inf,0.999970373364101,inf,0.9998777998917655,0.9999999825334402,inf,inf,0.9999969420577742
2708,inf,0.9890410958904109,inf,0.9999929507076245,inf,0.9999857238222163,0.9999792244584995,inf,inf,0.9999993125507008
2709,inf,0.4042552462765271,inf,0.999996569543131,inf,0.9999927957167903,0.9999987461874335,inf,inf,0.9999998634990725
2710,inf,0.9890410958904109,inf,0.999999001085399,inf,0.9999990830615644,0.9999996137054038,inf,inf,0.999999914146058
2711,inf,0.4042553065562994,inf,0.9999991476691354,inf,0.9999994577109481,0.9999999466046615,inf,inf,0.9999995333869109
2712,inf,0.9809782493581582,inf,0.9999892840905246,inf,0.9999891912217905,0.9999805428484279,inf,inf,0.9999999207475527
2713,inf,0.989041095890411,inf,0.9999995969124001,inf,0.9999998219660945,0.9999998682100842,inf,inf,0.9999996244194505
2714,inf,0.9809782603595103,inf,0.9999995966933308,inf,0.999999821869337,0.9999998681384594,inf,inf,0.9999996242153306
2715,inf,0.9156626459349767,inf,0.9999995377115143,inf,0.9999995704019332,0.9999999825317608,inf,inf,0.9999987713876328
2716,inf,0.9890410958904109,inf,0.9999997412260423,inf,0.9999997660345679,0.9999990122896415,inf,inf,0.9999985752940028
2717,inf,0.9156624810641417,inf,0.9999571702273906,inf,0.9999659305587653,0.9999324344120598,inf,inf,0.9999998748179192
2718,inf,0.9809782454702664,inf,0.9999946120382425,inf,0.9999767273166013,0.9999725587074801,inf,inf,0.9999997593577215
2719,inf,0.5428571428571426,inf,0.9999994459132712,inf,0.9999997735107234,0.9999999867791769,inf,inf,0.9999996947711335
2720,inf,0.9665697673997793,inf,0.9999997633415559,inf,0.9999999310770815,0.00013977200256179054,inf,inf,0.999999518072674
2721,inf,0.989041095890411,inf,0.9999777839903281,inf,0.9996882957703127,0.9994515215363007,inf,inf,0.9997476609384713
2722,inf,0.9156626367128476,inf,0.9999979202113718,inf,0.9999958763945133,0.9999999941328368,inf,inf,0.9999998929512895
2723,inf,0.9809782588735679,inf,0.9999984089982717,inf,0.9999979677343105,0.9999998807374978,inf,inf,0.9999998772909194
2724,inf,0.9156624325417563,inf,0.9999626742059703,inf,0.99993889438997,0.9999018271739545,inf,inf,0.9999993619077557
2725,inf,0.9156626488415027,inf,0.9999996440898539,inf,0.9999996810734174,0.9999999848376142,inf,inf,0.9999998748188976
2726,inf,0.4042553008735973,inf,0.9999987808017731,inf,0.9999986545083256,0.9999999407941084,inf,inf,0.9999998634992069
2727,inf,0.9890410958904109,inf,0.9999787074564758,inf,0.9999782887247761,0.9999576448208635,inf,inf,0.9999998751195835
2728,inf,0.9927712702313598,inf,0.999991185626254,inf,0.9999969600184855,0.9999961362509749,inf,inf,0.9999996166131736
2729,inf,0.9156625574909827,inf,0.9999852204229389,inf,0.9999787324773596,0.9999968482420235,inf,inf,0.9999937439007607
2730,inf,0.966569767447849,inf,0.9999997445132762,inf,0.9999998909778514,0.999999982519077,inf,inf,0.9999993507731463
2731,inf,0.9665689358115179,inf,0.9996887685713939,inf,0.9996854846650681,0.9994257225072415,inf,inf,0.9999999388977229
2732,inf,0.9809782603585059,inf,0.9999995898021418,inf,0.9999996329258228,0.9999999903844311,inf,inf,0.9999998181565575
2733,inf,0.9665697672916095,inf,0.999999756580858,inf,0.9999999291081383,0.0002719090425025733,inf,inf,0.9999996458979142
2734,inf,0.95,inf,0.9999920836353113,inf,0.9999970470037275,0.9999893854357348,inf,inf,0.9999996244193186
2735,inf,0.9809782532738144,inf,0.9999975657520097,inf,0.9999934763497837,0.9999864022690466,inf,inf,0.9999947027958707
2736,inf,0.9652406394800315,inf,0.9999987969328173,inf,0.9999995060585897,0.9999999302732147,inf,inf,0.9999997255103728
2737,inf,0.9809782605633246,inf,0.9999998236254221,inf,0.999999948633776,0.00011933342792627035,inf,inf,0.9999996530210167
2738,inf,0.9809782281541736,inf,0.9999779745865751,inf,0.9999608090412603,0.9999394745851157,inf,inf,0.9999998181572791
2739,inf,0.9156611258475085,inf,0.9998602980849355,inf,0.9994470549427221,0.9993847681056008,inf,inf,0.9999998929346637
2740,inf,0.9927712719896075,inf,0.9999975958385057,inf,0.999996298160866,0.9999943801611348,inf,inf,0.9999992616269845
2741,inf,0.9927710652545527,inf,0.999873016151299,inf,0.9994215234724164,0.9992960742406094,inf,inf,0.9999997347771138
2742,inf,0.95,inf,0.9999991855565726,inf,0.9999950881389459,0.9999970649362666,inf,inf,0.9999995924675406
2743,inf,0.9808936106984263,inf,0.911519309437433,inf,0.929617004623703,0.8411394629633339,inf,inf,0.999999874185341
2744,inf,0.4042553117389442,inf,0.9999995983874352,inf,0.9999995215822866,0.9999999171102668,inf,inf,0.9999997847956961
2745,inf,0.9809782601100664,inf,0.9999993347026775,inf,0.9999993648703129,0.9999993578793885,inf,inf,0.9999998750519407
2746,inf,0.9927712734096293,inf,0.9999994899381281,inf,0.999999450073098,0.9999999985861056,inf,inf,0.9999996856444503
2747,inf,0.9809782605995092,inf,0.999999786721884,inf,0.9999998303454397,0.8888658121893445,inf,inf,0.9999998761165192
2748,inf,0.9809782459389891,inf,0.9999861800922758,inf,0.999985923998875,0.9999727564645073,inf,inf,0.9999998750517957
2749,inf,0.9809782579910968,inf,0.9999980836152456,inf,0.9999968614317387,0.9999958752873285,inf,inf,0.9999996528841661
2750,inf,0.9156626388113774,inf,0.9999980810077378,inf,0.9999968839742944,0.9999967509855252,inf,inf,0.999999678047219
2751,inf,0.9927712679255166,inf,0.9999955259788621,inf,0.9999849793754376,0.99998291451041,inf,inf,0.9999999040883463
2752,inf,0.6344450677611835,inf,0.9999767271301493,inf,0.9998517016423162,0.9998290393807058,inf,inf,0.9999997336432945
2753,inf,0.9924757626594629,inf,0.9999993131582521,inf,0.9999993079119912,0.9999993145858619,inf,inf,0.9999989338011245
2754,inf,0.9924757597221057,inf,0.999989864552679,inf,0.9999962318707294,0.9999868188928243,inf,inf,0.9999998080240736
2755,inf,0.40425531030207323,inf,0.9999994767692284,inf,0.999999342618028,0.9999999953905141,inf,inf,0.9999998729941567
2756,inf,0.9809782588127302,inf,0.9999989191599791,inf,0.9999980025001428,0.9999971754912024,inf,inf,0.9999992182462409
2757,inf,0.9927712406624191,inf,0.999992065075439,inf,0.9998960793643117,0.9998935798309354,inf,inf,0.9999997361027242
2758,inf,0.40425017734602264,inf,0.9998538026975523,inf,0.9998558347316657,0.999273167044715,inf,inf,0.9995303889734846
2759,inf,0.9927712705320699,inf,0.9999920198075347,inf,0.9999970241082039,0.9999893300284559,inf,inf,0.9999994063945997
2760,inf,0.9156626177684135,inf,0.9999925976980224,inf,0.9999926005169903,0.9999876144585055,inf,inf,0.9999998844446746
2761,inf,0.9890410958904109,inf,0.9999998240869791,inf,0.9999999487681969,0.005038238758269612,inf,inf,0.9999996530678577
2762,inf,0.9809782253662161,inf,0.9999717586280489,inf,0.9999622480203975,0.9999343071976997,inf,inf,0.9999993631414527
2763,inf,0.9927712659918005,inf,0.9999901246705301,inf,0.9999837017078771,0.9999955948080129,inf,inf,0.9999996655564624
2764,inf,0.989041095890411,inf,0.9999998603093159,inf,0.9999999308072297,0.9999994789482642,inf,inf,0.9999989024273424
2765,inf,0.9924757408889233,inf,0.9999800104842372,inf,0.9999426187142337,0.9999998616204714,inf,inf,0.9999885702876783
2766,inf,0.989041095890411,inf,0.9999998491462461,inf,0.9999999560663003,0.342052649421248,inf,inf,0.9999996433640647
2767,inf,0.9924757628741665,inf,0.9999992974100219,inf,0.9999993316168662,0.9999993588919452,inf,inf,0.9999997774150616
2768,inf,0.9809782603595103,inf,0.9999995966933308,inf,0.999999821869337,0.9999998681384594,inf,inf,0.9999996242153306
2769,inf,0.9809782595922658,inf,0.9999994655917717,inf,0.9999986438420593,0.9999984863982008,inf,inf,0.9999994934267274
2770,inf,0.992771273735474,inf,0.9999996519097374,inf,0.9999997231075483,0.00006731293577817538,inf,inf,0.9999998664237332
2771,inf,0.9156618862426686,inf,0.9999996160786274,inf,0.9999991897035895,0.9999992981215943,inf,inf,0.9996539336397071
2772,inf,0.9156626477198234,inf,0.9999998599727118,inf,0.9999999306405003,0.9999994776940009,inf,inf,0.9999988997825915
2773,inf,0.9156624258947255,inf,0.9999564635287418,inf,0.999941569389351,0.9999998529024661,inf,inf,0.9999998770621635
2774,inf,0.9500000000000001,inf,0.9994965609933736,inf,0.9998116777659196,0.9993081288302575,inf,inf,0.9999994534227822
2775,inf,0.9809782597551869,inf,0.9999993507871505,inf,0.9999991945787869,0.9999990623986261,inf,inf,0.9999993632525385
2776,inf,0.9809782596726564,inf,0.9999990418319706,inf,0.9999988937247526,0.9999995083620723,inf,inf,0.9999998181564946
2777,inf,0.9927712685841678,inf,0.9999914211738568,inf,0.9999912894394367,0.9999835185072442,inf,inf,0.9999998623053894
2778,inf,0.98097552367289,inf,0.9988867850093697,inf,0.995976164890097,0.994912714115611,inf,inf,0.9999999050271722
2779,inf,0.9924757628575482,inf,0.9999991745643615,inf,0.999999667922023,0.9999999935234097,inf,inf,0.9999994980675098
2780,inf,0.9809782548744691,inf,0.9999920793329857,inf,0.9999970453988556,0.9999893796710644,inf,inf,0.9999996242151983
2781,inf,0.9809782604294341,inf,0.9999996794492624,inf,0.999999870342555,0.9999997728239512,inf,inf,0.9999996242153762
2782,inf,0.9890410958904109,inf,0.9999564479840604,inf,0.9999494376767755,0.9999992964014089,inf,inf,0.9999918723861021
2783,inf,0.9809782555852526,inf,0.9999984770267476,inf,0.9999918172851548,0.999991036308417,inf,inf,0.9999997882793676
2784,inf,0.9156625561657517,inf,0.9999788426733285,inf,0.9999784344098924,0.9999580382363749,inf,inf,0.9999998178178889
2785,inf,0.9665697665887767,inf,0.9999996052674989,inf,0.9999996860054366,0.004423300151099319,inf,inf,0.9999998823264193
2786,inf,0.9809782407125881,inf,0.9999869080442972,inf,0.9999755029712227,0.9999944530542851,inf,inf,0.9999997593567229
2787,inf,0.9156626482905746,inf,0.99999961040553,inf,0.9999995513872442,0.9999999474793095,inf,inf,0.9999997878875694
2788,inf,0.9809782594750659,inf,0.9999986833714394,inf,0.999998780272729,0.9999993152668579,inf,inf,0.9999999192576542
2789,inf,0.9924757614258019,inf,0.999998239512442,inf,0.9999946656142906,0.9999938077099996,inf,inf,0.9999997564066954
2790,inf,0.4042553104978418,inf,0.999999691675614,inf,0.9999997653175245,0.9999998837148286,inf,inf,0.9999992643478073
2791,inf,0.9809780060805184,inf,0.9999329466533277,inf,0.9996042048613705,0.9995716911837786,inf,inf,0.9999846235284168
2792,inf,0.40425520122605313,inf,0.9999875874059981,inf,0.9999953651478638,0.9999832077092342,inf,inf,0.9999996180263405
2793,inf,0.980978226809097,inf,0.9999918290612322,inf,0.9999443784243082,0.9999406120886718,inf,inf,0.9999998657019173
2794,inf,0.9809710925582756,inf,0.9998851423341858,inf,0.99990904355322,0.9998877024950716,inf,inf,0.9867531332021453
2795,inf,0.9156624419250514,inf,0.9999840509761314,inf,0.999943791729561,0.9999061352712113,inf,inf,0.999977350378173
2796,inf,0.9809519125935049,inf,0.9900662167396734,inf,0.9604777398911387,0.9521356255158594,inf,inf,0.9999983538922674
2797,inf,0.9927706596775855,inf,0.9989722275059438,inf,0.9989499135468444,0.9979225097070628,inf,inf,0.9999998725110488
2798,inf,0.9500000000000001,inf,0.9997672818964025,inf,0.9998633510578772,0.9996310866805966,inf,inf,0.9999996244134174
2799,inf,0.9652406305765965,inf,0.9999962565575277,inf,0.9999944776823408,0.9999918580804484,inf,inf,0.9999994270072353
2800,inf,0.6344438336464471,inf,0.999908478696372,inf,0.9997671145519533,0.9999700857301406,inf,inf,0.999993050059908
2801,inf,0.992222161494128,inf,0.9995646703224212,inf,0.993645303306167,inf,0.9628545395049829,0.9999946305673515,inf
2802,inf,0.9922236349649615,inf,0.9999961463092686,inf,0.9999922051237249,inf,0.9998707600142289,0.9999998188223095,inf
2803,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2804,inf,0.9500000000000001,inf,0.9999968605501219,inf,0.9999911150172137,inf,0.999912633829366,0.9999999971103427,inf
2805,inf,0.9804453828905851,inf,0.9999813276745095,inf,0.9999739325203176,inf,0.9992156179820709,0.9999999998196759,inf
2806,inf,0.9804454009227327,inf,0.99999426573611,inf,0.9999906393597536,inf,0.9997741021934993,0.9999999980636602,inf
2807,inf,0.5428571428571427,inf,0.9999965516091199,inf,0.9999979517560377,inf,0.9993417440081387,0.9998752151762627,inf
2808,inf,0.95,inf,0.9996913754020446,inf,0.9977856835884171,inf,0.9997893583937765,0.999999982958002,inf
2809,inf,0.9929389073823954,inf,0.9999616781631631,inf,0.9998914502719755,inf,0.9999049646489478,0.9999986003702843,inf
2810,inf,0.9641089071835817,inf,0.9999981325805136,inf,0.999998064714681,inf,0.999845120065006,0.9999999990448003,inf
2811,inf,0.39766019171584327,inf,0.9999997975530208,inf,0.9999999410406136,inf,0.9998710095916266,0.9747769025704226,inf
2812,inf,0.9134558242655872,inf,0.9997205939683794,inf,0.9979953196683885,inf,0.9998316525027695,0.9999999799416196,inf
2813,inf,0.9134608140529681,inf,0.9554017287444947,inf,0.7404634244734055,inf,0.9999187160888756,0.6961960681463697,inf
2814,inf,0.3974894562340369,inf,0.9999969670870044,inf,0.9999913085000792,inf,0.9978981338828325,0.9999994173672723,inf
2815,inf,0.3974885927749677,inf,0.9999662905455269,inf,0.9999044405617467,inf,0.9999049509325743,0.9999976749979068,inf
2816,inf,0.9922236381274622,inf,0.9999993837871963,inf,0.9999989848884209,inf,0.9997421609578307,0.9999959439266917,inf
2817,inf,0.9134612685780529,inf,0.9999720888643092,inf,0.9999200656175722,inf,0.9981731970097969,0.9999999996571611,inf
2818,inf,0.9804454083319674,inf,0.9999984251766091,inf,0.9999983664851331,inf,0.9998104261674284,0.9999996660154191,inf
2819,inf,0.9804134415965788,inf,0.9492986930536967,inf,0.997860804765099,inf,0.9998340427660006,0.9998613660249067,inf
2820,inf,0.39748952498720497,inf,0.9999973365973354,inf,0.9999992243273392,inf,0.999652905007578,0.9999984057291348,inf
2821,inf,0.9922230677057148,inf,0.9996790473672502,inf,0.9976965362777893,inf,0.9998316690649346,0.9999943500928024,inf
2822,inf,0.980503677430653,inf,0.9999998031540895,inf,0.9999999426718337,inf,0.9998718430300657,0.8906495329379889,inf
2823,inf,0.9924757640315541,inf,0.9999981459696409,inf,0.999997408740309,inf,0.9992783730811039,0.9999995744021691,inf
2824,inf,0.989041095890411,inf,0.9999983667124274,inf,0.9999983062246576,inf,0.9998449162335651,0.9999997720067827,inf
2825,inf,0.9922236296696476,inf,0.999960483722215,inf,0.9999569427329089,inf,0.9998284622623933,0.9999537149034068,inf
2826,inf,0.9500000000000001,inf,0.9999961854062039,inf,0.9999895961813147,inf,0.9995074527936978,0.9999999670727734,inf
2827,inf,0.95,inf,0.23641290887152389,inf,0.9997196360681805,inf,0.9998969660527544,0.2369412688174264,inf
2828,inf,0.9922236349268961,inf,0.9999959936825584,inf,0.9999885490145363,inf,0.9999107498113399,0.9999964843967212,inf
2829,inf,0.9134615319965601,inf,0.9999979133247826,inf,0.9999993922898182,inf,0.9998593267182845,0.9999998765138393,inf
2830,inf,0.989041095890411,inf,0.9994442847164504,inf,0.9890644080390906,inf,0.995553028150647,0.9999969101865434,inf
2831,inf,0.9673252152943429,inf,0.9999952230325495,inf,0.9999962001056294,inf,0.9999205360693457,0.9999996364993159,inf
2832,inf,0.980439673037902,inf,0.9914872590964658,inf,0.9989900152699163,inf,0.9983270985193239,0.999998492850636,inf
2833,inf,0.980444782313476,inf,0.9999485133895949,inf,0.9990013333579261,inf,0.9998932656577405,0.9999827563174366,inf
2834,inf,0.9929385520321546,inf,0.9999384077159018,inf,0.9988079973620483,inf,0.9999126635040814,0.9999999278676219,inf
2835,inf,0.9500000000000001,inf,0.9999559297769443,inf,0.9999999049923931,inf,0.9995074560490509,0.9999998619171062,inf
2836,inf,0.9804453496437713,inf,0.9999669647918604,inf,0.9999332199859525,inf,0.9998282192088488,0.9999995866483239,inf
2837,inf,0.9134339155748432,inf,0.9994572642603707,inf,0.9894964167799596,inf,0.9999052750533123,0.999999705337358,inf
2838,inf,0.9804453110000086,inf,0.999956227735049,inf,0.9998808334498095,inf,0.9993297439379533,0.9999999993773652,inf
2839,inf,0.9929389353966825,inf,0.9999932138754896,inf,0.9999924570266049,inf,0.9997657342374843,0.9999101284538006,inf
2840,inf,0.9804590657655061,inf,0.9999998012297475,inf,0.9999999421114004,inf,0.999871013601301,0.974372152879341,inf
2841,inf,0.9134459113285758,inf,0.9940675337644452,inf,0.9996600602081869,inf,0.9994109501996937,0.9999972125269904,inf
2842,inf,0.6491581584587408,inf,0.9999893526802397,inf,0.9999777164484763,inf,0.9998420631945629,0.9999784405597637,inf
2843,inf,0.980445408092968,inf,0.999998376539072,inf,0.9999983175384858,inf,0.9998451199172923,0.9999999989167816,inf
2844,inf,0.992223644601541,inf,0.9999997327835698,inf,0.9999998934104357,inf,0.9994788237922724,0.9999713537036368,inf
2845,inf,0.9134615204666878,inf,0.9999959943775918,inf,0.9999968136810231,inf,0.9999207061401851,0.9999999983678711,inf
2846,inf,0.9673064359019347,inf,0.9993644133726841,inf,0.9876872333762021,inf,0.9999053286888384,0.99990579825934,inf
2847,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2848,inf,0.9804454425122717,inf,0.999958649527434,inf,0.9999671072852063,inf,0.9998517050058565,0.9998639198058169,inf
2849,inf,0.9673250170839284,inf,0.9999619684410143,inf,0.9998923671585198,inf,0.9999049794256837,0.9999999933357874,inf
2850,inf,0.9804454056747944,inf,0.9999976708605687,inf,0.9999950470579434,inf,0.9995588266683155,0.9999999984519342,inf
2851,inf,0.9929381001625984,inf,0.9996747382457799,inf,0.997666314442196,inf,0.9998316705036763,0.9999999772451412,inf
2852,inf,0.9804454040450166,inf,0.9999966724007786,inf,0.9999932714001394,inf,0.9915412168947748,0.9999999041225738,inf
2853,inf,0.992938953762691,inf,0.9999975641870081,inf,0.9999992906091258,inf,0.999859294409054,0.9999998332966819,inf
2854,inf,0.9134615301730655,inf,0.9999983730890908,inf,0.9999983139631351,inf,0.9998451199193812,0.9999999989185919,inf
2855,inf,0.9134615304558428,inf,0.9999977019346855,inf,0.999999098393466,inf,0.9993453854730747,0.9999999991214134,inf
2856,inf,0.9924757682667683,inf,0.9999826990814773,inf,0.9999820703592368,inf,0.9998315444649816,0.9999999995062396,inf
2857,inf,0.9134609859479877,inf,0.9999728871757879,inf,0.9998053597627573,inf,0.9998451296552362,0.9999990968164185,inf
2858,inf,0.9804453472183996,inf,0.9999657761494259,inf,0.9999308322868631,inf,0.9998594325291736,0.9999999978582406,inf
2859,inf,0.9804453892716877,inf,0.9999831079768102,inf,0.9999824870157409,inf,0.9998315324578413,0.9999998418729802,inf
2860,inf,0.9672964690177592,inf,0.9992678059278532,inf,0.9809338023138019,inf,0.9996408961340264,0.9998117489547853,inf
2861,inf,0.9804453241022315,inf,0.999957180068363,inf,0.9998596148514566,inf,0.9993454208054978,0.9999581951825787,inf
2862,inf,0.9922236091956878,inf,0.9999894451336557,inf,0.999880655148619,inf,0.9997923212448165,0.9999999920061148,inf
2863,inf,0.9804387108695115,inf,0.9994557975454164,inf,0.9894599880255059,inf,0.9999052774390339,0.9999380127200768,inf
2864,inf,0.9804453881758735,inf,0.9999691588551527,inf,0.9999667652408185,inf,0.9997870365773681,0.9999717054502458,inf
2865,inf,0.9804454139069588,inf,0.9999994590085307,inf,0.9999990995231159,inf,0.9997374594023201,0.9999912218775867,inf
2866,inf,0.992223635255084,inf,0.9889995911048628,inf,0.9765457461130962,inf,0.9998728346780039,0.9655574322226547,inf
2867,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2868,inf,0.9922228978476947,inf,0.999914587681835,inf,0.99668381217913,inf,0.9996963891136565,0.9999999346165588,inf
2869,inf,0.980445409926337,inf,0.9999997787186072,inf,0.9999999131832802,inf,0.9993981053837652,0.9999999802240659,inf
2870,inf,0.9134546369706098,inf,0.999661820527464,inf,0.9975728075373561,inf,0.9995862167229628,0.9999932798581176,inf
2871,inf,0.9134615317719128,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2872,inf,0.9804450405934471,inf,0.9999476438538974,inf,0.9989346314642455,inf,0.9995590917525471,0.9994902964896879,inf
2873,inf,0.3974899936609072,inf,0.9999997750497418,inf,0.9999999344868999,inf,0.9998382769386911,0.9999325903425994,inf
2874,inf,0.626709629698294,inf,0.9999995006202524,inf,0.999999460771323,inf,0.9996523105539583,0.9999918725898085,inf
2875,inf,0.913461188101314,inf,0.9999629224463068,inf,0.9998949205037639,inf,0.9998784974648159,0.9999978470534614,inf
2876,inf,0.9804386970226692,inf,0.9894191068655233,inf,0.9987672978387356,inf,0.9999129065606916,0.9993913443083414,inf
2877,inf,0.9924760984109433,inf,0.999712552756512,inf,0.9979367635634737,inf,0.9998316559729055,0.99999300124742,inf
2878,inf,0.9804453893307121,inf,0.9999832271614555,inf,0.9999826185593671,inf,0.9890023512459263,0.9999999967011225,inf
2879,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2880,inf,0.9804734035246155,inf,0.9999996311885072,inf,0.9999997066246044,inf,0.9999116077092938,0.9474640488701682,inf
2881,inf,0.9134615320297592,inf,0.999998009348778,inf,0.9999994202552432,inf,0.9998282146392936,0.9999999995470962,inf
2882,inf,0.9804453472296177,inf,0.9999088240739925,inf,0.9998094005193189,inf,0.9998594446408539,0.9998216050612915,inf
2883,inf,0.9804453472184375,inf,0.9999655841711061,inf,0.9999304229555698,inf,0.9998594325700007,0.9999993965184446,inf
2884,inf,0.9804454033801016,inf,0.9999963410288621,inf,0.9999926050734833,inf,0.9998382758234967,0.9999999996111862,inf
2885,inf,0.9134615028651701,inf,0.9999961787265411,inf,0.9999895966636351,inf,0.9995074528025285,0.9999999998434832,inf
2886,inf,0.9804452168011805,inf,0.9999530968741933,inf,0.9997261404791881,inf,0.9997292950316564,0.9999970595347534,inf
2887,inf,0.9929389350847716,inf,0.9999936910952488,inf,0.9999929937442771,inf,0.9997268119517518,0.9999064583698765,inf
2888,inf,0.9804454073728842,inf,0.9999981257671349,inf,0.9999973834277835,inf,0.9994097787905633,0.9999999977803116,inf
2889,inf,0.9809782361920172,inf,0.9999996594353162,inf,0.9999997290938575,inf,0.9955766830070695,0.000045700835073449,inf
2890,inf,0.989041095890411,inf,0.9999949986278768,inf,0.999960904864599,inf,0.9988414491013279,0.9999999952149883,inf
2891,inf,0.9804447571449807,inf,0.9999472135595848,inf,0.9989784176505648,inf,0.9999126594588355,0.9999999364278808,inf
2892,inf,0.9804454053820943,inf,0.999997415394857,inf,0.999994491136918,inf,0.9994476358401305,0.9999996252851471,inf
2893,inf,0.9890410958904109,inf,0.9999831864281468,inf,0.9999825754126476,inf,0.9998315444117856,0.9999999994387835,inf
2894,inf,0.913461531771913,inf,0.9999979294630814,inf,0.9999993969898349,inf,0.9998594287609929,0.9999999994130188,inf
2895,inf,0.9673209494860426,inf,0.9996387512719754,inf,0.997407444938407,inf,0.999789385124281,0.9999945436501188,inf
2896,inf,0.9929389353966825,inf,0.9999932138754896,inf,0.9999924570266049,inf,0.9997657342374843,0.9999101284538006,inf
2897,inf,0.9804454040347672,inf,0.999996697288965,inf,0.9999933250855711,inf,0.9998707599643052,0.9999999995424782,inf
2898,inf,0.5428571428571428,inf,0.9999837695252957,inf,0.9999831728731885,inf,0.9997941263063714,0.9999998460155909,inf
2899,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2900,inf,0.99293894063596,inf,0.9999946248111998,inf,0.9999940664117101,inf,0.9997886327751764,0.9999360512804436,inf
2901,inf,0.9922236366339012,inf,0.9999981340602161,inf,0.9999980662481545,inf,0.9998451200641102,0.9999999990440237,inf
2902,inf,0.9890410958904109,inf,0.9999612020463822,inf,0.9994311047835077,inf,0.9995589616259387,0.9999999938786123,inf
2903,inf,0.98044161993086,inf,0.9940827698500563,inf,0.9996608409664447,inf,0.9994109503244817,0.9999999901070898,inf
2904,inf,0.3974893846462858,inf,0.9998931069739999,inf,0.9998798597084376,inf,0.9998160234368787,0.9997923170136981,inf
2905,inf,0.9804454040355478,inf,0.9999845286529512,inf,0.9999673795601554,inf,0.9998707622600986,0.9999618859974811,inf
2906,inf,0.9804452760996802,inf,0.9999730408450899,inf,0.9998065733558615,inf,0.9998451295668047,0.9999999957067864,inf
2907,inf,0.39748786583697493,inf,0.9999725423544557,inf,0.9998029967932284,inf,0.9998451297296743,0.999999995706804,inf
2908,inf,0.9929388712443333,inf,0.9999683326466077,inf,0.9997725552316237,inf,0.9998451311869514,0.9999980706887506,inf
2909,inf,0.95,inf,0.9999958968205115,inf,0.9999954817973183,inf,0.9979370305146652,0.9998424627379084,inf
2910,inf,0.9804454086244077,inf,0.9999979927164104,inf,0.999999415411337,inf,0.9998280624167499,0.9999998203659705,inf
2911,inf,0.39743965194533565,inf,0.9933861953543464,inf,0.9999254652936304,inf,0.9998596470053331,0.9999998837690759,inf
2912,inf,0.9929389520068879,inf,0.9999972775485299,inf,0.999994197962441,inf,0.9995585319163234,0.9999996772095696,inf
2913,inf,0.989041095890411,inf,0.9999997795862586,inf,0.9999999358080865,inf,0.9998386915129578,0.9810475628454115,inf
2914,inf,0.6491342939585895,inf,0.999997831479723,inf,0.9999974140515409,inf,0.9951483860871206,0.995510667293455,inf
2915,inf,0.9143307747258963,inf,0.9995280640746262,inf,0.9983220777195687,inf,0.6049673453384878,0.602942306442983,inf
2916,inf,0.6266922991927952,inf,0.9996757533299718,inf,0.997672902291512,inf,0.9998316703580108,0.9999943502452905,inf
2917,inf,0.9134621533435109,inf,0.9999996135444479,inf,0.999999692589432,inf,0.9999271001000533,0.9997198605235016,inf
2918,inf,0.9890410958904109,inf,0.9967902228692699,inf,0.999981586283452,inf,0.9998316958731487,0.99999131039945,inf
2919,inf,0.9500000000000001,inf,0.9999708836625671,inf,0.9999232361328003,inf,0.9995164495394895,0.9999657933829889,inf
2920,inf,0.9804454464405316,inf,0.9999997791346482,inf,0.9999999356765624,inf,0.9998382769628816,0.9999314802592103,inf
2921,inf,0.9804644045605679,inf,0.9999998014600386,inf,0.9999999421784689,inf,0.9998711128612183,0.964352847201589,inf
2922,inf,0.9134615202026154,inf,0.9999976659108657,inf,0.9999950365324562,inf,0.9995588266741833,0.9999999984546117,inf
2923,inf,0.9929194022936587,inf,0.9414965319325432,inf,0.9975257788517261,inf,0.9998344216291205,0.9999996061058277,inf
2924,inf,0.9804452204823184,inf,0.9996875327254379,inf,0.9999982163259764,inf,0.9998451331964536,0.9999975068036745,inf
2925,inf,0.992938923434327,inf,0.999968795851294,inf,0.9999336457377401,inf,0.999399637322845,0.999999999451191,inf
2926,inf,0.9804454596812423,inf,0.9999998006428437,inf,0.9999999419404741,inf,0.9998707606343331,0.9999066631462947,inf
2927,inf,0.992938740856211,inf,0.9993376824889489,inf,0.9999978247741889,inf,0.999599667107481,0.9999979401485105,inf
2928,inf,0.397489425070175,inf,0.9999941596851043,inf,0.9999904662471283,inf,0.9997741022411596,0.9999999980835165,inf
2929,inf,0.9922236363377656,inf,0.9999978458255936,inf,0.9999969926105945,inf,0.999409779223898,0.9999999980664798,inf
2930,inf,0.9500000000000001,inf,0.9999954393560471,inf,0.9999810503921199,inf,0.9995501184240454,0.9999999228795345,inf
2931,inf,0.9804453933510289,inf,0.9937980367819966,inf,0.9409637007997034,inf,0.9991299308995846,0.9347953241561082,inf
2932,inf,0.3974895154945888,inf,0.9999976643955887,inf,0.9999990836657147,inf,0.9993453854970075,0.9999999991338442,inf
2933,inf,0.9929347404496324,inf,0.9999997680565356,inf,0.9999999324502424,inf,0.9998710086956577,0.9748674444182206,inf
2934,inf,0.9804454069213158,inf,0.9999978148108507,inf,0.9999969493225801,inf,0.9993825896580519,0.9999999947645365,inf
2935,inf,0.9134570538958602,inf,0.9983128939951401,inf,0.9998914698344269,inf,0.9997463541685303,0.9999999650160415,inf
2936,inf,0.9929389530781412,inf,0.9999975737287212,inf,0.9999992933879944,inf,0.994066094236918,0.9999957284834129,inf
2937,inf,0.9673251492438882,inf,0.9999773070231672,inf,0.999968319080547,inf,0.999358074837235,0.9999999997322616,inf
2938,inf,0.9804431009073323,inf,0.9996434611407131,inf,0.9965586469792355,inf,0.9991981313804942,0.9999999930182069,inf
2939,inf,0.9804550560434518,inf,0.999999808679908,inf,0.9999999442811381,inf,0.9998424877411923,0.9818972012090934,inf
2940,inf,0.95,inf,0.9999457752845117,inf,0.9995795176777392,inf,0.9998451492940043,0.9997455750217631,inf
2941,inf,0.39748928949113294,inf,0.9999835258861245,inf,0.9999829272169449,inf,0.9997941396249846,0.9999999996117142,inf
2942,inf,0.9929387021864352,inf,0.9999498165735811,inf,0.999264171527627,inf,0.9994482022981971,0.9999999940977061,inf
2943,inf,0.9134207811121081,inf,0.9989500110279098,inf,0.9509510040260379,inf,0.999642096995552,0.9662375195348091,inf
2944,inf,0.9924817097460694,inf,0.9772001860326647,inf,0.9993009076392212,inf,0.999695038841715,0.9918348040576008,inf
2945,inf,0.9804454073752157,inf,0.9999970253384886,inf,0.9999982147696278,inf,0.9995992883403378,0.9999996895238079,inf
2946,inf,0.9804453342787874,inf,0.9999674492126018,inf,0.9999078782398961,inf,0.9999049788568468,0.9999999941275838,inf
2947,inf,0.9134464054781929,inf,0.9940112980929692,inf,0.9999055466821896,inf,0.9998840849171117,0.9999654435836677,inf
2948,inf,0.9890410958904109,inf,0.9999997125537026,inf,0.9999998270758337,inf,0.9996271984992655,0.9999953513327163,inf
2949,inf,0.3974893100751176,inf,0.9999953862034181,inf,0.9999730369222606,inf,0.999750609342444,0.9999991659957759,inf
2950,inf,0.9134604102238391,inf,0.9995537426993862,inf,0.9999947302104907,inf,0.9995589007221648,0.9999993517028947,inf
2951,inf,0.9134603939270944,inf,0.9995433094190214,inf,0.9999990134234402,inf,0.9994643568510827,0.9999996566900485,inf
2952,inf,0.9134599219772006,inf,0.9999233563657227,inf,0.9994306195310685,inf,0.9996978367112651,0.9999999892145239,inf
2953,inf,0.9804416004740263,inf,0.9995999504729467,inf,0.9941341030257179,inf,0.9995217303922768,0.9999999715037835,inf
2954,inf,0.6266743884004193,inf,0.9946752663235542,inf,0.9999370431065308,inf,0.9995211841968659,0.9999999856438448,inf
2955,inf,0.9890410958904109,inf,0.9999893353158253,inf,0.9999968940843759,inf,0.9998049209389552,0.9999343775184956,inf
2956,inf,0.9134615306400216,inf,0.9999976076533267,inf,0.999999060087237,inf,0.9994640555320651,0.9999997652561254,inf
2957,inf,0.989041095890411,inf,0.995738234787377,inf,0.999970591178314,inf,0.9993583047558906,0.9994292527642505,inf
2958,inf,0.989041095890411,inf,0.9996867148380402,inf,0.999998217067863,inf,0.9998451332659591,0.9999964960512715,inf
2959,inf,0.6267095443966072,inf,0.9999978020732782,inf,0.9999977221891354,inf,0.9998379817638974,0.9999999977509297,inf
2960,inf,0.9134609859479877,inf,0.9999728871757879,inf,0.9998053597627573,inf,0.9998451296552362,0.9999990968164185,inf
2961,inf,0.9929389265865607,inf,0.9999895877114311,inf,0.9999226492826278,inf,0.9993168689419143,0.9999999968880571,inf
2962,inf,0.9134607062505722,inf,0.9999687703142622,inf,0.9996985613849421,inf,0.9994098595418721,0.9999999982390196,inf
2963,inf,0.9929370238791959,inf,0.9942318068659047,inf,0.9997569342609396,inf,0.9998110385311011,0.999975848030493,inf
2964,inf,0.9500000000000001,inf,0.999965605400786,inf,0.9999304658615177,inf,0.9998594325679114,0.999999396518406,inf
2965,inf,0.6491582657851194,inf,0.9999968319367035,inf,0.9999984634273298,inf,0.9992946433649751,0.9999483041245829,inf
2966,inf,0.9929297786812642,inf,0.9999995529476781,inf,0.999999644387026,inf,0.999927404352307,0.9452779050669966,inf
2967,inf,0.9922230896259177,inf,0.9996919765673349,inf,0.9977899971414333,inf,0.9997942938369807,0.9999999862644621,inf
2968,inf,0.9929135617505698,inf,0.9955697331978722,inf,0.9508182692481049,inf,0.9961101285136924,0.9430645021417638,inf
2969,inf,0.9804454086009461,inf,0.9999979987471325,inf,0.9999994171676866,inf,0.9998281064379838,0.9999998721834723,inf
2970,inf,0.9134615331820645,inf,0.9999978281600523,inf,0.999999367486977,inf,0.9998587882203979,0.9999992279525717,inf
2971,inf,0.989041095890411,inf,0.9944270935140674,inf,0.8408890091172906,inf,0.9993699363074545,0.8382733290473922,inf
2972,inf,0.39748948077472723,inf,0.9999973676725611,inf,0.9999943896575282,inf,0.9994476415211194,0.9999996309303854,inf
2973,inf,0.9804450223959613,inf,0.9993695804011602,inf,0.9999928955912597,inf,0.9998707764027248,0.9999999750225805,inf
2974,inf,0.9929389535604547,inf,0.9999981053733726,inf,0.9999980365181276,inf,0.9998451199584834,0.999999998921123,inf
2975,inf,0.6267093238061936,inf,0.9999812175159323,inf,0.9999805349630217,inf,0.9997941399192426,0.9999999996159227,inf
2976,inf,0.9804447571449808,inf,0.9999472135595848,inf,0.9989784176505648,inf,0.9999126594588355,0.9999999364278808,inf
2977,inf,0.95,inf,0.6724573073349874,inf,0.9612220078080668,inf,0.9964634584123698,0.7223049189270688,inf
2978,inf,0.9804454014698737,inf,0.9999961868299565,inf,0.9999896187248235,inf,0.9995074527974408,0.9999999998434832,inf
2979,inf,0.989041095890411,inf,0.9999766108260498,inf,0.999993188283908,inf,0.9997242699221068,0.999837281865699,inf
2980,inf,0.3974849233529531,inf,0.9999508293589199,inf,0.9990671790553476,inf,0.9995590567486085,0.999637277092713,inf
2981,inf,0.9804453817972797,inf,0.9999805776115714,inf,0.9999728850393836,inf,0.9993580728483149,0.9999999997513173,inf
2982,inf,0.9804449767266389,inf,0.9261936689234503,inf,0.3855470870467004,inf,0.9998913942916059,0.3127054780282688,inf
2983,inf,0.39748929627875823,inf,0.9999685061101083,inf,0.9999658638333475,inf,0.9998290615191153,0.9999667760915387,inf
2984,inf,0.9804452084485408,inf,0.9999388179082997,inf,0.998812676162615,inf,0.9994099012621385,0.9990836277224863,inf
2985,inf,0.989041095890411,inf,0.9988079272262133,inf,0.8687047638549701,inf,0.9990245640449246,0.9105385886153272,inf
2986,inf,0.9890410958904109,inf,0.999980397458672,inf,0.9999796850589562,inf,0.999823781239635,0.9999999985811482,inf
2987,inf,0.39748927950981344,inf,0.9999828141259891,inf,0.9999821842906965,inf,0.9998315356732943,0.9999998820843272,inf
2988,inf,0.5428571428571427,inf,0.999994531454084,inf,0.9999694266697665,inf,0.998597876221136,0.9999999533811995,inf
2989,inf,0.9134613492472297,inf,0.9999757950719931,inf,0.9999484759511911,inf,0.9995201663625232,0.9999998786283836,inf
2990,inf,0.989041095890411,inf,0.999996161736383,inf,0.9999976976149811,inf,0.9994755741277259,0.9999996639833556,inf
2991,inf,0.9804844704852241,inf,0.999999617610582,inf,0.9999996958238857,inf,0.999927508203458,0.9266946794312749,inf
2992,inf,0.9890410958904109,inf,0.9999979189972599,inf,0.9999993939418348,inf,0.9998593264709811,0.999999876266735,inf
2993,inf,0.989041095890411,inf,0.05124457123565986,inf,0.9988953144129169,inf,0.999950869070048,0.05077685952007536,inf
2994,inf,0.3974895086908338,inf,0.9999980897622521,inf,0.9999973295435647,inf,0.9994093286154754,0.9999995404878461,inf
2995,inf,0.980443538903402,inf,0.9999224653579509,inf,0.9969782012217856,inf,0.9997515034262101,0.9999799114489603,inf
2996,inf,0.992938952068465,inf,0.9999972818258104,inf,0.9999942197727326,inf,0.9995588269476589,0.9999999984656421,inf
2997,inf,0.9673194321693389,inf,0.9996240431528481,inf,0.9963711660853892,inf,0.9993591583444639,0.9999999906623576,inf
2998,inf,0.9134617231127257,inf,0.9999790056443263,inf,0.9999355022166322,inf,0.9998150542035623,0.9998289736709509,inf
2999,inf,0.980445239839338,inf,0.9999456043252508,inf,0.9997744547439618,inf,0.999499027534063,0.9999999978711575,inf
3000,inf,0.39748918700171476,inf,0.99998017897853,inf,0.9999722221754925,inf,0.9993579491611224,0.9999996749545272,inf


==> chapters/tables/JoinedResultProbsVMPSamplesVMPInferredWithInf.csv <==
x,BrainTumorT,BrainTumorF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF,ClusterHeadacheT,ClusterHeadacheF
1001,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1002,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1003,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1004,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1005,0.5769923100236118,inf,inf,0.9999998157767015,inf,0.9999998534580125,inf,0.9958635837897619,inf,0.9999999999999989
1006,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1007,0.07855456024759863,inf,inf,0.9999999076613874,inf,0.9999999731080628,inf,0.9998135849616346,inf,0.9999999999999967
1008,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1009,0.2403898554335773,inf,inf,0.9999999019609138,inf,0.9999999714479032,inf,0.999813584962557,inf,0.9999999999999966
1010,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1011,0.5224509792533648,inf,inf,0.9999996828094446,inf,0.9999999076239763,inf,0.9995347384300627,inf,0.9999999999999987
1012,0.017631234138319227,inf,inf,0.9999999097362205,inf,0.9999999737123203,inf,0.9997979272102696,inf,0.9999999999999967
1013,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1014,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1015,0.5224509754180885,inf,inf,0.9999999117210423,inf,0.9999999742903636,inf,0.9997432173819611,inf,0.9999999999999952
1016,0.5224509774592553,inf,inf,0.9999998488216981,inf,0.9999998797439397,inf,0.9997749481092452,inf,0.9999999999999994
1017,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1018,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1019,0.5769923099310724,inf,inf,0.9999998220840507,inf,0.9999998584752479,inf,0.9998860117869331,inf,0.9999999999999989
1020,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1021,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1022,0.07855456403039754,inf,inf,0.9999990641776122,inf,0.9999992555917118,inf,0.9994387042798957,inf,0.9999999999999996
1023,0.06400047982956,inf,inf,0.999999823810814,inf,0.9999998598488167,inf,0.999828185829842,inf,0.9999999999999986
1024,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1025,0.01763123412650462,inf,inf,0.9999999255069919,inf,0.999999978305271,inf,0.9996010731359735,inf,0.9999999999999983
1026,0.017631234139732655,inf,inf,0.9999999078494886,inf,0.9999999731628438,inf,0.9998135849616042,inf,0.9999999999999968
1027,0.5769923155273233,inf,inf,0.9999994406518475,inf,0.9999995550616231,inf,0.9996546355499151,inf,0.9999999999999996
1028,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1029,0.8662942565365888,inf,inf,0.9999998238773415,inf,0.9999998599017366,inf,0.9927616925936127,inf,0.9999999999999986
1030,0.017631234142751067,inf,inf,0.9999999038203576,inf,0.9999999719894325,inf,0.9998464271639512,inf,0.9999999999999969
1031,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1032,0.866294256803538,inf,inf,0.9999997019396829,inf,0.999999913195317,inf,0.9994352779159429,inf,0.9999999999999986
1033,0.5769923105348218,inf,inf,0.99999969554105,inf,0.9999999113318293,inf,0.9995069708948127,inf,0.9999999999999987
1034,0.007456336766681597,inf,inf,0.9999997278626336,inf,0.9999997835260029,inf,0.9999082000437535,inf,0.9999999999999987
1035,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1036,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1037,0.5224509755585844,inf,inf,0.9999999033354234,inf,0.9999999718482042,inf,0.9998135849623346,inf,0.9999999999999966
1038,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1039,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1040,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1041,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1042,0.5769923140937214,inf,inf,0.9999995383640365,inf,0.9999996327876649,inf,0.9993182856820333,inf,0.9999999999999998
1043,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1044,0.5769923082771286,inf,inf,0.9999999094051576,inf,0.9999999736159042,inf,0.9996954297624674,inf,0.9999999999999957
1045,0.5769923097545016,inf,inf,0.999999834118864,inf,0.9999998680484438,inf,0.9998551467999938,inf,0.9999999999999984
1046,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1047,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1048,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1049,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1050,0.017631234138319227,inf,inf,0.9999999097362205,inf,0.9999999737123203,inf,0.9997979272102696,inf,0.9999999999999967
1051,0.07855456025668935,inf,inf,0.9999999047609204,inf,0.9999999722633544,inf,0.999837258669621,inf,0.9999999999958565
1052,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1053,0.8662942566090069,inf,inf,0.9999998134764341,inf,0.9999998516282449,inf,0.9999021133523007,inf,0.9999999999999989
1054,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1055,0.07855456076972296,inf,inf,0.9999998135624721,inf,0.9999998516966847,inf,0.9999133721918211,inf,0.999999999999999
1056,0.014190799272100577,inf,inf,0.9999999077827211,inf,0.9999999731433991,inf,0.9997979272106104,inf,0.9999999999999966
1057,0.5769923104369522,inf,inf,0.9999997048119317,inf,0.9999999140318082,inf,0.9994352779155512,inf,0.9999999999999987
1058,0.017631234262130386,inf,inf,0.9999998161366003,inf,0.9999998537442971,inf,0.9999082000338934,inf,0.9999999999997055
1059,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1060,0.06400047991000045,inf,inf,0.9999998094229162,inf,0.9999998484038392,inf,0.9999133721922588,inf,0.999999999999999
1061,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1062,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1063,0.5769923098921318,inf,inf,0.9999998247381822,inf,0.9999998605864996,inf,0.9998281858296484,inf,0.9999999999999986
1064,0.576992310490005,inf,inf,0.9999996997864063,inf,0.9999999125682136,inf,0.9994742952027593,inf,0.9999999999999987
1065,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1066,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1067,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1068,0.017631234252502095,inf,inf,0.9999998253840612,inf,0.9999998611002696,inf,0.9998860117864818,inf,0.9999999999999989
1069,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1070,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1071,0.5224509755166512,inf,inf,0.9999999058382456,inf,0.9999999725771058,inf,0.9914975194910882,inf,0.9999999999999964
1072,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1073,0.0785545602602386,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1074,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1075,0.8386217723933957,inf,inf,0.999999897437558,inf,0.9999999701305579,inf,0.9998464271648123,inf,0.9999999999999967
1076,0.1073003725707382,inf,inf,0.9999987759604027,inf,0.9999990263265859,inf,0.9991145593212984,inf,0.9999999999999991
1077,0.06400047989743422,inf,inf,0.9999998116705566,inf,0.9999998501917441,inf,0.9999082000343922,inf,0.9999999999999989
1078,0.5224509783674427,inf,inf,0.9999998098190723,inf,0.999999848718965,inf,0.9999021133527347,inf,0.9999999999999989
1079,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1080,0.07855456026023863,inf,inf,0.999999903624032,inf,0.9999999719322562,inf,0.9998464271639778,inf,0.9999999999999969
1081,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1082,0.004146743149058738,inf,inf,0.999999906435959,inf,0.999999972751179,inf,0.9996954297632582,inf,0.9999999999999956
1083,0.5769923081220085,inf,inf,0.9999999240991732,inf,0.9999999778952694,inf,0.9996010731365456,inf,0.9999999999999982
1084,0.014190799430720255,inf,inf,0.9999998121574053,inf,0.9999998505790121,inf,0.9999082000343378,inf,0.9999999999999989
1085,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1086,0.017631234259461104,inf,inf,0.9999998187001888,inf,0.9999998557835258,inf,0.999902113351681,inf,0.9999999999999989
1087,0.5224509880582879,inf,inf,0.9999993936401937,inf,0.9999995176657757,inf,0.9997218495526047,inf,0.9999999999999996
1088,0.007456336766681597,inf,inf,0.9999999913666963,inf,0.9999999931325666,inf,0.9998189051657642,inf,0.9999999999999992
1089,0.5769923081061998,inf,inf,0.9999999255966879,inf,0.9999999783313933,inf,0.9743362932064791,inf,0.9999999999999982
1090,0.014190799266239024,inf,inf,0.9999999140221889,inf,0.9999999749605307,inf,0.9997432173814335,inf,0.9999999999999953
1091,0.5224509755585971,inf,inf,0.9999999033354234,inf,0.9999999718482042,inf,0.9998135849623346,inf,0.9999999999990339
1092,0.5769923158108606,inf,inf,0.9999994213263598,inf,0.9999995396889885,inf,0.9807953456352881,inf,0.9999999999999996
1093,0.07855456023744675,inf,inf,0.9999999109040275,inf,0.9999999740524229,inf,0.9996954297620682,inf,0.9999999999999958
1094,0.017631234256301438,inf,inf,0.9999998217349226,inf,0.9999998581975309,inf,0.9998948449610956,inf,0.9999999999999989
1095,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1096,0.06400047921088504,inf,inf,0.9999999089257905,inf,0.9999999734762972,inf,0.9996954297625951,inf,0.9999999999999957
1097,0.0785545602525211,inf,inf,0.9999999060891094,inf,0.9999999726501653,inf,0.9998264691255064,inf,0.9999999999999968
1098,0.014190799432704432,inf,inf,0.999999810637694,inf,0.9999998493701446,inf,0.9943145781964008,inf,0.999999999999999
1099,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1100,0.5769923094751682,inf,inf,0.9999998531578088,inf,0.9999998831931362,inf,0.9997749481078632,inf,0.9999999999999994
1101,0.288228055591132,inf,inf,0.9999999070110797,inf,0.9999999729186724,inf,0.9998135849617399,inf,0.9999999999999967
1102,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1103,0.5224509754885891,inf,inf,0.9999999075131578,inf,0.9999999730648936,inf,0.9872385428585901,inf,0.9999999999999956
1104,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1105,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1106,0.5224509782933197,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999997602
1107,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1108,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1109,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1110,0.5224509779156736,inf,inf,0.9999998292205504,inf,0.9999998641520381,inf,0.9998551468008745,inf,0.9999999999999984
1111,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1112,0.014190799277778401,inf,inf,0.9999999017388261,inf,0.9999999713832243,inf,0.9998464271642321,inf,0.9999999999999969
1113,0.8662942577641513,inf,inf,0.999999510194585,inf,0.9999998573529582,inf,0.9989394177614042,inf,0.9999999999999987
1114,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1115,0.014190799426271064,inf,inf,0.9999998155651164,inf,0.9999998532897054,inf,0.9935803272515034,inf,0.9999999999999989
1116,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1117,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1118,0.017631234252502095,inf,inf,0.9999998253840612,inf,0.9999998611002696,inf,0.9998860117864818,inf,0.9999999999999989
1119,0.0785545607357468,inf,inf,0.999999821371041,inf,0.9999998579080782,inf,0.9998948449611417,inf,0.9999999999999989
1120,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1121,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1122,0.01763123414090811,inf,inf,0.9999999062804134,inf,0.9999999727058791,inf,0.9998264691254775,inf,0.9999999999999968
1123,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1124,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1125,0.5769923099856232,inf,inf,0.9999998183659482,inf,0.9999998555176511,inf,0.9998948449615229,inf,0.9999999999999989
1126,0.1073003725707382,inf,inf,0.9999998044544794,inf,0.9999998444516531,inf,0.9999082000351982,inf,0.9999999999999988
1127,0.07855456025667933,inf,inf,0.9999999047609204,inf,0.9999999722633544,inf,0.9998372586696211,inf,0.9999999999999969
1128,0.5224509880582879,inf,inf,0.9999993936401937,inf,0.9999995176657757,inf,0.9997218495526047,inf,0.9999999999999996
1129,0.5769923083552739,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999999969
1130,0.07855456071983707,inf,inf,0.9999998250276283,inf,0.9999998608167421,inf,0.9998860117865306,inf,0.999999999999765
1131,0.8386217722768758,inf,inf,0.9999999102586111,inf,0.999999973864457,inf,0.9997432173822965,inf,0.9999999999999951
1132,0.5769923101021178,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.9999999999997045
1133,0.06400048009045715,inf,inf,0.9999996902769189,inf,0.9999999097987451,inf,0.9995347384291879,inf,0.9999999999999987
1134,0.24038985539584765,inf,inf,0.9999999054037367,inf,0.9999999724505629,inf,0.9996954297635331,inf,0.9999999999999956
1135,0.014190799270805573,inf,inf,0.9999999091612255,inf,0.9999999735448634,inf,0.9996954297625323,inf,0.9999999999999957
1136,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1137,0.5769923100693122,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342815,inf,0.9999999999999989
1138,0.522450975629397,inf,inf,0.9999998991089221,inf,0.9999999706173124,inf,0.9998464271645868,inf,0.9999999999999968
1139,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1140,0.5769923100309893,inf,inf,0.9999998152738618,inf,0.9999998530580244,inf,0.9999021133520876,inf,0.9999999999999989
1141,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1142,0.01763123412650462,inf,inf,0.9999999255069919,inf,0.999999978305271,inf,0.9996010731359735,inf,0.9999999999999983
1143,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1144,0.0785545607489783,inf,inf,0.9999998183301126,inf,0.9999998554891455,inf,0.999902113351725,inf,0.9999999999999989
1145,0.5769923083119358,inf,inf,0.9999999061079662,inf,0.999999972655657,inf,0.999813584961886,inf,0.9999999999999967
1146,0.5769923082259507,inf,inf,0.9999999142530677,inf,0.99999997502777,inf,0.9997432173813805,inf,0.9999999999999953
1147,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1148,0.017631234264414878,inf,inf,0.9999998139422605,inf,0.9999998519987906,inf,0.9999133721917809,inf,0.999999999999999
1149,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1150,0.24038985784309147,inf,inf,0.9999996820936046,inf,0.9999999074155006,inf,0.9995069708964626,inf,0.9999999999999987
1151,0.06400047988275347,inf,inf,0.9999998142964148,inf,0.9999998522805057,inf,0.9999021133522035,inf,0.9999999999999989
1152,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1153,0.5769923101021178,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.9999999999997045
1154,0.5769923158414243,inf,inf,0.9999994192431827,inf,0.9999995380319062,inf,0.9997034107968975,inf,0.9999999999999996
1155,0.5769923100915489,inf,inf,0.9999998111461945,inf,0.9999998497746357,inf,0.9943145781928912,inf,0.999999999999999
1156,0.5769923101021153,inf,inf,0.9999998104260148,inf,0.9999998492017625,inf,0.9999133721921527,inf,0.999999999999999
1157,0.07855456024167971,inf,inf,0.9999999095519707,inf,0.9999999736586608,inf,0.9997979272103018,inf,0.9999999999999967
1158,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1159,0.10730037257073806,inf,inf,0.9999997246147759,inf,0.9999997809424662,inf,0.9999133722012279,inf,0.9999999999999987
1160,0.5769923083552841,inf,inf,0.9999999020026898,inf,0.9999999714600698,inf,0.9998464271641965,inf,0.9999999999987508
1161,0.017631234262131017,inf,inf,0.9999998161366003,inf,0.9999998537442971,inf,0.9999082000338932,inf,0.9999999999986251
1162,0.06400047922226942,inf,inf,0.9999999060958098,inf,0.9999999726521167,inf,0.9921512911025032,inf,0.9999999999999967
1163,0.019395427000218315,inf,inf,0.9999990048210345,inf,0.9999992083759619,inf,0.9994703145670493,inf,0.9999999999999059
1164,0.5224509755017108,inf,inf,0.9999999067299778,inf,0.9999999728368066,inf,0.9996954297631799,inf,0.9999999999999956
1165,0.28822805726904466,inf,inf,0.9999997179149679,inf,0.9999999178478335,inf,0.9990775620825038,inf,0.9999999999995056
1166,0.5769923082916418,inf,inf,0.9999999080303549,inf,0.9999999732155178,inf,0.9997979272105673,inf,0.9999999999999966
1167,0.5224509755861612,inf,inf,0.9999999016894857,inf,0.9999999713688548,inf,0.9998264691261721,inf,0.9999999999999967
1168,0.24038986359522388,inf,inf,0.9999993935921023,inf,0.9999995176275209,inf,0.9997034107994934,inf,0.9999999999999996
1169,0.5769923100693237,inf,inf,0.9999998126618248,inf,0.999999850980257,inf,0.9999082000342814,inf,0.9999999999985991
1170,0.014190799433647249,inf,inf,0.9999998099155752,inf,0.999999848795729,inf,0.9999133721922067,inf,0.999999999999999
1171,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1172,0.8386217736540964,inf,inf,0.9999998263914135,inf,0.9999998619015767,inf,0.9998551468013833,inf,0.9999999999999983
1173,0.5769923214483308,inf,inf,0.9999990370846603,inf,0.9999992340403678,inf,0.9994703145697584,inf,0.9999999999999996
1174,0.01763123414190109,inf,inf,0.9999999049549301,inf,0.9999999723198562,inf,0.9998372586695935,inf,0.9999999999999969
1175,0.5224509754885891,inf,inf,0.9999999075131578,inf,0.9999999730648936,inf,0.9872385428585901,inf,0.9999999999999956
1176,0.01763123424978997,inf,inf,0.9999998279889633,inf,0.9999998631723616,inf,0.9998281858289695,inf,0.9999999999999986
1177,0.017631234133743977,inf,inf,0.9999999158435134,inf,0.9999999754909584,inf,0.9997432173810157,inf,0.9999999999999954
1178,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1179,0.5769923083288131,inf,inf,0.9999999045092375,inf,0.9999999721900563,inf,0.9998264691257455,inf,0.9999999999999968
1180,0.5224509779156736,inf,inf,0.9999998292205504,inf,0.9999998641520381,inf,0.9998551468008745,inf,0.9999999999999984
1181,0.014190799277778401,inf,inf,0.9999999017388261,inf,0.9999999713832243,inf,0.9998464271642321,inf,0.9999999999999969
1182,0.017631234432396198,inf,inf,0.9999995171861981,inf,0.9999998593891422,inf,0.999005306193701,inf,0.9999999999999987
1183,0.8386217723695547,inf,inf,0.9999999000608714,inf,0.9999999708945504,inf,0.9998264691264186,inf,0.9999999999999966
1184,0.5769923083430704,inf,inf,0.9999999031587042,inf,0.9999999717967379,inf,0.9998372586698494,inf,0.9999999999999968
1185,0.5224509755254249,inf,inf,0.9999999053145785,inf,0.9999999724245973,inf,0.999797927211041,inf,0.9999999999999964
1186,0.004146743337885137,inf,inf,0.9999993844697874,inf,0.9999995103710922,inf,0.9997375182410936,inf,0.9999999999999996
1187,0.8662942672258399,inf,inf,0.9999982886582467,inf,0.9999986386973025,inf,0.9997985593869415,inf,0.9999999999999996
1188,0.2403898569803028,inf,inf,0.9999998279053524,inf,0.9999998631058524,inf,0.9905288639562778,inf,0.9999999999999983
1189,0.10730037257073811,inf,inf,0.9999998593232177,inf,0.9999999590304459,inf,0.9998372586760946,inf,0.9999999999999959
1190,0.017631234256301438,inf,inf,0.9999998217349226,inf,0.9999998581975309,inf,0.9998948449610956,inf,0.9999999999999989
1191,0.014190799427300744,inf,inf,0.9999998147764755,inf,0.9999998526623741,inf,0.9999021133521465,inf,0.9999999999999989
1192,0.5224509781405555,inf,inf,0.9999998195628655,inf,0.9999998564697493,inf,0.9998281858307292,inf,0.9999999999999986
1193,0.07855456076015559,inf,inf,0.9999998157612912,inf,0.9999998534457543,inf,0.9999082000339352,inf,0.999999999999999
1194,0.01763123424978997,inf,inf,0.9999998279889633,inf,0.9999998631723616,inf,0.9998281858289695,inf,0.9999999999999986
1195,0.07855456070848046,inf,inf,0.9999998276378477,inf,0.9999998628930636,inf,0.9998281858290428,inf,0.9999999999994442
1196,0.5224509784300607,inf,inf,0.9999998071299042,inf,0.9999998465798429,inf,0.9999082000348993,inf,0.9999999999999989
1197,0.5224509782933164,inf,inf,0.9999998130024652,inf,0.9999998512512223,inf,0.9998948449622034,inf,0.9999999999999989
1198,0.5224509756094566,inf,inf,0.9999999002990725,inf,0.9999999709639221,inf,0.9998372586702567,inf,0.9999999999999967
1199,0.2403898554518716,inf,inf,0.9999999002915719,inf,0.9999999709617376,inf,0.9998264691263837,inf,0.9999999999999966
1200,0.5224509784836596,inf,inf,0.9999998048280727,inf,0.9999998447488312,inf,0.9999133721927448,inf,0.9999999999999989
1201,inf,0.981779579418373,0.39760910717931486,inf,inf,8.47744097143277e-11,inf,0.9997283912268434,inf,0.9999999999999164
1202,inf,0.9956569817477149,1,inf,inf,0.9515517965997949,inf,0.9959511237012039,inf,0.999993297859353
1203,inf,0.9850635597908379,1,inf,inf,0.9262137638992377,inf,0.9999029439448455,inf,0.9999977490986774
1204,inf,0.9189882454690753,0.528272052357076,inf,inf,1.2418510664247151e-11,inf,0.9999386249866598,inf,0.9999957424610952
1205,inf,0.46460158956592523,1,inf,inf,0.9585393573679941,inf,0.9947338809639596,inf,0.9999999999999423
1206,inf,0.9817795801832399,0.7979041177875141,inf,inf,0.000006568100281323375,inf,0.9993866343673967,inf,0.9999999999999704
1207,inf,0.995656983337997,1,inf,inf,0.7734053284761058,inf,0.9996661818817312,inf,0.9999999999999648
1208,inf,0.9189882514188299,1,inf,inf,0.9262137417363294,inf,0.9999157537981097,inf,0.999997878932904
1209,inf,0.9956569835498718,1,inf,inf,0.9447384049223776,inf,0.9994813192566271,inf,0.9999999999999839
1210,inf,0.9189882573256841,0.7614674050227586,inf,inf,0.0000047424269202789304,inf,0.9999201242897983,inf,0.9999999999999376
1211,inf,0.41486012813323414,1,inf,inf,0.926213687195459,inf,0.999933368178492,inf,0.9999999999999659
1212,inf,0.8926996274292619,0.0675417917560998,inf,inf,0.9997064893799561,inf,8.307132759455271e-12,inf,0.009698013073323408
1213,inf,0.9956547197182329,0.009432194968634448,inf,inf,0.9998937904876924,inf,0.9998021514170427,inf,0
1214,inf,0.9850635598389041,1,inf,inf,0.9143088790845763,inf,0.9996325293952522,inf,0.9999978048615338
1215,inf,0.9817795732446478,1,inf,inf,0.9896361126485677,inf,0.9987031050563236,inf,0.9999907736285626
1216,inf,0.9984209496825895,0.19780292490956922,inf,inf,0,inf,0.9995655601088516,inf,0.9999999999997045
1217,inf,0.9984209496825895,0.00021465287277981887,inf,inf,0,inf,0.999391553623464,inf,0.9999990792279374
1218,inf,0.4107434209398231,0.4452737276567712,inf,inf,0.9842167692488734,inf,0.000002152330531357549,inf,0.0000011746297698955743
1219,inf,0.4646015541027505,0.0005075647206445832,inf,inf,0,inf,0.9992499490361759,inf,0.9999975664756732
1220,inf,0.46433481331168636,0.017763851231290977,inf,inf,0.9994468336637856,inf,0.9998751613180412,inf,0
1221,inf,0.46460130448143555,0.609521837973349,inf,inf,8.692988551217695e-10,inf,0.9998313018595587,inf,0.9999804371702233
1222,inf,0.985063563518693,0.7615290766180312,inf,inf,0.000010219705310787752,inf,0.999938013908458,inf,0.9999999999999729
1223,inf,0.7510275847677352,0.8110070210955461,inf,inf,0.00000680377052564296,inf,0.9998087522543055,inf,0.9999999999997659
1224,inf,0.9984209496825895,1,inf,inf,0.9262142583511094,inf,0.9995855106285744,inf,0.999998951346622
1225,inf,0.9850635596553997,1,inf,inf,0.6826901633489568,inf,0.9954788474050054,inf,0.9999975919735709
1226,inf,0.9797012624384143,1,inf,inf,0.9585149766879202,inf,0.9960967445655811,inf,0.9999999999999581
1227,inf,0.41486012813323403,0.5895626554645876,inf,inf,4.3097703184002967e-10,inf,0.9995799531510563,inf,0.999999999999954
1228,inf,0.9984209496825895,1,inf,inf,0.9262137451082476,inf,0.9999157537865183,inf,0.9999976067559904
1229,inf,0.4148601281332345,0.00029454105739514327,inf,inf,0,inf,0.9999198121224661,inf,0.999999999999984
1230,inf,0.4646015895659259,0.7614673687433611,inf,inf,0.000004743330407785962,inf,0.9998701483177806,inf,0.9999999999999234
1231,inf,0.9850635617310621,0.8070439977168932,inf,inf,8.659562158452871e-7,inf,0.9997225801069836,inf,0.9999999999998856
1232,inf,0.9984209496825895,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999549
1233,inf,0.7435331002388026,0.12643489243017886,inf,inf,0.9845174169477107,inf,0.9998320903598706,inf,1.1357581541915351e-12
1234,inf,0.9817795794183742,0.9114065375247973,inf,inf,0.00039219337284834843,inf,0.9988203280496595,inf,0.999999999999929
1235,inf,0.918988257325684,0.7614673687433963,inf,inf,0.0000047433304106725416,inf,0.9998701483177806,inf,0.999999999999927
1236,inf,0.9816739837217555,0.14123725727555186,inf,inf,0.9812241440365223,inf,0.002915763462812526,inf,8.829170727864266e-10
1237,inf,0.751027519816921,0.8070421235606903,inf,inf,8.654355914128331e-7,inf,0.9997968446697916,inf,0.9999936697899809
1238,inf,0.9850635617310622,0.7614673846724613,inf,inf,0.000004742933694901197,inf,0.9998920913890911,inf,0.9999999999999128
1239,inf,0.9816831929727784,0.13878994475339676,inf,inf,0.9943301495587442,inf,0.002340956375180503,inf,5.226301391658694e-9
1240,inf,0.4148600629145086,0.6693760538661183,inf,inf,6.394187401781437e-10,inf,0.8823107810776236,inf,0.9999928176422849
1241,inf,0.995600076212955,0.22902329311823405,inf,inf,0.9879925091094607,inf,3.552713678800501e-15,inf,2.922653982162515e-7
1242,inf,0.9817795787924353,1,inf,inf,0.805139278317891,inf,0.9994243996469943,inf,0.9999990645623034
1243,inf,0.9984209496825895,0.6095191399806206,inf,inf,8.690326236404644e-10,inf,0.9998621258549286,inf,0.9999766924024899
1244,inf,0.9328150493376502,1,inf,inf,0.9262137422689444,inf,0.9999157537962787,inf,0.9999978359409066
1245,inf,0.99565698081034,0.7869100008279015,inf,inf,0.0000013090763234524516,inf,0.9994627034097688,inf,0.9999893473555086
1246,inf,0.9984209496825895,0.5895506085773511,inf,inf,4.3100700786169455e-10,inf,0.9994689590766663,inf,0.9999962139064377
1247,inf,0.9189882550788346,1,inf,inf,0.9262143012999563,inf,0.9995568769117099,inf,0.9999991931884008
1248,inf,0.9956569833379969,0.22901575396548335,inf,inf,1.2567724638756772e-13,inf,0.9997933314862313,inf,0.9999999999994739
1249,inf,0.9817795788368118,1,inf,inf,0.9990654779066256,inf,0.9999258987579122,inf,0.9999991308810728
1250,inf,0.9850635617310622,0.6445544446840369,inf,inf,8.978552457072908e-9,inf,0.9997607949768476,inf,0.9999999999999613
1251,inf,0.9797012624384143,0.33513231427073487,inf,inf,4.440892098500626e-16,inf,0.9995130007174319,inf,0.9999999999999412
1252,inf,0.41486003898379764,0.8110024150380801,inf,inf,0.0000068001337727441324,inf,0.999884602540455,inf,0.9999901822190952
1253,inf,0.918988203897909,0.6095220956988741,inf,inf,8.69389227275974e-10,inf,0.9998164548723927,inf,0.9999808148533726
1254,inf,0.9817795788368118,1,inf,inf,0.9990654779066256,inf,0.9999258987579122,inf,0.9999991308810728
1255,inf,0.9817795787530453,1,inf,inf,0.9998325060343944,inf,0.9993091657719151,inf,0.9999990056957079
1256,inf,0.981779579418373,1,inf,inf,0.9262136817946338,inf,0.999936734050978,inf,0.9999999999999849
1257,inf,0.9984209496825895,0.104007955947781,inf,inf,0.9956257065339065,inf,0.9995823990124834,inf,2.55351295663786e-14
1258,inf,0.9189651878894057,1,inf,inf,0.9896491385536709,inf,0.9992117659328664,inf,0.9917171696103111
1259,inf,0.98177957414995,1,inf,inf,0.9965637144948222,inf,0.9997198423306631,inf,0.9999921265642148
1260,inf,0.9328150572867769,0.6095362251787042,inf,inf,2.985253155785017e-9,inf,0.9998832046295932,inf,0.9999999999998678
1261,inf,0.932815057283141,0.3539241155235107,inf,inf,6.661338147750939e-16,inf,0.9998456129164018,inf,0.9999999999996101
1262,inf,0.9817795794183677,0.7259522731987224,inf,inf,2.2599416227286895e-8,inf,0.9995258517474002,inf,0.9999999999920423
1263,inf,0.9817795699146837,1,inf,inf,0.7277496013044082,inf,0.998755717836689,inf,0.9999857971392402
1264,inf,0.9189882065581009,0.6095228266266217,inf,inf,8.692686570554997e-10,inf,0.9998434471907912,inf,0.9999817700897854
1265,inf,0.9850635635313947,0.761529749517658,inf,inf,0.00001028158830518322,inf,0.9999296153143267,inf,0.999999999999972
1266,inf,0.9817795727080155,0.81100228683534,inf,inf,0.0000068011794909228485,inf,0.9998314740540488,inf,0.9999899716544883
1267,inf,0.9328150572831423,1,inf,inf,0.9262137111006997,inf,0.9999184700830479,inf,0.9999999999999638
1268,inf,0.4148601249953795,1,inf,inf,0.9990654778767196,inf,0.999579989740907,inf,0.9999996544367026
1269,inf,0.9956569820506805,0.8109935681485144,inf,inf,0.000007238113926333334,inf,0.979254540241928,inf,0.9999945746881114
1270,inf,0.8926996274292619,0.20697950808078813,inf,inf,0,inf,0.9987816194531666,inf,0.9999999999969473
1271,inf,0.9797012624384144,1,inf,inf,0.778536622317952,inf,0.9975357166280509,inf,0.9999999999999843
1272,inf,0.9328150608624632,1,inf,inf,0.9447393448642396,inf,0.9994454915318881,inf,0.9999999999999839
1273,inf,0.9816838548426118,0.12893539583951036,inf,inf,0.9842107727418458,inf,0.9998700965921137,inf,0
1274,inf,0.981779579418373,1,inf,inf,0.8051401245928185,inf,0.9994133280919512,inf,0.9999999999999654
1275,inf,0.9984209496825895,0.21806353166008888,inf,inf,0,inf,0.9977659531417722,inf,0.9999999999998811
1276,inf,0.9817795791227413,0.00032014510804564104,inf,inf,0,inf,0.9996301081979133,inf,0.9999995581907364
1277,inf,0.995656983337997,0.7614674050227231,inf,inf,0.0000047424269173923506,inf,0.9999201242897983,inf,0.9999999999999348
1278,inf,0.985063557862166,0.5282718415996404,inf,inf,1.2420953154901326e-11,inf,0.9999116547893918,inf,0.9999955115999213
1279,inf,0.9984209496825895,1,inf,inf,0.93569959402823,inf,0.996659328354724,inf,0.9999975986904384
1280,inf,0.995656983337997,0.19378775881473867,inf,inf,0,inf,0.99883730723565,inf,0.9999999999998319
1281,inf,0.9984209496825895,1,inf,inf,0.999065477921845,inf,0.9999302308402551,inf,0.9999988644399862
1282,inf,0.9322792307515793,0.14047615015440715,inf,inf,0.9942688354714411,inf,0.002282511166175172,inf,5.380585754721778e-9
1283,inf,0.9797012634853128,1,inf,inf,0.8433498465805278,inf,0.8753922046099367,inf,0.999999999999983
1284,inf,0.981779574947892,1,inf,inf,0.9584585108618809,inf,0.9992528971508559,inf,0.9999933190547069
1285,inf,0.981779579418373,1,inf,inf,0.9359474182376872,inf,0.9884469461014949,inf,0.999999999999987
1286,inf,0.9956569833380075,0.6716778069467735,inf,inf,1.6635226529615466e-10,inf,0.9996829095795052,inf,0.9999999999997855
1287,inf,0.9984209496825895,0.4493418568278763,inf,inf,1.163513729807164e-13,inf,0.9997955474585568,inf,0.9999750218747032
1288,inf,0.9817795808428791,0.7615307535014613,inf,inf,0.000010373365250004873,inf,0.9999241543680768,inf,0.9999999999999719
1289,inf,0.9817795794183729,0.2895804121090447,inf,inf,1.4592771435673058e-12,inf,0.9956994195925871,inf,0.9999999999998581
1290,inf,0.46460157347750697,1,inf,inf,0.6823987399124389,inf,0.996808399332803,inf,0.9999988959939812
1291,inf,0.9984209496825895,1,inf,inf,0.999065477921845,inf,0.9999302308402551,inf,0.9999988644399862
1292,inf,0.9817746509076161,0.00965938200572525,inf,inf,0.9999450956245006,inf,0.00020051009740851278,inf,0.0026225067728334883
1293,inf,0.9328150506985947,0.7614663947687063,inf,inf,0.000004742391441436844,inf,0.9999097162921713,inf,0.9999982066118455
1294,inf,0.9189882577008026,0.828733791059453,inf,inf,9.17167903957683e-7,inf,0.9991492434942288,inf,0.9999999999997364
1295,inf,0.46460158956592557,1,inf,inf,0.9447457220677911,inf,0.9992023967771524,inf,0.9999999999999626
1296,inf,0.8926996274292619,1,inf,inf,0.935693710918607,inf,0.9968540378696276,inf,0.9999972261195761
1297,inf,0.41486012813323414,1,inf,inf,0.7734004203446206,inf,0.999706006073215,inf,0.9999999999999668
1298,inf,0.9189882334921613,0.1975936604578694,inf,inf,0,inf,0.9953220856499438,inf,0.9999914417228453
1299,inf,0.9817795699917224,0.44935005436023173,inf,inf,1.163513729807164e-13,inf,0.9998353384717135,inf,0.9999859122703869
1300,inf,0.7510275375201265,0.7763536806452811,inf,inf,0.000011107592210679584,inf,0.9993693162379663,inf,0.9999953951724857
1301,inf,0.9319318156038539,0.2306761854854526,inf,inf,0.9890398862884509,inf,3.795656677851866e-9,inf,1.707543629825281e-7
1302,inf,0.9817795752032962,1,inf,inf,0.9584589900929535,inf,0.9992259969178021,inf,0.9999937007453966
1303,inf,0.9956569833381379,0.5895202258709206,inf,inf,1.766548685111502e-9,inf,0.9990711287615534,inf,0.9999999999999885
1304,inf,0.8926996274292619,1,inf,inf,0.8051417902870811,inf,0.9993922003758843,inf,0.999999999999963
1305,inf,0.46461403380456356,0.0010323790410633267,inf,inf,0.9999928049980404,inf,1.2465584120491258e-12,inf,0.0021343637221439282
1306,inf,0.9817795773288494,0.6252265665385057,inf,inf,2.876855864641925e-9,inf,0.9998612188834702,inf,0.9999968772948453
1307,inf,0.9984209496825895,0.3778161239881954,inf,inf,3.72160080530648e-11,inf,0.9997099204907941,inf,0.9999977473451004
1308,inf,0.9189870253345991,0.8391580517448642,inf,inf,0.000018662356501053523,inf,0.9988260715791684,inf,0.9995576126314852
1309,inf,0.9188836587766559,0.03707687812542952,inf,inf,0.99952137982822,inf,5.269784608685768e-12,inf,1.4032961459520266e-9
1310,inf,0.9817795784228458,0.7978716569988551,inf,inf,0.000003373599010036976,inf,0.9995346218640994,inf,0.9999985122264617
1311,inf,0.8926996274292618,0.7614673687433486,inf,inf,0.000004743330407119828,inf,0.9998701483177806,inf,0.9999999999999175
1312,inf,0.46460155090728394,0.17566091058252725,inf,inf,4.1300296516055823e-14,inf,0.9999337551299916,inf,0.9999973471990398
1313,inf,0.9189882511629568,1,inf,inf,0.926213763429039,inf,0.9999029439466824,inf,0.999997787052532
1314,inf,0.9956569823105307,0.27463471451148014,inf,inf,0,inf,0.9991338283350839,inf,0.9999956698099169
1315,inf,0.9956569828127033,1,inf,inf,0.9262137428853746,inf,0.9999157537941596,inf,0.9999977861834536
1316,inf,0.9850566720352071,0.007902865825521604,inf,inf,0.9999110764269926,inf,0.9996435604776696,inf,0
1317,inf,0.46245705589077,0.13308004239272542,inf,inf,0.9837053126945939,inf,0.9910361640210109,inf,0
1318,inf,0.9984209496825895,0.7979179616449306,inf,inf,0.000006401208851314344,inf,0.9996724266301864,inf,0.9999999999999726
1319,inf,0.9817795794183661,0.7978693266600361,inf,inf,0.0000033736309562604205,inf,0.9994795834494168,inf,0.9999999999896902
1320,inf,0.6365620736698498,0.0719816045474305,inf,inf,1.1872285932135185e-8,inf,0.9999334512211994,inf,0.9999999999998561
1321,inf,0.9850635599408594,1,inf,inf,0.8051509690504551,inf,0.9992765233649901,inf,0.9999979231421734
1322,inf,0.9797012624384143,0.8379593888825461,inf,inf,0.0000013320787816128998,inf,0.9991278993505512,inf,0.9999999999999604
1323,inf,0.9956569809908894,0.8110023680365194,inf,inf,0.000006800576364485167,inf,0.9998622668836193,inf,0.9999901082687798
1324,inf,0.995656983337997,0.7614668387896342,inf,inf,0.000004756553179663392,inf,0.9991398276831113,inf,0.9999999999999771
1325,inf,0.9328149982307357,0.8455375620524286,inf,inf,4.817274690260831e-7,inf,0.9989497501173403,inf,0.9999839163074684
1326,inf,0.9984209496825895,1,inf,inf,0.9262137367216865,inf,0.9999206789260574,inf,0.9999976458061341
1327,inf,0.9984209496825895,0.24838736340218712,inf,inf,0.9978015595137761,inf,3.1858360394210194e-9,inf,1.038496103555886e-7
1328,inf,0.9817794297759752,1,inf,inf,0.4166174055124008,inf,0.991278691016904,inf,0.9997763666256868
1329,inf,0.9189882540664766,1,inf,inf,0.9262138351605581,inf,0.9998501899479046,inf,0.9999988296650462
1330,inf,0.9817795648393529,0.35390891488241644,inf,inf,6.661338147750939e-16,inf,0.9998910942271912,inf,0.999978212275642
1331,inf,0.9984209496825895,1,inf,inf,0.41446997184748025,inf,0.9970632984965621,inf,0.9999933676316222
1332,inf,0.9984209496825895,0.7614673525935063,inf,inf,0.000004743732657130906,inf,0.9998479006873445,inf,0.9999999999999577
1333,inf,0.9189882573256838,1,inf,inf,0.9584605841269866,inf,0.9991344924367946,inf,0.9999999999998895
1334,inf,0.9850635617310622,1,inf,inf,0.9143145174247808,inf,0.996550473874059,inf,0.9999999999999866
1335,inf,0.995656983337997,1,inf,inf,0.8052944091920977,inf,0.9974557963777602,inf,0.9999999999999941
1336,inf,0.9925436632333184,0.7614649393324964,inf,inf,0.000004742154127490572,inf,0.9999049130327727,inf,0.9999956097265806
1337,inf,0.9984209496825895,0.7978733228558855,inf,inf,0.000003373747613721889,inf,0.9995581217216085,inf,0.9999992398738141
1338,inf,0.9850635617310622,0.7614613202522961,inf,inf,0.00000489708876461048,inf,0.9915015139364628,inf,0.9999999999999252
1339,inf,0.9817795794183458,1,inf,inf,0.958457450311438,inf,0.9993093956755362,inf,0.999999999959317
1340,inf,0.9817795778633976,0.8379520118984266,inf,inf,0.000001332068066073333,inf,0.999022603948983,inf,0.9999976761547289
1341,inf,0.9817795275752276,1,inf,inf,0.4711427685889379,inf,0.9770313812224174,inf,0.9999225227057057
1342,inf,0.9189882573342147,0.6252288902013552,inf,inf,9.525209176963756e-9,inf,0.9999537676622621,inf,0.9999999999999596
1343,inf,0.4646015747518979,1,inf,inf,0.9449225063297255,inf,0.992453326467397,inf,0.9999989834441755
1344,inf,0.9956569830998467,1,inf,inf,0.9998325060344904,inf,0.9993915536285276,inf,0.999998996331056
1345,inf,0.8926996274292619,1,inf,inf,0.8051553992877032,inf,0.9992200352543682,inf,0.999998733124996
1346,inf,0.46460158956592157,0.7162391830003334,inf,inf,6.565326060581356e-11,inf,0.9970962154295149,inf,0.999999999999681
1347,inf,0.9817795769287239,0.7614653228233701,inf,inf,0.000004742010809688502,inf,0.9999174630413958,inf,0.9999962793241186
1348,inf,0.9850635617310621,0.8110070002125691,inf,inf,0.000006804569087082157,inf,0.9997698661819632,inf,0.9999999999998079
1349,inf,0.995656983337997,0.811007047776729,inf,inf,0.000006802750432410853,inf,0.9998584322406118,inf,0.9999999999998317
1350,inf,0.9189250321291248,0.025675988156840236,inf,inf,0.9998196427386826,inf,0,inf,0.00351696457224826
1351,inf,0.981779576576147,0.5282720388710117,inf,inf,1.2420064976481626e-11,inf,0.9999221963093875,inf,0.9999957524129344
1352,inf,0.9183346147450158,0.22975562423830595,inf,inf,0.9946774302775304,inf,0.00792004787161249,inf,4.04465468006876e-7
1353,inf,0.9984209496825895,1,inf,inf,0.8051417314115613,inf,0.9993937919286501,inf,0.9999976580892187
1354,inf,0.9984209496825895,1,inf,inf,0.9584567272975091,inf,0.9993497464227561,inf,0.9999999999998858
1355,inf,0.9189882406255351,0.4493561446784476,inf,inf,1.163513729807164e-13,inf,0.9987903569660893,inf,0.9999940032151188
1356,inf,0.9850635600959414,0.0009696168789459194,inf,inf,0,inf,0.9964276957731325,inf,0.9999981030567162
1357,inf,0.995656983337997,0.761467384672438,inf,inf,0.0000047429336929027954,inf,0.9998920913890911,inf,0.9999999999999105
1358,inf,0.8926996274292619,0.003756636698288077,inf,inf,0,inf,0.9996015985163724,inf,0.9999999999999805
1359,inf,0.9850635617310622,1,inf,inf,0.9262142805564614,inf,0.9995635756130845,inf,0.9999999999999861
1360,inf,0.9328150572831423,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999653
1361,inf,0.9817736148101296,0.008814073776322338,inf,inf,0.999900776927549,inf,0.9997783202117075,inf,0
1362,inf,0.4148601281332316,0.609536147391649,inf,inf,8.697413900193851e-10,inf,0.9998458159409064,inf,0.9999999999996864
1363,inf,0.9816606748013569,0.1759157158689591,inf,inf,0.9985249115775396,inf,0.0045282530301054,inf,9.992348837251086e-9
1364,inf,0.46460155080762666,1,inf,inf,0.8052073263969594,inf,0.9985617890343573,inf,0.9999973403604362
1365,inf,0.985063560241159,0.7614650209731993,inf,inf,0.000004777677671374825,inf,0.9979653819263792,inf,0.9999982715271437
1366,inf,0.9850635617310622,1,inf,inf,0.9447475621971779,inf,0.99913224735887,inf,0.9999999999999627
1367,inf,0.4148601281332298,0.3539240715999035,inf,inf,6.661338147750939e-16,inf,0.999808305713359,inf,0.9999999999994802
1368,inf,0.9925436632333184,0.7614674091977105,inf,inf,0.0000047423229567744585,inf,0.9999258753265442,inf,0.9999999999999312
1369,inf,0.46460158956592734,0.8393685949610092,inf,inf,0.00001883153108606095,inf,0.9997080452306848,inf,0.9999999999999293
1370,inf,0.9850635617310667,1,inf,inf,0.6383055662958292,inf,0.38378758576452476,inf,0.9999999999999604
1371,inf,0.9925436632333184,0.7614648635572049,inf,inf,0.000004742289858694626,inf,0.9998965438020356,inf,0.9999954850655605
1372,inf,0.9956569718528518,0.12016917027410318,inf,inf,0,inf,0.9994361397111031,inf,0.999951596658574
1373,inf,0.46460158956592557,1,inf,inf,0.8051340223415908,inf,0.9994907280604863,inf,0.999999999999965
1374,inf,0.8926996274292619,0.13298208214152898,inf,inf,0.9837161944732569,inf,0.9998629709263542,inf,0
1375,inf,0.9189882501111106,1,inf,inf,0.926213865544036,inf,0.9998422203611429,inf,0.9999974093496155
1376,inf,0.9817795732406452,1,inf,inf,0.9965637115324292,inf,0.9997671788419514,inf,0.9999907676468368
1377,inf,0.9956569749373376,0.5164843372023614,inf,inf,1.9984014443252818e-15,inf,0.999261094758528,inf,0.9999645959959854
1378,inf,0.46460158956592557,1,inf,inf,0.9262136938341097,inf,0.9999292308748574,inf,0.9999999999999644
1379,inf,0.9817795798946575,0.7979307262532968,inf,inf,0.000008099419953389031,inf,0.9995359450849102,inf,0.9999992670052509
1380,inf,0.918988257325684,0.5489920897175212,inf,inf,4.2903680608219474e-11,inf,0.9985112738693634,inf,0.9999999999999752
1381,inf,0.9984209496825895,1,inf,inf,0.9584633522037743,inf,0.9989799911758444,inf,0.9999999999998332
1382,inf,0.9850635614040442,1,inf,inf,0.9262143124609753,inf,0.9995466211441394,inf,0.999999620618416
1383,inf,0.41485414652322095,0.6462844475220417,inf,inf,2.994249292953555e-11,inf,0.9997511839290609,inf,0.9993412604829468
1384,inf,0.9925436632333184,1,inf,inf,0.7734085196389215,inf,0.9996402887113444,inf,0.9999999999999543
1385,inf,0.8926996274292619,0.8379321552716709,inf,inf,0.0000013323350908089893,inf,0.9986991872021368,inf,0.999997132887951
1386,inf,0.46460158956592623,0.7978716684915799,inf,inf,0.0000033737418826396137,inf,0.999521667486573,inf,0.9999999999999734
1387,inf,0.9817795758367595,0.001127038625840475,inf,inf,0,inf,0.9998158804060356,inf,0.9999946474294494
1388,inf,0.9189882516604867,1,inf,inf,0.7785751126889825,inf,0.9970921806177345,inf,0.9999979657084136
1389,inf,0.4148601154345548,1,inf,inf,0.9262137973663853,inf,0.9998755052593746,inf,0.999998601529595
1390,inf,0.4148601069942439,1,inf,inf,0.9447519147739106,inf,0.9989671493780512,inf,0.9999976720215242
1391,inf,0.9815962454840523,0.2709943440446462,inf,inf,0.99774076618923,inf,1.2209864563850203e-8,inf,3.7688919907186147e-7
1392,inf,0.985063562839829,0.8110379042075403,inf,inf,0.000009415457012162953,inf,0.998723144209981,inf,0.9999999999999414
1393,inf,0.9956569835386353,0.3539242052222676,inf,inf,1.6389847257158863e-9,inf,0.999907744468639,inf,0.999999999999832
1394,inf,0.9189882515793626,1,inf,inf,0.7734100617861455,inf,0.9996283074706754,inf,0.9999979365779165
1395,inf,0.9984209496825895,0.6445537350694226,inf,inf,8.978223609013014e-9,inf,0.9985133426261317,inf,0.9999989828736372
1396,inf,0.9328150572831422,1,inf,inf,0.9586470525391824,inf,0.9887046045172885,inf,0.9999999999999579
1397,inf,0.9850635617310621,1,inf,inf,0.95846432793828,inf,0.998925527834496,inf,0.9999999999998499
1398,inf,0.9850635617310622,1,inf,inf,0.8051421945632934,inf,0.9993870725036093,inf,0.9999999999999847
1399,inf,0.9850635591059613,0.8393688068743328,inf,inf,0.000018826426962603726,inf,0.9997612500745308,inf,0.9999969545568026
1400,inf,0.9850635617310621,0.44315170133411985,inf,inf,2.6201263381153694e-14,inf,0.999870004097724,inf,0.9999999999998694
1401,inf,0.9850635611961723,inf,0.9962440293142306,1,inf,inf,0.9987652098421973,inf,0.9999993794611836
1402,inf,0.9956569829084095,inf,0.9962432909791142,1,inf,inf,0.9996927220564303,inf,0.999998189531429
1403,inf,0.995656983337997,inf,0.9991611171503869,1,inf,inf,0.9999344651845471,inf,0.9999999999999726
1404,inf,0.41486012813323436,inf,0.9990882373615282,1,inf,inf,0.9996439428940633,inf,0.9999999999999708
1405,inf,0.9984209496825895,inf,0.9923741196269319,1,inf,inf,0.9807700173758057,inf,0.9999934786427161
1406,inf,0.9817795755371191,inf,0.9988071287048822,1,inf,inf,0.9977644792622105,inf,0.9999941996297104
1407,inf,0.9796910856508265,inf,0.9994061851314858,0.008734936286495545,inf,inf,0.9992860598637092,inf,0
1408,inf,0.9817795782863131,inf,0.9959186882294293,1,inf,inf,0.9988370312177264,inf,0.999998308183988
1409,inf,0.995656983337997,inf,0.9958065028448275,1,inf,inf,0.9872956695061047,inf,0.9999999999998958
1410,inf,0.9850635617310622,inf,0.9971875837889965,1,inf,inf,0.99279850589531,inf,0.9999999999999447
1411,inf,0.9817853884433293,inf,0.99954509756196,0.002819422566669009,inf,inf,1.1950440637065185e-12,inf,0.013356293488486437
1412,inf,0.981779579418373,inf,0.9973264245157318,1,inf,inf,0.8804990228477917,inf,0.9999999999999898
1413,inf,0.9956483754660392,inf,0.9984865417114097,0.0348277430964617,inf,inf,2.311484337269576e-12,inf,0.00005507059649989543
1414,inf,0.9984209496825895,inf,0.9988055752426099,1,inf,inf,0.9987664298731986,inf,0.9999999999999183
1415,inf,0.9817795789967695,inf,0.9967848722686551,1,inf,inf,0.9878285933608051,inf,0.9999993699311979
1416,inf,0.9984209496825895,inf,0.9945851557111686,1,inf,inf,0.9933462122412328,inf,0.9999991455676375
1417,inf,0.9817795800750325,inf,0.9991611170793719,0.9999999999990954,inf,inf,0.9999509147856054,inf,0.9999999999999881
1418,inf,0.9984209496825895,inf,0.9972723863109633,1,inf,inf,0.9248836388298535,inf,0.9999994251246145
1419,inf,0.985051608368891,inf,0.9993206218105644,0.013191506428156387,inf,inf,0.9997581176692343,inf,0
1420,inf,0.9189882304553332,inf,0.99852352383799,1,inf,inf,0.9996356441704739,inf,0.9999903512414868
1421,inf,0.9850635617310622,inf,0.9945781070874407,1,inf,inf,0.9970840829681052,inf,0.9999999999999895
1422,inf,0.9984209496825895,inf,0.9980207177129131,1,inf,inf,0.9955318258246523,inf,0.9999991185261932
1423,inf,0.7510275313809085,inf,0.9988729609334508,1,inf,inf,0.9998908971898345,inf,0.999994796834564
1424,inf,0.9956562589424646,inf,0.999719499163565,0.0030029851004315885,inf,inf,5.608846720406291e-13,inf,0.000271565110840144
1425,inf,0.4144322978951823,inf,0.998438003758238,0.04573307926536632,inf,inf,1.411537553508424e-12,inf,0.00011202832444845434
1426,inf,0.9189882573256839,inf,0.9995894723069959,1,inf,inf,0.999868077871627,inf,0.9999999999999182
1427,inf,0.9984209496825895,inf,0.9967252107506231,1,inf,inf,0.9992410403728842,inf,0.9999999999999406
1428,inf,0.9850635602098979,inf,0.9945741822495932,1,inf,inf,0.9991635460570226,inf,0.9999982352603837
1429,inf,0.981779579418373,inf,0.9911719638971981,1,inf,inf,0.9969572537417118,inf,0.9999999999999618
1430,inf,0.9817795790042919,inf,0.9976987037940832,1,inf,inf,0.9996555128310307,inf,0.9999993811730988
1431,inf,0.9925436632333184,inf,0.9985235129291101,1,inf,inf,0.9996939179222502,inf,0.9999999999997948
1432,inf,0.9850635611960977,inf,0.9976987042594395,1,inf,inf,0.9996161606944179,inf,0.999999379374712
1433,inf,0.9956569830476427,inf,0.9950867056456674,1,inf,inf,0.9969639293156679,inf,0.999998776320301
1434,inf,0.98177957806252,inf,0.9986293683971414,1,inf,inf,0.9995002843947848,inf,0.9999979737347324
1435,inf,0.9984209496825895,inf,0.9988055016906839,1,inf,inf,0.9993410063759441,inf,0.999999999999943
1436,inf,0.9189882520298653,inf,0.9988729721521517,1,inf,inf,0.9979330115012294,inf,0.9999980983470068
1437,inf,0.9956569829084384,inf,0.9976987007074883,1,inf,inf,0.9999246986247073,inf,0.9999981896528555
1438,inf,0.9850635566335691,inf,0.998807128731786,1,inf,inf,0.9977644793314164,inf,0.9999940862752946
1439,inf,0.985063561166593,inf,0.9906242765600319,1,inf,inf,0.9563509473184543,inf,0.9999993451455284
1440,inf,0.9850635605037217,inf,0.995775474474304,1,inf,inf,0.9951696235865082,inf,0.9999985761323869
1441,inf,0.9817795773519675,inf,0.9989009022297594,1,inf,inf,0.9998189707874074,inf,0.9999969118439015
1442,inf,0.9817795778288526,inf,0.9976987013871779,1,inf,inf,0.99987104176398,inf,0.9999976245286532
1443,inf,0.9324996619839798,inf,0.9978935368125659,0.08905539827646343,inf,inf,1.2499556945044787e-11,inf,0.005860554061643541
1444,inf,0.9984209496825895,inf,0.994573974000404,1,inf,inf,0.9992738736281448,inf,0.9999977964938819
1445,inf,0.9984209496825895,inf,0.9955808108813768,0.14033421119078923,inf,inf,2.220446049250313e-16,inf,0.01629176622408235
1446,inf,0.9984209496825895,inf,0.997499087932513,1,inf,inf,0.9996618423547181,inf,0.9999981239298673
1447,inf,0.9925436632333184,inf,0.9911679082449656,1,inf,inf,0.9977884627081063,inf,0.9999991518362074
1448,inf,0.9984209496825895,inf,0.9962432360671963,1,inf,inf,0.9997615451293541,inf,0.999999020982669
1449,inf,0.464601580242895,inf,0.9974991035869873,1,inf,inf,0.9984349488956438,inf,0.9999993602427623
1450,inf,0.9956569064962932,inf,0.9945741635410437,1,inf,inf,0.9992056369757337,inf,0.9996761584378135
1451,inf,0.981779579418373,inf,0.9995894723134491,1,inf,inf,0.9998650236625525,inf,0.9999999999999623
1452,inf,0.918988257325684,inf,0.994574758766838,1,inf,inf,0.9988580381901532,inf,0.9999999999999674
1453,inf,0.9925436632333184,inf,0.9971857475050757,1,inf,inf,0.9942464195532575,inf,0.9999999999999429
1454,inf,0.9956569829329873,inf,0.9976987007312569,1,inf,inf,0.9999219854396013,inf,0.9999982931127664
1455,inf,0.918988251295007,inf,0.9989025571216523,1,inf,inf,0.9973059762751358,inf,0.9999978344699081
1456,inf,0.9956569832655916,inf,0.9991611188009317,1,inf,inf,0.999554082597578,inf,0.9999996948521116
1457,inf,0.981779579418373,inf,0.994573649329222,1,inf,inf,0.9994455830403823,inf,0.9999999999999722
1458,inf,0.9850635617310622,inf,0.9965113946776751,1,inf,inf,0.9851852619781372,inf,0.9999999999999665
1459,inf,0.9817795746779484,inf,0.9969897337771907,1,inf,inf,0.9989734435919888,inf,0.9999929156354124
1460,inf,0.9849704624592446,inf,0.9927094085234601,0.10119529356770743,inf,inf,0.0004082122785566966,inf,0.00007959012923519637
1461,inf,0.995656983337997,inf,0.9990882377650637,1,inf,inf,0.9995579242463718,inf,0.9999999999999601
1462,inf,0.9956511623418708,inf,0.9965805846889771,0.02183705352598018,inf,inf,2.1862511800918583e-12,inf,0.000783304958652864
1463,inf,0.9817795715923444,inf,0.9907881762575516,1,inf,inf,0.9891171431302475,inf,0.9999883043315381
1464,inf,0.9956414709855207,inf,0.9975653191046643,0.06620725374157689,inf,inf,4.426059518891634e-11,inf,0.003758816817761468
1465,inf,0.9984209496825895,inf,0.9991611173747769,1,inf,inf,0.9998961399123134,inf,0.9999979872321201
1466,inf,0.9984209496825895,inf,0.9929038561260906,1,inf,inf,0.9984896505013302,inf,0.9999999999999419
1467,inf,0.4148601249435794,inf,0.9993040954985335,1,inf,inf,0.9973464980130138,inf,0.9999996487321124
1468,inf,0.98506355734693,inf,0.9988729611478875,1,inf,inf,0.9998531076547285,inf,0.9999949138622042
1469,inf,0.995656983337997,inf,0.9980245382905796,1,inf,inf,0.9899990115085573,inf,0.9999999999999889
1470,inf,0.918988257325684,inf,0.9980179603607258,1,inf,inf,0.999518148064007,inf,0.9999999999999734
1471,inf,0.9328150549110644,inf,0.998526820324693,1,inf,inf,0.9941809210710181,inf,0.9999993539333933
1472,inf,0.995656983337997,inf,0.9987750790673406,1,inf,inf,0.9991073969425424,inf,0.9999999999999126
1473,inf,0.9328150511568059,inf,0.9962432462576493,1,inf,inf,0.9997488611147234,inf,0.9999983314118144
1474,inf,0.9984209496825895,inf,0.99852355108507,1,inf,inf,0.9994696497529129,inf,0.9999847055021589
1475,inf,0.9850635614894419,inf,0.9980194933421166,1,inf,inf,0.9973025694996567,inf,0.9999997196903082
1476,inf,0.9925436632333184,inf,0.9976987008994991,1,inf,inf,0.9999114153369159,inf,0.9999977539644435
1477,inf,0.9328150572831423,inf,0.994574046121831,1,inf,inf,0.9992354601599329,inf,0.9999999999999708
1478,inf,0.995656213272028,inf,0.9996039931476765,0.002850226156081812,inf,inf,0.9996924040982068,inf,0
1479,inf,0.9956569831868899,inf,0.9991611213219415,1,inf,inf,0.9989721793814763,inf,0.9999993631685821
1480,inf,0.41486012813323414,inf,0.9945736870345323,1,inf,inf,0.9994256167216506,inf,0.9999999999999732
1481,inf,0.9328150519565516,inf,0.9884810120587649,1,inf,inf,0.9948957076100583,inf,0.9999985492330344
1482,inf,0.9984209496825895,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999677
1483,inf,0.9984209496825895,inf,0.9974990870740239,1,inf,inf,0.9997159267136936,inf,0.9999999999999699
1484,inf,0.9925436632333184,inf,0.998018055968259,1,inf,inf,0.9993800172222517,inf,0.9999999999999861
1485,inf,0.995656982748118,inf,0.9945742860739925,1,inf,inf,0.9991086336679992,inf,0.9999975139930309
1486,inf,0.9850635616138513,inf,0.999283140386906,1,inf,inf,0.9986034635080974,inf,0.9999998640207868
1487,inf,0.9925436632333184,inf,0.9994257176803195,1,inf,inf,0.9996314938940085,inf,0.9999999999999792
1488,inf,0.9984209496825895,inf,0.9973386211506026,1,inf,inf,0.9989135661822125,inf,0.9999999999999413
1489,inf,0.9850635617310621,inf,0.9995894723069959,1,inf,inf,0.999868077871627,inf,0.9999999999999168
1490,inf,0.7510275847677368,inf,0.9986292712611594,1,inf,inf,0.9998334888988661,inf,0.9999999999999722
1491,inf,0.4646015585138954,inf,0.9980185687905591,1,inf,inf,0.9986392066308237,inf,0.9999978691735639
1492,inf,0.9850635610928024,inf,0.9983070489665158,1,inf,inf,0.9980304801008218,inf,0.9999992595392284
1493,inf,0.9984209496825895,inf,0.9970046748959562,0.01901185561444864,inf,inf,1.4150902671872245e-12,inf,0.000445365950659693
1494,inf,0.7510275780462151,inf,0.9941328651348827,1,inf,inf,0.9856131189134854,inf,0.9999993449097048
1495,inf,0.981779579418373,inf,0.992903318529008,1,inf,inf,0.9986584272641267,inf,0.9999999999999772
1496,inf,0.9817795778158044,inf,0.9904727028089683,1,inf,inf,0.9853905524462037,inf,0.9999976050285492
1497,inf,0.9956569829083488,inf,0.9990882375763896,1,inf,inf,0.9996104365007606,inf,0.9999981892755575
1498,inf,0.9850635589146094,inf,0.9957780856195886,1,inf,inf,0.9942287269934645,inf,0.9999967325648317
1499,inf,0.9984209496825895,inf,0.9969862236847317,1,inf,inf,0.9998190079452236,inf,0.9999965081708538
1500,inf,0.9797012543404452,inf,0.9989021849967515,1,inf,inf,0.998973043070983,inf,0.9999925791440806
1501,inf,0.981779579418373,inf,0.9989009740801923,1,inf,inf,0.9992055970816895,inf,0.9999999999999812
1502,inf,0.9328150572831423,inf,0.9977863392685059,1,inf,inf,0.9956524927807019,inf,0.9999999999999766
1503,inf,0.9850635602101385,inf,0.999371225688202,1,inf,inf,0.9530612773194541,inf,0.9999982355394322
1504,inf,0.7510275847677366,inf,0.9929032828033482,1,inf,inf,0.9986696427628603,inf,0.9999999999999475
1505,inf,0.9797012601233153,inf,0.9962434440499169,1,inf,inf,0.9995005378497872,inf,0.9999978784780259
1506,inf,0.9797012624384143,inf,0.998396704854288,1,inf,inf,0.9916609363101556,inf,0.9999999999999734
1507,inf,0.4148601129975723,inf,0.9945738937861126,1,inf,inf,0.9993162984262632,inf,0.999998333151452
1508,inf,0.9956569825383493,inf,0.9954646728942124,1,inf,inf,0.97685700570482,inf,0.9999966299367153
1509,inf,0.9956569828962367,inf,0.9976987010492222,1,inf,inf,0.9998961407021786,inf,0.999998138229599
1510,inf,0.981779579418373,inf,0.9964973155933529,1,inf,inf,0.9924346493941723,inf,0.9999999999999879
1511,inf,0.9925436632333184,inf,0.9929269894088022,1,inf,inf,0.9912153354144726,inf,0.9999986541839943
1512,inf,0.8926996274292619,inf,0.9929225275290621,1,inf,inf,0.9957037270085817,inf,0.9999999999998741
1513,inf,0.7510275499542048,inf,0.9969862315543694,1,inf,inf,0.9997944884731284,inf,0.9999966070175508
1514,inf,0.9984209496825895,inf,0.9941077279085269,1,inf,inf,0.9979033130344068,inf,0.9999999999999692
1515,inf,0.9328150572831423,inf,0.9941092963376035,1,inf,inf,0.9971379922439936,inf,0.9999999999999716
1516,inf,0.981779579418373,inf,0.997338230171281,1,inf,inf,0.9993887899219652,inf,0.99999999999992
1517,inf,0.41486011439671,inf,0.9923066979572004,1,inf,inf,0.994103707387383,inf,0.9999984872346108
1518,inf,0.41486010771511383,inf,0.9969908657677271,1,inf,inf,0.9971214427329389,inf,0.9999977514089389
1519,inf,0.9956569831438913,inf,0.9945741023428855,1,inf,inf,0.9992057686148972,inf,0.9999991819540894
1520,inf,0.9925436632333184,inf,0.99916111761614,1,inf,inf,0.9998448177519969,inf,0.9999973091200471
1521,inf,0.9984209496825895,inf,0.9988729614981158,1,inf,inf,0.9997829365273092,inf,0.999996349480673
1522,inf,0.7510275847677367,inf,0.9904605484342867,1,inf,inf,0.9876991634998464,inf,0.9999999999999593
1523,inf,0.4148601249687274,inf,0.9980292063816933,1,inf,inf,0.9832244894654709,inf,0.9999996515015915
1524,inf,0.9325341995293912,inf,0.9960581296552551,0.08141972304113325,inf,inf,0.0002360652728232715,inf,0.009695434137632741
1525,inf,0.9817795753671777,inf,0.9989020962287274,1,inf,inf,0.9993680694748972,inf,0.9999939456595615
1526,inf,0.9850635574029002,inf,0.993059527902816,1,inf,inf,0.9876462533738474,inf,0.999994978794591
1527,inf,0.9850498144635768,inf,0.9992184868293463,0.015171659456243812,inf,inf,0.9998583011667425,inf,2.428885537142378e-9
1528,inf,0.9328150438397175,inf,0.9965264045159179,1,inf,inf,0.991192427045,inf,0.9999963385068913
1529,inf,0.9984209496825895,inf,0.9929032828033482,1,inf,inf,0.9986696427628603,inf,0.9999999999999439
1530,inf,0.9328150511570437,inf,0.9976987007281768,1,inf,inf,0.9999219854411519,inf,0.9999983314765611
1531,inf,0.981779579418373,inf,0.9911673247565816,1,inf,inf,0.9979079571264701,inf,0.9999999999999728
1532,inf,0.981769110651319,inf,0.9992332432071257,0.014885377609698778,inf,inf,0.9998582900043728,inf,0
1533,inf,0.9850635599465152,inf,0.9967708971906134,1,inf,inf,0.9956332564921784,inf,0.9999979297036984
1534,inf,0.9189882573256841,inf,0.9973400713993928,1,inf,inf,0.9971502235628662,inf,0.9999999999999865
1535,inf,0.981779579418373,inf,0.9989009143328296,1,inf,inf,0.9997128072550138,inf,0.9999999999999722
1536,inf,0.9797012624384143,inf,0.9969862409981729,1,inf,inf,0.9997614371837761,inf,0.9999999999999356
1537,inf,0.9984209496825895,inf,0.9982046302602643,1,inf,inf,0.9993810100172899,inf,0.9999958299691923
1538,inf,0.9984209496825895,inf,0.994674754130051,1,inf,inf,0.9454051164075046,inf,0.9999972245895891
1539,inf,0.9850635607857421,inf,0.9941123731819665,1,inf,inf,0.9956361555290475,inf,0.9999989033111947
1540,inf,0.9850635617310622,inf,0.994600584188135,1,inf,inf,0.9851473328640086,inf,0.9999999999999876
1541,inf,0.9925436632333184,inf,0.998605056161975,0.02911165555621108,inf,inf,0.0005196510044552793,inf,0.000056398270423252406
1542,inf,0.9984209496825895,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999677
1543,inf,0.9984209496825895,inf,0.9997666854006763,1,inf,inf,0.9963807589951574,inf,0.999999584155466
1544,inf,0.981779579418373,inf,0.9999150627076795,0.9999999999994014,inf,inf,0.9987027640757433,inf,0.9999999999999565
1545,inf,0.9817795782868654,inf,0.9976987008549377,1,inf,inf,0.9999114153620955,inf,0.9999983090094171
1546,inf,0.4148601124492557,inf,0.9976987008578474,1,inf,inf,0.9999114153604514,inf,0.9999982727668678
1547,inf,0.8926996274292619,inf,0.9990296539659833,1,inf,inf,0.9988552289121859,inf,0.9999999999998894
1548,inf,0.981779579418373,inf,0.9985115475658535,1,inf,inf,0.9957409023531327,inf,0.9999999999999956
1549,inf,0.9850099423088419,inf,0.9929741785925077,0.05550711961494555,inf,inf,0.0005442579078011045,inf,0.000053151517325544795
1550,inf,0.981779579418373,inf,0.9976987007033411,1,inf,inf,0.9999127550497527,inf,0.9999999999999715
1551,inf,0.9956569827876067,inf,0.9973381497109696,1,inf,inf,0.9994868400836584,inf,0.9999976804155976
1552,inf,0.9956569827467754,inf,0.9978490731428074,1,inf,inf,0.9953990538436923,inf,0.9999975083346295
1553,inf,0.9817795772269396,inf,0.9967251958358099,1,inf,inf,0.9992872531097023,inf,0.9999967249950041
1554,inf,0.9956569833379944,inf,0.9980180787843437,1,inf,inf,0.9993470522587166,inf,0.9999999999887572
1555,inf,0.9984209496825895,inf,0.9983130087693183,1,inf,inf,0.9916353201715714,inf,0.9999999999999939
1556,inf,0.7510275653958847,inf,0.9959188614564525,1,inf,inf,0.9986367528734864,inf,0.99999811198829
1557,inf,0.9984209496825895,inf,0.9989009093875739,1,inf,inf,0.9997590074563332,inf,0.9999961904444642
1558,inf,0.9925436632333184,inf,0.9945739739384233,1,inf,inf,0.9992738737505293,inf,0.9999981237466519
1559,inf,0.9817795783266042,inf,0.9962432462528052,1,inf,inf,0.9997488611195349,inf,0.9999983683974037
1560,inf,0.9328150428735873,inf,0.997407269058073,1,inf,inf,0.9968488517459446,inf,0.9999960753686838
1561,inf,0.9328150404013418,inf,0.9929056221812,1,inf,inf,0.9979363219968262,inf,0.9999954020202831
1562,inf,0.9925436632333184,inf,0.992925676713401,1,inf,inf,0.9948896752175874,inf,0.9999933250352138
1563,inf,0.9850635609528894,inf,0.9912425444101771,1,inf,inf,0.9824317861145304,inf,0.9999990972227201
1564,inf,0.995656983337997,inf,0.9963703372369669,1,inf,inf,0.8958766490067968,inf,0.9999999999999376
1565,inf,0.9984209496825895,inf,0.9923214114738105,1,inf,inf,0.9898358375414095,inf,0.9999999999999685
1566,inf,0.981779579418373,inf,0.9945735739787868,1,inf,inf,0.9994854833941107,inf,0.9999999999999729
1567,inf,0.9984209496825895,inf,0.9990294965116848,1,inf,inf,0.9993792391817851,inf,0.9999999999999583
1568,inf,0.9984209496825895,inf,0.9974051415752712,1,inf,inf,0.9986669361813009,inf,0.9999999999999439
1569,inf,0.4146779756474066,inf,0.9991021511259177,0.01921896238152904,inf,inf,0.000014750076339442586,inf,0.00004273034474711057
1570,inf,0.9189882573256839,inf,0.9974061577373999,1,inf,inf,0.9977982473147724,inf,0.9999999999999276
1571,inf,0.9817795782866522,inf,0.9990882374410412,1,inf,inf,0.9996384769604011,inf,0.9999983086908503
1572,inf,0.9925436632333184,inf,0.9967628609721663,1,inf,inf,0.947583225860467,inf,0.9999971386179022
1573,inf,0.9328150529294474,inf,0.9956586385161865,1,inf,inf,0.9103027766711007,inf,0.9999988142140219
1574,inf,0.4646015774393554,inf,0.9989629888943659,1,inf,inf,0.9991848477863905,inf,0.9999991678606263
1575,inf,0.995656983337997,inf,0.9945736870345323,1,inf,inf,0.9994256167216506,inf,0.9999999999999726
1576,inf,0.9925436632333184,inf,0.9945737592778211,1,inf,inf,0.999387552049199,inf,0.9999980872292705
1577,inf,0.41486011244847476,inf,0.9962432733549487,1,inf,inf,0.9997148413549676,inf,0.9999982726808746
1578,inf,0.9797012603930046,inf,0.9965056217167807,1,inf,inf,0.9881614244412124,inf,0.999998125617319
1579,inf,0.995656983337997,inf,0.9991611172136237,1,inf,inf,0.9999198123471932,inf,0.9999999999999709
1580,inf,0.981779579418373,inf,0.9998263782069795,0.9999999999998925,inf,inf,0.9997421085890018,inf,0.9999999999999946
1581,inf,0.9925436632333184,inf,0.9976987010895201,1,inf,inf,0.9998961406758923,inf,0.9999976362896591
1582,inf,0.9925436632333184,inf,0.998872961739439,1,inf,inf,0.9997713896105895,inf,0.999991919228836
1583,inf,0.9984209496825895,inf,0.9971452834542411,1,inf,inf,0.9567694743968216,inf,0.9999988881355414
1584,inf,0.995656983337997,inf,0.9945750003322934,1,inf,inf,0.9987300921815616,inf,0.9999999999999933
1585,inf,0.995656983337997,inf,0.9990880583917278,1,inf,inf,0.9982247075473735,inf,0.999999999999968
1586,inf,0.9956569833379969,inf,0.9965236805175596,1,inf,inf,0.9963347877288039,inf,0.9999999999996946
1587,inf,0.9797012597241048,inf,0.9976987013961602,1,inf,inf,0.9998710417555838,inf,0.9999975126476102
1588,inf,0.918988257325684,inf,0.9972319173043191,1,inf,inf,0.957552300950071,inf,0.9999999999999731
1589,inf,0.985063560273122,inf,0.994573973903411,1,inf,inf,0.9992738738196629,inf,0.9999983086081364
1590,inf,0.8926996274292619,inf,0.9969862155633289,1,inf,inf,0.9998403306334427,inf,0.9999999999999389
1591,inf,0.9817795773420547,inf,0.9876153642884964,1,inf,inf,0.9796656506877144,inf,0.9999968970296541
1592,inf,0.9328150572831287,inf,0.9991611172250641,1,inf,inf,0.9999171614739523,inf,0.9999999999962836
1593,inf,0.8926996274292619,inf,0.9970115320430813,1,inf,inf,0.9632720195222503,inf,0.9999999999998679
1594,inf,0.9817795782867151,inf,0.9974990882165342,1,inf,inf,0.999638479918057,inf,0.9999983087848296
1595,inf,0.9850635617310622,inf,0.9978560809106208,1,inf,inf,0.9860526382095609,inf,0.9999999999999895
1596,inf,0.41486012067264455,inf,0.9959188018256312,1,inf,inf,0.9987055325226571,inf,0.9999991783858994
1597,inf,0.9984209496825895,inf,0.9966292193059997,1,inf,inf,0.9881991589556474,inf,0.9999852198204725
1598,inf,0.9984209496825895,inf,0.9967678877604891,1,inf,inf,0.9973095007025582,inf,0.9999980403855321
1599,inf,0.981779579418373,inf,0.9967295748097791,1,inf,inf,0.9978373173873045,inf,0.999999999999903
1600,inf,0.9956569800128993,inf,0.9960599972217651,1,inf,inf,0.9981232695527607,inf,0.9999859865946762
1601,inf,0.9858092007159575,inf,0.9999999031212636,inf,0.9999999613318888,0.9999999999999949,inf,inf,0.9999999999999907
1602,inf,0.9984209496825895,inf,0.9999955845121484,inf,0.9999960552877235,0.9999999999988061,inf,inf,0.9999999999999986
1603,inf,0.9984209496825895,inf,0.9999982395869057,inf,0.9999977931269881,0.999999999999998,inf,inf,0.9999999999999993
1604,inf,0.4775490221802614,inf,0.9999998787557954,inf,0.9999998219770299,0.999997616129649,inf,inf,0.9999999999999963
1605,inf,0.9858091936471262,inf,0.9999961259489827,inf,0.9999951434547891,1,inf,inf,0.9999988721943466
1606,inf,0.42300753962617066,inf,0.9999881613290018,inf,0.9999931117383166,1,inf,inf,0.9999999999999972
1607,inf,0.9958532538877024,inf,0.9999953530860451,inf,0.9999890754436626,1,inf,inf,0.9999999999998483
1608,inf,0.9984209496825895,inf,0.9999999465494216,inf,0.9999999812406204,0.9999986672833536,inf,inf,0.9999999999999925
1609,inf,0.9958532568350154,inf,0.9999998734631301,inf,0.9999999226408549,0.9999999999999998,inf,inf,0.9999999999999922
1610,inf,0.9858091983223213,inf,0.9999985455545286,inf,0.9999980265373205,1,inf,inf,0.9999999999999998
1611,inf,0.9823687574205544,inf,0.9999963839493549,inf,0.9999889389092688,0.9994764136032063,inf,inf,0.9999999999999769
1612,inf,0.9958532114090104,inf,0.9998800592794218,inf,0.9998840231552564,1,inf,inf,0.999998877464615
1613,inf,0.8926996274292619,inf,0.9999988476109959,inf,0.999998555351836,0.9999999999998979,inf,inf,0.9999999999999991
1614,inf,0.9806045739218413,inf,0.999999751152602,inf,0.9999995054706445,1,inf,inf,0.9999999999999958
1615,inf,0.9214454364206945,inf,0.999999167849902,inf,0.999999338058806,0.05525873995618756,inf,inf,0.9999999999999993
1616,inf,0.47754902439810476,inf,0.9999999007503859,inf,0.999999971095359,0.006858640218029334,inf,inf,0.9999999999999967
1617,inf,0.935999511651144,inf,0.9999983877304672,inf,0.9999985596303416,0.9999999992262012,inf,inf,0.9999999999999992
1618,inf,0.9823687640742791,inf,0.9999982201100709,inf,0.9999985806685577,1,inf,inf,0.9999999999999928
1619,inf,0.42300744633928766,inf,0.9999932012188851,inf,0.9999766443261454,0.9999999999999352,inf,inf,0.9999999999999838
1620,inf,0.9823687655628149,inf,0.9999995483272257,inf,0.999999819719479,0.9999999999999969,inf,inf,0.9999999999999962
1621,inf,0.9823687641556341,inf,0.9999977026205829,inf,0.9999992390916912,0.9999999999999998,inf,inf,0.9999999999999946
1622,inf,0.9984209496825895,inf,0.9999996890055465,inf,0.9999996376033315,1,inf,inf,0.9999999999999976
1623,inf,0.4230076652146726,inf,0.9999974755167629,inf,0.999999163873049,1,inf,inf,0.9999999999999962
1624,inf,0.9858091988057641,inf,0.9999985953903067,inf,0.9999986418095319,0.9999999999999862,inf,inf,0.9999999999999996
1625,inf,0.9984209496825895,inf,0.9999962872497644,inf,0.9999966831005798,0.9999999999985181,inf,inf,0.9999979793848793
1626,inf,0.9214454380548646,inf,0.9999996521081649,inf,0.9999995279626007,1,inf,inf,0.999999999999998
1627,inf,0.9958532567698802,inf,0.9999997236869286,inf,0.9999997328184995,0.9999999999999638,inf,inf,0.9999999999999987
1628,inf,0.935999410638292,inf,0.9999812522952235,inf,0.9999832511300516,1,inf,inf,0.9999999999999681
1629,inf,0.9984209496825895,inf,0.9999992671022868,inf,0.9999997572597271,0.9999999973055453,inf,inf,0.9999999999999971
1630,inf,0.9806045744453771,inf,0.9999998923082368,inf,0.9999999570159834,0.9999999999999898,inf,inf,0.9999999999999934
1631,inf,0.9214454230475835,inf,0.9999967609049765,inf,0.999996225542356,1,inf,inf,0.9999999999999992
1632,inf,0.9858092006684716,inf,0.9999998597420573,inf,0.9999999394072139,1,inf,inf,0.9999999999999933
1633,inf,0.9858092006625303,inf,0.9999999012136298,inf,0.9999998897339054,0.9999999762036701,inf,inf,0.9999999999999993
1634,inf,0.9984209496825895,inf,0.9999743436082913,inf,0.9999713622294913,0.9999999999999996,inf,inf,0.9999999999999991
1635,inf,0.9823686633614926,inf,0.99990656650596,inf,0.9999165284299691,0.9999999999999456,inf,inf,0.9999999999999883
1636,inf,0.4230076884386097,inf,0.9999996851172075,inf,0.9999997960088377,0.9999999999999853,inf,inf,0.9999999999999927
1637,inf,0.9958532568331271,inf,0.9999998769271881,inf,0.9999999093258678,1,inf,inf,0.9999999999999798
1638,inf,0.9214449636157018,inf,0.9998545285135417,inf,0.9999489521762632,1,inf,inf,0.9999999999997727
1639,inf,0.995853256766188,inf,0.9999997139006859,inf,0.9999997233556712,0.9999999999999993,inf,inf,0.9999999999999987
1640,inf,0.9214454384893536,inf,0.9999997041577724,inf,0.9999996552599644,1,inf,inf,0.9999999999999979
1641,inf,0.9359995195498987,inf,0.9999998053171824,inf,0.9999996789592563,0.9999999999994424,inf,inf,0.9999999999999961
1642,inf,0.42300765505610827,inf,0.9999966110692433,inf,0.9999987851245339,1,inf,inf,0.9999999999999961
1643,inf,0.9958532567604739,inf,0.9999998063745112,inf,0.9999996010634403,0.9999999999999292,inf,inf,0.9999999999999976
1644,inf,0.9858091921021284,inf,0.9999966119063769,inf,0.9999944129215461,1,inf,inf,0.9999969915363929
1645,inf,0.9958532192761896,inf,0.9999581600110578,inf,0.9998457966359664,0.9999999999999989,inf,inf,0.9999999999999835
1646,inf,0.9858091965450937,inf,0.9999973942530821,inf,0.9999967334094381,0.9999999999999984,inf,inf,0.9999999999999996
1647,inf,0.9858091943258104,inf,0.9999966130756842,inf,0.9999944618943659,1,inf,inf,0.9999999999999996
1648,inf,0.9984209496825895,inf,0.9999963373147643,inf,0.9999986869877062,1,inf,inf,0.9999999999999958
1649,inf,0.4230076487344099,inf,0.9999966624743883,inf,0.9999979595749791,1,inf,inf,0.9999999999999928
1650,inf,0.9823687658813712,inf,0.9999999371820879,inf,0.9999999801988182,0.9999999990396631,inf,inf,0.9999999999999946
1651,inf,0.9958531914323925,inf,0.999856530895729,inf,0.9998022274133936,1,inf,inf,0.9999999999999487
1652,inf,0.9984209496825895,inf,0.9999861867219081,inf,0.9999845815548161,0.9999999999999993,inf,inf,0.9999999999999997
1653,inf,0.9858092003280378,inf,0.9999997334847488,inf,0.9999995973645315,1,inf,inf,0.9999999999999978
1654,inf,0.9925436632333184,inf,0.9999971029007908,inf,0.9999982288361224,1,inf,inf,0.9999917047227295
1655,inf,0.9823687570512823,inf,0.9999942194180828,inf,0.9999904676575259,1,inf,inf,0.9999999999999977
1656,inf,0.9958532568505893,inf,0.9999999050160978,inf,0.9999999723376701,0.00020207278890697382,inf,inf,0.9999999999999964
1657,inf,0.9359995201728352,inf,0.9999998333079784,inf,0.9999998510807231,0.9999992808577549,inf,inf,0.9999999999999987
1658,inf,0.9858092006123331,inf,0.9999998531237524,inf,0.9999998687837484,0.9999999926371517,inf,inf,0.9999999999994378
1659,inf,0.9984209496825895,inf,0.999999893497435,inf,0.9999999574906393,0.9999999999999998,inf,inf,0.9999999999999927
1660,inf,0.9214454387554653,inf,0.9999997301692817,inf,0.9999997390866245,0.9999999999999734,inf,inf,0.9999999999999988
1661,inf,0.9823687460436873,inf,0.9999742426464228,inf,0.9999914689325999,1,inf,inf,0.9999999999999986
1662,inf,0.9858091068754128,inf,0.9999325857701626,inf,0.9999397733655587,1,inf,inf,0.9999984381525395
1663,inf,0.7596101430675632,inf,0.9999998566440266,inf,0.999999839974208,0.9998573881053879,inf,inf,0.9999999999999987
1664,inf,0.9823687643528992,inf,0.9999985391744776,inf,0.9999987422761941,0.9999990754723372,inf,inf,0.9999999999999992
1665,inf,0.921445439293348,inf,0.9999998369294731,inf,0.9999998543160985,0.9999995376942096,inf,inf,0.9999999999999988
1666,inf,0.9806045744973039,inf,0.9999999301436058,inf,0.9999999779801771,0.9999998887409803,inf,inf,0.999999999999996
1667,inf,0.9984209496825895,inf,0.9999887700551113,inf,0.9999847627777884,1,inf,inf,0.9999999999999986
1668,inf,0.9858091990050065,inf,0.9999984271538728,inf,0.9999990848516851,0.9999999999999987,inf,inf,0.999999999999996
1669,inf,0.9823687657412894,inf,0.9999998829118506,inf,0.9999997928171815,0.9999999999999498,inf,inf,0.9999999999999937
1670,inf,0.9823687493048343,inf,0.999994581260602,inf,0.9999767423274556,0.9999999999999958,inf,inf,0.9999999999999835
1671,inf,0.9925436632333184,inf,0.9999998709096682,inf,0.9999999537235079,1,inf,inf,0.9999999999999938
1672,inf,0.9858092004040201,inf,0.9999997868535677,inf,0.9999996485119456,0.9999999999999998,inf,inf,0.9999999999999974
1673,inf,0.935999520370204,inf,0.9999998924488236,inf,0.9999998553272275,0.9999999999988154,inf,inf,0.9999999999999988
1674,inf,0.9858091964117239,inf,0.9999973128538874,inf,0.9999966313667858,0.9999999999999252,inf,inf,0.9999999999999996
1675,inf,0.9823687635997189,inf,0.9999980651690286,inf,0.9999979169219433,0.9999999999999114,inf,inf,0.9999999999999992
1676,inf,0.9858091963380846,inf,0.9999978230860356,inf,0.9999992196136189,1,inf,inf,0.999996800768412
1677,inf,0.9984209496825895,inf,0.9999999407159701,inf,0.9999999681306027,0.9999984050835216,inf,inf,0.999999999999987
1678,inf,0.9858091350791481,inf,0.9999854544919586,inf,0.9999241222998047,1,inf,inf,0.9999999999999746
1679,inf,0.9214454397496836,inf,0.9999999067933086,inf,0.9999999728552506,0.011325293992455878,inf,inf,0.9999999999999968
1680,inf,0.9823687656154179,inf,0.9999997597690382,inf,0.9999996988433951,0.9999999999995424,inf,inf,0.9999999999999988
1681,inf,0.9214454394767659,inf,0.9999998658158564,inf,0.9999999011395712,1,inf,inf,0.9999999999999879
1682,inf,0.9984209496825895,inf,0.9999942203953508,inf,0.9999844163108609,1,inf,inf,0.9999999999997932
1683,inf,0.8926996274292619,inf,0.9999956881879234,inf,0.9999961479097629,0.999999999999988,inf,inf,0.9999999999999979
1684,inf,0.9858086229070393,inf,0.9998206970204562,inf,0.9993842697399554,1,inf,inf,0.9999999999999837
1685,inf,0.9984209496825895,inf,0.9999987005331998,inf,0.9999971938076028,0.04523851171788419,inf,inf,1.1102230246251565e-15
1686,inf,0.9984209496825895,inf,0.9999998177472725,inf,0.9999998037829394,0.9999999999999929,inf,inf,0.9999999999999974
1687,inf,0.9655457837558199,inf,0.9999474159655547,inf,0.999953022348098,1,inf,inf,0.9999993221282178
1688,inf,0.9958532566134254,inf,0.9999992431126753,inf,0.9999993979272782,0.85710623647205,inf,inf,0.9999999999999998
1689,inf,0.9984209496825895,inf,0.9998694234588321,inf,0.9999588457326463,1,inf,inf,0.9999098756114285
1690,inf,0.9858092006654868,inf,0.9999998727977596,inf,0.9999999222340761,0.9999999999989662,inf,inf,0.9999999999999928
1691,inf,0.9823687655988664,inf,0.9999997848515261,inf,0.9999996452104913,0.9999999999999805,inf,inf,0.9999999999999976
1692,inf,0.9858091977114264,inf,0.9999981890376177,inf,0.9999975427988229,1,inf,inf,0.9999999999999992
1693,inf,0.9858092005662872,inf,0.9999998324453516,inf,0.9999998261520542,0.9999999999999964,inf,inf,0.9999999999999978
1694,inf,0.9359994267477988,inf,0.9999801764965157,inf,0.9999942267427523,0.9999999999872426,inf,inf,0.9999952899069986
1695,inf,0.4230076679414849,inf,0.9999988569852012,inf,0.9999981151219403,0.9999999999999953,inf,inf,0.9999999999999991
1696,inf,0.9984209496825895,inf,0.9999998080606758,inf,0.9999997933541496,0.9999999999999998,inf,inf,0.9999999999968753
1697,inf,0.9823687572359914,inf,0.9999943396852803,inf,0.9999906659800982,1,inf,inf,0.9999999999999976
1698,inf,0.9214454317500305,inf,0.9999986370134638,inf,0.9999979408854262,1,inf,inf,0.9999999999999992
1699,inf,0.9984209496825895,inf,0.9999999286374575,inf,0.9999999775054172,0.9999999999576341,inf,inf,0.9999999999999958
1700,inf,0.477548627731997,inf,0.9999852073080495,inf,0.9999840739145631,1,inf,inf,0.9999999999999695
1701,inf,0.9958532568330354,inf,0.9999998504175863,inf,0.9999999353789507,1,inf,inf,0.9999999999999934
1702,inf,0.9958532560203143,inf,0.9999975211683867,inf,0.9999980281896564,0.9999905810427735,inf,inf,0.9999999999999987
1703,inf,0.9214454384893536,inf,0.9999997041577724,inf,0.9999996552599644,1,inf,inf,0.9999999999999979
1704,inf,0.9984209496825895,inf,0.9999998653762306,inf,0.9999999554118393,0.999999988751405,inf,inf,0.9999999999999949
1705,inf,0.9858092006123325,inf,0.9999998531229454,inf,0.9999998687830219,0.9999996876049596,inf,inf,0.999999999999998
1706,inf,0.9958532564629746,inf,0.9999986698974602,inf,0.9999991868317617,0.9999999999999987,inf,inf,0.9999999999999959
1707,inf,0.9925436632333184,inf,0.9999857259909773,inf,0.9999469303675741,1,inf,inf,0.9999999999999671
1708,inf,0.9958532568455798,inf,0.9999998960787039,inf,0.999999955105001,1,inf,inf,0.9999999999999963
1709,inf,0.47754886366327587,inf,0.9999952470468965,inf,0.9999922282592731,1,inf,inf,0.9999999999999991
1710,inf,0.9958532565936096,inf,0.999999227604689,inf,0.9999993099575404,0.9999999984381076,inf,inf,0.9999999999999992
1711,inf,0.4230076745659661,inf,0.9999986243311063,inf,0.9999991589743864,1,inf,inf,0.9999999999999972
1712,inf,0.9823687342915022,inf,0.9999713946714273,inf,0.9999744444921314,0.9999999999999907,inf,inf,0.9999995946700673
1713,inf,0.9958532568400399,inf,0.9999998692033885,inf,0.999999953111838,0.9999999999999993,inf,inf,0.9999999999999959
1714,inf,0.982368765827159,inf,0.9999998703491355,inf,0.9999999535225672,0.9999999999999993,inf,inf,0.9999999999999963
1715,inf,0.9214454392626826,inf,0.9999998211901501,inf,0.9999998574124374,1,inf,inf,0.9999999999999872
1716,inf,0.9958532568543158,inf,0.999999932841551,inf,0.9999999638975887,0.9999999406816724,inf,inf,0.9999999999999925
1717,inf,0.935999286635338,inf,0.9999586459317849,inf,0.9999671044805705,0.999999999999984,inf,inf,0.9999989335909577
1718,inf,0.9823687656088759,inf,0.9999997913687896,inf,0.9999996559577443,0.9999999999999833,inf,inf,0.9999999999999976
1719,inf,0.7596101410599297,inf,0.999999614065317,inf,0.999999845958182,1,inf,inf,0.9999999999999986
1720,inf,0.9925436632333184,inf,0.99999990543617,inf,0.9999999724600086,0.00030457023647550914,inf,inf,0.9999999999999951
1721,inf,0.9956569800159563,inf,0.9999961761383905,inf,0.9999894363945829,0.0965888291619703,inf,inf,4.574615327657128e-7
1722,inf,0.9359995048579764,inf,0.9999981202143094,inf,0.9999966448845244,1,inf,inf,0.9999999999999991
1723,inf,0.9858091969250115,inf,0.999997626127066,inf,0.9999970240884897,1,inf,inf,0.9999999999999992
1724,inf,0.9359994984539188,inf,0.9999988153629679,inf,0.9999995499917258,1,inf,inf,0.9999943432156739
1725,inf,0.9359995201519694,inf,0.9999998297684194,inf,0.9999998479185671,0.999999999709809,inf,inf,0.9999999999999988
1726,inf,0.42300765852057143,inf,0.9999979867160976,inf,0.9999978324579732,1,inf,inf,0.9999999999999992
1727,inf,0.9958532568106137,inf,0.9999998251119898,inf,0.9999998437585901,0.9999991873830025,inf,inf,0.9999999999999987
1728,inf,0.9984209496825895,inf,0.9999973649184798,inf,0.9999991272419813,0.9999999999999996,inf,inf,0.9999999999999958
1729,inf,0.9214453091519607,inf,0.9999770068743371,inf,0.9999689677847999,0.9999999999999996,inf,inf,0.999999999999969
1730,inf,0.9925436632333184,inf,0.9999998912345398,inf,0.9999999565874286,0.9999999999999998,inf,inf,0.9999999999999929
1731,inf,0.9925436632333184,inf,0.9999835055068284,inf,0.999985264112048,0.9999999999999953,inf,inf,0.9999999999999997
1732,inf,0.9823687657601273,inf,0.9999998458979444,inf,0.999999862328358,0.9999999999059499,inf,inf,0.9999999999999982
1733,inf,0.9925436632333184,inf,0.9999999207739356,inf,0.9999999769268544,0.0003989268621029006,inf,inf,0.9999999999999981
1734,inf,0.9806045744677441,inf,0.999999905832317,inf,0.9999999688111286,0.9999995597266591,inf,inf,0.9999999999999959
1735,inf,0.9823687658485164,inf,0.9999999288691791,inf,0.9999999318128435,0.9999988033876107,inf,inf,0.9999999999999988
1736,inf,0.9925436632333184,inf,0.9999978786906615,inf,0.9999992395469842,0.9999999999999998,inf,inf,0.9999999999999982
1737,inf,0.9858092007260886,inf,0.9999999058551562,inf,0.9999999725820307,0.00018641503807308561,inf,inf,0.9999999999999967
1738,inf,0.9858092006116586,inf,0.9999998681519241,inf,0.999999852830092,0.9999986774407009,inf,inf,0.9999999999999981
1739,inf,0.9214452502334971,inf,0.999970426952814,inf,0.999951233902407,1,inf,inf,0.9999999999999991
1740,inf,0.9984209496825895,inf,0.9999998675815392,inf,0.9999999190451048,0.9999999999999842,inf,inf,0.9999999999999919
1741,inf,0.9984209496825895,inf,0.99999983765245,inf,0.9999997322815402,0.9999999999996412,inf,inf,0.9999999999999984
1742,inf,0.9806045733491451,inf,0.9999996326529196,inf,0.9999989756177194,1,inf,inf,0.9999999999999958
1743,inf,0.9858091975092553,inf,0.9999974684295563,inf,0.9999979862380032,0.9995040045960548,inf,inf,0.9999999999999988
1744,inf,0.4230076896660867,inf,0.9999998224065209,inf,0.9999998087991824,0.9999999999999998,inf,inf,0.9999999999999978
1745,inf,0.9823687657506478,inf,0.9999998372629827,inf,0.999999854614058,0.9999999891038992,inf,inf,0.9999999999999988
1746,inf,0.9984209496825895,inf,0.9999998220265665,inf,0.9999998083901156,1,inf,inf,0.9999999999999966
1747,inf,0.9823687637720846,inf,0.9999985427443375,inf,0.9999988408125982,0.9999999937065289,inf,inf,0.9999988960772624
1748,inf,0.9823687657530913,inf,0.9999998394888538,inf,0.999999856602598,0.999999569652263,inf,inf,0.9999999999999988
1749,inf,0.9858092004411135,inf,0.9999996754237784,inf,0.999999811148109,0.9999999999999818,inf,inf,0.9999999999999984
1750,inf,0.9214454365981609,inf,0.9999991448895442,inf,0.9999994341698125,1,inf,inf,0.9999999999999972
1751,inf,0.9984209496825895,inf,0.9999990905222781,inf,0.9999990563626963,0.9999999999999445,inf,inf,0.9999999999999991
1752,inf,0.8926996274292619,inf,0.9999999931498814,inf,0.9999999907855414,0.9999999999985278,inf,inf,0.9999999999999984
1753,inf,0.9984209496825895,inf,0.9999998049131359,inf,0.9999999157205777,1,inf,inf,0.9999999999999879
1754,inf,0.9984209496825895,inf,0.9999993242308212,inf,0.9999997761810759,0.9999998547185471,inf,inf,0.9999999999999981
1755,inf,0.4775490186126661,inf,0.9999997451087034,inf,0.9999996804650181,1,inf,inf,0.9999999999999987
1756,inf,0.9858092008113075,inf,0.9999999971979129,inf,0.9999999983696306,0.9999999999998928,inf,inf,0.9999999999999959
1757,inf,0.9984209496825895,inf,0.9999973167186996,inf,0.9999946676152123,1,inf,inf,0.9999999999999982
1758,inf,0.4775489166099195,inf,0.9999937555931863,inf,0.9999978084103847,0.9999999999995999,inf,inf,0.999999999999838
1759,inf,0.9984209496825895,inf,0.9999999133566723,inf,0.9999999713032388,0.9999996535498116,inf,inf,0.9999999999999932
1760,inf,0.9359995109677389,inf,0.9999982718009683,inf,0.9999984560611576,0.9999999569442631,inf,inf,0.9999999999999993
1761,inf,0.995853256849154,inf,0.9999998992248632,inf,0.9999999706510782,0.006474682126782401,inf,inf,0.9999999999999968
1762,inf,0.9858092007135874,inf,0.9999999007918577,inf,0.9999999604021311,0.9999999999994833,inf,inf,0.9999999999999932
1763,inf,0.9984209496825895,inf,0.9999963418949046,inf,0.9999950793073569,1,inf,inf,0.9999999999999962
1764,inf,0.9958532568599897,inf,0.9999999454635873,inf,0.9999999808595555,0.9999999634217045,inf,inf,0.9999999999999933
1765,inf,0.9984209496825895,inf,0.9999895977604996,inf,0.9999735319241807,1,inf,inf,0.9999999999998795
1766,inf,0.9958532568569106,inf,0.9999999305218227,inf,0.9999999797657493,0.46820023372290703,inf,inf,0.9999999999999962
1767,inf,0.9984209496825895,inf,0.9999997872128001,inf,0.9999998099002374,0.999999992637135,inf,inf,0.9999999999999974
1768,inf,0.9823687658297001,inf,0.9999998735745348,inf,0.9999999546788135,0.9999999999999993,inf,inf,0.9999999999999962
1769,inf,0.9823687657509114,inf,0.9999998753524547,inf,0.9999998169802778,0.9999999283562333,inf,inf,0.9999999999999977
1770,inf,0.9984209496825895,inf,0.9999996858913817,inf,0.9999997501396024,0.00010515502167027959,inf,inf,0.9999999999999986
1771,inf,0.9359995204065743,inf,0.9999998615117125,inf,0.9999998979684842,1,inf,inf,0.9999999999965398
1772,inf,0.9214454398765513,inf,0.9999999496410488,inf,0.9999999823257043,0.9999999685891311,inf,inf,0.9999999999999933
1773,inf,0.9214451359158736,inf,0.9999431575026132,inf,0.9999313271141537,1,inf,inf,0.9999999999999992
1774,inf,0.9806045744703085,inf,0.9999999080123505,inf,0.9999999695330984,0.9999807232430657,inf,inf,0.9999999999999943
1775,inf,0.9858092006632986,inf,0.9999998547745144,inf,0.9999999372611865,1,inf,inf,0.9999999999999937
1776,inf,0.9858092004461954,inf,0.9999997424448134,inf,0.999999750956476,0.9999999999999996,inf,inf,0.9999999999999981
1777,inf,0.9984209496825895,inf,0.9999998772008369,inf,0.9999998902937246,0.9999997989452125,inf,inf,0.9999999999999992
1778,inf,0.9858091634223378,inf,0.9999752342313322,inf,0.9999733367287352,1,inf,inf,0.9999999999999992
1779,inf,0.9984209496825895,inf,0.9999988486261646,inf,0.9999995404404153,1,inf,inf,0.9999999999999982
1780,inf,0.9858092007222719,inf,0.9999999047043986,inf,0.9999999684375551,0.9999994532995735,inf,inf,0.9999999999999962
1781,inf,0.9858092007516491,inf,0.9999999342793932,inf,0.9999999792838427,0.9999999385805098,inf,inf,0.999999999999996
1782,inf,0.9958532501719336,inf,0.9999828525870638,inf,0.9999822085504237,1,inf,inf,0.9999999999999136
1783,inf,0.9858092005537697,inf,0.9999998470700803,inf,0.9999997942858985,0.999999999999956,inf,inf,0.9999999999999979
1784,inf,0.9359995011335904,inf,0.9999974306347221,inf,0.9999977045793081,0.9999999999999651,inf,inf,0.999998433851275
1785,inf,0.9925436632333184,inf,0.9999984232883687,inf,0.9999987457901709,0.9999877188803812,inf,inf,0.999998755901847
1786,inf,0.9858091894405123,inf,0.9999940943135118,inf,0.9999902613580933,1,inf,inf,0.9999999999999976
1787,inf,0.935999519960321,inf,0.9999998151436712,inf,0.9999998009798485,0.9999999999999998,inf,inf,0.9999999999999979
1788,inf,0.985809199707951,inf,0.9999991961820751,inf,0.999999281885199,0.9999999979516956,inf,inf,0.9999999999999993
1789,inf,0.9984209496825895,inf,0.9999997420183523,inf,0.999999722251624,0.999999999999988,inf,inf,0.9999999999999971
1790,inf,0.47754902346941874,inf,0.9999998759845911,inf,0.9999999241823669,0.9999999999999998,inf,inf,0.9999999999999921
1791,inf,0.9823687573506904,inf,0.999995584013329,inf,0.9999896183266296,1,inf,inf,0.9999999999998559
1792,inf,0.4230076916352955,inf,0.9999999040417464,inf,0.9999999682180795,0.9999990987978246,inf,inf,0.9999999999999962
1793,inf,0.9823687618976453,inf,0.9999972303262556,inf,0.9999958157601798,1,inf,inf,0.9999999999999992
1794,inf,0.9823687217501175,inf,0.9999455510504329,inf,0.9999782673418328,1,inf,inf,0.9999999998884317
1795,inf,0.9214454393952486,inf,0.9999998919500772,inf,0.9999998413501378,0.9999971723555401,inf,inf,0.9999999999999962
1796,inf,0.9858086106395278,inf,0.9998168904287856,inf,0.9993711977441909,1,inf,inf,0.9999999999999841
1797,inf,0.9984209496825895,inf,0.9999998268281498,inf,0.9999998452911559,0.9999694887241527,inf,inf,0.9999999999999986
1798,inf,0.9806045744213988,inf,0.9999998691107262,inf,0.9999999530786202,0.9999999999984288,inf,inf,0.9999999999999959
1799,inf,0.9925436632333184,inf,0.9999991860934563,inf,0.9999995024123804,0.9999999999999951,inf,inf,0.9999999999999944
1800,inf,0.8926996274292619,inf,0.9999460087819191,inf,0.999875073983583,1,inf,inf,0.9999999999999228
1801,inf,0.9984209496825895,inf,0.9992935901782868,inf,0.9897964913396956,inf,0.9256019320322223,1,inf
1802,inf,0.9984209496825895,inf,0.9999934162365082,inf,0.9999866932327287,inf,0.9997819396019576,1,inf
1803,inf,0.9817795701229676,inf,0.9999954019781038,inf,0.9999907066627941,inf,0.9998177733332352,1,inf
1804,inf,0.9797012426313758,inf,0.9999952726307086,inf,0.9999865767105982,inf,0.9998760599642361,1,inf
1805,inf,0.9817795409344303,inf,0.999976039208182,inf,0.9999664498830495,inf,0.9983608658479364,1,inf
1806,inf,0.9850635439522701,inf,0.9999921652744858,inf,0.9999872117034383,inf,0.9996188821719421,1,inf
1807,inf,0.7510275355875555,inf,0.9999965595175705,inf,0.9999986502839215,inf,0.9991540215370804,1,inf
1808,inf,0.9796980973847941,inf,0.9996461017196429,inf,0.9974528130324949,inf,0.9994888990368649,1,inf
1809,inf,0.9984209496825895,inf,0.9999509660613182,inf,0.999860786009221,inf,0.9998652001837168,1,inf
1810,inf,0.9925436632333184,inf,0.9999965281694568,inf,0.999996390608119,inf,0.9997802862652321,1,inf
1811,inf,0.4646015842011254,inf,0.9999997149271249,inf,0.9999999169776775,inf,0.9997958606380537,0.9999999997274409,inf
1812,inf,0.9189790972346652,inf,0.9995986243448759,inf,0.9971111303509779,inf,0.9997612337228554,1,inf
1813,inf,0.9328131206329021,inf,0.9999190609731687,inf,0.9995534401621067,inf,0.9997986064021007,1,inf
1814,inf,0.4646013967358974,inf,0.9999965793203625,inf,0.9999901886661592,inf,0.9949146823285434,1,inf
1815,inf,0.4148585532751943,inf,0.9999548238573706,inf,0.9998717381266116,inf,0.9998263474778887,1,inf
1816,inf,0.9984209496825895,inf,0.9999990162499177,inf,0.9999983943112639,inf,0.9994725398435148,1,inf
1817,inf,0.9189878295655257,inf,0.9999603168207996,inf,0.999886079304247,inf,0.9972670128376934,1,inf
1818,inf,0.9817795766840485,inf,0.9999979966375699,inf,0.9999979172623751,inf,0.9996042198950764,1,inf
1819,inf,0.9817311395678079,inf,0.9304485846728955,inf,0.9970491320162366,inf,0.9997371154461193,1,inf
1820,inf,0.4148601016100225,inf,0.9999977396291218,inf,0.9999993417058207,inf,0.9994651349178808,1,inf
1821,inf,0.9984209496825895,inf,0.9994117234785662,inf,0.9957648627080484,inf,0.9997480742810038,1,inf
1822,inf,0.9817795791846604,inf,0.9999997287883373,inf,0.999999921014508,inf,0.9997958606340365,0.9999999986645112,inf
1823,inf,0.9984209496825895,inf,0.9999959050252782,inf,0.9999942659889746,inf,0.9984927707975336,1,inf
1824,inf,0.9956569821562982,inf,0.9999975584154133,inf,0.9999974616743239,inf,0.9997802861611647,1,inf
1825,inf,0.9984209496825895,inf,0.9999648479847609,inf,0.9999634552509259,inf,0.9997322960505862,1,inf
1826,inf,0.9797012403778413,inf,0.9999945694160162,inf,0.9999852148138118,inf,0.9992221705397843,1,inf
1827,inf,0.9796961756426359,inf,0.9953656879516382,inf,0.9999732996020363,inf,0.9997143634733662,1,inf
1828,inf,0.9984209496825895,inf,0.9999932837101237,inf,0.9999809294053719,inf,0.9998760601791576,1,inf
1829,inf,0.9328150438477361,inf,0.9999971682300272,inf,0.9999991752951954,inf,0.9997628235216091,1,inf
1830,inf,0.9956543735542007,inf,0.9994684119522105,inf,0.9895305475294947,inf,0.9931162180274181,1,inf
1831,inf,0.9925436632333184,inf,0.9999941680153307,inf,0.9999953608867945,inf,0.9998881956528061,1,inf
1832,inf,0.9850517310658805,inf,0.987661192469593,inf,0.9986018594523092,inf,0.9976352044670245,1,inf
1833,inf,0.9817786908221892,inf,0.9999356073297617,inf,0.9987363730616599,inf,0.9997767977157934,1,inf
1834,inf,0.9984209496825895,inf,0.9999256729232332,inf,0.9985420839644434,inf,0.9998403885709942,1,inf
1835,inf,0.9797011961877103,inf,0.9999394199064711,inf,0.9999998692848138,inf,0.9991056383915566,1,inf
1836,inf,0.9817794967294388,inf,0.9999590951954502,inf,0.9999173290290063,inf,0.9996429731618145,1,inf
1837,inf,0.9189465055408838,inf,0.9992652492147116,inf,0.9857353226581387,inf,0.9998269809407629,1,inf
1838,inf,0.9850634099418563,inf,0.9999526870868497,inf,0.9998712158220356,inf,0.9983845101003725,1,inf
1839,inf,0.9984209496825895,inf,0.9999976459374026,inf,0.9999975526648722,inf,0.9997370825539851,0.9999999999999993,inf
1840,inf,0.9850635614160363,inf,0.9999997169815231,inf,0.9999999175759844,inf,0.9998177729625283,0.9999999997106341,inf
1841,inf,0.9189642826447836,inf,0.9918360335488391,inf,0.9995525053859744,inf,0.9990009463685996,1,inf
1842,inf,0.8926996274292619,inf,0.9999958636099062,inf,0.999991639683115,inf,0.9996717373658092,0.9999999999999996,inf
1843,inf,0.9817795762330376,inf,0.9999976661958893,inf,0.9999975737252738,inf,0.9997802861502776,1,inf
1844,inf,0.9984209496825895,inf,0.9999995232495339,inf,0.9999998129649855,inf,0.9993056153934786,1,inf
1845,inf,0.9189882297239172,inf,0.999994481237408,inf,0.9999956100429319,inf,0.9998819868027645,1,inf
1846,inf,0.9925436632333184,inf,0.9991885524225427,inf,0.9842473674234595,inf,0.9998657850474594,1,inf
1847,inf,0.9189882469485029,inf,0.9999971163907679,inf,0.9999991601978551,inf,0.9998017981040962,1,inf
1848,inf,0.985063552947654,inf,0.9999943261973057,inf,0.9999954867144858,inf,0.9998881956468614,0.9999999999999973,inf
1849,inf,0.9925436632333184,inf,0.9999514879465146,inf,0.9998622676188805,inf,0.9998577143579832,1,inf
1850,inf,0.9817795725609787,inf,0.9999967291598427,inf,0.9999930229994415,inf,0.9992990125727372,1,inf
1851,inf,0.9984209496825895,inf,0.999603319745135,inf,0.9971449270880123,inf,0.9996924045157709,1,inf
1852,inf,0.9817795703536009,inf,0.9999955160633722,inf,0.9999909372443608,inf,0.9867032623308287,1,inf
1853,inf,0.9984209496825895,inf,0.9999970172525853,inf,0.9999991313254707,inf,0.9997907923593693,1,inf
1854,inf,0.9189882441790962,inf,0.9999976856088787,inf,0.999997593907657,inf,0.9997680861596435,1,inf
1855,inf,0.918988246240592,inf,0.9999971427856883,inf,0.999998879191923,inf,0.9986401672879783,1,inf
1856,inf,0.9984209496825895,inf,0.999958773740544,inf,0.9999571403519266,inf,0.9997140415572814,1,inf
1857,inf,0.9189873709868499,inf,0.9999612296237906,inf,0.9997204896515418,inf,0.9997803018624195,1,inf
1858,inf,0.9850634399632617,inf,0.9999532391788816,inf,0.9999054940043676,inf,0.9997628292163819,1,inf
1859,inf,0.9817795471668661,inf,0.9999763699939286,inf,0.999975433759437,inf,0.999732294446803,1,inf
1860,inf,0.9925436632333184,inf,0.9990739251481104,inf,0.9759668597033928,inf,0.9994643565721242,1,inf
1861,inf,0.9817794618250973,inf,0.9999527840575023,inf,0.9998714746873404,inf,0.9986402620232097,1,inf
1862,inf,0.9984209496825895,inf,0.9999812105328519,inf,0.9997872811173021,inf,0.9996909478898304,1,inf
1863,inf,0.9817692392376951,inf,0.9992426730612349,inf,0.9852975306917223,inf,0.9998495835707101,1,inf
1864,inf,0.9817795515666314,inf,0.9999795936238993,inf,0.9999787851466913,inf,0.9994884814313594,1,inf
1865,inf,0.9817795782534853,inf,0.9999993387118608,inf,0.9999989206367833,inf,0.9994725396208215,1,inf
1866,inf,0.9984209496825895,inf,0.9999932326352788,inf,0.9999863221535692,inf,0.9998076546631987,0.9999999999991911,inf
1867,inf,0.9328150433244754,inf,0.999997057942808,inf,0.999999143175837,inf,0.9998017981068977,1,inf
1868,inf,0.9984209496825895,inf,0.9998615468235935,inf,0.9944899906958967,inf,0.9993664588723948,1,inf
1869,inf,0.985063561394285,inf,0.9999997195529805,inf,0.9999998899867047,inf,0.9987496505331952,1,inf
1870,inf,0.918981205845689,inf,0.9996910573671219,inf,0.9977762722677034,inf,0.9993557708111854,1,inf
1871,inf,0.9328150440886724,inf,0.9999972190120047,inf,0.999999190084619,inf,0.9997446778052881,1,inf
1872,inf,0.9850628208788819,inf,0.9999454935145342,inf,0.9991950029209403,inf,0.9992516272719906,1,inf
1873,inf,0.41486012532598915,inf,0.9999997607592436,inf,0.999999930325462,inf,0.99960991818417,0.9999999999992408,inf
1874,inf,0.8926996274292619,inf,0.9999992083290741,inf,0.9999991516912409,inf,0.9992943620511504,1,inf
1875,inf,0.932813412412056,inf,0.9998832963720996,inf,0.9996686745853978,inf,0.9993333827877362,1,inf
1876,inf,0.9850500681200369,inf,0.9859211382413605,inf,0.9984091519676029,inf,0.9998616210706149,1,inf
1877,inf,0.9984209496825895,inf,0.9992931257348068,inf,0.9949092044372516,inf,0.9997613922645316,1,inf
1878,inf,0.985063519016682,inf,0.9999757040163543,inf,0.9999747443448065,inf,0.983620672378777,1,inf
1879,inf,0.9850635496527634,inf,0.9999953620157678,inf,0.9999906258936044,inf,0.9998076544817516,1,inf
1880,inf,0.9850635610039603,inf,0.9999995300259449,inf,0.9999996261550552,inf,0.9998148181631441,0.999999999413568,inf
1881,inf,0.9189882484177037,inf,0.9999975246519881,inf,0.9999992790972663,inf,0.9996429641681354,1,inf
1882,inf,0.9817794830933217,inf,0.9999523493205564,inf,0.9999036955989162,inf,0.9998018033054031,1,inf
1883,inf,0.9817794867037236,inf,0.9999541354153803,inf,0.9999073053001399,inf,0.9997628291043377,1,inf
1884,inf,0.9817795715753362,inf,0.9999961204070021,inf,0.9999921587057045,inf,0.999609918943722,1,inf
1885,inf,0.918988204233324,inf,0.9999948786540561,inf,0.999986056831718,inf,0.9991691572814916,1,inf
1886,inf,0.9817792799552204,inf,0.9999344116966764,inf,0.9996180344084721,inf,0.9995699469887482,1,inf
1887,inf,0.9984209496825895,inf,0.9999979005419392,inf,0.9999978173593673,inf,0.9996042199142767,0.9999999999999993,inf
1888,inf,0.9850635560474162,inf,0.9999972531917186,inf,0.9999961533441206,inf,0.9991628595550921,1,inf
1889,inf,0.981779742518546,inf,0.9999994609490143,inf,0.9999995712071882,inf,0.9932311768799957,0.9997265123697113,inf
1890,inf,0.9956569692608596,inf,0.9999932899255773,inf,0.9999473828382061,inf,0.9975799959638063,1,inf
1891,inf,0.9850622169122416,inf,0.9999243124281814,inf,0.9985154870287425,inf,0.999869222702865,1,inf
1892,inf,0.9817795734983836,inf,0.9999971759729536,inf,0.9999939770668463,inf,0.9986611162344592,1,inf
1893,inf,0.9956569710917449,inf,0.9999746969521173,inf,0.9999736944265478,inf,0.9997610286375787,1,inf
1894,inf,0.9328150438477361,inf,0.9999971682300272,inf,0.9999991752951954,inf,0.9997628235216091,1,inf
1895,inf,0.9925436632333184,inf,0.9996458090182466,inf,0.9974507068350587,inf,0.9994888993869131,1,inf
1896,inf,0.9984209496825895,inf,0.9999975542498918,inf,0.9999974573437563,inf,0.9997802861615854,0.9999999999999993,inf
1897,inf,0.9817795701229676,inf,0.9999954019781038,inf,0.9999907066627941,inf,0.9998177733332352,1,inf
1898,inf,0.7510271240540477,inf,0.9999779862122137,inf,0.9999771140390367,inf,0.9995695368415142,1,inf
1899,inf,0.9850635614191713,inf,0.9999997199938674,inf,0.9999999184532757,inf,0.9998076540967332,0.9999999999989884,inf
1900,inf,0.9984209496825895,inf,0.9999975542498918,inf,0.9999974573437563,inf,0.9997802861615854,0.9999999999999996,inf
1901,inf,0.9984209496825895,inf,0.9999966079948244,inf,0.9999964735969831,inf,0.9997538673518017,1,inf
1902,inf,0.9956567778320053,inf,0.9999450727839866,inf,0.9991888112465116,inf,0.999194401721261,1,inf
1903,inf,0.9817739345788462,inf,0.9920001356934758,inf,0.9995616614843328,inf,0.9989244604352379,1,inf
1904,inf,0.4646008752829389,inf,0.99997596970714,inf,0.9999750176206217,inf,0.9996921620336912,1,inf
1905,inf,0.9817795703366695,inf,0.999995507688082,inf,0.9999909203167763,inf,0.9997958610230481,0.9999999999999989,inf
1906,inf,0.9817793718340856,inf,0.9999622102278777,inf,0.9997275553734822,inf,0.9997538838175337,1,inf
1907,inf,0.4645969082271657,inf,0.9999608677418858,inf,0.9997178822663829,inf,0.9997371004783685,1,inf
1908,inf,0.9984209496825895,inf,0.9999603969494034,inf,0.9997144900560693,inf,0.9997538846249507,1,inf
1909,inf,0.9797012541647624,inf,0.9999957978979818,inf,0.9999966227825261,inf,0.9954103691134487,1,inf
1910,inf,0.9817795772830005,inf,0.9999975304592169,inf,0.9999992807885264,inf,0.9996429641675747,1,inf
1911,inf,0.41477644837785743,inf,0.990885990449704,inf,0.9998973867667539,inf,0.9997911461332354,1,inf
1912,inf,0.9984209496825895,inf,0.9999966231662143,inf,0.9999927969959691,inf,0.999251233049796,1,inf
1913,inf,0.9956569832629051,inf,0.9999997549624144,inf,0.9999999286372394,inf,0.9996099181833782,0.9999999997928026,inf
1914,inf,0.8926996274292619,inf,0.9999995871116382,inf,0.9999997532656447,inf,0.9994521409168374,0.9999999999999898,inf
1915,inf,0.9189882518765766,inf,0.9999992567494588,inf,0.9999987868034736,inf,0.9996495916218328,0.9999999999971756,inf
1916,inf,0.8926996274292619,inf,0.9994117234785662,inf,0.9957648627080484,inf,0.9997480742810038,1,inf
1917,inf,0.9328150538602901,inf,0.9999994809084158,inf,0.9999995870840745,inf,0.9998675799154187,0.999999999997158,inf
1918,inf,0.9956558353838234,inf,0.9951902415610969,inf,0.9999722854951123,inf,0.9997613244226561,1,inf
1919,inf,0.9797011395607186,inf,0.9999640589024144,inf,0.9999233383808221,inf,0.999281661619998,1,inf
1920,inf,0.9850635614650717,inf,0.9999997612019292,inf,0.9999999304543863,inf,0.9996099181841319,0.9999999999992426,inf
1921,inf,0.9817795791785913,inf,0.9999997224064565,inf,0.9999999191558993,inf,0.9998177729619665,0.9999999995845146,inf
1922,inf,0.9189882280450006,inf,0.9999966442447036,inf,0.9999928417319177,inf,0.9993742233425794,1,inf
1923,inf,0.9984209496825895,inf,0.9265171646031205,inf,0.9968830437522165,inf,0.9997526337058593,1,inf
1924,inf,0.9850631769713751,inf,0.9995561772541857,inf,0.9999974583229697,inf,0.9997538905113538,1,inf
1925,inf,0.9984209496825895,inf,0.9999693321310322,inf,0.9999345981769581,inf,0.9985439699956488,1,inf
1926,inf,0.9850635614230634,inf,0.9999997234881292,inf,0.999999919470917,inf,0.999795860638625,0.9999999999990061,inf
1927,inf,0.9984209496825895,inf,0.9991834025460419,inf,0.9999973124108772,inf,0.9994043051865452,1,inf
1928,inf,0.4148599376698058,inf,0.9999920325008473,inf,0.9999869949051056,inf,0.9996432101828757,1,inf
1929,inf,0.9984209496825895,inf,0.9999961424656773,inf,0.999994598023477,inf,0.9989983704507627,1,inf
1930,inf,0.9797012291420708,inf,0.9999940714199242,inf,0.9999754164269985,inf,0.9990652572697273,1,inf
1931,inf,0.9850635387900087,inf,0.9999948283161106,inf,0.9999785573247781,inf,0.998600092019707,1,inf
1932,inf,0.4148600913006304,inf,0.9999970883945868,inf,0.9999988578557107,inf,0.9986401673224591,1,inf
1933,inf,0.9984209496825895,inf,0.9999997250169143,inf,0.9999999199161484,inf,0.9997652554372172,0.9999999997619515,inf
1934,inf,0.9817795675895262,inf,0.9999926344830713,inf,0.9999896884900884,inf,0.997253792850488,1,inf
1935,inf,0.9189820623099456,inf,0.9979066319650605,inf,0.9998686279847295,inf,0.9994729589735669,1,inf
1936,inf,0.9984209496825895,inf,0.9999970219577139,inf,0.9999991326957629,inf,0.9911998907416424,1,inf
1937,inf,0.9925436632333184,inf,0.9999723448673655,inf,0.9999612741593034,inf,0.9988274013960754,1,inf
1938,inf,0.9850599015337352,inf,0.9996023281822464,inf,0.9961503715769582,inf,0.9980568045041607,1,inf
1939,inf,0.9817795792124439,inf,0.9999997617061943,inf,0.9999999306012444,inf,0.999671736675822,0.9999999998003326,inf
1940,inf,0.9797009194839263,inf,0.9999617164317108,inf,0.9997239974165729,inf,0.9997169863359633,1,inf
1941,inf,0.4646009409062912,inf,0.999978177458886,inf,0.999977312862643,inf,0.9995695367937294,1,inf
1942,inf,0.9984209496825895,inf,0.9999509026746796,inf,0.9992748791736842,inf,0.9986617853690475,1,inf
1943,inf,0.9189234985013368,inf,0.9991367905988385,inf,0.9775983736020495,inf,0.9993921359111334,1,inf
1944,inf,0.9984209496825895,inf,0.9652586004923663,inf,0.998535774516131,inf,0.9995781058709812,1,inf
1945,inf,0.9817795750517379,inf,0.9999959169941607,inf,0.9999975600947126,inf,0.9994041333716639,1,inf
1946,inf,0.9817794592211473,inf,0.9999532102486081,inf,0.9998671571339708,inf,0.9998651998769363,1,inf
1947,inf,0.9189666684897362,inf,0.9923686577759903,inf,0.9998791202432367,inf,0.9997576791205605,1,inf
1948,inf,0.9956569831886537,inf,0.9999996061983272,inf,0.9999997646785638,inf,0.9993314291554343,1,inf
1949,inf,0.46460091229473477,inf,0.9999931915443583,inf,0.9999603333047898,inf,0.9996469452858665,1,inf
1950,inf,0.932812720649158,inf,0.9993709883499378,inf,0.9999926043329882,inf,0.9992514111387178,1,inf
1951,inf,0.9328127266499735,inf,0.9993666018365215,inf,0.999998631794396,inf,0.999154161023121,1,inf
1952,inf,0.9189857527442807,inf,0.9998932979388002,inf,0.9992072733727211,inf,0.9995740344235652,1,inf
1953,inf,0.9850556488468958,inf,0.9994154813247659,inf,0.9914019600643788,inf,0.9993235554161193,1,inf
1954,inf,0.8926996274292618,inf,0.990601096518306,inf,0.999888550352227,inf,0.9991888743611075,1,inf
1955,inf,0.995656982424982,inf,0.9999970223326765,inf,0.9999991328049648,inf,0.999790792359117,0.9999999999999989,inf
1956,inf,0.9189882447071605,inf,0.9999967476118111,inf,0.999998724074277,inf,0.9991540214694389,1,inf
1957,inf,0.995655656516413,inf,0.99445191525385,inf,0.9999568945112648,inf,0.9990912611987322,1,inf
1958,inf,0.9956568762693585,inf,0.9995513400345019,inf,0.9999974305840045,inf,0.999737107089901,1,inf
1959,inf,0.8926996274292619,inf,0.9999903604128977,inf,0.9999899785101176,inf,0.9993242781084182,1,inf
1960,inf,0.918987391362169,inf,0.9999621213331646,inf,0.9997269148428327,inf,0.9997538838571176,1,inf
1961,inf,0.9984209496825895,inf,0.9999917217576433,inf,0.999938453980672,inf,0.9989431225516958,1,inf
1962,inf,0.9189869531621645,inf,0.9999562590728942,inf,0.9995754193647258,inf,0.9990624613736383,1,inf
1963,inf,0.9984209496825895,inf,0.9933977526178577,inf,0.9997323710954482,inf,0.9996048824540753,1,inf
1964,inf,0.9797011041170898,inf,0.9999519754666603,inf,0.9999029400394368,inf,0.9997628293743663,1,inf
1965,inf,0.8926996274292619,inf,0.999997012758498,inf,0.9999988281856413,inf,0.998640167370408,1,inf
1966,inf,0.9984209496825895,inf,0.9999994372607504,inf,0.9999995523641441,inf,0.9998972075578563,0.9999999994223501,inf
1967,inf,0.9984209496825895,inf,0.9994891699721055,inf,0.9963230009215618,inf,0.9995700486311181,1,inf
1968,inf,0.9984209496825895,inf,0.9999464897250029,inf,0.9997953701881642,inf,0.9993383216840745,1,inf
1969,inf,0.9850635589265441,inf,0.9999974821977516,inf,0.9999992667331661,inf,0.9996429641722342,1,inf
1970,inf,0.9189882471870847,inf,0.9999971826878191,inf,0.9999991795057919,inf,0.9997779652620878,1,inf
1971,inf,0.9956557715687558,inf,0.999521768230578,inf,0.9953698060062828,inf,0.9990413737383951,1,inf
1972,inf,0.464601454048835,inf,0.9999970316397288,inf,0.9999936692438615,inf,0.9986611165898327,1,inf
1973,inf,0.9850627902972325,inf,0.9991149240610918,inf,0.999990130773873,inf,0.9998076793267902,1,inf
1974,inf,0.9984209496825895,inf,0.9999975802841582,inf,0.9999974844097735,inf,0.999768086170703,1,inf
1975,inf,0.8926996274292619,inf,0.9999691151037873,inf,0.9999678914700435,inf,0.9995695390580238,1,inf
1976,inf,0.9850622169122416,inf,0.9999243124281814,inf,0.9985154870287425,inf,0.999869222702865,1,inf
1977,inf,0.979560215101765,inf,0.8833876399062428,inf,0.986185485369253,inf,0.9975891931679728,1,inf
1978,inf,0.981779566336134,inf,0.9999947481160478,inf,0.99998570122715,inf,0.9992670825915412,1,inf
1979,inf,0.9956569824363762,inf,0.9999970594932207,inf,0.9999991436273695,inf,0.9997779652684358,0.9999999999999973,inf
1980,inf,0.41485219159106046,inf,0.9999445685108319,inf,0.9991813542431744,inf,0.9992993911924669,1,inf
1981,inf,0.9817795345734163,inf,0.9999720805649722,inf,0.9999609023999527,inf,0.9990895478330076,1,inf
1982,inf,0.9850607084856888,inf,0.9995960950494411,inf,0.9970929255136791,inf,0.9997479746202316,1,inf
1983,inf,0.41485969562300395,inf,0.9999766481305844,inf,0.9999757229228805,inf,0.9996921619300033,1,inf
1984,inf,0.9817792628352969,inf,0.9999558094969733,inf,0.9995710555802171,inf,0.99911659065318,1,inf
1985,inf,0.995641350494475,inf,0.9987458011167726,inf,0.9354073495876823,inf,0.998224382570354,1,inf
1986,inf,0.9956569489109901,inf,0.9999288657585699,inf,0.9999260476231415,inf,0.9993075356654656,1,inf
1987,inf,0.41485967544170543,inf,0.999975558503209,inf,0.9999745901147539,inf,0.9997477594571046,1,inf
1988,inf,0.7510270601719485,inf,0.9999922322398606,inf,0.9999566397792784,inf,0.997636372518792,1,inf
1989,inf,0.9189879571421661,inf,0.9999655947175211,inf,0.9999266141713995,inf,0.9992816595446611,1,inf
1990,inf,0.9956569794168878,inf,0.9999896579196609,inf,0.9999938239863754,inf,0.9966893675068313,1,inf
1991,inf,0.9817795788088792,inf,0.9999994924145087,inf,0.9999995962366999,inf,0.9998675799133144,0.9999999991796262,inf
1992,inf,0.9956569824363762,inf,0.9999970594932207,inf,0.9999991436273695,inf,0.9997779652684358,1,inf
1993,inf,0.9956548331968323,inf,0.9910807702089945,inf,0.9998585718062216,inf,0.9998390425286251,1,inf
1994,inf,0.4148600703998777,inf,0.9999973513468535,inf,0.9999962908996407,inf,0.9989983693307655,1,inf
1995,inf,0.9850597111396489,inf,0.9998907606478178,inf,0.9956421641059113,inf,0.9996283956606661,1,inf
1996,inf,0.9984209496825895,inf,0.9999964915277555,inf,0.9999925159702883,inf,0.999374223512308,1,inf
1997,inf,0.9925436632333184,inf,0.9995422233738276,inf,0.9955680497116076,inf,0.998830049126725,1,inf
1998,inf,0.9328149957591322,inf,0.9999956357027937,inf,0.9999876076252415,inf,0.9998403378718161,0.9999999999999987,inf
1999,inf,0.9817793808720876,inf,0.9999423325192379,inf,0.9997609386190345,inf,0.9987922741203734,1,inf
2000,inf,0.4646006015435675,inf,0.9999717549621313,inf,0.9999604475817587,inf,0.9989106678759886,1,inf


==> chapters/tables/JoinedResultProbs_comma_no_head.csv <==
1,0.8662942593437603,0.13370574065623975,4.518907467668697e-16,0.9999999999999996,5.864566838689943e-7,0.9999994135433161,4.6650379696693333e-7,0.9999995334962031,0.00029658920782202374,0.999703410792178
2,0.07855456247910395,0.921445437520896,9.259053906796079e-14,0.9999999999999074,5.711826567708886e-7,0.9999994288173433,4.5435389428488945e-7,0.9999995456461057,0.000296589209229832,0.9997034107907702
3,0.017631234300923854,0.9823687656990762,1.2778940492566917e-15,0.9999999999999987,3.0238453777126593e-7,0.9999996976154623,8.806457329775763e-8,0.9999999119354267,0.0004652615749073843,0.9995347384250927
4,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
5,0.5224509864281535,0.47754901357184654,6.617130343186923e-16,0.9999999999999993,5.371030679619536e-7,0.9999994628969321,4.2724488859747216e-7,0.9999995727551114,0.00043885249061433236,0.9995611475093856
6,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
7,0.07855456073071032,0.9214454392692897,1.1171628596273984e-15,0.9999999999999989,1.7498583957225183e-7,0.9999998250141604,1.3919452334885943e-7,0.9999998608054766,0.00011398821994299998,0.999886011780057
8,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
9,0.06400047923959172,0.9359995207604083,3.2784740568323313e-15,0.9999999999999967,9.600725026430295e-8,0.9999999039927497,2.7960548480199253e-8,0.9999999720394516,0.00017353087813891196,0.9998264691218611
10,0.24038985548091057,0.7596101445190895,7.037845409104023e-13,0.9999999999992962,1.0114201641000227e-7,0.9999998988579836,2.9455965517517233e-8,0.9999999705440344,0.00016274133348037566,0.9998372586665196
11,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
12,0.5224509756077504,0.47754902439224955,3.298934171567936e-15,0.9999999999999967,9.973777399179818e-8,0.999999900262226,2.9047002776640363e-8,0.9999999709529972,0.00016274133362568106,0.9998372586663743
13,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
14,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
15,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
16,0.06400047923297807,0.935999520767022,3.348502603963477e-15,0.9999999999999967,9.440007185747948e-8,0.9999999055999281,2.749248393677573e-8,0.999999972507516,0.00018641504218266556,0.9998135849578174
17,0.5769923083094743,0.42300769169052566,9.385898962532653e-13,0.9999999999990614,9.390830359689509e-8,0.9999999060916964,2.7349264437693764e-8,0.9999999726507356,0.00018641504224064595,0.9998135849577594
18,0.07855456024143909,0.921445439758561,4.2210910844701276e-15,0.9999999999999958,8.910488725321911e-8,0.9999999108951128,2.595034763528453e-8,0.9999999740496524,0.00030457024441632783,0.9996954297555837
19,0.07855456026305677,0.9214454397369433,3.108288444775834e-15,0.9999999999999969,9.591306139094981e-8,0.9999999040869386,2.793311750447923e-8,0.9999999720668825,0.010035629405977058,0.989964370594023
20,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
21,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
22,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
23,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
24,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
25,0.5769923105649969,0.4230076894350031,1.3022095338381706e-15,0.9999999999999987,3.0813823549579444e-7,0.9999996918617645,8.974024408016437e-8,0.9999999102597559,0.00046526157429497823,0.9995347384257051
26,0.0785545607813056,0.9214454392186944,1.031587800801286e-15,0.999999999999999,1.8645104032913428e-7,0.9999998135489597,1.4831465077376525e-7,0.9999998516853492,0.00008662781358734811,0.9999133721864126
27,0.014190799636876635,0.9858092003631234,1.4139052729467562e-15,0.9999999999999986,4.6848938357272564e-7,0.9999995315106164,1.3643990517160696e-7,0.9999998635600948,0.0012348439036120049,0.9987651560963879
28,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
29,0.07855456059586381,0.9214454394041361,5.632843230096124e-16,0.9999999999999994,1.4442878080959277e-7,0.9999998555712192,1.1488755519756272e-7,0.9999998851124448,0.00022505190709334375,0.9997749480929067
30,0.06400047922502548,0.9359995207749745,3.434689348164335e-15,0.9999999999999966,9.246751211243341e-8,0.9999999075324879,2.6929657376349586e-8,0.9999999730703426,0.00020207279370961209,0.9997979272062903
31,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
32,0.06400047979834345,0.9359995202016566,1.5650547131957173e-15,0.9999999999999984,1.6677978506100882e-7,0.9999998332202149,1.326669217494436e-7,0.9999998673330782,0.0001448532081829603,0.9998551467918171
33,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
34,0.5224509784789815,0.4775490215210185,1.0802359884411845e-15,0.9999999999999989,1.9524378286095166e-7,0.9999998047562172,1.5530894018962468e-7,0.9999998446910598,0.0000866278129125753,0.9999133721870874
35,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
36,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
37,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
38,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
39,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
40,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
41,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
42,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
43,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
44,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
45,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
46,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
47,0.07855456025672188,0.9214454397432781,3.2071296129192064e-15,0.9999999999999968,9.391799340309214e-8,0.9999999060820066,2.7352086435982244e-8,0.9999999726479135,0.00017353087836883906,0.9998264691216312
48,0.014190799424374049,0.9858092005756259,1.1389909284461418e-15,0.9999999999999989,1.7840485322999661e-7,0.9999998215951468,1.4191421756855332e-7,0.9999998580857824,0.00011398821960191366,0.999886011780398
49,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
50,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
51,0.06400047921934485,0.9359995207806552,4.314991680873275e-15,0.9999999999999957,9.108707384826157e-8,0.9999999089129261,2.6527627207763925e-8,0.9999999734723728,0.0003045702440326965,0.9996954297559673
52,0.5224509755844816,0.4775490244155184,3.3583731384001495e-15,0.9999999999999967,9.83470217655599e-8,0.9999999016529783,2.8641968834530578e-8,0.9999999713580312,0.00017353087788141513,0.9998264691221186
53,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
54,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
55,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
56,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
57,0.5224509779116271,0.4775490220883729,1.6031963839263595e-15,0.9999999999999984,1.7084433690596057e-7,0.9999998291556631,1.3590011683578773e-7,0.9999998640998832,0.00014485320765526694,0.9998551467923448
58,0.5769923210526081,0.4230076789473919,4.475777957718959e-16,0.9999999999999996,9.384494587928972e-7,0.9999990615505412,7.465005478329347e-7,0.9999992534994522,0.0005984931051222932,0.9994015068948777
59,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
60,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
61,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
62,0.004146743151238112,0.9958532568487619,3.3082348213222757e-15,0.9999999999999967,1.0001896334407365e-7,0.9999998999810367,2.9128894597255602e-8,0.9999999708711054,0.0001627413335965806,0.9998372586664034
63,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
64,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
65,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
66,0.019395425536690464,0.9806045744633095,3.370282226381033e-15,0.9999999999999967,9.869576861098683e-8,0.9999999013042314,2.8743535675076808e-8,0.9999999712564643,0.00017353087784303448,0.999826469122157
67,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
68,0.0640004792451786,0.9359995207548214,3.220449202683871e-15,0.9999999999999968,9.73649151101688e-8,0.9999999026350849,2.8355946261493598e-8,0.9999999716440537,0.00016274133387124973,0.9998372586661287
69,0.01763123426758185,0.9823687657324182,1.029454330874382e-15,0.999999999999999,1.860654339402011e-7,0.999999813934566,1.480079156822909e-7,0.9999998519920843,0.00008662781361694026,0.9999133721863831
70,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
71,0.5224509778931345,0.47754902210686545,1.6073597402947975e-15,0.9999999999999984,1.7004905409157686e-7,0.9999998299509459,1.352674998624754e-7,0.9999998647325001,0.00947113661155647,0.9905288633884435
72,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
73,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
74,0.2403898554942932,0.7596101445057069,3.2946216130429907e-15,0.9999999999999967,1.0234921269828024e-7,0.9999998976507873,2.980754178129519e-8,0.9999999701924582,0.00015357283900381696,0.9998464271609961
75,0.5224509755001555,0.4775490244998445,4.420151535986692e-15,0.9999999999999956,9.330693670606616e-8,0.9999999066930633,2.7174126122003813e-8,0.9999999728258738,0.0003045702436030654,0.9996954297563969
76,0.8662942557630477,0.13370574423695225,4.333967697975788e-15,0.9999999999999957,9.148764639422262e-8,0.9999999085123537,2.6644287439781206e-8,0.9999999733557126,0.0003045702439551695,0.9996954297560449
77,0.014190799268317669,0.9858092007316823,4.694627692129595e-15,0.9999999999999953,8.598394411863033e-8,0.9999999140160559,2.5041423761531008e-8,0.9999999749585763,0.00025678262404686664,0.9997432173759532
78,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
79,0.2403898572233144,0.7596101427766856,1.1863173415603507e-15,0.9999999999999988,1.858177691641853e-7,0.9999998141822308,1.4781090785278984e-7,0.9999998521890922,0.00011398821886239021,0.9998860117811376
80,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
81,0.5769923105267323,0.4230076894732677,1.322271112489633e-15,0.9999999999999987,3.0450388307417453e-7,0.9999996954961169,8.868179811072963e-8,0.9999999113182019,0.0004930291085576946,0.9995069708914424
82,0.0041467431515408975,0.9958532568484592,3.2580389920069676e-15,0.9999999999999968,1.0121275524624197e-7,0.9999998987872447,2.9476567051824924e-8,0.9999999705234329,0.0001535728391150617,0.9998464271608849
83,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
84,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
85,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
86,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
87,0.00414674319407265,0.9958532568059274,1.0999708844913092e-15,0.9999999999999989,1.9348522862789403e-7,0.9999998065147714,1.5391007775108732e-7,0.9999998460899222,0.00009179997094561536,0.9999082000290543
88,0.8386217737724886,0.1613782262275114,1.189040896511969e-15,0.9999999999999988,1.8624436946529944e-7,0.9999998137556305,1.481502520289769e-7,0.9999998518497479,0.00011398821881983178,0.9998860117811802
89,0.06400047885722589,0.9359995211427741,1.7318174455319536e-15,0.9999999999999982,3.0887870635339714e-9,0.9999999969112129,8.995589416132822e-10,0.999999999100441,0.0003210194717526117,0.9996789805282474
90,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
91,0.5769923098857362,0.42300769011426376,1.4272033823678039e-15,0.9999999999999986,1.7529401738076904e-7,0.9999998247059826,1.3943966697458702e-7,0.9999998605603331,0.00017181418035338243,0.9998281858196466
92,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
93,0.07855456067848134,0.9214454393215187,1.5309967981234922e-15,0.9999999999999984,1.631504165974698e-7,0.9999998368495834,1.2977989835043787e-7,0.9999998702201016,0.0001448532086541548,0.9998551467913458
94,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
95,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
96,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
97,0.240389855465263,0.759610144534737,3.405656891459662e-15,0.9999999999999966,9.973168328770784e-8,0.9999999002683168,2.904522895824103e-8,0.999999970954771,0.00017353087772902968,0.999826469122271
98,0.866294256462403,0.133705743537597,1.5719373503080837e-15,0.9999999999999984,1.6751323031908458e-7,0.9999998324867697,1.3325034931906815e-7,0.9999998667496507,0.0001448532080877384,0.9998551467919122
99,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
100,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
101,0.07855456077160335,0.9214454392283966,4.148023927344453e-13,0.9999999999995852,1.8425222246221472e-7,0.9999998157477775,1.4656557550193146e-7,0.9999998534344245,0.0000917999716947484,0.9999082000283053
102,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
103,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
104,0.8662942565718015,0.13370574342819852,1.1182549145087328e-15,0.9999999999999989,1.8341954198236696e-7,0.999999816580458,1.4590321011980945e-7,0.9999998540967899,0.00010515504457469476,0.9998948449554254
105,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
106,0.017631234265260008,0.98236876573474,1.045314450866149e-15,0.999999999999999,1.838711635343044e-7,0.9999998161288365,1.4626245774127197e-7,0.9999998537375423,0.00009179997172565882,0.9999082000282743
107,0.24038985535241547,0.7596101446475845,4.8896949142149855e-15,0.9999999999999951,8.955667135085543e-8,0.9999999104433287,2.6081922397916855e-8,0.9999999739180776,0.00025678262345526083,0.9997432173765447
108,0.014190799408215327,0.9858092005917847,1.5609107011200902e-15,0.9999999999999984,1.66338180069501e-7,0.9999998336618199,1.3231564191759177e-7,0.9999998676843581,0.000144853208240293,0.9998551467917597
109,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
110,0.06400047992171126,0.9359995200782887,1.0707826117562846e-15,0.9999999999999989,1.8835101233569854e-7,0.9999998116489877,1.4982600562668524e-7,0.9999998501739944,0.00009179997136218351,0.9999082000286378
111,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
112,0.5224509789213351,0.4775490210786649,1.4521601781159178e-15,0.9999999999999986,2.977871953019329e-7,0.9999997022128047,8.672567215602505e-8,0.9999999132743278,0.000612135919567646,0.9993878640804323
113,0.5769923097484386,0.4230076902515614,1.5569016962483503e-15,0.9999999999999984,1.6591096181647023e-7,0.9999998340890381,1.3197580618435786e-7,0.9999998680241938,0.00014485320829575813,0.9998551467917043
114,0.5224509755138026,0.4775490244861974,3.5257705473112915e-15,0.9999999999999964,9.412261610251108e-8,0.9999999058773839,2.741167946570456e-8,0.9999999725883205,0.013163900072016062,0.9868360999279839
115,0.2403898574109752,0.7596101425890248,1.0954450277785233e-15,0.9999999999999989,1.979926864805893e-7,0.9999998020073135,1.5749558757779488e-7,0.9999998425044124,0.00008662781270161886,0.9999133721872984
116,0.014190799277731087,0.985809200722269,6.878827423693206e-13,0.9999999999993121,9.575303902332174e-8,0.999999904246961,2.788651359524941e-8,0.9999999721134865,0.00017353087816690934,0.999826469121833
117,0.5224509755845388,0.4775490244154612,4.417220212159111e-12,0.9999999999955828,9.834702176638692e-8,0.9999999016529783,2.8641968834771436e-8,0.9999999713580312,0.00017353087788155012,0.9998264691221185
118,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
119,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
120,0.007456336766681603,0.9925436632333184,3.608407499607946e-15,0.9999999999999963,1.0108726981282067e-7,0.9999998989127302,2.944002146245465e-8,0.9999999705599786,0.0001627413334860206,0.999837258666514
121,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
122,0.576992310095154,0.42300768990484605,1.0490425594676091e-15,0.999999999999999,1.8960583819752939e-7,0.9999998103941617,1.508241714677059e-7,0.9999998491758285,0.00008662781334524251,0.9999133721866548
123,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
124,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
125,0.5769923083262999,0.4230076916737001,3.261395133289688e-15,0.9999999999999968,9.550710955157603e-8,0.9999999044928904,2.781489064074832e-8,0.9999999721851094,0.00017353087819395327,0.9998264691218061
126,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
127,0.24038985548090455,0.7596101445190955,3.3453810619650357e-15,0.9999999999999967,1.0114201640986789e-7,0.9999998988579836,2.9455965517478095e-8,0.9999999705440344,0.00016274133348035484,0.9998372586665196
128,0.0176312341347764,0.9823687658652236,4.59513495821819e-15,0.9999999999999954,8.41616984052406e-8,0.9999999158383016,2.451072436672692e-8,0.9999999754892757,0.0002567826243486108,0.9997432173756514
129,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
130,0.5769923098334218,0.42300769016657824,7.111036419109249e-16,0.9999999999999993,2.386533357757011e-7,0.9999997613466642,6.95038983675704e-8,0.9999999304961016,0.0012079801916024832,0.9987920198083975
131,0.017631234252720708,0.9823687657472793,1.4005539559636071e-15,0.9999999999999986,1.7202084999078647e-7,0.99999982797915,1.3683598786658946e-7,0.9999998631640121,0.00017181418085007586,0.9998281858191499
132,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
133,0.07855456024572693,0.9214454397542731,3.35994542898252e-15,0.9999999999999967,9.045528515287183e-8,0.9999999095447148,2.6343629036811693e-8,0.9999999736563709,0.00020207279396565846,0.9997979272060343
134,0.004146743194886562,0.9958532568051134,1.0832814855723143e-15,0.9999999999999989,1.9579423086071097e-7,0.9999998042057692,1.5574680045958818e-7,0.9999998442531995,0.00008662781287033284,0.9999133721871296
135,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
136,0.017631234142056633,0.9823687658579434,3.2004968167624466e-15,0.9999999999999968,9.372375803122658e-8,0.999999906276242,2.7295518546404378e-8,0.9999999727044815,0.00017353087839021514,0.9998264691216098
137,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
138,0.06400047921704807,0.9359995207829519,4.330087587945599e-15,0.9999999999999957,9.052893884947757e-8,0.9999999094710611,2.6365079476851812e-8,0.9999999736349205,0.0127614574312199,0.9872385425687801
139,0.01763123425933636,0.9823687657406637,1.0868778825921575e-15,0.9999999999999989,1.782729973458557e-7,0.9999998217270026,1.418093312703901e-7,0.9999998581906687,0.0001051550450501761,0.9998948449549498
140,0.01763123414392948,0.9823687658560705,3.0961504102472503e-15,0.9999999999999969,9.61836050050608e-8,0.999999903816395,2.8011908927093383e-8,0.9999999719880911,0.00015357283960735054,0.9998464271603926
141,0.06400047988891479,0.9359995201110852,1.1133586992748842e-15,0.9999999999999989,1.8261645196114797e-7,0.999999817383548,1.4526438281250876e-7,0.9999998547356171,0.00010515504464889098,0.9998948449553511
142,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
143,0.522450987614157,0.477549012385843,4.707205748827249e-16,0.9999999999999996,5.881079211489738e-7,0.9999994118920789,4.678172928857165e-7,0.9999995321827071,0.0003186071844607988,0.9996813928155392
144,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
145,0.28822805562317144,0.7117719443768286,3.17279085592889e-15,0.9999999999999968,9.592404637411079e-8,0.9999999040759536,2.7936316701879738e-8,0.9999999720636833,0.00016274133402036643,0.9998372586659796
146,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
147,0.5224509784254417,0.47754902157455825,1.0968784673918685e-15,0.9999999999999989,1.9294127206835361e-7,0.9999998070587279,1.5347738117282283e-7,0.9999998465226189,0.00009179997098974951,0.9999082000290103
148,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
149,0.017631234138399662,0.9823687658616004,4.2123612734227304e-15,0.9999999999999958,8.892060605855836e-8,0.9999999110793939,2.5896678737746924e-8,0.9999999741033213,0.0003045702444519932,0.999695429755548
150,0.10730037257073811,0.8926996274292619,1.3813946946196226e-15,0.9999999999999987,2.7214610271563564e-7,0.9999997278538972,2.1648178584822637e-7,0.9999997835182142,0.00009179996456341188,0.9999082000354366
151,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
152,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
153,0.0640004792499608,0.9359995207500392,3.171585343903916e-15,0.9999999999999968,9.852702917903062e-8,0.9999999014729708,2.869439306288076e-8,0.9999999713056069,0.00015357283937795949,0.999846427160622
154,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
155,0.017631234262547448,0.9823687657374526,1.0641480665927517e-15,0.9999999999999989,1.8130765015591034e-7,0.9999998186923499,1.4422328117889296e-7,0.9999998557767188,0.00009788665418577146,0.9999021133458142
156,0.576992312343307,0.42300768765669305,1.3748917440038584e-15,0.9999999999999987,4.770418718487952e-7,0.9999995229581281,1.3893067813313564e-7,0.9999998610693218,0.001139252348650984,0.998860747651349
157,0.017631234264692063,0.982368765735308,1.0464424700549097e-15,0.999999999999999,1.8333442377428318e-7,0.9999998166655762,1.458355018504921e-7,0.9999998541644981,0.006022859740888608,0.9939771402591114
158,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
159,0.5769923098718045,0.4230076901281955,1.4316297375676604e-15,0.9999999999999986,1.743419096355512e-7,0.9999998256580903,1.3868230178430865e-7,0.9999998613176982,0.011214493319765326,0.9887855066802347
160,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
161,0.5769923122405932,0.4230076877594068,1.4102738335885541e-15,0.9999999999999986,4.672861279064118e-7,0.9999995327138721,1.3608947654981626e-7,0.9999998639105234,0.0012348439034103786,0.9987651560965897
162,0.01939542553244287,0.9806045744675571,3.5308720644123477e-15,0.9999999999999964,9.505690607358055e-8,0.9999999049430939,2.768377620785111e-8,0.9999999723162238,0.00020207279338012427,0.9997979272066199
163,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
164,0.07855456022629702,0.921445439773703,4.604658039868146e-15,0.9999999999999954,8.43361171156538e-8,0.9999999156638829,2.4561520976305184e-8,0.9999999754384791,0.0002567826243197287,0.9997432173756803
165,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
166,0.5224509756276677,0.47754902437233226,3.2488794609785265e-15,0.9999999999999968,1.009282097117814e-7,0.9999998990717903,2.93936977977925e-8,0.9999999706063022,0.00015357283914291494,0.999846427160857
167,0.5224509752470017,0.4775490247529983,1.7740557375871619e-15,0.9999999999999982,7.817620931495063e-8,0.9999999218237907,2.2767548122996024e-8,0.9999999772324519,0.0003989268723200485,0.99960107312768
168,0.5224509755238146,0.4775490244761854,3.518395522876096e-15,0.9999999999999964,9.472101735750321e-8,0.9999999052789826,2.7585954088125938e-8,0.9999999724140459,0.0002020727934228645,0.9997979272065771
169,0.5769923099789614,0.42300769002103855,1.1075587532775252e-15,0.9999999999999989,1.8166512904999651e-7,0.999999818334871,1.4450764192711876e-7,0.999999855492358,0.00010515504473678218,0.9998948449552633
170,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
171,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
172,0.24038985535247068,0.7596101446475293,6.431345867841191e-12,0.9999999999935687,8.955667135191303e-8,0.9999999104433287,2.608192239822486e-8,0.9999999739180776,0.00025678262345572053,0.9997432173765443
173,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
174,0.866294255325655,0.13370574467434504,1.739433447941914e-15,0.9999999999999982,3.102370163278087e-9,0.9999999968976299,9.035147982580787e-10,0.9999999990964852,0.0003210194717497671,0.9996789805282502
175,0.019395425731221043,0.980604574268779,1.120600828602064e-15,0.9999999999999989,1.909259510548078e-7,0.999999809074049,1.518742706093554e-7,0.9999998481257294,0.00009788665335590092,0.9999021133466441
176,0.5769923099245509,0.42300769007544914,1.1360655719246699e-15,0.9999999999999989,1.7794664324853418e-7,0.9999998220533568,1.415497291041199e-7,0.999999858450271,0.00011398821964762563,0.9998860117803524
177,0.5224509782888478,0.4775490217111522,1.1404921687916827e-15,0.9999999999999989,1.870669559212093e-7,0.9999998129330441,1.4880458800223818e-7,0.999999851195412,0.00010515504423771587,0.9998948449557623
178,0.5769923100242109,0.4230076899757891,1.0843964395851502e-15,0.9999999999999989,1.84757524482484e-7,0.9999998152424755,1.469675238769007e-7,0.9999998530324761,0.0000978866538881151,0.9999021133461119
179,0.866294256623306,0.13370574337669405,1.0602802487931096e-15,0.9999999999999989,1.9090819751837456e-7,0.9999998090918025,1.518601483523862e-7,0.9999998481398517,0.0056854221517814935,0.9943145778482185
180,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
181,0.014190799279035275,0.9858092007209647,3.2119219763246962e-15,0.9999999999999968,9.710710899492516e-8,0.999999902892891,2.8280864427945394e-8,0.9999999717191356,0.0001627413338979304,0.9998372586661021
182,0.5224509781362967,0.4775490218637033,1.4696414713284892e-15,0.9999999999999986,1.8050639859503393e-7,0.9999998194936014,1.4358591629627911e-7,0.9999998564140837,0.00017181417956241887,0.9998281858204375
183,0.5224509783628926,0.47754902163710744,1.1166411207274668e-15,0.9999999999999989,1.902513040464777e-7,0.999999809748696,1.513376147920461e-7,0.9999998486623852,0.00009788665341410958,0.9999021133465859
184,0.5769923083094667,0.4230076916905333,3.331058872864819e-15,0.9999999999999967,9.390830359672727e-8,0.9999999060916964,2.734926443764489e-8,0.9999999726507356,0.00018641504224061646,0.9998135849577594
185,0.5769923100624353,0.42300768993756466,1.0652044621640094e-15,0.9999999999999989,1.873698157583382e-7,0.9999998126301842,1.4904550138570777e-7,0.9999998509544986,0.00009179997144179341,0.9999082000285582
186,0.5769923082656601,0.42300769173433994,4.315908814800193e-15,0.9999999999999957,8.974756422996428e-8,0.9999999102524357,2.6137516841068806e-8,0.9999999738624832,0.019711408068337363,0.9802885919316626
187,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
188,0.5769923083405195,0.4230076916594805,3.203672554514431e-15,0.9999999999999968,9.685770176404368e-8,0.9999999031422983,2.820822863271979e-8,0.9999999717917714,0.00016274133392374165,0.9998372586660763
189,0.01763123414306572,0.9823687658569342,3.1438520611738897e-15,0.9999999999999969,9.5049131357809e-8,0.9999999049508687,2.768151194846768e-8,0.999999972318488,0.00016274133411091213,0.9998372586658891
190,0.5224509781998117,0.4775490218001883,1.1698466413492333e-15,0.9999999999999988,1.8323790056475818e-7,0.9999998167620995,1.457587213394251e-7,0.9999998542412787,0.00011398821911976166,0.9998860117808802
191,0.017631234140862085,0.9823687658591379,3.268859762171967e-15,0.9999999999999968,9.215480572480482e-8,0.9999999078451943,2.683858673233776e-8,0.9999999731614133,0.00018641504244725244,0.9998135849575528
192,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
193,0.019395425538319636,0.9806045744616804,3.310632483706529e-15,0.9999999999999967,1.00091452566448e-7,0.9999998999085474,2.9150005903025906e-8,0.9999999708499941,0.00016274133358907855,0.9998372586664109
194,0.07855456026454874,0.9214454397354512,3.1025669561250884e-15,0.9999999999999969,9.638293822779255e-8,0.9999999036170618,2.8069961482734357e-8,0.9999999719300385,0.00015357283958783853,0.9998464271604122
195,0.5224509774557679,0.47754902254423215,5.898479922180403e-16,0.9999999999999994,1.5123981698058603e-7,0.999999848760183,1.2030547321681948e-7,0.9999998796945267,0.00022505190559158467,0.9997749480944084
196,0.5769923083371586,0.42300769166284136,3.207575464980092e-15,0.9999999999999968,9.653849202330465e-8,0.999999903461508,2.811526399306254e-8,0.999999971884736,0.006858640390343331,0.9931413596096567
197,0.522450975416606,0.477549024583394,4.8218069478044446e-15,0.9999999999999952,8.831327847619938e-8,0.9999999116867215,2.5719804467697562e-8,0.9999999742801955,0.0002567826236611536,0.9997432173763389
198,0.5769923082892257,0.42300769171077435,3.4167966348031398e-15,0.9999999999999966,9.198581134864272e-8,0.9999999080141887,2.6789369871793065e-8,0.9999999732106302,0.00020207279377090602,0.9997979272062291
199,0.017631234242977502,0.9823687657570225,1.5278304798591177e-15,0.9999999999999984,1.628129991409649e-7,0.9999998371870008,1.2951149570630083e-7,0.9999998704885042,0.00014485320869796106,0.999855146791302
200,0.014190799277733784,0.9858092007222662,4.300712271604421e-12,0.9999999999956993,9.575303902397965e-8,0.999999904246961,2.7886513595441015e-8,0.9999999721134865,0.0001735308781670197,0.9998264691218329
201,0.2489724152322567,0.7510275847677433,4.0943874055251095e-14,0.999999999999959,0.9999893104843486,0.000010689515651418624,0.035799887401251215,0.9642001125987488,0.0002588190226222873,0.9997411809773777
202,0.24897244074596256,0.7510275592540374,0.0000024529777971275868,0.9999975470222029,0.999798439202791,0.00020156079720901054,0.13358852674171331,0.8664114732582867,0.0002555832006802755,0.9997444167993197
203,0.01493643815879628,0.9850635618412037,1.2602453996857105e-14,0.9999999999999873,0.00037809515725195387,0.999621904842748,0.9999997946641077,2.053358922893267e-7,0.0004970114980730228,0.999502988501927
204,0.5851398961656976,0.4148601038343024,0.0000026848084895578926,0.9999973151915105,0.9999998912588591,1.0874114086956155e-7,0.00016769715600581096,0.9998323028439942,0.00013136731096990815,0.9998686326890301
205,0.018220420581627022,0.981779579418373,1.0983230765645284e-13,0.9999999999998902,0.9999993499902571,6.500097429196217e-7,0.014068476040077918,0.9859315239599221,0.00014474006052129005,0.9998552599394787
206,0.004343016662002585,0.9956569833379975,5.126898755168787e-14,0.9999999999999487,0.9999987306083358,0.0000012693916642270153,0.05525666731663566,0.9447433326833643,0.0010829207537681512,0.9989170792462319
207,0.0149364439988149,0.9850635560011851,0.000006460370711002057,0.999993539629289,0.9999999362433457,6.375665428937083e-8,0.022710946218111035,0.977289053781889,0.002757995605412556,0.9972420043945874
208,0.0015790503174104532,0.9984209496825895,7.42825343726082e-15,0.9999999999999926,0.9996244648844979,0.0003755351155021458,0.317934164662475,0.6820658353375251,0.0073425631065629025,0.9926574368934371
209,0.007456336766681597,0.9925436632333184,0.0000013963542645050915,0.9999986036457355,0.9999999997959466,2.0405344081098065e-10,0.001958864671758041,0.998041135328242,0.003114232001920348,0.9968857679980796
210,0.014936441380236568,0.9850635586197635,0.000003507953700014664,0.9999964920463,0.9999999930907457,6.9092542798188106e-9,0.010345667759043102,0.9896543322409569,0.0063556372065688045,0.9936443627934312
211,0.01493643826893778,0.9850635617310622,2.1366143781981554e-14,0.9999999999999787,0.9999993298478541,6.701521458873927e-7,0.014067395834263148,0.9859326041657368,0.0036221887198650093,0.996377811280135
212,0.06718750256665874,0.9328124974333413,0.0006881659538092834,0.9993118340461907,0.001103623418991474,0.9988963765810085,0.9999855110912373,0.000014488908762655406,0.00014291381271286474,0.9998570861872871
213,0.0015790503174104532,0.9984209496825895,0.0000011360164918398978,0.9999988639835081,0.9999999788359724,2.1164027641518146e-8,0.0028338048274861027,0.9971661951725139,0.0006998607302909505,0.9993001392697091
214,0.0015790503174104532,0.9984209496825895,4.7186693124895015e-14,0.9999999999999528,0.9999978854785353,0.000002114521464702257,0.01889606760417015,0.9811039323958298,0.00007086173890284108,0.9999291382610972
215,0.018220420581626973,0.981779579418373,3.710283792667239e-14,0.9999999999999629,0.9997986269321218,0.00020137306787815223,0.13358974922220454,0.8664102507777954,0.00021470267417087737,0.9997852973258291
216,0.007456336766681597,0.9925436632333184,0.0000072871631720118814,0.999992712836828,0.9999999951397804,4.860219560143264e-9,0.01036671330571291,0.9896332866942871,0.0008343129294898497,0.9991656870705101
217,0.0015790503174104532,0.9984209496825895,6.923629780590283e-14,0.9999999999999307,0.9997986232419344,0.00020137675806564115,0.1335864768521997,0.8664135231478003,0.00031253811777404297,0.9996874618822259
218,0.5353984104107462,0.4646015895892538,1.9605881471408236e-14,0.9999999999999803,0.9999999977826914,2.2173085589827224e-9,0.0005087265511285571,0.9994912734488715,0.0005523007836471762,0.9994476992163528
219,0.5353984463865427,0.46460155361345734,0.000002472922056364149,0.9999975270779436,0.9999996104616674,3.895383325902557e-7,0.041404608878257254,0.9585953911217427,0.010143681352058904,0.9898563186479411
220,0.004343016661987322,0.9956569833380127,8.869248537857221e-15,0.9999999999999911,0.9999999998271198,1.7288015463634565e-10,0.0003357726147558661,0.9996642273852442,0.00006731033375036845,0.9999326896662496
221,0.24897242507563372,0.7510275749243662,9.467387493816587e-7,0.9999990532612506,0.9999960151340256,0.000003984865974415719,0.0018028119288452944,0.9981971880711547,0.009163085430570752,0.9908369145694292
222,0.018220843726457873,0.9817791562735422,0.0006210495968580235,0.999378950403142,0.999920936195832,0.0000790638041680003,0.07393472149554901,0.926065278504451,0.004115079625733231,0.9958849203742668
223,0.01822056511901832,0.9817794348809816,0.00021218239170504646,0.9997878176082949,0.9995694678570882,0.000430532142911777,0.20475738426903048,0.7952426157309695,0.07995381044790187,0.9200461895520982
224,0.01493643826893782,0.9850635617310621,5.898628635839781e-14,0.999999999999941,0.9999999999993368,6.632472349110685e-13,0.0007555731031258005,0.9992444268968742,0.0008103124542239955,0.999189687545776
225,0.014936440338305363,0.9850635596616947,0.0000023331882106016676,0.9999976668117894,0.9999534778880286,0.00004652211197142542,0.07390554060309544,0.9260944593969046,0.005910429508417658,0.9940895704915823
226,0.01493615832692364,0.9850638416730764,7.538855609424986e-14,0.9999999999999246,0.773563960127235,0.22643603987276495,0.22528790107477134,0.7747120989252286,0.0006412579286997383,0.9993587420713003
227,0.585139871866834,0.414860128133166,7.577644901776537e-12,0.9999999999924224,0.9999299044157796,0.00007009558422044204,0.19507988978159518,0.8049201102184048,0.0007561072213588567,0.9992438927786411
228,0.018220420581626973,0.981779579418373,3.7424589707564574e-14,0.9999999999999626,0.9999540173156415,0.00004598268435851427,0.07391397408975567,0.9260860259102444,0.0000815372528180466,0.999918462747182
229,0.004343017750757688,0.9956569822492423,0.000004464839555702398,0.9999955351604443,0.001271021456470773,0.9987289785435293,0.9999999996146773,3.853226626659989e-10,0.0016024330130321419,0.9983975669869679
230,0.018220420581626973,0.981779579418373,3.323886463854774e-14,0.9999999999999668,0.9999299564867573,0.0000700435132426902,0.19508919256882493,0.804910807431175,0.0006180184748252789,0.9993819815251748
231,0.004343016936752039,0.995656983063248,0.00000112670976674228,0.9999988732902333,0.9999985412278584,0.0000014587721416381427,0.0009374185535856206,0.9990625814464144,0.00013878098929642085,0.9998612190107036
232,0.01822042129835654,0.9817795787016435,0.0000010519441833195736,0.9999989480558167,0.9999998998850523,1.001149476653751e-7,0.00016768854648682689,0.9998323114535131,0.0008098706847666945,0.9991901293152333
233,0.06718494271685775,0.9328150572831423,8.890097264016822e-14,0.9999999999999111,0.0004105900020812248,0.9995894099979188,0.9999999789091341,2.1090865942596793e-8,0.00014215771338622698,0.9998578422866138
234,0.014936438268937506,0.9850635617310625,1.526218990133187e-14,0.9999999999999848,0.9999999782971916,2.1702808439272303e-8,0.0028337169930017065,0.9971662830069983,0.0007826081008865259,0.9992173918991135
235,0.06718494271685778,0.9328150572831422,3.6088609310575654e-14,0.9999999999999639,0.999954018379797,0.000045981620202972806,0.07391399590243815,0.9260860040975618,0.00006663781701205852,0.9999333621829879
236,0.018220422398329546,0.9817795776016705,0.0000026663739998032496,0.9999973336260002,0.9999999994316289,5.683711279402814e-10,0.0005086828778503133,0.9994913171221497,0.000786113006205611,0.9992138869937944
237,0.020298737561585692,0.9797012624384143,4.030075719070609e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306315,0.9260860364169369,0.00008871398564688382,0.9999112860143531
238,0.01822042295528168,0.9817795770447183,0.0000034838125194021765,0.9999965161874806,0.9999999289337343,7.106626565001051e-8,0.0034364080466834355,0.9965635919533166,0.00032814893180457995,0.9996718510681954
239,0.007456336766681603,0.9925436632333184,2.7501257478676983e-14,0.9999999999999725,0.0002443521669603516,0.9997556478330396,0.9999135295700282,0.00008647042997178556,0.00013840122240196733,0.9998615987775981
240,0.08101174862004448,0.9189882513799555,0.0000021018135982956966,0.9999978981864017,0.9999987342136795,0.0000012657863205367548,0.05526315024959508,0.944736849750405,0.0007800912508134601,0.9992199087491865
241,0.014936449173178682,0.9850635508268213,0.00001229440642951149,0.9999877055935705,0.9970970059644018,0.0029029940355982387,0.3240787587509541,0.6759212412490458,0.0005867029728392685,0.9994132970271608
242,0.5851398799061349,0.4148601200938651,8.882763689527888e-7,0.9999991117236311,0.9999999785279612,2.1472038813641348e-8,0.0028337587163495552,0.9971662412836504,0.000743287127837054,0.999256712872163
243,0.5851398810803927,0.4148601189196073,0.000001024294662669431,0.9999989757053374,0.9999889910557764,0.00001100894422356724,0.035712822301240815,0.9642871776987592,0.009239659232855848,0.9907603407671441
244,0.018220421132327056,0.981779578867673,8.08262844338295e-7,0.9999991917371557,0.9998121587116829,0.00018784128831705882,0.22677999388736447,0.7732200061126355,0.004268993697281979,0.995731006302718
245,0.018220420581626963,0.981779579418373,2.0402475269695952e-14,0.9999999999999796,0.9999910490485572,0.000008950951442820987,0.0038732346373283443,0.9961267653626716,0.00009688017128108695,0.9999031198287189
246,0.014936440238850424,0.9850635597611496,0.0000022210539098381787,0.9999977789460902,0.9999978084221641,0.0000021915778358749805,0.018896135028301318,0.9811038649716987,0.00007942490055906725,0.9999205750994409
247,0.018220420581626425,0.9817795794183736,1.401256522984147e-14,0.999999999999986,0.9999910490485521,0.000008950951447928013,0.0038732346373331794,0.9961267653626669,0.00004623233613002405,0.99995376766387
248,0.08101175294212382,0.9189882470578762,0.000003629667498111516,0.9999963703325019,0.999999279090016,7.209099840421729e-7,0.014068500757230535,0.9859314992427695,0.0002659442619102543,0.9997340557380897
249,0.0015790503174104532,0.9984209496825895,9.346042463447459e-7,0.9999990653957537,0.9999978485950571,0.0000021514049428628113,0.018895995745515287,0.9811040042544847,0.00032741952979209996,0.9996725804702079
250,0.0015790503174104532,0.9984209496825895,0.0000028219682021257305,0.9999971780317979,0.9999996607166962,3.3928330378518723e-7,0.0414864947232778,0.9585135052767222,0.004657913917742477,0.9953420860822575
251,0.0015790503174104532,0.9984209496825895,2.605473374326395e-14,0.9999999999999739,0.9999978425022252,0.00000215749777476848,0.018896127332523282,0.9811038726674767,0.00012605282275891027,0.9998739471772411
252,0.007456336766681597,0.9925436632333184,0.0000030404553934450546,0.9999969595446065,0.9999962862627012,0.0000037137372987938733,0.06614122781063353,0.9338587721893665,0.0004163189674340865,0.9995836810325659
253,0.0015790503174104532,0.9984209496825895,0.000002487594959639644,0.9999975124050403,0.9999538873613224,0.00004611263867759785,0.07391410854728461,0.9260858914527154,0.00006257767172934937,0.9999374223282707
254,0.0043430166619810966,0.9956569833380189,8.613473255419669e-14,0.9999999999999138,0.9970507004628931,0.0029492995371068753,0.5254447544818291,0.47455524551817085,0.029879058159463855,0.9701209418405361
255,0.007456336766681597,0.9925436632333184,0.000004095212789658852,0.9999959047872103,0.9999992700863326,7.299136673966089e-7,0.014068508756436218,0.9859314912435638,0.00026594435615303924,0.999734055643847
256,0.24897241523213864,0.7510275847678614,1.704422619687334e-14,0.9999999999999829,0.9998143809516667,0.00018561904833325205,0.2271731392420238,0.7728268607579762,0.0003540932391929622,0.999645906760807
257,0.014936438268937794,0.9850635617310622,3.939362678691423e-14,0.9999999999999606,0.9999993418052053,6.581947946671107e-7,0.014068037130842082,0.985931962869158,0.0015577018184501274,0.9984422981815498
258,0.001579050317410452,0.9984209496825895,0.0000010900134998877796,0.9999989099865001,0.9999539436109015,0.00004605638909849219,0.07391368944063008,0.92608631055937,0.00030790667544605335,0.999692093324554
259,0.0015790503174104532,0.9984209496825895,8.881234398889448e-7,0.9999991118765601,0.9999263462602109,0.0000736537397890702,0.19444330951827946,0.8055566904817205,0.01020593856755269,0.9897940614324473
260,0.00434301666200265,0.9956569833379973,5.3874929694603864e-14,0.9999999999999462,0.9999999054411713,9.455882865605503e-8,0.00016768300113661203,0.9998323169988634,0.00020666851725911244,0.9997933314827409
261,0.0015790503174104532,0.9984209496825895,5.862460909634654e-7,0.999999413753909,0.9999999939430988,6.056901202811105e-9,0.00033577548107724067,0.9996642245189228,0.0004438876502965777,0.9995561123497034
262,0.01822042091310874,0.9817795790868913,4.86528564386103e-7,0.9999995134714356,0.9999985503848161,0.0000014496151838905291,0.0009374094317874036,0.9990625905682126,0.00013177098294008124,0.99986822901706
263,0.007456336766681597,0.9925436632333184,0.0000035652578382093134,0.9999964347421618,0.9999999666754342,3.332456577354037e-8,0.00007086867112994311,0.9999291313288701,0.0007493744066480884,0.9992506255933519
264,0.01822042136322594,0.981779578636774,0.0000011471526574520607,0.9999988528473426,0.9999999801611665,1.983883346490245e-8,0.001387870264484254,0.9986121297355157,0.000079456022854818,0.9999205439771451
265,0.018220422080276702,0.9817795779197233,0.0000021995679042308822,0.9999978004320957,0.9999539013683909,0.00004609863160909278,0.07391407167037935,0.9260859283296207,0.00007932823248391619,0.9999206717675161
266,0.020298737561585692,0.9797012624384143,4.426258320875322e-14,0.9999999999999557,0.9999994110765136,5.889234864220327e-7,0.0006938442627233218,0.9993061557372767,0.0001103529006574196,0.9998896470993426
267,0.5851398718667655,0.4148601281332345,1.2647500568770236e-14,0.9999999999999873,0.9996241921406807,0.0003758078593193437,0.31787266547281307,0.682127334527187,0.007730380001056706,0.9922696199989433
268,0.5851398919613685,0.4148601080386315,0.0000022202688203072363,0.9999977797311796,0.9999987307046871,0.0000012692953128556894,0.05526088631251286,0.9447391136874872,0.0008857005704160877,0.999114299429584
269,0.004343016662002984,0.995656983337997,4.026452771737777e-14,0.9999999999999597,0.9999540168030612,0.0000459831969388258,0.07391396358306279,0.9260860364169372,0.00008871398564688382,0.9999112860143531
270,0.0043430166619948,0.9956569833380052,3.40095610206191e-14,0.999999999999966,0.0013706902516784022,0.9986293097483216,0.9999999998909916,1.0900835789584562e-10,0.0003311921773052831,0.9996688078226947
271,0.0202987383487565,0.9797012616512435,7.025447512027658e-7,0.9999992974552488,0.9999999735567879,2.6443212064464205e-8,0.00006756281833638576,0.9999324371816636,0.00009097747098588471,0.9999090225290141
272,0.0015790503174104532,0.9984209496825895,0.0000023658639635073125,0.9999976341360365,0.9999893361602411,0.0000106638397588954,0.1012177615096348,0.8987822384903652,0.0021905059299113946,0.9978094940700886
273,0.018220441432966004,0.981779558567034,0.00003060356344442233,0.9999693964365556,0.9998580453112252,0.00014195468877475914,0.08327915563490157,0.9167208443650985,0.002430737563381134,0.9975692624366189
274,0.08101174267431616,0.9189882573256838,1.0519794289420842e-13,0.9999999999998948,0.9999996994583054,3.0054169464222014e-7,0.04154499300755234,0.9584550069924477,0.0007406667999850368,0.9992593332000149
275,0.0015790503174104532,0.9984209496825895,0.000005657274368495285,0.9999943427256315,0.99999994997918,5.0020820041574154e-8,0.0005526204031673037,0.9994473795968327,0.0009969130416037522,0.9990030869583962
276,0.5851398922038701,0.4148601077961299,0.0000022470629300273736,0.9999977529370699,0.9999538988613474,0.000046101138652554496,0.07391407370759204,0.9260859262924079,0.00007932823499568289,0.9999206717650043
277,0.004343017232444698,0.9956569827675553,0.0000023393061547951216,0.9999976606938452,0.9999538936404094,0.000046106359590569745,0.07391407045323523,0.9260859295467647,0.0000842538222746206,0.9999157461777254
278,0.0015790503174104532,0.9984209496825895,7.273483531920921e-15,0.9999999999999927,0.9999978199793164,0.0000021800206836397606,0.01889604661792064,0.9811039533820793,0.0004149892940239175,0.999585010705976
279,0.06718494436303478,0.9328150556369652,4.371228687285313e-7,0.9999995628771313,0.9999985511011237,0.0000014488988763217137,0.000937408718260329,0.9990625912817397,0.00008819078761475705,0.9999118092123852
280,0.06718494271682289,0.9328150572831772,2.302033421672134e-14,0.999999999999977,0.9999999995863256,4.1367442804585153e-10,0.005084979227557636,0.9949150207724423,0.0005394826839973574,0.9994605173160026
281,0.004343016662002981,0.995656983337997,3.691459051393543e-14,0.9999999999999631,0.9999540183797968,0.00004598162020319485,0.0739139959024384,0.9260860040975616,0.00006663781701205818,0.9999333621829879
282,0.018220420798913943,0.981779579201086,3.189120998623633e-7,0.9999996810879002,0.9999999624356902,3.756430977386316e-8,0.0028314637706352295,0.9971685362293647,0.002904035207885272,0.9970959647921147
283,0.014936438268929507,0.9850635617310705,2.151256401815277e-14,0.9999999999999785,0.9999968468329599,0.000003153167040137461,0.037974614076216495,0.9620253859237835,0.24108568496260652,0.7589143150373935
284,0.004343016661929394,0.9956569833380706,3.730788402512875e-14,0.9999999999999627,0.9999181436415725,0.00008185635842750116,0.176944597740529,0.8230554022594709,0.0036978788436567533,0.9963021211563432
285,0.0043430168557648426,0.9956569831442351,7.945918289993495e-7,0.999999205408171,0.9999999699505702,3.004942983331205e-8,0.0026705094974165807,0.9973294905025835,0.0003666048246801432,0.9996333951753199
286,0.08101176263961095,0.918988237360389,0.000007057726721684176,0.9999929422732783,0.9999992132470602,7.867529397964645e-7,0.014068584035937038,0.985931415964063,0.0001874662863630221,0.999812533713637
287,0.018220420581627022,0.981779579418373,1.0293266721959057e-13,0.9999999999998971,0.999999699887078,3.001129219581955e-7,0.04154570744243523,0.9584542925575648,0.0006928197332479107,0.9993071802667521
288,0.007456336766681597,0.9925436632333184,2.0836686606290566e-13,0.9999999999997916,0.9999999834215161,1.6578483919005294e-8,0.012144686038605952,0.987855313961394,0.004287859187329889,0.9957121408126701
289,0.01822042255605951,0.9817795774439405,0.000002897942998169556,0.9999971020570019,0.99999969741742,3.0258257999182803e-7,0.041546814743604034,0.958453185256396,0.0006177842080624264,0.9993822157919375
290,0.004343016662002977,0.995656983337997,1.3773845629542e-14,0.9999999999999862,0.9999539604285725,0.000046039571427458625,0.07391280799522584,0.9260871920047742,0.0008780509699190432,0.999121949030081
291,0.0015790503174104532,0.9984209496825895,1.1905726932052982e-13,0.999999999999881,0.9999993501009221,6.498990778869285e-7,0.014068481973912497,0.9859315180260875,0.00012563747527083658,0.9998743625247292
292,0.01493643826893778,0.9850635617310622,3.9740351136028596e-14,0.9999999999999603,0.9999952310223156,0.000004768977684421749,0.08717814164759438,0.9128218583524056,0.012238671165410202,0.9877613288345898
293,0.004343016662002977,0.995656983337997,3.716670585156653e-14,0.9999999999999628,0.9999978854785244,0.0000021145214755824426,0.018896067604191536,0.9811039323958085,0.00007086173892524337,0.9999291382610748
294,0.018220422959017595,0.9817795770409824,0.0000034897960967480362,0.9999965102039032,0.9999999277279344,7.22720655543796e-8,0.003436363936822747,0.9965636360631772,0.0009032773115612235,0.9990967226884387
295,0.018220422214328704,0.9817795777856713,0.000002396560635972738,0.9999976034393641,0.9999999415245661,5.847543393944221e-8,0.003436306892031007,0.996563693107969,0.0014632770905565634,0.9985367229094434
296,0.004343016872787923,0.9956569831272121,8.644012500047009e-7,0.99999913559875,0.9999978507359418,0.000002149264058171063,0.018895956392820296,0.9811040436071797,0.00041503162205356117,0.9995849683779464
297,0.02029874029868219,0.9797012597013178,0.0000024428400652380744,0.9999975571599348,0.99995388726021,0.000046112739790049595,0.07391405613906311,0.9260859438609369,0.00009706483316192213,0.999902935166838
298,0.004343016662002977,0.995656983337997,5.847002924875703e-14,0.9999999999999415,0.9999999737394978,2.6260502217212434e-8,0.0034363692544129754,0.9965636307455871,0.0002756644872563845,0.9997243355127436
299,0.014936438268936763,0.9850635617310632,3.923929919671474e-14,0.9999999999999608,0.9999540181409661,0.00004598185903392782,0.07391399100701587,0.9260860089929841,0.00006998170183577352,0.9999300182981642
300,0.10730037257073814,0.8926996274292619,1.5137072303580374e-14,0.9999999999999849,0.9999539565382499,0.00004604346175007823,0.07391272824667494,0.9260872717533251,0.0009325239316889558,0.999067476068311
301,0.01493643826893782,0.9850635617310621,6.568503288680371e-14,0.9999999999999343,0.9999949174421375,0.000005082557862468029,0.02219067712507931,0.9778093228749207,0.00039760088168164546,0.9996023991183184
302,0.08101174267386897,0.918988257326131,4.178528515259995e-14,0.9999999999999583,0.9999928039459588,0.000007196054041203048,0.028755687017541047,0.971244312982459,0.1837471559134972,0.8162528440865028
303,0.5353984454035522,0.4646015545964478,0.0000024053090336739097,0.9999975946909663,0.9999987255945736,0.000001274405426410219,0.055257615462872646,0.9447423845371273,0.0010382794943658027,0.9989617205056341
304,0.007456336766681597,0.9925436632333184,2.583885850280494e-14,0.9999999999999741,0.9997984806442208,0.00020151935577916724,0.13345960634510212,0.8665403936548979,0.004105874705169943,0.99589412529483
305,0.007456336766681597,0.9925436632333184,0.0000012876397038651246,0.9999987123602961,0.9999985683444557,0.000001431655544337218,0.055144610474079266,0.9448553895259207,0.006311588406583135,0.9936884115934168
306,0.08101174266709772,0.9189882573329022,1.7411556696725516e-14,0.9999999999999826,0.9999985544278833,0.0000014455721166761748,0.0009374054101096321,0.9990625945898903,0.004922591270136314,0.9950774087298637
307,0.06718494271685775,0.9328150572831423,3.3334491509483456e-14,0.9999999999999667,0.007278230507098909,0.9927217694929011,0.9999999898886572,1.0111342763075015e-8,0.0028102448080414726,0.9971897551919585
308,0.014936438268965237,0.9850635617310347,3.0987084379984147e-11,0.9999999999690129,0.9999999965419115,3.458088482233279e-9,0.010366825580652795,0.9896331744193472,0.0008074292373323121,0.9991925707626677
309,0.004343017272332062,0.9956569827276679,0.000002502878977987427,0.999997497121022,0.0030934286427231946,0.9969065713572768,0.9999997862425267,2.1375747327745387e-7,0.00031806056817913856,0.9996819394318208
310,0.01822042495290333,0.9817795750470967,0.0000064157213611352594,0.9999935842786388,0.9999996917096166,3.082903834439321e-7,0.04154370983312261,0.9584562901668774,0.0008246635440954618,0.9991753364559045
311,0.01822042058155782,0.9817795794184422,7.468298629557424e-15,0.9999999999999926,0.9999996379522987,3.6204770126335717e-7,0.005400266623988944,0.994599733376011,0.013856119476942794,0.9861438805230572
312,0.014936438268937794,0.9850635617310622,3.512644419319635e-14,0.9999999999999649,0.999929924930332,0.00007007506966805188,0.1950835549801089,0.8049164450198911,0.0007017017064127718,0.9992982982935872
313,0.0015790503174104532,0.9984209496825895,0.0000037348972403694806,0.9999962651027596,0.9999749430431399,0.000025056956860058932,0.0319921171564439,0.9680078828435561,0.5284411962460734,0.47155880375392656
314,0.020298737561585692,0.9797012624384143,4.3540199777199665e-14,0.9999999999999565,0.9999994110765136,5.889234864220327e-7,0.0006938442627233126,0.9993061557372767,0.00010390169135241257,0.9998960983086476
315,0.08101174357909084,0.9189882564209092,3.198377195424603e-7,0.9999996801622805,0.9999937827912406,0.000006217208759373705,0.026617387379651032,0.973382612620349,0.005091796856402737,0.9949082031435973
316,0.01493643826893531,0.9850635617310647,1.7237295667498052e-14,0.9999999999999828,0.9999540176098094,0.00004598239019060202,0.07391398011959019,0.9260860198804098,0.00007741850167918673,0.9999225814983208
317,0.01822042137619119,0.9817795786238088,0.0000011661817599355436,0.9999988338182401,0.9999999798709267,2.0129073297070477e-8,0.0013878703939926517,0.9986121296060073,0.00008438954030372447,0.9999156104596962
318,0.8701238338782089,0.1298761661217911,2.015154573944356e-14,0.9999999999999798,0.9999999975915128,2.408487187466335e-9,0.0013878529528161298,0.9986121470471838,0.0000816686591797017,0.9999183313408203
319,0.10730037257073811,0.8926996274292619,1.3687827934240242e-13,0.9999999999998631,0.9999999738913339,2.6108666117963253e-8,0.003436381457073738,0.9965636185429263,0.00011832145369303503,0.9998816785463069
320,0.0015790503174104532,0.9984209496825895,0.0000027133582026196465,0.9999972866417974,0.9999538723705113,0.000046127629488745825,0.07391405523525742,0.9260859447647426,0.00010560814231328325,0.9998943918576867
321,0.5851398770923958,0.4148601229076042,5.773842285968793e-7,0.9999994226157713,0.9999869011300523,0.000013098869947714142,0.041352598122882396,0.9586474018771176,0.005495437051262792,0.9945045629487372
322,0.014936438268808248,0.9850635617311918,6.616121708126257e-15,0.9999999999999933,0.9999960269553239,0.000003973044676142123,0.001804960957634228,0.9981950390423657,0.004501874086487927,0.995498125913512
323,0.018220422635659247,0.9817795773643407,0.0000030147027437126635,0.9999969852972563,0.9999950514473822,0.000004948552617789481,0.030690600262487683,0.9693093997375123,0.0048343178924265436,0.9951656821075735
324,0.014936438268811044,0.9850635617311889,4.775640403162133e-13,0.9999999999995224,0.9999724625437753,0.00002753745622474657,0.04294372589814215,0.9570562741018579,0.0027721625642257637,0.9972278374357743
325,0.014936443103633215,0.9850635568963668,0.0000054510638988142455,0.9999945489361012,0.0011274890483449031,0.9988725109516551,0.9999997530551094,2.4694489064724934e-7,0.0001334973396326071,0.9998665026603674
326,0.004343016661329043,0.9956569833386709,4.9596154138027986e-14,0.9999999999999504,0.9999999704610949,2.953890509971302e-8,0.003436388187383895,0.9965636118126161,0.00011932362183141929,0.9998806763781686
327,0.08101174267431013,0.9189882573256899,6.345440560082635e-15,0.9999999999999937,0.9999910490485441,0.000008950951455921619,0.003873234637341339,0.9961267653626587,0.00005564733564893498,0.9999443526643511
328,0.007456336766681603,0.9925436632333184,0.000008558169125532733,0.9999914418308745,0.9999999948971363,5.1028636871564e-9,0.010366711600165002,0.989633288399835,0.0008343136463047899,0.9991656863536952
329,0.02029873747272497,0.9797012625272751,5.621404519031145e-15,0.9999999999999943,0.9999998977535556,1.0224644442224928e-7,0.00001641299103486376,0.9999835870089652,0.00009208476973193418,0.9999079152302681
330,0.06718495068430749,0.9328150493156925,0.000002115636052440809,0.9999978843639475,0.999628267755504,0.000371732244496048,0.3188008432260216,0.6811991567739784,0.0018802360301400274,0.99811976396986
331,0.535398402396726,0.464601597603274,4.473702148138829e-7,0.9999995526297852,0.99999742620028,0.000002573799720018144,0.0009385266090200932,0.99906147339098,0.000056599666170041505,0.99994340033383
332,0.018220422044755623,0.9817795779552444,0.000002147433631684689,0.9999978525663683,0.9999298439762822,0.0000701560237178489,0.19507455733326498,0.804925442666735,0.0008352322075680505,0.9991647677924319
333,0.01493643827809556,0.9850635617219045,5.549629696757721e-7,0.9999994450370303,0.9999886303469591,0.000011369653040937955,0.03579973653622809,0.9642002634637719,0.00040449733397351705,0.9995955026660265
334,0.0182204216698069,0.9817795783301931,0.0000015971224612432132,0.9999984028775387,0.9999999940252207,5.974779337947211e-9,0.000060156552121987044,0.999939843447878,0.00015186899367394214,0.9998481310063261
335,0.02029874043387681,0.9797012595661232,0.000002563500475572882,0.9999974364995244,0.999999297888303,7.021116970040708e-7,0.014068384759327724,0.9859316152406723,0.0005803963916993517,0.9994196036083006
336,0.014936438268919654,0.9850635617310803,2.5120433053694747e-14,0.9999999999999749,0.9999999999994367,5.633271626948044e-13,0.0007556238687929989,0.999244376131207,0.0006288925804354433,0.9993711074195646
337,0.020298745150602624,0.9797012548493974,0.000006773146131601171,0.9999932268538684,0.9999996634106305,3.3658936948732787e-7,0.007603238252942335,0.9923967617470577,0.0005001145119602925,0.9994998854880397
338,0.0015790503174104532,0.9984209496825895,0.000009367293727289546,0.9999906327062728,0.9970966521328952,0.0029033478671047774,0.32412066085342534,0.6758793391465747,0.0003549958849996578,0.9996450041150003
339,0.08101174267431072,0.9189882573256893,4.912329135757526e-14,0.9999999999999509,0.9999987306082332,0.0000012693917668116228,0.05525666731691372,0.9447433326830863,0.001082920753975703,0.9989170792460242
340,0.01493643826893778,0.9850635617310622,5.513864804839261e-14,0.9999999999999448,0.0025946114421754735,0.9974053885578246,0.9999999996688409,3.311591001420311e-10,0.0017742135844678035,0.9982257864155322
341,0.24897241523226404,0.7510275847677359,1.1165126488862271e-13,0.9999999999998883,0.9999993501009221,6.498990778869285e-7,0.014068481973912448,0.9859315180260876,0.00012563747527083593,0.9998743625247292
342,0.0015790503174104532,0.9984209496825895,3.153985222179307e-14,0.9999999999999685,0.9999864353803342,0.000013564619665840105,0.04651273604511552,0.9534872639548845,0.250794853290298,0.7492051467097021
343,0.08101176122271869,0.9189882387772813,0.00000655685567330865,0.9999934431443267,0.999999691033961,3.089660389754556e-7,0.041542858939974905,0.9584571410600251,0.0008816079503248085,0.9991183920496752
344,0.08101174267431442,0.9189882573256856,4.409135067924584e-14,0.9999999999999559,0.9999999054422296,9.455777039146795e-8,0.00016768300007866482,0.9998323169999214,0.0001271318352543938,0.9998728681647456
345,0.020298738586431816,0.9797012614135682,9.146682382531879e-7,0.9999990853317617,0.9999910294230808,0.000008970576919176132,0.003873254056512252,0.9961267459434877,0.0000697691621400457,0.9999302308378599
346,0.08101176181184602,0.918988238188154,0.000006765112033882176,0.9999932348879661,0.9999950009138353,0.000004999086164692024,0.03073705088211757,0.9692629491178825,0.0005630932414374341,0.9994369067585626
347,0.5353984522669593,0.46460154773304074,0.0000028816946562957284,0.9999971183053437,0.999989160301978,0.000010839698021958277,0.03579901269415449,0.9642009873058455,0.00036313487546760687,0.9996368651245324
348,0.014936438268937664,0.9850635617310624,1.1520476818314978e-13,0.9999999999998848,0.9999949039812451,0.0000050960187548687585,0.03051319754485345,0.9694868024551465,0.021180234966498998,0.978819765033501
349,0.014937135758690871,0.9850628642413092,0.0007864117240273395,0.9992135882759726,0.9999504721395441,0.00004952786045586688,0.03583294220944413,0.9641670577905559,0.00046056592445738404,0.9995394340755426
350,0.014936438268937847,0.9850635617310621,9.97743997075158e-14,0.9999999999999002,0.0026614653606463513,0.9973385346393536,0.999999998041849,1.9581509747013115e-9,0.001144300227483318,0.9988556997725166
351,0.018220421139893236,0.9817795788601068,8.193673093637781e-7,0.9999991806326907,0.999928516092513,0.00007148390748701328,0.1948334821573991,0.8051665178426008,0.004413811623729877,0.9955861883762701
352,0.014936444183970249,0.9850635558160298,0.00000666913120880073,0.9999933308687912,0.9999996909113417,3.0908865833456645e-7,0.04154285843220679,0.9584571415677932,0.000881608017929118,0.9991183919820709
353,0.10730037257073811,0.8926996274292619,2.2965592525811338e-7,0.9999997703440747,0.9999999248559762,7.514402378117069e-8,0.002826085120157164,0.9971739148798429,0.007967715257294488,0.9920322847427056
354,0.06718494271685785,0.9328150572831422,5.947123617367159e-14,0.9999999999999405,0.9999999999695319,3.0468072509393096e-11,0.0002488353565629567,0.999751164643437,0.00014478564277741572,0.9998552143572226
355,0.0810117426742028,0.9189882573257973,6.67876176156161e-14,0.9999999999999332,0.9999996969221666,3.0307783338567873e-7,0.04154076962799407,0.958459230372006,0.0010235166070325858,0.9989764833929674
356,0.007456336766681603,0.9925436632333184,0.0000010760841070510382,0.999998923915893,0.9999298944659136,0.00007010553408637321,0.1950808498839659,0.8049191501160341,0.0007418410280743265,0.9992581589719257
357,0.06718496861170474,0.9328150313882952,0.000006875985796064432,0.9999931240142039,0.9999999951487395,4.851260504423749e-9,0.010366230559551616,0.9896337694404483,0.0009610623846863472,0.9990389376153137
358,0.007456336766681597,0.9925436632333184,0.000007705748537667381,0.9999922942514623,0.9999998748482127,1.2515178726690834e-7,0.0034364720725788855,0.9965635279274211,0.0001723438810023304,0.9998276561189977
359,0.0015790503174104532,0.9984209496825895,0.000002553520500189372,0.9999974464794998,0.9999977967554159,0.000002203244584109143,0.018896141298219243,0.9811038587017807,0.00009018606502140533,0.9999098139349786
360,0.08101175041126726,0.9189882495887327,0.0000027350103475340704,0.9999972649896525,0.9999999927373178,7.262682233388773e-9,0.0021013681251784403,0.9978986318748215,0.0008465913160618492,0.9991534086839382
361,0.018220422910062022,0.981779577089938,0.000003417443633222085,0.9999965825563668,0.9999999807646026,1.9235397386019315e-8,0.00024885448599295244,0.999751145514007,0.00014086343983741665,0.9998591365601626
362,0.01822042054879004,0.98177957945121,6.018575916936159e-12,0.9999999999939814,0.9999986887710861,0.0000013112289138916822,0.05526669292178672,0.9447333070782132,0.0006223400266135087,0.9993776599733865
363,0.06718495128364702,0.932815048716353,0.000002274781703499166,0.9999977252182966,0.9999987284817036,0.0000012715182964306848,0.05525941458545559,0.9447405854145444,0.0009543585244699784,0.99904564147553
364,0.004343017986878321,0.9956569820131217,0.000005433138874452225,0.9999945668611255,0.0004108039000290105,0.999589196099971,0.9999997650354063,2.3496459367056133e-7,0.00014689398776031852,0.9998531060122396
365,0.5851398718628776,0.41486012813712236,1.7769931893679923e-13,0.9999999999998223,0.999508303057953,0.0004916969420469819,0.05588944144277514,0.9441105585572248,0.7985412215868098,0.20145877841319015
366,0.018220420581627164,0.9817795794183728,3.178423791062182e-13,0.9999999999996821,0.9981910588330258,0.001808941166974165,0.2762666183223595,0.7237333816776406,0.0012865773867160415,0.998713422613284
367,0.06718495357789726,0.9328150464221028,0.000002883985253279992,0.9999971160147467,0.9999998902065578,1.0979344222672438e-7,0.00016769820626524225,0.9998323017937347,0.0001646606648878991,0.9998353393351121
368,0.018193303057177444,0.9818066969428225,2.791054079936606e-12,0.9999999999972089,0.9539354609108762,0.04606453908912378,0.08347327798916364,0.9165267220108364,0.00005969705480412052,0.9999403029451959
369,0.01493644299348227,0.9850635570065177,0.000005326869681267429,0.9999946731303188,0.0011274861721583915,0.9988725138278416,0.9999997560708207,2.4392917929993985e-7,0.00015704483579809014,0.999842955164202
370,0.06718494271685785,0.9328150572831422,5.81147769342391e-14,0.9999999999999419,0.9999999999696843,3.0315749910414524e-11,0.0002488354164362489,0.9997511645835637,0.00013436173062575968,0.9998656382693742
371,0.02029873756158564,0.9797012624384144,3.9913868232436024e-14,0.99999999999996,0.9999978852280317,0.000002114771968320106,0.018896060361232807,0.9811039396387672,0.00008882208938896294,0.999911177910611
372,0.018220420581622238,0.9817795794183778,4.842376225602921e-14,0.9999999999999516,0.9999950880258452,0.000004911974154753196,0.030650190802289187,0.9693498091977109,0.008551213984148202,0.9914487860158518
373,0.020298738744301218,0.9797012612556988,0.0000010555656110363362,0.999998944434389,0.999798546848633,0.0002014531513669926,0.13358984436223903,0.866410155637761,0.0002137221867470595,0.9997862778132529
374,0.004343016888105919,0.9956569831118941,9.272183128474893e-7,0.9999990727816872,0.9999995657308106,4.3426918938660464e-7,0.011622561934287356,0.9883774380657127,0.0007919872788535329,0.9992080127211465
375,0.018220422424595168,0.9817795775754048,0.0000027049240659381878,0.999997295075934,0.9999977905645934,0.0000022094354066304334,0.018896118788283008,0.981103881211717,0.00015798619518406188,0.999842013804816
376,0.0015790503174104532,0.9984209496825895,0.0000031083876147380464,0.9999968916123853,0.9999891561134965,0.000010843886503519862,0.035800373122221035,0.9641996268777789,0.00022339429008996217,0.99977660570991
377,0.10730037257073814,0.8926996274292619,4.191938693013021e-14,0.999999999999958,0.9999978853282488,0.0000021146717511522084,0.018896063258953048,0.9811039367410469,0.00008163661194481904,0.9999183633880552
378,0.08101174267431283,0.9189882573256871,3.7513472575495597e-14,0.9999999999999625,0.9999540185453205,0.000045981454679489,0.0739139992953235,0.9260860007046765,0.000064320265018688,0.9999356797349813
379,0.014936439114415759,0.9850635608855842,9.532667340686359e-7,0.9999990467332659,0.9999753947484653,0.00002460525153469284,0.007450598001438441,0.9925494019985616,0.00025068019074066705,0.9997493198092593
380,0.01493644023266746,0.9850635597673325,0.0000022157302416353363,0.9999977842697584,0.9999987344157465,0.0000012655842535069795,0.05526489752402316,0.9447351024759768,0.0006988009219474005,0.9993011990780526
381,0.5353984647694361,0.4646015352305639,0.000003737354345134738,0.9999962626456549,0.9999999668836295,3.3116370534713724e-8,0.0005526890480866184,0.9994473109519134,0.000569289743577116,0.9994307102564229
382,0.018220420835404236,0.9817795791645958,3.732725752853332e-7,0.9999996267274247,0.9999881466258173,0.000011853374182746457,0.10058711908133797,0.899412880918662,0.012399641050655046,0.987600358949345
383,0.020298740554259474,0.9797012594457405,0.000002670941066889373,0.9999973290589331,0.9999949829449659,0.00000501705503408445,0.0869013270658205,0.9130986729341795,0.017001498129464745,0.9829985018705353
384,0.007456336766681597,0.9925436632333184,2.2654536022393392e-14,0.9999999999999774,0.9999998584185515,1.415814484539979e-7,0.005437837831968674,0.9945621621680313,0.0028467631248252283,0.9971532368751748
385,0.004343018463301344,0.9956569815366987,0.000007386906768289198,0.9999926130932317,0.9999998671871461,1.3281285393684783e-7,0.003435533384998461,0.9965644666150015,0.012226747064155647,0.9877732529358444
386,0.0015790503174104532,0.9984209496825895,3.370305420352592e-14,0.9999999999999662,0.999999966226572,3.37734280542179e-8,0.00343633330094487,0.9965636666990552,0.0009132942152194279,0.9990867057847805
387,0.018220422272571455,0.9817795777274285,0.000002481807450560681,0.9999975181925495,0.0005809284009241486,0.9994190715990758,0.9999999083572018,9.16427982389223e-8,0.0004832697577123225,0.9995167302422877
388,0.5353985085164091,0.46460149148359087,0.000006746406510408918,0.9999932535934896,0.9999996913490314,3.086509685612526e-7,0.04154370833715226,0.9584562916628477,0.0008246637317951783,0.9991753362682049
389,0.08101176254340901,0.918988237456591,0.0000070237193791269155,0.9999929762806209,0.9999998835950552,1.1640494479436825e-7,0.0034364625052548904,0.9965635374947451,0.00018751162653128634,0.9998124883734687
390,0.5353984100759381,0.46460158992406186,1.6608449558229622e-14,0.9999999999999833,0.9999978579127475,0.0000021420872524657852,0.01889612438323866,0.9811038756167614,0.00006337639126504995,0.9999366236087349
391,0.018220422376957656,0.9817795776230424,0.000002635006475375512,0.9999973649935247,0.9999993901555193,6.098444806923453e-7,0.0006938650760312075,0.9993061349239688,0.00013136730639743297,0.9998686326936026
392,0.08101174530142823,0.9189882546985718,9.286835546267028e-7,0.9999990713164454,0.999991029122363,0.00000897087763696014,0.003873254354069403,0.9961267456459306,0.00008536866983822114,0.9999146313301618
393,0.0015790503174104532,0.9984209496825895,0.0000010257882018319192,0.9999989742117982,0.9999995629166277,4.3708337227332805e-7,0.011622297677636137,0.9883777023223639,0.0008533869187652321,0.9991466130812348
394,0.03445421624418006,0.9655457837558199,6.726434295716049e-15,0.9999999999999932,0.99995400090407,0.00004599909592994944,0.07391363768749983,0.9260863623125002,0.0003113209888989312,0.999688679011101
395,0.014936439763184386,0.9850635602368156,0.0000016847459101775288,0.9999983152540898,0.9999999764821751,2.351782490972454e-8,0.01522603532455883,0.9847739646754412,0.006700602032224978,0.993299397967775
396,0.014936440310634253,0.9850635596893658,0.0000023019893587616676,0.9999976980106412,0.9999978054684244,0.000002194531575572256,0.018896133271442073,0.9811038667285579,0.00009018605018143208,0.9999098139498186
397,0.01822042163350588,0.9817795783664941,0.0000015438424671113164,0.9999984561575329,0.9999999912937753,8.706224741139579e-9,0.00024884405156823966,0.9997511559484318,0.00013374813268509113,0.9998662518673149
398,0.018220420563516714,0.9817795794364833,1.3688048272069024e-14,0.9999999999999863,0.9999986305096941,0.0000013694903059358055,0.05520755936108108,0.9447924406389189,0.003378156663729172,0.9966218433362708
399,0.0015790503174104532,0.9984209496825895,0.000004023270274112669,0.9999959767297258,0.9999999892568997,1.074310029824943e-8,0.010365453333999053,0.9896345466660009,0.0011700071616306206,0.9988299928383694
400,0.5353984104340737,0.46460158956592634,4.008258046244889e-14,0.9999999999999599,0.9999978852280315,0.0000021147719685421507,0.018896060361233338,0.9811039396387666,0.00008882208938941274,0.9999111779106106
401,0.01822042171215332,0.9817795782878467,0.0000016592733031221891,0.9999983407266969,0.005426249066483826,0.9945737509335162,0.9999999955020458,4.497954231297285e-9,0.000726335346364072,0.9992736646536359
402,0.014936438268944707,0.9850635617310552,7.992219523884224e-12,0.9999999999920077,0.0032338147152999536,0.9967661852847001,0.9999999983802186,1.6197814201035499e-9,0.0022619640253241516,0.9977380359746758
403,0.0015790503174104532,0.9984209496825895,3.8138794162555706e-14,0.9999999999999618,0.00433482143129395,0.9956651785687061,0.9999999951371172,4.862882763134735e-9,0.006044318309539202,0.9939556816904608
404,0.014936438268937074,0.9850635617310629,2.7668050767321552e-14,0.9999999999999724,0.0053689552594716125,0.9946310447405284,0.9999999256807983,7.431920168166073e-8,0.036555117052928104,0.9634448829470719
405,0.014936438268937794,0.9850635617310622,2.7933812121391127e-14,0.999999999999972,0.0023017612266024953,0.9976982387733975,0.9999998454923581,1.5450764190294564e-7,0.00007441424795830994,0.9999255857520417
406,0.0015790503174104532,0.9984209496825895,1.3600555798566418e-14,0.9999999999999863,0.00542648446792764,0.9945735155320724,0.9999999957523571,4.247642904076088e-9,0.0005793960674012401,0.9994206039325988
407,0.0015790503174104532,0.9984209496825895,8.718797633869638e-7,0.9999991281202366,0.0006174734295569354,0.999382526570443,0.9999997365454764,2.634545236412933e-7,0.002410714549469463,0.9975892854505305
408,0.5353984221626157,0.4646015778373843,8.067254226772484e-7,0.9999991932745773,0.000838991480432632,0.9991610085195674,0.9999999535829366,4.64170634151273e-8,0.0007632841867375249,0.9992367158132625
409,0.018220420581626963,0.981779579418373,2.6620610246667798e-14,0.9999999999999734,0.005426435144139232,0.9945735648558608,0.9999999957176506,4.28234936400429e-9,0.0006102042939214803,0.9993897957060786
410,0.018220422490181496,0.9817795775098185,0.0000028018869084592902,0.9999971981130915,0.009457538974040888,0.9905424610259591,0.9999999836767217,1.6323278284602338e-8,0.010989738309143307,0.9890102616908567
411,0.018220420581626963,0.981779579418373,2.661110974934421e-14,0.9999999999999734,0.0037567952442253386,0.9962432047557747,0.9999999992385256,7.614744390593842e-10,0.0002240837103276135,0.9997759162896724
412,0.01822042080641729,0.9817795791935827,3.2992473967103037e-7,0.9999996700752604,0.005414947429167637,0.9945850525708324,0.999999986385409,1.3614591010124855e-8,0.007787283551975209,0.9922127164480248
413,0.5851399024499443,0.4148600975500557,0.000003379181461039612,0.9999966208185389,0.0010981997945168885,0.9989018002054831,0.9999999340877254,6.591227463825788e-8,0.009312544560820419,0.9906874554391796
414,0.018220421796200554,0.9817795782037995,0.0000017826294058815037,0.9999982173705941,0.008831901502660236,0.9911680984973398,0.9999999862830709,1.3716929148088752e-8,0.0029208061115697736,0.9970791938884302
415,0.10730037257073814,0.8926996274292619,3.004698580139132e-14,0.9999999999999699,0.0008389758910538206,0.9991610241089461,0.9999999688540407,3.1145959256129174e-8,0.00006553513040053113,0.9999344648695995
416,0.018220420581624937,0.981779579418375,2.660985083418273e-14,0.9999999999999734,0.003756829326080061,0.99624317067392,0.9999999992550916,7.449083572197424e-10,0.00017677266504088825,0.9998232273349591
417,0.018220421795910158,0.9817795782040899,0.000001782203198532834,0.9999982177968014,0.0026621510821241844,0.9973378489178758,0.9999999987707924,1.2292076245756789e-9,0.0022444620814254268,0.9977555379185745
418,0.0015790503174104532,0.9984209496825895,4.359704091904625e-14,0.9999999999999564,0.0023017615382560845,0.9976982384617439,0.9999998450050487,1.5499495131798824e-7,0.0001303589302255811,0.9998696410697744
419,0.018220421963306907,0.9817795780366931,0.0000020278913647101873,0.9999979721086353,0.0019815757536009774,0.998018424246399,0.999999999310907,6.890930048797372e-10,0.0013609368037336897,0.9986390631962663
420,0.018220422210977142,0.9817795777890228,0.0000023913969238423027,0.9999976086030762,0.011801489025213675,0.9881985109747863,0.9999999616999157,3.830008432625931e-8,0.008872851082472308,0.9911271489175277
421,0.06718499494727939,0.9328150050527206,0.000013869000146597143,0.9999861309998535,0.004907956320493433,0.9950920436795065,0.999999994141455,5.8585449824732905e-9,0.007208661613549423,0.9927913383864506
422,0.014936438268939256,0.9850635617310608,2.130659149313538e-12,0.9999999999978694,0.0026565667712293226,0.9973434332287707,0.9999999968181998,3.181800156681902e-9,0.007364715251775074,0.9926352847482249
423,0.5851399200085038,0.4148600799914962,0.0000053192199633783,0.9999946807800366,0.002661808328560222,0.9973381916714398,0.9999999979827447,2.017255251729466e-9,0.0006612917871192083,0.9993387082128808
424,0.08101174267431595,0.918988257325684,2.6239251057523945e-14,0.9999999999999738,0.0037568046800815318,0.9962431953199185,0.999999999243117,7.568830007187444e-10,0.00021098522265544184,0.9997890147773446
425,0.007456336766681597,0.9925436632333184,0.0000017209635870960002,0.9999982790364129,0.00709540560333488,0.9929045943966651,0.999999997134364,2.8656359507550633e-9,0.0020014100359966925,0.9979985899640033
426,0.0015790503174104532,0.9984209496825895,0.000006725806089617775,0.9999932741939104,0.004044254975212672,0.9959557450247873,0.9999998529739739,1.4702602613159144e-7,0.0014445505844140935,0.9985554494155859
427,0.06718494262861391,0.932815057371386,9.701727271264775e-14,0.999999999999903,0.004205987324369422,0.9957940126756306,0.9999999669235538,3.307644624861439e-8,0.010862525193033035,0.989137474806967
428,0.06718494923290103,0.9328150507670989,0.0000017302369663059238,0.9999982697630337,0.005426168756079742,0.9945738312439203,0.9999999954405316,4.559468358422691e-9,0.0007764952558033741,0.9992235047441966
429,0.0015790503174104532,0.9984209496825895,0.000003815101739350955,0.9999961848982607,0.0034800704056059044,0.9965199295943941,0.9999999987579524,1.2420475759000738e-9,0.005190380487639123,0.9948096195123609
430,0.020298737561608445,0.9797012624383915,2.0337778488958488e-11,0.9999999999796623,0.0030108880986055115,0.9969891119013945,0.9999999217699157,7.823008429941325e-8,0.0004337737487295216,0.9995662262512705
431,0.018220424737381745,0.9817795752626183,0.000006099400378450596,0.9999939005996216,0.0009703375139333695,0.9990296624860666,0.9999999991488584,8.511416016432349e-10,0.001362560368438845,0.9986374396315612
432,0.0015790503174104532,0.9984209496825895,3.4409103735059127e-14,0.9999999999999656,0.010840815370316215,0.9891591846296838,0.9999989627150035,0.0000010372849964523922,0.16181127742703233,0.8381887225729676
433,0.535398410434075,0.464601589565925,8.282265445096099e-14,0.9999999999999172,0.0026618689498064353,0.9973381310501935,0.9999999984456476,1.5543524245487106e-9,0.0005755603183767443,0.9994244396816233
434,0.24897243388882742,0.7510275661111726,0.0000017937084517312414,0.9999982062915482,0.00375675106477207,0.996243248935228,0.9999999991831456,8.168543619291313e-10,0.0002851803349348272,0.9997148196650651
435,0.5851398718667656,0.41486012813323436,2.7217843228448798e-14,0.9999999999999728,0.007282117359658525,0.9927178826403414,0.999999991809083,8.190916944705862e-9,0.001502383010650262,0.9984976169893497
436,0.020298737561585664,0.9797012624384144,1.0600219949822996e-14,0.9999999999999895,0.005422285389577047,0.994577714610423,0.9999999926389362,7.361063758537512e-9,0.003202416724814898,0.9967975832751851
437,0.00434301666200229,0.9956569833379977,2.8382436710059224e-14,0.9999999999999716,0.0037568205267244307,0.9962431794732756,0.9999999992508193,7.491807174631049e-10,0.00018898755783321327,0.9998110124421667
438,0.014936439834069642,0.9850635601659303,0.0000017646682193494058,0.9999982353317807,0.0013706963721824663,0.9986293036278175,0.9999999999053399,9.466005757019502e-11,0.0003074425047725356,0.9996925574952275
439,0.018220420581626963,0.981779579418373,2.635779475530812e-14,0.9999999999999737,0.0030934665544036146,0.9969065334455964,0.9999998048337407,1.9516625926474518e-7,0.00016164776155762795,0.9998383522384424
440,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
441,0.10730037257073814,0.8926996274292619,3.068414710807463e-14,0.9999999999999694,0.003756784090431953,0.996243215909568,0.9999999992330935,7.669065382742701e-10,0.0002395669869042244,0.9997604330130958
442,0.004343017078384817,0.9956569829216152,0.0000017075269371685614,0.9999982924730628,0.00542631700166987,0.9945736829983302,0.9999999955484784,4.451521595782992e-9,0.0006838985782870484,0.9993161014217129
443,0.014936439759044682,0.9850635602409553,0.0000016800784441271392,0.9999983199215559,0.0023017777340627724,0.9976982222659372,0.999999828869979,1.7113002104274244e-7,0.00007801526230002039,0.9999219847377
444,0.0015790503174104532,0.9984209496825895,0.000005489276985758866,0.9999945107230143,0.000664902154965568,0.9993350978450344,0.999999998836536,1.1634639918156608e-9,0.0014216239159875203,0.9985783760840125
445,0.0015790503174104532,0.9984209496825895,3.069584554904914e-14,0.9999999999999694,0.005426367670026812,0.9945736323299732,0.9999999956701009,4.329899105925961e-9,0.000652349531833619,0.9993476504681664
446,0.06718494751818993,0.9328150524818101,0.0000012749213254492915,0.9999987250786746,0.007025893465476044,0.992974106534524,0.999999973040344,2.695965595211902e-8,0.02709843511161656,0.9729015648883834
447,0.004343017527082177,0.9956569824729178,0.000003547575555662807,0.9999964524244443,0.001099152787698227,0.9989008472123018,0.9999999638109467,3.618905330959876e-8,0.0002409948542770203,0.999759005145723
448,0.08101175143670837,0.9189882485632916,0.0000030975035226668435,0.9999969024964773,0.011526830532130461,0.9884731694678696,0.9999999913283816,8.671618423328198e-9,0.005069399534271547,0.9949306004657285
449,0.08101174267431595,0.918988257325684,2.6250789093864292e-14,0.9999999999999738,0.001982036787190544,0.9980179632128094,0.999999999602319,3.9768099924231137e-10,0.0005751360966797112,0.9994248639033203
450,0.01493643895325195,0.9850635610467481,7.715634846792038e-7,0.9999992284365153,0.00230176872948935,0.9976982312705106,0.9999998379806749,1.6201932506731964e-7,0.00006206137214197869,0.9999379386278581
451,0.018220421734381837,0.9817795782656181,0.0000016918980966685599,0.9999983081019034,0.0019819181650219788,0.998018081834978,0.9999999994909683,5.090317056755111e-10,0.0007772889938813071,0.9992227110061187
452,0.24897243487304094,0.7510275651269591,0.0000018883538900247075,0.99999811164611,0.001981952456300839,0.9980180475436992,0.9999999994768844,5.23115550876696e-10,0.0007189286365654905,0.9992810713634345
453,0.01493644161398487,0.9850635583860151,0.000003771502750686881,0.9999962284972493,0.0020861702454948172,0.9979138297545052,0.999999890510352,1.0948964801471561e-7,0.004197720243800537,0.9958022797561995
454,0.004343016847188524,0.9956569831528115,7.594214920024539e-7,0.999999240578508,0.0010375758362557465,0.9989624241637443,0.9999998180579599,1.8194204010058002e-7,0.0006125351716106684,0.9993874648283894
455,0.018220421088831457,0.9817795789111685,7.44423948512147e-7,0.9999992555760515,0.0023017685300876305,0.9976982314699123,0.9999998381440305,1.6185596951601156e-7,0.00007407435703322911,0.9999259256429668
456,0.014936439167464345,0.9850635608325357,0.0000010130852355871493,0.9999989869147644,0.9999539654195476,0.00004603458045238096,0.0739140499287926,0.9260859500712074,0.00005941653015321485,0.9999405834698468
457,0.0015790503174104532,0.9984209496825895,1.9427640773783332e-13,0.9999999999998057,0.014854867616238616,0.9851451323837613,0.9999999723303862,2.766961382238975e-8,0.021787703885741434,0.9782122961142585
458,0.001579050317410452,0.9984209496825895,8.207108206386157e-7,0.9999991792891794,0.0008389896857843367,0.9991610103142157,0.9999999551958982,4.480410176199712e-8,0.0003838440326632969,0.9996161559673367
459,0.5353984578461934,0.46460154215380656,0.0000032611522972694364,0.9999967388477027,0.003013972476585042,0.9969860275234149,0.9999999255077785,7.449222150235357e-8,0.00018099621496467648,0.9998190037850353
460,0.0015790503174104532,0.9984209496825895,0.0000018470484427829632,0.9999981529515573,0.007281578319501524,0.9927184216804985,0.9999999914482988,8.55170123603699e-9,0.0016836443802359007,0.9983163556197641
461,0.014936438268937766,0.9850635617310622,1.2606389000697881e-14,0.9999999999999873,0.0013946335887150248,0.998605366411285,0.9999996743101073,3.2568989272174775e-7,0.001551773390488765,0.9984482266095113
462,0.5851398869536043,0.4148601130463957,0.0000016669568706914522,0.9999983330431294,0.003756775584975026,0.996243224415025,0.9999999991979516,8.020484276727302e-10,0.00025115797709414,0.9997488420229058
463,0.02029874126958018,0.9797012587304198,0.000003309359939633265,0.9999966906400604,0.0010991563469363193,0.9989008436530636,0.9999999655576209,3.444237905991798e-8,0.00019227018369858906,0.9998077298163014
464,0.0015790503174104532,0.9984209496825895,0.0000017218236211680477,0.9999982781763789,0.0025943759715204916,0.9974056240284795,0.9999999995875737,4.1242631532156793e-10,0.002004954637565225,0.9979950453624348
465,0.0015790503174104532,0.9984209496825895,8.164502518403517e-14,0.9999999999999184,0.007094860639406892,0.9929051393605931,0.9999999970890383,2.910961693913805e-9,0.0021981931495683314,0.9978018068504316
466,0.10730037257073802,0.892699627429262,1.9055209159297176e-14,0.9999999999999809,0.0011280956051319378,0.9988719043948681,0.9999999594020458,4.059795422062251e-8,0.0003766709881376668,0.9996233290118623
467,0.5851398718667656,0.41486012813323436,2.6743894191019905e-14,0.9999999999999732,0.0013707218094156431,0.9986292781905843,0.999999999934911,6.508904526469905e-11,0.00021108218248866195,0.9997889178175113
468,0.0015790503174104532,0.9984209496825895,0.0000018459080060634879,0.9999981540919939,0.0054263169886985515,0.9945736830113014,0.9999999955415109,4.458489133440935e-9,0.0006838986435885824,0.9993161013564115
469,0.014936439769358935,0.985063560230641,0.000001691722312208269,0.9999983082776878,0.0019820376917771792,0.9980179623082228,0.9999999995293891,4.706108835961231e-10,0.000573630054767369,0.9994263699452326
470,0.018220420581626973,0.981779579418373,2.855337006664117e-14,0.9999999999999715,0.0037567543380413737,0.9962432456619587,0.9999999992185775,7.814224822766391e-10,0.0002808682188187081,0.9997191317811813
471,0.06718494271592564,0.9328150572840743,7.553512632760784e-14,0.9999999999999245,0.0017785442109514314,0.9982214557890485,0.999999993999569,6.000431040931176e-9,0.033218448085536506,0.9667815519144635
472,0.007456336766681603,0.9925436632333184,0.0000010041128457064286,0.9999989958871542,0.008823678368941781,0.9911763216310582,0.999999980985988,1.9014012031526306e-8,0.005101016322936391,0.9948989836770636
473,0.0015790503174104532,0.9984209496825895,1.2167446598739093e-14,0.9999999999999878,0.0023017672144368256,0.9976982327855631,0.9999998361295188,1.6387048118460257e-7,0.0011493018089584093,0.9988506981910416
474,0.01822042134588666,0.9817795786541134,0.000001121703832666663,0.9999988782961673,0.00692937861576089,0.9930706213842391,0.9999998920485614,1.0795143856601186e-7,0.049344452948240365,0.9506555470517596
475,0.0149364382689446,0.9850635617310554,7.720121914265501e-12,0.9999999999922798,0.00230176119988182,0.9976982388001182,0.9999998455341811,1.5446581891342959e-7,0.00006960409269749698,0.9999303959073025
476,0.014936438268930671,0.9850635617310693,1.2496144039593313e-14,0.9999999999999875,0.003756792806707569,0.9962432071932924,0.999999999237339,7.626610454281035e-10,0.00022746737942423178,0.9997725326205757
477,0.004343016734651116,0.9956569832653489,2.9792046122506967e-7,0.9999997020795388,0.005411988808687468,0.9945880111913126,0.9999999836045723,1.639542768216984e-8,0.009636271224081564,0.9903637287759184
478,0.02029873845393563,0.9797012615460644,7.964164155510008e-7,0.9999992035835844,0.0008389877180281731,0.9991610122819718,0.9999999570182773,4.298172273653478e-8,0.00007867403205665847,0.9999213259679434
479,0.020298738503399534,0.9797012614966004,8.405626010562857e-7,0.9999991594373989,0.000696330734293743,0.9993036692657062,0.9999445827693677,0.00005541723063229309,0.0001661554923524644,0.9998338445076476
480,0.01822042179486584,0.9817795782051342,0.0000017806704433248312,0.9999982193295567,0.0019818395952208947,0.9980181604047791,0.9999999994506121,5.493878685314257e-10,0.0009112087830496089,0.9990887912169504
481,0.01822042180625424,0.9817795781937457,0.0000017973851983959212,0.9999982026148017,0.002301779029284041,0.9976982209707159,0.9999998274863746,1.725136253849513e-7,0.00010386023054325293,0.9998961397694568
482,0.0015790503174104532,0.9984209496825895,3.587312600818172e-14,0.9999999999999641,0.0008389759125059398,0.9991610240874941,0.9999999688345323,3.116546765102868e-8,0.00006960434300519718,0.9999303956569948
483,0.020298739595035392,0.9797012604049646,0.0000018148400831931582,0.9999981851599168,0.008832790434399263,0.9911672095656008,0.9999999868445093,1.315549069680344e-8,0.0026851356989730964,0.9973148643010269
484,0.5353984370756528,0.4646015629243472,0.0000018324902325546054,0.9999981675097674,0.003093453115648444,0.9969065468843515,0.9999997915544995,2.0844550052689925e-7,0.0002354462856915766,0.9997645537143084
485,0.08101174267431603,0.918988257325684,6.172760132492368e-14,0.9999999999999383,0.007093623071447245,0.9929063769285528,0.9999999968438997,3.156100270018669e-9,0.0026440693074395102,0.9973559306925605
486,0.0015790503174104532,0.9984209496825895,0.0000026931927097330236,0.9999973068072903,0.005425235250924095,0.9945747647490759,0.9999999947026117,5.297388305791628e-9,0.001359548569096189,0.9986404514309039
487,0.014936438268706033,0.985063561731294,4.3621188581314746e-14,0.9999999999999564,0.009463087008560914,0.9905369129914391,0.9999999854146873,1.4585312735349021e-8,0.009991600575672078,0.990008399424328
488,0.01822042058162407,0.9817795794183759,6.17757666216609e-14,0.9999999999999383,0.0030139422209514914,0.9969860577790485,0.999999939576751,6.042324895982887e-8,0.00023856827818290776,0.9997614317218171
489,0.014936438532430091,0.9850635614675699,2.970846153950828e-7,0.9999997029153846,0.005410804906675856,0.9945891950933241,0.9999999824461022,1.7553897779798433e-8,0.010376212834351587,0.9896237871656484
490,0.08101174482023649,0.9189882551797635,7.585823875073149e-7,0.9999992414176125,0.002301768694657518,0.9976982313053425,0.9999998379641462,1.6203585384566566e-7,0.00007867374676347371,0.9999213262532365
491,0.0015790503174104532,0.9984209496825895,0.0000018317873006798772,0.9999981682126993,0.0010804138955523548,0.9989195861044476,0.9999999906800808,9.319919169747948e-9,0.011178918695934147,0.9888210813040659
492,0.10730037257073814,0.8926996274292619,1.2048877567306554e-14,0.9999999999999879,0.005421404726757644,0.9945785952732423,0.9999999919452766,8.05472344378444e-9,0.003752594671960885,0.9962474053280391
493,0.004343016858258995,0.995656983141741,8.048200268566276e-7,0.9999991951799732,0.003093455939677262,0.9969065440603228,0.999999798892359,2.0110764098468792e-7,0.00020746084895817958,0.9997925391510418
494,0.018220420581626973,0.981779579418373,2.8750536169405925e-14,0.9999999999999712,0.003093447725662259,0.9969065522743378,0.9999998043971924,1.9560280761776738e-7,0.00021519261074651,0.9997848073892535
495,0.5851398718640467,0.4148601281359533,2.4492586698757498e-15,0.9999999999999976,0.00876852189605658,0.9912314781039434,0.9999999385689493,6.143105069078558e-8,0.019729049534769727,0.9802709504652303
496,0.01822042058162698,0.981779579418373,5.261830372736358e-14,0.9999999999999474,0.009508741030195908,0.9904912589698041,0.9999999943772653,5.622734722265932e-9,0.00399977715872733,0.9960002228412727
497,0.06718494923745551,0.9328150507625445,0.0000017314463387610864,0.9999982685536613,0.007280901591591551,0.9927190984084084,0.9999999911203689,8.879631141489597e-9,0.0019113431267754064,0.9980886568732246
498,0.01822042143557182,0.9817795785644282,0.0000012533347070349877,0.999998746665293,0.0024048055574841525,0.9975951944425159,0.9999999992090518,7.90948195827923e-10,0.00933726199681885,0.9906627380031812
499,0.0015790503174104532,0.9984209496825895,3.415622304357603e-7,0.9999996584377696,0.0030931703182873528,0.9969068296817126,0.9999997955474612,2.044525387878693e-7,0.0010107180432153873,0.9989892819567846
500,0.014677230646057181,0.9853227693539428,1.1845281790535584e-11,0.9999999999881547,0.2981267195282337,0.7018732804717662,0.949768966513401,0.050231033486598964,0.0008778672549515027,0.9991221327450485
501,0.24897245151789169,0.7510275484821083,0.0000034886296296591248,0.9999965113703704,0.0030139752553420265,0.996986024744658,0.9999999245406167,7.545938329744928e-8,0.0001747021667772638,0.9998252978332227
502,0.007456336766681597,0.9925436632333184,0.0000010051493213621303,0.9999989948506787,0.002301771021771255,0.9976982289782288,0.9999998356739871,1.6432601290805593e-7,0.00006206137952634284,0.9999379386204736
503,0.014936438966629316,0.9850635610333707,7.866392116433541e-7,0.9999992133607883,0.002301769000285351,0.9976982309997147,0.9999998376397173,1.623602826628101e-7,0.00008411063043340003,0.9999158893695665
504,0.0015790503174104532,0.9984209496825895,7.508579773761399e-7,0.9999992491420227,0.0013703441986079549,0.9986296558013921,0.9999999997973723,2.0262769240275702e-10,0.0016441009185497453,0.9983558990814503
505,0.0015790503174104532,0.9984209496825895,4.3138354360412845e-14,0.9999999999999568,0.005425892065527829,0.9945741079344722,0.9999999953325811,4.667418895820674e-9,0.0009494218538470909,0.999050578146153
506,0.007456336766681597,0.9925436632333184,0.0000018945700386080705,0.9999981054299614,0.002301779865966614,0.9976982201340334,0.9999998267096375,1.732903625040194e-7,0.00008285933941032064,0.9999171406605897
507,0.0015790503174104532,0.9984209496825895,0.000011229289387406569,0.9999887707106125,0.0020877995061513053,0.9979122004938487,0.9999998565227591,1.4347724086594127e-7,0.0010846255750371115,0.9989153744249629
508,0.06718494271687905,0.932815057283121,5.6878092374703396e-12,0.9999999999943122,0.0023017611771934013,0.9976982388228066,0.9999998455696463,1.5443035372708636e-7,0.00006553489472021414,0.9999344651052798
509,0.01822042198272336,0.9817795780172767,0.0000020563889001082227,0.9999979436110998,0.0008390067225555012,0.9991609932774445,0.9999999380263228,6.197367719007474e-8,0.00015518300163190656,0.9998448169983681
510,0.014936439167776946,0.985063560832223,0.0000010134507803247006,0.9999989865492197,0.0002329035815053876,0.9997670964184946,0.99995991947091,0.000040080529089991934,0.00013878101950837247,0.9998612189804916
511,0.5353984330869023,0.46460156691309773,0.0000015583656696133068,0.9999984416343304,0.00020953451661793194,0.999790465483382,0.9999997911103032,2.088896967622489e-7,0.007741546464876151,0.9922584535351239
512,0.5353984104340739,0.4646015895659261,4.738226309598295e-15,0.9999999999999952,0.001037425340994837,0.9989625746590052,0.9999988275528549,0.00000117244714514797,0.007650470586716521,0.9923495294132835
513,0.018220427670381477,0.9817795723296185,0.000010404290640321511,0.9999895957093596,0.002060831928335846,0.9979391680716642,0.9980122262715933,0.00198777372840675,0.0013049464491614708,0.9986950535508385
514,0.06718494271685768,0.9328150572831423,1.8952610655298882e-14,0.999999999999981,0.004048233942837165,0.9959517660571628,0.9999999150716993,8.492830072537316e-8,0.0018424231834118176,0.9981575768165882
515,0.018220421701086183,0.9817795782989138,0.0000016430300686942115,0.9999983569699313,0.0030934669489364403,0.9969065330510636,0.9999997932161072,2.0678389278661058e-7,0.00019242819321132378,0.9998075718067887
516,0.08101174267375202,0.918988257326248,2.7841669868071095e-14,0.9999999999999721,0.0019820490976455813,0.9980179509023545,0.9999999993886255,6.113745065761123e-10,0.0005551439329811633,0.9994448560670188
517,0.001579050317410452,0.9984209496825895,0.0000022250175656529167,0.9999977749824344,0.0023017831088058263,0.9976982168911942,0.9999998234464192,1.765535807551899e-7,0.00008285935790367027,0.9999171406420964
518,0.10730037257073814,0.8926996274292619,0.0000037037209433586897,0.9999962962790566,0.007096715583427718,0.9929032844165723,0.9999999973229239,2.6770761163419365e-9,0.0015289738901553894,0.9984710261098446
519,0.0810117473012659,0.9189882526987341,0.0000016356256668670013,0.9999983643743331,0.003756775587903198,0.9962432244120968,0.9999999991985355,8.014644503617774e-10,0.00025115797169247356,0.9997488420283075
520,0.007456336766681597,0.9925436632333184,5.99019721635906e-15,0.999999999999994,0.003755217601529103,0.9962447823984709,0.9999999984178898,1.5821102206103888e-9,0.002414274476529282,0.9975857255234707
521,0.018220427092864314,0.9817795729071357,0.000009556541613593548,0.9999904434583864,0.001476718961167922,0.998523281038832,0.9999998440251961,1.5597480385043383e-7,0.00034081596308072575,0.9996591840369192
522,0.5353984290661812,0.4646015709338188,0.000001281574048802955,0.9999987184259512,0.0025867668537928683,0.9974132331462071,0.9999999980077445,1.992255471705562e-9,0.009480264890404093,0.9905197351095959
523,0.01493644002346902,0.985063559976531,0.000001978213853564828,0.9999980217861464,0.002654520041399972,0.9973454799586,0.9999999874134157,1.2586584330342987e-8,0.01094128620419535,0.9890587137958047
524,0.004343016662002977,0.995656983337997,4.019015434132285e-14,0.9999999999999598,0.011810477335028734,0.9881895226649713,0.9999999663805079,3.3619492079139945e-8,0.007463914289217946,0.992536085710782
525,0.0015790503174104532,0.9984209496825895,4.898414775988405e-14,0.999999999999951,0.002661837054462857,0.9973381629455371,0.9999999984144199,1.5855801116515522e-9,0.0006205053828053725,0.9993794946171947
526,0.08101174751727744,0.9189882524827225,0.0000017119856827571151,0.9999982880143172,0.0023017781060904567,0.9976982218939096,0.999999828462795,1.7153720499596403e-7,0.00008858543692808316,0.9999114145630719
527,0.0015790503174104532,0.9984209496825895,0.00018002990214077575,0.9998199700978593,0.004911538340160408,0.9950884616598396,0.9999999942684856,5.731514374218705e-9,0.004480619166363272,0.9955193808336368
528,0.004343016662002981,0.995656983337997,2.988826498121456e-14,0.9999999999999701,0.0019819250705812785,0.9980180749294187,0.99999999955657,4.434299594180402e-10,0.0007655416057706459,0.9992344583942293
529,0.06718494271651547,0.9328150572834846,1.3625720044977198e-13,0.9999999999998638,0.00418290111275487,0.9958170988872451,0.9999999860569924,1.3943007637351457e-8,0.01986478873444007,0.9801352112655599
530,0.06718494689163464,0.9328150531083653,0.0000011085490200742075,0.99999889145098,0.0023017723729634875,0.9976982276270365,0.9999998341268226,1.658731774156763e-7,0.00012244537126701984,0.999877554628733
531,0.007456336766681597,0.9925436632333184,0.0000035655788137668273,0.9999964344211862,0.003013982335121279,0.9969860176648787,0.9999999243432336,7.565676640730601e-8,0.00015164583454330247,0.9998483541654567
532,0.0015790503174104532,0.9984209496825895,2.9808594534727915e-14,0.9999999999999702,0.003093478556229118,0.9969065214437709,0.9999998051120034,1.948879966295891e-7,0.00012751720577336024,0.9998724827942267
533,0.01822042180269726,0.9817795781973028,0.0000017921646232728525,0.9999982078353767,0.0030934455543304945,0.9969065544456696,0.9999997916644688,2.083355311599533e-7,0.0002561662785175202,0.9997438337214825
534,0.08101174489201375,0.9189882551079862,7.839556465409486e-7,0.9999992160443535,0.005426140082099931,0.9945738599179,0.9999999954686531,4.531346853298146e-9,0.0007944600014320502,0.999205539998568
535,0.36343792633015015,0.6365620736698498,2.9614697582233886e-14,0.9999999999999704,0.0054264922286103665,0.9945735077713896,0.9999999957578138,4.242186157910055e-9,0.0005745486580744096,0.9994254513419256
536,0.018220420581598964,0.981779579418401,1.182628554913834e-14,0.9999999999999881,0.0013707247273648479,0.9986292752726351,0.9999999998965114,1.0348855106201427e-10,0.00020042099251722326,0.9997995790074827
537,0.5353985945869796,0.4646014054130204,0.000012666608220707152,0.9999873333917793,0.9999541088621559,0.000045891137844145113,0.060207417790274366,0.9397925822097256,0.062015785421072285,0.9379842145789277
538,0.0043430170857925495,0.9956569829142075,0.0000017379050920778647,0.9999982620949079,0.0032337104007607326,0.9967662895992393,0.9999999982539671,1.7460328738394537e-9,0.0023371550660103418,0.9976628449339897
539,0.014936438268937766,0.9850635617310622,2.9545363027227654e-14,0.9999999999999705,0.0008389760055508156,0.9991610239944492,0.9999999687499345,3.125006553528209e-8,0.00008724602641687147,0.9999127539735831
540,0.004343016662002981,0.995656983337997,2.9332055718788015e-14,0.9999999999999707,0.0023017612587652217,0.9976982387412348,0.9999998454420677,1.545579323414259e-7,0.00008018774979524351,0.9999198122502048
541,0.018220421009608617,0.9817795789903914,6.281486057802784e-7,0.9999993718513942,0.0008389869685831341,0.9991610130314169,0.9999999579281511,4.207184889359894e-8,0.00040766965647108224,0.9995923303435289
542,0.01822042085438389,0.9817795791456161,4.0032530601413444e-7,0.999999599674694,0.0037532307995185414,0.9962467692004815,0.9999999972119129,2.788087094529601e-9,0.0051729342003426215,0.9948270657996574
543,0.08101174744841437,0.9189882525515857,0.0000016876426069741575,0.999998312357393,0.000839000897054926,0.9991609991029451,0.9999999438242504,5.6175749607589864e-8,0.0000828596258837471,0.9999171403741163
544,0.018220420581626956,0.981779579418373,1.767967563087005e-14,0.9999999999999823,0.0006962889915216426,0.9993037110084784,0.9999446200107108,0.00005537998928917265,0.00023902327397008443,0.9997609767260299
545,0.0015790503174104532,0.9984209496825895,3.785027533941152e-13,0.9999999999996215,0.0005373926247821536,0.9994626073752179,0.9999999839067499,1.6093250065907228e-8,0.0007691318202572351,0.9992308681797427
546,0.1073003725707382,0.8926996274292618,0.0000018849691745241693,0.9999981150308255,0.011526575373710704,0.9884734246262893,0.9999999913280567,8.671943274585203e-9,0.00511197341007989,0.9948880265899201
547,0.0015790503174104532,0.9984209496825895,0.000007790604548537705,0.9999922093954514,0.003092169961277317,0.9969078300387226,0.9999940538492004,0.000005946150799629457,0.6783899733969068,0.32161002660309324
548,0.08101174490656758,0.9189882550934324,7.891115749658729e-7,0.999999210888425,0.0030934667704833503,0.9969065332295166,0.9999997992546891,2.007453109298396e-7,0.00017635524788052175,0.9998236447521195
549,0.014936438268822846,0.9850635617311772,1.3135760601268824e-14,0.9999999999999869,0.00027730271848622613,0.9997226972815138,0.99996676785245,0.000033232147550021907,0.0001642038537178116,0.9998357961462822
550,0.018220421966200318,0.9817795780337997,0.0000020321380240856307,0.9999979678619759,0.008826480414309282,0.9911735195856907,0.9999999827628178,1.7237182237117565e-8,0.004358047029857239,0.9956419529701428
551,0.004343017088112555,0.9956569829118874,0.000001747419106562143,0.9999982525808935,0.003093463460753805,0.9969065365392462,0.9999997923964843,2.0760351571169622e-7,0.00020437486261492798,0.9997956251373851
552,0.24897242655823454,0.7510275734417655,0.0000010889192819542133,0.999998911080718,0.002650379157661041,0.9973496208423389,0.9999999790457761,2.0954223911573422e-8,0.016789374732047255,0.9832106252679528
553,0.01822042277275668,0.9817795772272433,0.0000032159206300337853,0.99999678407937,0.0014777281100433193,0.9985222718899567,0.99999996852712,3.1472879968852396e-8,0.0005069938609618349,0.9994930061390381
554,0.0015790503174104532,0.9984209496825895,0.000004100745003359704,0.9999958992549967,0.004917146402204549,0.9950828535977955,0.9999999995220719,4.779281415068226e-10,0.0005823222671579194,0.9994176777328421
555,0.01822042099637224,0.9817795790036278,6.087215786940916e-7,0.9999993912784213,0.001370451871728064,0.998629548128272,0.9999999998400426,1.5995738067431375e-10,0.0012354503345914035,0.9987645496654086
556,0.08101174267431595,0.918988257325684,8.960456045897287e-14,0.9999999999999104,0.00041059013616756964,0.9995894098638324,0.9999999788288558,2.1171144171105993e-8,0.0001546693028772334,0.9998453306971228
557,0.0015790503174104532,0.9984209496825895,2.1755333014351025e-14,0.9999999999999782,0.0030137630883794735,0.9969862369116205,0.9999999357978607,6.420213927160745e-8,0.0008491045659315481,0.9991508954340684
558,0.08101174267431595,0.918988257325684,2.6687041455735005e-14,0.9999999999999734,0.001982015845424351,0.9980179841545757,0.9999999995938167,4.0618330920949575e-10,0.000610828165153215,0.9993891718348468
559,0.5851398718667525,0.41486012813324746,2.855888355353011e-14,0.9999999999999715,0.00309346853111285,0.9969065314688872,0.9999998048795707,1.9512042925828865e-7,0.000156026436432181,0.9998439735635678
560,0.018220431326572657,0.9817795686734273,0.000015770354388525276,0.9999842296456115,0.0039403843841898,0.9960596156158102,0.999999897049353,1.0295064700738266e-7,0.001977192406841701,0.9980228075931583
561,0.5851398718666937,0.4148601281333063,1.2281155464545001e-14,0.9999999999999877,0.0037568033972943606,0.9962431966027057,0.999999999242493,7.575069460585837e-10,0.00021276593710122866,0.9997872340628988
562,0.018220421097688004,0.981779578902312,7.574245855515429e-7,0.9999992425754144,0.002592849515726427,0.9974071504842735,0.9999999993850774,6.149225573182093e-10,0.0035039386410583434,0.9964960613589416
563,0.0015790503174104532,0.9984209496825895,0.0000018636554649453718,0.999998136344535,0.0023017795355905015,0.9976982204644095,0.9999998270571296,1.729428703578506e-7,0.00007801527203993973,0.99992198472796
564,0.06718494929522116,0.9328150507047789,0.0000017467851385187247,0.9999982532148615,0.0023017784475943717,0.9976982215524056,0.9999998281191449,1.7188085510433382e-7,0.00008858543899382964,0.9999114145610062
565,0.5851398718560624,0.4148601281439376,1.501722619767368e-14,0.999999999999985,0.001981740320359649,0.9980182596796403,0.9999999982119252,1.7880747993359591e-9,0.00108575714459003,0.99891424285541
566,0.020298737561487732,0.9797012624385123,5.135933276871811e-14,0.9999999999999486,0.0025569813464219313,0.9974430186535781,0.9999999803606049,1.9639395110182534e-8,0.03006587165278295,0.969934128347217
567,0.01822042623203682,0.9817795737679632,0.000008293105306634703,0.9999917068946934,0.007069144163135665,0.9929308558368644,0.9999999903391629,9.660837130276434e-9,0.007426177190275047,0.992573822809725
568,0.014936441314941032,0.985063558685059,0.000003434333704441168,0.9999965656662956,0.007095109395244669,0.9929048906047553,0.999999997014879,2.9851210392450866e-9,0.002107672938749867,0.9978923270612501
569,0.014936441062548407,0.9850635589374516,0.0000031497639264236686,0.9999968502360735,0.0025948015845756304,0.9974051984154244,0.9999999996100783,3.8992165052320615e-10,0.0015867879360709155,0.9984132120639291
570,0.01822042108882144,0.9817795789111785,7.444162150060271e-7,0.999999255583785,0.0023017684428652384,0.9976982315571348,0.9999998382803654,1.617196345726768e-7,0.000058433110515924016,0.9999415668894841
571,0.0015790503174104532,0.9984209496825895,0.000002246962449772823,0.9999977530375502,0.0019820144263527125,0.9980179855736473,0.9999999995051101,4.948899068324408e-10,0.0006132509731330506,0.999386749026867
572,0.018220421589461404,0.9817795784105386,0.0000014792624508713313,0.9999985207375491,0.004917216629074137,0.9950827833709258,0.9999999995606665,4.393334585017783e-10,0.0005336998698712317,0.9994663001301287
573,0.014936438246923032,0.985063561753077,4.6995033304041336e-15,0.9999999999999953,0.0008390355850816254,0.9991609644149184,0.9999999354708196,6.452918044352884e-8,0.0008708494504590108,0.999129150549541
574,0.004343016662002988,0.995656983337997,5.2843475917467256e-14,0.9999999999999472,0.004049474959260628,0.9959505250407393,0.9999999234703588,7.652964117976779e-8,0.0003981751591849161,0.9996018248408151
575,0.0015790503174104532,0.9984209496825895,3.558991798890072e-14,0.9999999999999644,0.0030934630252926493,0.9969065369747073,0.9999998047519177,1.9524808225757084e-7,0.0001716837827852763,0.9998283162172147
576,0.014936439800590885,0.9850635601994091,0.0000017269213289839844,0.9999982730786711,0.0032334870410918246,0.9967665129589082,0.99999999816481,1.8351899999657917e-9,0.0024982781468150584,0.997501721853185
577,0.24897241523226335,0.7510275847677367,4.082173137953229e-14,0.9999999999999591,0.0023017614155394542,0.9976982385844605,0.9999998451969316,1.548030683640178e-7,0.00010833015074182541,0.9998916698492581
578,0.0182204219659481,0.9817795780340519,0.0000020317678639725664,0.999997968232136,0.0017952455941238569,0.9982047544058762,0.9999999999237339,7.626610454281035e-11,0.0009145201997943313,0.9990854798002057
579,0.018220421794251693,0.9817795782057483,0.0000017797693970845055,0.9999982202306029,0.003756766497411246,0.9962432335025888,0.9999999991912445,8.087555070090957e-10,0.0002637586436879494,0.999736241356312
580,0.0015790503174104532,0.9984209496825895,8.955701308841039e-7,0.9999991044298692,0.0010375716806104273,0.9989624283193895,0.9999997894323359,2.1056766408289462e-7,0.0008153120205176157,0.9991846879794823
581,0.018220421313335552,0.9817795786866644,0.0000010739285695123552,0.9999989260714305,0.005425694108803122,0.9945743058911969,0.9999999951319096,4.868090375254042e-9,0.0010730121681197184,0.9989269878318803
582,0.10730037257073814,0.8926996274292619,0.000011596587981271196,0.9999884034120188,0.0014767315698910682,0.998523268430109,0.9999998188706842,1.811293157683025e-7,0.00042716890788917737,0.9995728310921108
583,0.014936438268937766,0.9850635617310622,1.0026207552873874e-14,0.99999999999999,0.003093243818651159,0.9969067561813488,0.9999997996693192,2.0033068082181416e-7,0.0007950629504166255,0.9992049370495834
584,0.018220421765450384,0.9817795782345496,0.0000017374973876559548,0.9999982625026124,0.011816098769905992,0.988183901230094,0.999999969002148,3.09978519519305e-8,0.006582795812951996,0.993417204187048
585,0.5353984104261259,0.4646015895738741,1.3196296992549293e-14,0.9999999999999868,0.0019819837555972086,0.9980180162444028,0.9999999989939503,1.0060496880015535e-9,0.0006681276194427366,0.9993318723805573
586,0.0810117515756509,0.9189882484243491,0.0000031466196663001703,0.9999968533803337,0.007096290710033082,0.992903709289967,0.999999997258634,2.7413660230735104e-9,0.0016821753914113655,0.9983178246085886
587,0.007456336766681597,0.9925436632333184,0.000005988364461545431,0.9999940116355385,0.00411752717995577,0.9958824728200443,0.9999997537169101,2.4628308992191705e-7,0.15131365306152356,0.8486863469384764
588,0.0015790503174104532,0.9984209496825895,0.0000023640354443561786,0.9999976359645556,0.003756715597325033,0.996243284402675,0.9999999991541162,8.458838074432151e-10,0.00033434277474915215,0.9996656572252508
589,0.014936440418913935,0.985063559581086,0.000002424073443462251,0.9999975759265566,0.00198171053409602,0.998018289465904,0.9999999993607513,6.392486540107711e-10,0.001131193768079052,0.998868806231921
590,0.014936439798713511,0.9850635602012865,0.000001724804593303368,0.9999982751954067,0.005426168756583422,0.9945738312434166,0.9999999954408112,4.559188804265091e-9,0.0007764952529351268,0.9992235047470649
591,0.018220423206669178,0.9817795767933308,0.000003853661863388675,0.9999961463381366,0.001477671492218793,0.9985223285077812,0.9999999639216799,3.607832010921186e-8,0.0007005073170421559,0.9992994926829578
592,0.5353984104340743,0.4646015895659257,2.872673921227651e-14,0.9999999999999712,0.0030934588536234322,0.9969065411463766,0.999999804655197,1.9534480300009704e-7,0.0001835471012823891,0.9998164528987176
593,0.5851399587840459,0.4148600412159541,0.000009603559738588708,0.9999903964402614,0.0014767221748106906,0.9985232778251893,0.999999843628228,1.5637177197547203e-7,0.0003208962685229655,0.9996791037314771
594,0.004343017084503165,0.9956569829154969,0.0000017326174842660395,0.9999982673825157,0.0008390015354602846,0.9991609984645398,0.9999999431826746,5.681732540008255e-8,0.00007801554572056354,0.9999219844542795
595,0.004343016661533679,0.9956569833384663,2.5961758497602304e-14,0.999999999999974,0.016486965676890578,0.9835130343231094,0.9999986514080731,0.0000013485919269085045,0.24486812862896526,0.7551318713710348
596,0.01493643987833266,0.9850635601216673,0.0000018145746018165703,0.9999981854253982,0.0037567664941618125,0.9962432335058382,0.9999999991905923,8.094076520137605e-10,0.00026375864977118646,0.9997362413502288
597,0.5851398850351344,0.41486011496486563,0.0000014550011838587567,0.9999985449988161,0.003013975933700242,0.9969860240662998,0.9999999337263834,6.627361659461428e-8,0.000143986053515275,0.9998560139464847
598,0.020298737561584863,0.9797012624384152,1.2057582088270294e-13,0.9999999999998794,0.0010979267064772395,0.9989020732935228,0.9999999798673591,2.0132640887737807e-8,0.0008628283281201386,0.9991371716718799
599,0.08101175429729922,0.9189882457027008,0.000004108721685343301,0.9999958912783147,0.008975386909709481,0.9910246130902906,0.9999999030765953,9.69234047465406e-8,0.05940007394419156,0.9405999260558084
600,0.014936441164513014,0.985063558835487,0.000003264727854727222,0.9999967352721453,0.002594582925504984,0.997405417074495,0.9999999995742452,4.2575476477679786e-10,0.0018014113400895038,0.9981985886599105
601,0.10730037257073814,0.8926996274292619,1.8948324801760197e-14,0.999999999999981,4.804166849427896e-7,0.999999519583315,7.308212629081582e-7,0.999999269178737,0.9999994088926861,5.911073138742395e-7
602,0.24043011817658222,0.7595698818234178,3.217453931386423e-12,0.9999999999967826,0.001607312635719907,0.9983926873642801,0.0037034738396584514,0.9962965261603416,0.994686514618053,0.005313485381946981
603,0.24038987183686553,0.7596101281631344,8.238753537507877e-16,0.9999999999999992,9.805417297277074e-7,0.9999990194582703,0.0000010556685269361415,0.9999989443314731,0.9999999999998941,1.0591527654923993e-13
604,0.014190800536487996,0.985809199463512,5.511871749106897e-15,0.9999999999999944,0.0000013214098076549393,0.9999986785901923,4.905821264649265e-7,0.9999995094178735,0.9999978524488592,0.0000021475511408075576
605,0.5224510139061732,0.4775489860938268,4.0124518116848164e-15,0.999999999999996,0.0000022495467535242404,0.9999977504532465,8.376675562519845e-7,0.9999991623324438,0.9999962974663079,0.0000037025336920848417
606,0.017631240265240454,0.9823687597347596,5.395193674120853e-15,0.9999999999999946,0.000006704902302178878,0.9999932950976979,0.0000038083625046477665,0.9999961916374953,0.9999770479415,0.000022952058500003147
607,0.07855456030758132,0.9214454396924187,6.309192227116059e-15,0.9999999999999937,1.0150111893238641e-7,0.999999898498881,4.0513580877801306e-8,0.9999999594864192,0.999999999999998,1.9984014443252818e-15
608,0.01939542561055057,0.9806045743894495,7.535927251100301e-15,0.9999999999999925,1.2986213927101563e-7,0.9999998701378607,7.939298610003796e-8,0.9999999206070139,0.9999999999994498,5.502265310042276e-13
609,0.10730037257073814,0.8926996274292619,1.4020560130743048e-15,0.9999999999999986,3.517214407993885e-7,0.9999996482785592,3.930169641453986e-7,0.9999996069830358,0.9999999999936415,6.3584693066331965e-12
610,0.0193954254866352,0.9806045745133648,1.3471569898425777e-14,0.9999999999999866,5.1607900092230654e-8,0.9999999483920999,2.047272755820461e-8,0.9999999795272725,0.9999999683375785,3.1662421462463897e-8
611,0.5224510937482226,0.47754890625177737,1.2964747475238836e-15,0.9999999999999987,0.000004590155495592987,0.9999954098445044,0.000004667776118611584,0.9999953322238814,0.9999903025949883,0.00000969740501166605
612,0.014190799381092262,0.9858092006189078,6.4324693781727215e-15,0.9999999999999936,1.749530014014589e-7,0.9999998250469986,8.734315090991418e-8,0.9999999126568491,1,0
613,0.10730037257073814,0.8926996274292619,2.058967436045426e-15,0.9999999999999979,0.000004312405376806043,0.9999956875946232,0.000003852661042327226,0.9999961473389577,0.9999999995020439,4.979561207818506e-10
614,0.06400048000665476,0.9359995199933453,1.837548996489484e-15,0.9999999999999981,1.905125863782474e-7,0.9999998094874136,1.7439216912804067e-7,0.9999998256078309,0.9999999277854922,7.221450781802474e-8
615,0.24038985526736556,0.7596101447326344,3.7578081170298974e-15,0.9999999999999962,7.560559549653206e-8,0.9999999243944045,3.0177538833650726e-8,0.9999999698224612,0.9999999999999607,3.930189507173054e-14
616,0.0015790503174104532,0.9984209496825895,1.8107001359894654e-14,0.9999999999999819,0.00003498142572114392,0.9999650185742789,0.0001441362605771176,0.9998558637394229,0.9999999775697702,2.2430229784653477e-8
617,0.014190799351183999,0.985809200648816,3.906577682515744e-15,0.9999999999999961,1.5710324394341723e-7,0.999999842896756,6.508280919888017e-8,0.9999999349171907,0.9999999999999996,4.440892098500626e-16
618,0.07855457900589846,0.9214454209941015,1.7976062144902356e-15,0.9999999999999982,0.000004092598837736886,0.9999959074011623,0.00000365811902367874,0.9999963418809763,0.9999999705877443,2.941225574204509e-8
619,0.014191777356708605,0.9858082226432914,3.3512782715596116e-14,0.9999999999999665,0.000657486682948612,0.9993425133170514,0.0006541421942151711,0.9993458578057848,0.999884648267255,0.00011535173274501709
620,0.007456336766681597,0.9925436632333184,2.392087784525653e-15,0.9999999999999976,8.070164361837364e-8,0.9999999192983564,2.7205857650663092e-8,0.9999999727941423,0.9999999794713694,2.0528630573224405e-8
621,0.017631234202137632,0.9823687657978624,3.715758217191748e-15,0.9999999999999963,1.5769689399390348e-7,0.999999842303106,6.53287392659709e-8,0.9999999346712607,0.9999999999999998,2.220446049250313e-16
622,0.017631287960321863,0.9823687120396781,4.7433976927307594e-14,0.9999999999999526,0.000031366590652184685,0.9999686334093478,0.00006016105100365821,0.9999398389489963,0.9999999999998079,1.9206858326015208e-13
623,0.10730037257073811,0.8926996274292619,6.33731841526489e-14,0.9999999999999366,0.000027827278125567244,0.9999721727218744,0.00021715606923425167,0.9997828439307658,0.9999999999497937,5.0206283574993904e-11
624,0.019395434712001305,0.9806045652879987,2.20460560773136e-15,0.9999999999999978,0.00000495223001251198,0.9999950477699875,0.0000053316580217439755,0.9999946683419783,1,0
625,0.0015790503174104532,0.9984209496825895,1.1823614747060888e-15,0.9999999999999988,1.9753645621156325e-7,0.9999998024635438,1.571326738988532e-7,0.9999998428673261,0.0036623506515984852,0.9963376493484015
626,0.5769923173773557,0.4230076826226443,1.2956020640341e-15,0.9999999999999987,4.806152299024273e-7,0.99999951938477,7.536755807130162e-7,0.9999992463244193,0.9999999997658784,2.3412161098690376e-10
627,0.004146743441236987,0.995853256558763,1.0932277166848252e-14,0.9999999999999891,9.850721201518414e-7,0.9999990149278799,6.211678239699888e-7,0.999999378832176,0.9999989532297789,0.0000010467702210581464
628,0.014191180303171683,0.9858088196968283,0.0005077942289646783,0.9994922057710354,0.000001702058931553058,0.9999982979410684,0.0000016315865615005694,0.9999983684134385,0.999999834831828,1.6516817202827383e-7
629,0.5224513613867819,0.47754863861321806,8.18308769192368e-12,0.9999999999918169,0.000014665232548390688,0.9999853347674517,0.000015304519588024188,0.999984695480412,0.9998747632743098,0.00012523672569020317
630,0.004146743165225913,0.9958532568347741,7.893966303752918e-15,0.9999999999999921,1.2440899823350478e-7,0.9999998755910018,7.605906054116482e-8,0.9999999239409395,0.9999999999997333,2.666755705149626e-13
631,0.017631237392570318,0.9823687626074297,1.2553294406170062e-14,0.9999999999999875,8.869788422141426e-7,0.9999991130211577,0.000004751091050128404,0.9999952489089499,0.9999960177320028,0.000003982267997248989
632,0.07855546837897556,0.9214445316210245,3.4181446909730183e-14,0.9999999999999658,0.00009407167238950634,0.9999059283276105,0.0002759818030017738,0.9997240181969982,0.9999999999999885,1.1546319456101628e-14
633,0.014190813795798993,0.985809186204201,3.3814826431372886e-15,0.9999999999999967,0.000008349717267341132,0.9999916502827326,0.000011243579694471168,0.9999887564203055,0.9999999999999982,1.7763568394002505e-15
634,0.5769924121657387,0.4230075878342613,1.4948130133508983e-13,0.9999999999998506,0.000009657793486253277,0.9999903422065137,0.0000032056063882005763,0.9999967943936118,0.9999997798761462,2.2012385381131594e-7
635,0.01763123810893903,0.9823687618910609,4.4989166564467014e-14,0.999999999999955,0.000002551169034844785,0.9999974488309652,0.0000043050791674287325,0.9999956949208326,0.9999999999243883,7.561173909209629e-11
636,0.10730037257073814,0.8926996274292619,4.6523193091854323e-7,0.9999995347680691,0.00004167078531548092,0.9999583292146845,0.00006533661496414951,0.9999346633850359,0.999999999944144,5.58559865027064e-11
637,0.5224509786065814,0.4775490213934186,2.049544378146966e-15,0.999999999999998,1.8787295323283617e-7,0.9999998121270468,1.725937787620051e-7,0.9999998274062213,0.9999999178139999,8.218600011655752e-8
638,0.06400048002793225,0.9359995199720678,1.326679384294303e-15,0.9999999999999987,1.9405800279811702e-7,0.9999998059419972,1.7752744740477445e-7,0.9999998224725526,0.9999999284837995,7.151620051715213e-8
639,0.00414674315394134,0.9958532568460586,6.945167807869075e-15,0.999999999999993,1.0218583892205919e-7,0.9999998978141611,4.078689450141159e-8,0.9999999592131055,0.9999999999999294,7.061018436615996e-14
640,0.01419080810171393,0.9858091918982861,7.964770168402428e-16,0.9999999999999992,0.000008979239941262575,0.9999910207600587,0.000002974018728498436,0.9999970259812715,0.9999999997377835,2.622164707588581e-10
641,0.01939542594726865,0.9806045740527314,2.626646062235889e-15,0.9999999999999973,2.1971888738012308e-7,0.9999997802811126,3.623164251235763e-7,0.9999996376835749,0.999999999998048,1.9519941218959502e-12
642,0.06400050102168621,0.9359994989783138,0.0000032443866065792966,0.9999967556133934,0.000002629476308683032,0.9999973705236913,0.0000010893070185781378,0.9999989106929814,1,0
643,0.06400048074340288,0.9359995192565971,2.409936260266066e-15,0.9999999999999976,2.2509242881771955e-7,0.9999997749075712,3.7117643303963876e-7,0.999999628823567,0.9999999999999594,4.063416270128073e-14
644,0.5224509869505711,0.47754901304942887,1.5382337669197136e-15,0.9999999999999984,4.940417885419549e-7,0.9999995059582114,5.107075269752277e-7,0.9999994892924731,0.999999910153773,8.984622701380118e-8
645,0.0015790503174104532,0.9984209496825895,2.731061234548549e-15,0.9999999999999972,2.314623447714529e-7,0.9999997685376553,3.8168040733983587e-7,0.9999996183195926,0.9999999999999372,6.283862319378386e-14
646,0.014190801845415869,0.9858091981545841,9.339619273400813e-15,0.9999999999999907,0.000002548803315662331,0.9999974511966844,0.0000010173398371383761,0.9999989826601628,1,0
647,0.01763123416724625,0.9823687658327538,5.029369927642694e-12,0.9999999999949706,1.2205554004868657e-7,0.99999987794446,4.175968046395605e-8,0.9999999582403195,0.9999999460194355,5.398056446281885e-8
648,0.06400134670945043,0.9359986532905495,4.798858837815512e-16,0.9999999999999996,0.00008346419172916913,0.9999165358082708,0.00018972840157707526,0.999810271598423,0.9997296538301619,0.00027034616983812043
649,0.007456336766681603,0.9925436632333184,4.3909277759984835e-15,0.9999999999999956,0.00009336096463340577,0.9999066390353666,0.00003532011017729332,0.9999646798898227,0.9998399509614575,0.00016004903854249797
650,0.01763123419375127,0.9823687658062488,5.395032543002148e-15,0.9999999999999946,1.4763516723946445e-7,0.9999998523648328,6.116051641406289e-8,0.9999999388394836,0.9999999999996494,3.5060843117662444e-13
651,0.06400049228055103,0.935999507719449,2.1349361005752735e-15,0.9999999999999979,0.00000298251044532094,0.9999970174895547,0.0000012355954915888744,0.9999987644045084,0.9999999989554669,1.0445331266595304e-9
652,0.10730037257073814,0.8926996274292619,4.60698456291721e-15,0.9999999999999954,9.199817951992164e-8,0.9999999080018205,5.624423096579943e-8,0.9999999437557691,0.999999999999998,1.9984014443252818e-15
653,0.5769923106694865,0.42300768933051347,1.2447935856941307e-15,0.9999999999999988,2.1402934112524227e-7,0.9999997859706589,1.9694420530867733e-7,0.9999998030557947,0.99999990178531,9.821469004744898e-8
654,0.5224509789865835,0.47754902101341645,7.424583687510438e-15,0.9999999999999926,2.2088527914770152e-7,0.9999997791147208,1.6890478140848645e-7,0.9999998310952186,1,0
655,0.06400048757796953,0.9359995124220305,3.990061671474177e-15,0.999999999999996,0.0000019988008802273598,0.9999980011991197,7.439896746917455e-7,0.9999992560103254,0.999996694311977,0.000003305688022980924
656,0.0785545602693292,0.9214454397306708,3.681456480386277e-15,0.9999999999999963,9.496703153171096e-8,0.9999999050329684,3.147946184732586e-8,0.9999999685205382,0.999999998977652,1.0223479840476557e-9
657,0.5769923377740903,0.4230076622259097,4.090299553230575e-15,0.9999999999999959,0.0000023190627200585734,0.9999976809372799,0.0000014177875684622928,0.9999985822124315,1,0
658,0.01763123461256307,0.9823687653874369,1.3209611050662764e-15,0.9999999999999987,6.132911005692508e-7,0.9999993867088994,3.0617808545851756e-7,0.9999996938219146,1,0
659,0.019395437054098658,0.9806045629459014,0.0000011236629753877873,0.9999988763370247,0.0000055507425369112865,0.9999944492574631,0.000006202434680643364,0.9999937975653194,0.9999999999999996,4.440892098500626e-16
660,0.0015790503174104532,0.9984209496825895,1.5390871933449175e-13,0.9999999999998461,0.000009747851363639984,0.9999902521486363,0.000018696025110801427,0.9999813039748892,0.9999999999999998,2.220446049250313e-16
661,0.01419080142792116,0.9858091985720788,9.093358559361127e-16,0.9999999999999991,0.0000011352450483156471,0.9999988647549517,0.0000018720297504478373,0.9999981279702496,0.9999999999711371,2.8862912060390045e-11
662,0.004146744119225479,0.9958532558807746,4.719144469354819e-15,0.9999999999999952,0.0000026335752068746214,0.9999973664247931,0.000002426864571659071,0.9999975731354284,1,0
663,0.2403898841091139,0.7596101158908861,1.0591838871389264e-14,0.9999999999999895,0.000002476630479014861,0.999997523369521,9.885324797632617e-7,0.9999990114675202,0.999999999999998,1.9984014443252818e-15
664,0.01763123648481049,0.9823687635151895,2.1897353301704705e-15,0.9999999999999978,0.0000012751383856575194,0.9999987248616143,0.0000028219997009171842,0.9999971780002991,0.9999999999998173,1.8274270985330077e-13
665,0.014190932827955095,0.9858090671720449,2.648934356405563e-16,0.9999999999999998,0.00008893068652077475,0.9999110693134792,0.00009077849517247066,0.9999092215048275,0.9998170589833462,0.000182941016653837
666,0.014190819181155407,0.9858091808188446,0.000004758852331338203,0.9999952411476687,0.000012282162898772402,0.9999877178371013,0.000009769989475332782,0.9999902300105247,0.9999767114927459,0.00002328850725408227
667,0.007456336766681597,0.9925436632333184,1.4020863620941866e-15,0.9999999999999986,0.000003255350207253587,0.9999967446497927,0.0000033034544663508254,0.9999966965455337,0.9999932536871626,0.0000067463128373690395
668,0.014190800385713515,0.9858091996142865,5.945997105942967e-16,0.9999999999999994,8.962940032294314e-7,0.9999991037059968,7.129674999227867e-7,0.9999992870325001,0.042696740533717595,0.9573032594662824
669,0.017631234185210242,0.9823687658147897,3.205621353069833e-14,0.9999999999999679,1.0745978369206585e-7,0.9999998925402163,8.686505789151758e-8,0.9999999131349421,0.99999918041096,8.195890399687045e-7
670,0.06400052878889564,0.9359994712111044,0.000002653957045153735,0.9999973460429549,0.00000555236710809395,0.9999944476328919,0.0000074767186453845755,0.9999925232813546,0.9999999999999996,4.440892098500626e-16
671,0.24038985685540437,0.7596101431445956,2.078400137220081e-15,0.9999999999999979,1.5355546281027697e-7,0.9999998464445372,1.3725684075009722e-7,0.9999998627431592,0.9999999987388062,1.2611938160489444e-9
672,0.019395425729913516,0.9806045742700865,3.485153901751981e-15,0.9999999999999966,1.6440604053422737e-7,0.9999998355939594,1.7700243589955344e-7,0.9999998229975641,0.9999999999999949,5.10702591327572e-15
673,0.004146743174379249,0.9958532568256208,1.2616013715622084e-14,0.9999999999999873,1.4227784060302046e-7,0.9999998577221594,1.0482426672717491e-7,0.9999998951757333,0.9999999999999349,6.505906924303417e-14
674,0.0640004798858557,0.9359995201141443,1.0473096584996547e-13,0.9999999999998953,1.7686834914232026e-7,0.9999998231316508,1.5009796808626066e-7,0.999999849902032,0.9999988568279666,0.0000011431720333687778
675,0.5224514780579017,0.4775485219420983,2.4435707336985143e-15,0.9999999999999976,0.00002704489836277545,0.9999729551016372,0.000011872193861072903,0.9999881278061389,0.999999999999998,1.9984014443252818e-15
676,0.0015790503174104532,0.9984209496825895,1.0698939856111532e-13,0.999999999999893,0.0005971431334374393,0.9994028568665626,0.000984745239728619,0.9990152547602714,0.9999999999446174,5.5382587405006234e-11
677,0.017631243422828978,0.982368756577171,1.3237038683142917e-13,0.9999999999998677,0.0000047449338804148625,0.9999952550661196,0.000011139643720005742,0.99998886035628,0.9999999999882472,1.1752820938681907e-11
678,0.014190799965988942,0.9858092000340111,2.703977199863656e-15,0.9999999999999973,6.494721944640769e-7,0.9999993505278055,3.970636345617718e-7,0.9999996029363655,0.9999999999979392,2.0607959783092156e-12
679,0.014190799353483302,0.9858092006465167,3.846542647607393e-15,0.9999999999999961,1.5928305814358986e-7,0.9999998407169418,6.59858359269581e-8,0.9999999340141641,0.9999999999999998,2.220446049250313e-16
680,0.017631311026305534,0.9823686889736944,3.675645296764695e-15,0.9999999999999963,0.0001010757049969422,0.999898924295003,0.00002943665340781772,0.9999705633465922,0.9998665499101244,0.00013345008987564189
681,0.014190810352587235,0.9858091896474128,1.2480701707227494e-15,0.9999999999999988,0.000006637210654368276,0.9999933627893456,0.000008338561136628352,0.9999916614388634,0.9999999426348554,5.7365144634502485e-8
682,0.01763123418843354,0.9823687658115665,2.12084141340404e-15,0.9999999999999979,1.0170876504423613e-7,0.9999998982912349,9.807429740996588e-8,0.9999999019257025,0.9999999977849143,2.215085670442818e-9
683,0.019395434714236215,0.9806045652857638,4.24591067477772e-15,0.9999999999999958,0.0000037142534115229914,0.9999962857465885,0.00000657209303680958,0.9999934279069632,0.999999999985371,1.4628964706275838e-11
684,0.017631238291232407,0.9823687617087676,1.9532460267624118e-15,0.999999999999998,0.000003782840485241493,0.9999962171595148,0.0000033795540731152634,0.9999966204459269,0.9999999995448405,4.55159465673205e-10
685,0.017631275620716542,0.9823687243792835,4.845078264652934e-16,0.9999999999999996,0.00003129092551299888,0.999968709074487,0.00003922625922654198,0.9999607737407734,0.9999999999264395,7.356049103179885e-11
686,0.0041472051511817695,0.9958527948488183,2.5237844511388637e-13,0.9999999999997476,0.0006063228468266734,0.9993936771531733,0.0017933761601353687,0.9982066238398646,0.9976728215259199,0.0023271784740801493
687,0.0015790503174104532,0.9984209496825895,4.028101999846289e-13,0.9999999999995972,0.00003725775532788434,0.9999627422446721,0.00003433330047719199,0.9999656666995228,0.9999999999999993,6.661338147750939e-16
688,0.01763123444075453,0.9823687655592455,1.2518682963352004e-15,0.9999999999999988,2.6651156571889686e-7,0.9999997334884343,3.6154527512016535e-7,0.9999996384547248,0.999999913372045,8.662795503155962e-8
689,0.019395425971960863,0.9806045740280391,3.485244306189033e-15,0.9999999999999966,2.427097377409156e-7,0.9999997572902622,3.6666897337741667e-7,0.9999996333310266,0.9999999999896079,1.0392131599701315e-11
690,0.017631234462176074,0.9823687655378239,1.5471007513015091e-13,0.9999999999998452,1.6667163338192662e-7,0.9999998333283666,4.977349627984989e-7,0.9999995022650372,0.9999994509071923,5.490928076667956e-7
691,0.07855687811063591,0.9214431218893641,0.000016619437246473655,0.9999833805627535,0.0001603019600929357,0.999839698039907,0.0007681658129383264,0.9992318341870616,0.999996834016109,0.0000031659838910513827
692,0.5769923118021468,0.42300768819785317,3.5205491919348827e-15,0.9999999999999964,2.0762697922300828e-7,0.9999997923730207,3.423759641086917e-7,0.9999996576240359,0.9999999999999993,6.661338147750939e-16
693,0.0015790503174104532,0.9984209496825895,1.5379116283884492e-13,0.9999999999998462,0.00011096327339032489,0.9998890367266097,0.00008175254699012119,0.9999182474530098,0.999999999910389,8.961098529880474e-11
694,0.2403949456356352,0.7596050543643648,5.8755489139695386e-12,0.9999999999941245,0.00014007114633745062,0.9998599288536626,0.00046580461648125293,0.9995341953835187,0.9992371398994506,0.0007628601005493785
695,0.017631234185683582,0.9823687658143164,4.992201768939773e-16,0.9999999999999996,7.36695768931458e-8,0.9999999263304231,1.214808216844332e-7,0.9999998785191783,0.9999999999999525,4.75175454539567e-14
696,0.07855456023186859,0.9214454397681314,3.227889786868238e-15,0.9999999999999968,8.609081004887976e-8,0.99999991390919,2.5072546725553824e-8,0.9999999749274533,0.2166090056800604,0.7833909943199396
697,0.01763123414149749,0.9823687658585025,1.4264858002693386e-14,0.9999999999999858,6.978826527150147e-8,0.9999999302117347,5.0328649475448604e-8,0.9999999496713505,0.9999999927908221,7.209177921296828e-9
698,0.014190799252011874,0.9858092007479882,2.1292492251442134e-15,0.9999999999999979,6.700822427624433e-8,0.9999999329917757,2.2200718717314216e-8,0.9999999777992813,0.9999999996980722,3.019278160820704e-10
699,0.5769923423373725,0.4230076576626275,1.2757063473900599e-15,0.9999999999999988,0.0000013809407531119309,0.9999986190592469,0.0000029176980689561933,0.9999970823019311,0.9999962533012078,0.000003746698792217451
700,0.01939543437214593,0.980604565627854,1.1769398572226641e-13,0.9999999999998823,0.0000022293779228719124,0.9999977706220772,0.000007683377976036015,0.9999923166220239,0.9999875401724497,0.000012459827550270752
701,0.07855457089652962,0.9214454291034704,6.723947738601205e-16,0.9999999999999993,0.0000021922448182227325,0.9999978077551818,0.000002258495403770082,0.9999977415045962,0.9999993039599337,6.960400662503474e-7
702,0.24516277502052058,0.7548372249794795,3.573067357166864e-15,0.9999999999999964,2.107242688866826e-7,0.9999997892757311,3.4748339457200946e-7,0.9999996525166054,0.9999999999999718,2.8199664825478976e-14
703,0.07855846735386061,0.9214415326461394,0.00014887177678932456,0.9998511282232107,0.0003064686717104871,0.9996935313282895,0.001135850691538362,0.9988641493084617,0.9998514768227591,0.00014852317724090014
704,0.5769923091519207,0.4230076908480793,3.836663276915385e-15,0.9999999999999961,1.5887398301123278e-7,0.999999841126017,6.58163711783674e-8,0.9999999341836289,0.9999999999999751,2.4868995751603507e-14
705,0.01763123945801361,0.9823687605419864,3.9980182126863145e-12,0.999999999996002,0.000004402690437397807,0.9999955973095626,0.000004740014027944353,0.999995259985972,0.9999999999999993,6.661338147750939e-16
706,0.01419079968651499,0.985809200313485,2.3789738059474986e-15,0.9999999999999977,4.6675094332933123e-7,0.9999995332490567,2.0489498197074128e-7,0.999999795105018,0.9999999999999816,1.84297022087776e-14
707,0.5224509789260985,0.4775490210739015,2.226080098396706e-15,0.9999999999999978,1.8545953437594692e-7,0.9999998145404656,1.9967970311578176e-7,0.9999998003202969,0.9999999999741442,2.5855761975890346e-11
708,0.00414674439916787,0.9958532556008322,1.2854507118923218e-15,0.9999999999999987,0.0000032209470904092362,0.9999967790529096,0.0000032685429737131916,0.9999967314570263,0.9999933194626551,0.000006680537344871951
709,0.004146743268059066,0.9958532567319409,4.366020893976171e-15,0.9999999999999957,2.4251012472496136e-7,0.9999997574898752,4.819116068939374e-7,0.9999995180883932,0.999999999999994,5.995204332975845e-15
710,0.5769924465314713,0.4230075534685287,9.414653114409646e-14,0.9999999999999059,0.000005107174870279054,0.9999948928251298,0.000011991513533141496,0.9999880084864669,0.9999999975467759,2.4532240683328155e-9
711,0.014190799465096843,0.9858092005349032,2.167359906257633e-15,0.9999999999999978,1.805676019931461e-7,0.999999819432398,1.944124342884835e-7,0.9999998055875657,0.9999999999752389,2.476108207360994e-11
712,0.01419085232738861,0.9858091476726114,7.703933670562301e-14,0.999999999999923,0.000028385637592877878,0.9999716143624071,0.00004288221199754677,0.9999571177880024,0.9999999999999956,4.440892098500626e-15
713,0.01763123420213821,0.9823687657978618,3.715758217205794e-15,0.9999999999999963,1.5769755568002075e-7,0.9999998423024443,6.532906811724639e-8,0.9999999346709318,0.9999999999992817,7.183142969324763e-13
714,0.06400047997826222,0.9359995200217378,3.1136269051987597e-15,0.9999999999999969,1.7142700753699447e-7,0.9999998285729924,1.845614100181208e-7,0.99999981543859,0.9999999999998035,1.965094753586527e-13
715,0.017631234529785815,0.9823687654702142,2.15432959217543e-15,0.9999999999999979,2.9046106986030096e-7,0.9999997095389301,4.886808157464183e-7,0.9999995113191843,1,0
716,0.017631266946704582,0.9823687330532954,0.0000032091026794673995,0.9999967908973205,0.000039490140604598714,0.9999605098593954,0.000013079488142944267,0.999986920511857,0.9999999999999258,7.416289804496046e-14
717,0.014190804292548494,0.9858091957074515,1.9955348272337743e-15,0.999999999999998,0.000003236125036305766,0.9999967638749637,0.0000036121750867800186,0.9999963878249132,0.9999999999996414,3.5860203695392556e-13
718,0.06400050493412895,0.935999495065871,0.0000011014632092847464,0.9999988985367907,0.000003527673234486232,0.9999964723267655,0.00000356245738365593,0.9999964375426164,0.999999533232564,4.6676743603590864e-7
719,0.017631238682496147,0.9823687613175038,0.0000017844152806599722,0.9999982155847194,0.000002909712355695272,0.9999970902876443,0.0000031326473605125372,0.9999968673526395,0.9999999999990001,9.99866855977416e-13
720,0.5769924929186573,0.4230075070813427,1.809194751938045e-13,0.999999999999819,0.000014133533018330128,0.9999858664669816,0.000008640701535900833,0.999991359298464,0.9999999999999976,2.4424906541753444e-15
721,0.0015790503174104532,0.9984209496825895,9.644185308057287e-13,0.9999999999990355,0.000014889096469164673,0.9999851109035308,0.000015392410857909368,0.9999846075891421,0.9999508247225273,0.00004917527747272388
722,0.01763124079506704,0.9823687592049329,0.0000020281826387054576,0.9999979718173613,0.000003542595062103359,0.9999964574049379,0.000005841724288845834,0.9999941582757111,0.9999999999962812,3.718803043284424e-12
723,0.0785545679139926,0.9214454320860074,3.772870911001557e-15,0.9999999999999962,0.000002431171798700206,0.9999975688282013,8.052278099279418e-7,0.9999991947721901,0.9999999999999512,4.884981308350689e-14
724,0.017631234234405203,0.9823687657655948,1.120253858008543e-15,0.9999999999999989,1.5471171763868632e-7,0.9999998452882823,1.2306723702884368e-7,0.9999998769327629,0.29895207750470626,0.7010479224952937
725,0.017631292168505702,0.9823687078314943,8.059693376376284e-16,0.9999999999999992,0.00004204261072571758,0.9999579573892743,0.00005655320601134073,0.9999434467939886,0.9999999999992171,7.829292769656604e-13
726,0.014190799254059989,0.98580920074594,3.684853177701533e-15,0.9999999999999963,7.118674224052306e-8,0.9999999288132577,2.0731979641039944e-8,0.9999999792680203,0.46820023419696777,0.5317997658030322
727,0.5224509787318486,0.47754902126815135,7.871770908606747e-15,0.9999999999999921,2.0973787417050534e-7,0.9999997902621258,1.6038067345252665e-7,0.9999998396193266,1,0
728,0.007456336766681597,0.9925436632333184,1.4180512223788424e-15,0.9999999999999986,2.778097609121733e-7,0.9999997221902391,3.685009838731222e-7,0.9999996314990162,0.999999936120764,6.387923601192114e-8
729,0.07855456203361794,0.9214454379663821,2.0741420647049323e-15,0.9999999999999979,3.5986890980534095e-7,0.9999996401310902,4.845932825712325e-7,0.9999995154067174,1,0
730,0.0015790503174104532,0.9984209496825895,4.264856543909092e-15,0.9999999999999958,0.0000017478708332014602,0.9999982521291668,6.497370044113785e-7,0.9999993502629956,0.9999971877754771,0.00000281222452291896
731,0.07855592343844316,0.9214440765615568,1.5506036456308524e-13,0.9999999999998449,0.00014507419636265782,0.9998549258036373,0.00041028528190102626,0.999589714718099,0.9999999926902481,7.309751914874596e-9
732,0.5769938237680112,0.4230061762319888,1.829044834126299e-15,0.9999999999999982,0.00009305137085447823,0.9999069486291455,0.00009501413212570858,0.9999049858678742,0.9997948563855564,0.00020514361444357032
733,0.10730037257073814,0.8926996274292619,1.0492403661298237e-14,0.9999999999999895,1.0085234097340093e-7,0.9999998991476591,4.025463666725513e-8,0.9999999597453634,0.9999999999999283,7.172040739078511e-14
734,0.0015790503174104532,0.9984209496825895,2.4028066313603274e-15,0.9999999999999976,1.9011095639681474e-7,0.9999998098890436,2.0467679823161055e-7,0.9999997953232018,1,0
735,0.017631237154718392,0.9823687628452816,0.000003215116644632372,0.9999967848833554,0.0000015159692696376345,0.9999984840307303,5.025113234103708e-7,0.9999994974886766,0.9999999867358984,1.326410159485647e-8
736,0.014190799293185601,0.9858092007068144,5.511843197446194e-15,0.9999999999999944,1.0788428562503563e-7,0.9999998921157144,3.653290380794457e-8,0.9999999634670962,0.9999999674650293,3.253497071753486e-8
737,0.017631526048856563,0.9823684739511435,0.000013585200375326448,0.9999864147996247,0.00010906787814103799,0.999890932121859,0.00037345651719191076,0.9996265434828081,0.9999999980693821,1.9306178877798175e-9
738,0.06403520009553924,0.9359647999044608,2.872150943528929e-14,0.9999999999999712,0.0010411216672643207,0.9989588783327357,0.00987951664430784,0.9901204833556921,0.9999995225560027,4.774439973376232e-7
739,0.014190799240550786,0.9858092007594492,1.1581257364253881e-14,0.9999999999999885,5.311533852463451e-8,0.9999999468846614,2.071088360813088e-8,0.9999999792891164,0.999999973072866,2.6927133967014072e-8
740,0.06400048145182774,0.9359995185481722,2.043984970012826e-13,0.9999999999997956,4.181555868029251e-7,0.9999995818444132,4.0059121100041744e-7,0.999999599408789,0.9999968388221292,0.0000031611778708029448
741,0.5769923171311725,0.4230076828688275,5.497704840837307e-15,0.9999999999999944,8.790487489762559e-7,0.999999120951251,3.2506232769880827e-7,0.9999996749376723,0.9999986222835816,0.0000013777164183936819
742,0.01763123768070287,0.9823687623192972,0.0000010531005852573265,0.9999989468994147,0.00000267950993953502,0.9999973204900605,0.0000023938298205029123,0.9999976061701795,0.9999999999802438,1.9756196678599736e-11
743,0.007456336766681597,0.9925436632333184,0.0000017550317536882992,0.9999982449682463,0.000002668318207790306,0.9999973316817922,0.0000023838595470735157,0.9999976161404529,0.9999999995332185,4.66781502339586e-10
744,0.07855459780669408,0.921445402193306,0.00000178810222456839,0.9999982118977754,0.000005801726542590438,0.9999941982734574,0.000007812501767731544,0.9999921874982323,0.9999999999999993,6.661338147750939e-16
745,0.017631234914180227,0.9823687650858197,6.374033319116946e-15,0.9999999999999937,4.1074507553043154e-7,0.9999995892549245,0.0000010208656665405966,0.9999989791343334,1,0
746,0.5224510781071768,0.47754892189282316,4.794755804184532e-16,0.9999999999999996,0.0000037993907967615564,0.9999962006092032,0.000004245464034365063,0.9999957545359657,0.9999999999985201,1.4799272918253337e-12
747,0.017631234187804563,0.9823687658121955,7.156274342167534e-15,0.9999999999999929,1.2331965481846492e-7,0.9999998766803452,7.539300483878013e-8,0.9999999246069952,0.9999999999999951,4.884981308350689e-15
748,0.06400047949925709,0.9359995205007429,7.248559552989724e-15,0.9999999999999928,1.2756322426230147e-7,0.9999998724367757,7.799403960930509e-8,0.9999999220059604,0.999999999975933,2.4066970638614293e-11
749,0.0015790503174104532,0.9984209496825895,1.459323440319256e-15,0.9999999999999986,0.00000449209215764134,0.9999955079078423,0.000004013214488203172,0.9999959867855118,0.9999999991175479,8.824521113837136e-10
750,0.017631242915180232,0.9823687570848197,1.703557465768502e-12,0.9999999999982965,0.000007523418820799595,0.9999924765811792,0.00000748532355360364,0.9999925146764463,0.9999943396270213,0.000005660372978666395
751,0.004146743253108917,0.9958532567468911,1.8876402225225547e-15,0.9999999999999981,2.704699297206236e-7,0.9999997295300703,3.7774943087415473e-7,0.9999996222505692,0.9999999995739028,4.2609715755759225e-10
752,0.06400047916890605,0.935999520831094,3.617473180293528e-15,0.9999999999999963,7.278211963790995e-8,0.9999999272178803,2.9050559342485568e-8,0.9999999709494407,0.9999999999999993,6.661338147750939e-16
753,0.5769923131159416,0.42300768688405843,4.163050388755814e-15,0.9999999999999959,2.3810369773002552e-7,0.9999997618963022,4.7315524019260754e-7,0.9999995268447598,0.9999999999999902,9.769962616701378e-15
754,0.2403898712390291,0.7596101287609709,2.4161720515493246e-13,0.9999999999997584,9.470015547961795e-7,0.9999990529984452,0.000001019558528328968,0.9999989804414716,0.9999999999999991,8.881784197001252e-16
755,0.007456336766681597,0.9925436632333184,8.867398647563982e-16,0.9999999999999991,0.0000023172793688240702,0.9999976827206312,0.0000025893502129495828,0.9999974106497871,0.9999999999624583,3.754174748848982e-11
756,0.014190805148249445,0.9858091948517506,0.0000018230497182250923,0.9999981769502818,0.0000029727117685589272,0.9999970272882315,0.0000032004735599011673,0.99999679952644,0.9999999999999842,1.5765166949677223e-14
757,0.014190799336879962,0.98580920066312,7.311220400885462e-15,0.9999999999999927,1.259897373740984e-7,0.9999998740102626,7.702539381450025e-8,0.9999999229746062,0.999999999999992,7.993605777301127e-15
758,0.10730037257073811,0.8926996274292619,8.320431597609984e-15,0.9999999999999917,1.499203030988712e-7,0.9999998500796969,5.983984513858218e-8,0.9999999401601548,0.9999999999998568,1.432187701766452e-13
759,0.0015790503174104532,0.9984209496825895,1.3760719321131994e-14,0.9999999999999862,1.4379747247481305e-7,0.9999998562025275,1.059438169016968e-7,0.9999998940561831,0.9999999999999989,1.1102230246251565e-15
760,0.064000831000828,0.935999168999172,7.932448443713159e-16,0.9999999999999992,0.000053247329236535455,0.9999467526707635,0.00005732702531583756,0.9999426729746842,0.9999999999996645,3.355093980417223e-13
761,0.576992339776848,0.42300766022315195,1.2956155575384252e-15,0.9999999999999987,0.0000012845391060062572,0.999998715460894,0.000002699719952083372,0.999997300280048,0.9999965601129867,0.0000034398870133456327
762,0.2403898555712917,0.7596101444287083,9.72757947423356e-15,0.9999999999999902,1.0090690729469794e-7,0.9999998990930927,4.02764044224983e-8,0.9999999597235956,1,0
763,0.0015790503174104532,0.9984209496825895,1.4021366843207118e-15,0.9999999999999986,0.000006864851151471231,0.9999931351488486,0.000008605754824869038,0.9999913942451751,0.9999999999996663,3.3373304120232206e-13
764,0.07855460303275072,0.9214453969672493,1.2978978409612925e-15,0.9999999999999987,0.000008278336298583403,0.9999917216637014,0.000009250263316210271,0.9999907497366838,0.9999999999996978,3.022027073029676e-13
765,0.017631269700678673,0.9823687302993214,0.000005307175907881276,0.9999946928240921,0.0000383184046359874,0.999961681595364,0.00001682103645343788,0.9999831789635466,0.9999999987531756,1.246824421485826e-9
766,0.004146743896190892,0.9958532561038091,6.625448170740571e-15,0.9999999999999933,0.0000028041536503465923,0.9999971958463496,0.0000011192614010738658,0.9999988807385989,1,0
767,0.5851398618035412,0.41486013819645884,7.263486755145e-15,0.9999999999999928,0.000254975606120791,0.9997450243938792,0.999998654896655,0.0000013451033450406769,0.0006711227847068069,0.9993288772152932
768,0.017632122628731324,0.9823678773712686,1.6022713940916882e-14,0.999999999999984,0.00026111956302820325,0.9997388804369718,0.0012497006864847031,0.9987502993135153,0.9999999999956384,4.36162217454239e-12
769,0.014190799698395536,0.9858092003016045,1.4885474751417192e-15,0.9999999999999986,5.150069094008662e-7,0.9999994849930905,1.7265727420870804e-7,0.9999998273427257,0.9999999298678528,7.013214720075212e-8
770,0.0640004986890194,0.9359995013109806,0.0000010930590342175371,0.9999989069409658,0.0000027136273322878,0.9999972863726677,0.000002424308488635395,0.9999975756915114,0.999999999999712,2.879918525877656e-13
771,0.01763128050434906,0.982368719495651,4.217091974601423e-14,0.9999999999999578,0.000012863986955661708,0.9999871360130443,0.00006607565338095499,0.9999339243466191,0.9999999999994462,5.537792446830281e-13
772,0.01763123421823569,0.9823687657817644,6.479193653522834e-15,0.9999999999999936,1.669850839061613e-7,0.9999998330149161,8.336526539714429e-8,0.9999999166347346,1,0
773,0.017631238782222402,0.9823687612177776,1.2714440806424194e-15,0.9999999999999988,0.000004222928912383396,0.9999957770710877,0.0000037726928100581626,0.99999622730719,0.9999999999995663,4.3365311341858614e-13
774,0.014190813526964583,0.9858091864730354,2.438089124959896e-15,0.9999999999999976,0.000013742250227864106,0.9999862577497721,0.000005485134240588594,0.9999945148657594,1,0
775,0.014190799631495622,0.9858092003685044,1.5778476356926142e-12,0.9999999999984222,2.5490140231495765e-7,0.9999997450985977,3.432458452768351e-7,0.9999996567541547,1,0
776,0.00414674317337085,0.9958532568266292,1.2929415332135466e-14,0.9999999999999871,1.3931917933476907e-7,0.9999998606808207,1.026462145271609e-7,0.9999998973537855,0.9999999999976499,2.3501200985265314e-12
777,0.2403898584119953,0.7596101415880047,2.2276609235177523e-15,0.9999999999999978,2.147112963982652e-7,0.9999997852887036,2.5743898335996637e-7,0.9999997425610166,0.9999999999999187,8.126832540256146e-14
778,0.07855456640036475,0.9214454335996353,3.538785730375528e-15,0.9999999999999964,0.0000018731198272774013,0.9999981268801728,7.476447840527219e-7,0.9999992523552159,1,0
779,0.014190799417958954,0.985809200582041,6.948543174341266e-15,0.999999999999993,1.6224806176473114e-7,0.9999998377519382,1.495131535573145e-7,0.9999998504868465,1,0
780,0.004146744075853138,0.9958532559241469,3.1164930443281654e-14,0.9999999999999688,0.000002216070019917853,0.9999977839299801,0.000002623992537711823,0.9999973760074623,0.9999948567246423,0.000005143275357721855
781,0.5224510907848604,0.4775489092151396,5.0330584977076264e-14,0.9999999999999497,0.000003971428955251603,0.9999960285710447,0.000005057165392874638,0.9999949428346071,0.9999999999710947,2.8905322579930726e-11
782,0.10730037257073814,0.8926996274292619,1.4388114938184981e-15,0.9999999999999986,0.00018273668297892813,0.999817263317021,0.00018654854271437312,0.9998134514572856,0.9996005441005926,0.0003994558994073749
783,0.2403898560077095,0.7596101439922904,7.615009970318909e-15,0.9999999999999923,1.1481563167651551e-7,0.9999998851843683,7.719982745385689e-8,0.9999999228001726,0.9999999999999825,1.7541523789077473e-14
784,0.017631242656775237,0.9823687573432247,2.1973708756986995e-15,0.9999999999999978,0.000010942801302159201,0.9999890571986978,0.0000036243604982473887,0.9999963756395017,0.9999999999999949,5.10702591327572e-15
785,0.5769929029443002,0.42300709705569983,4.846863792624476e-16,0.9999999999999996,0.00003243646612001017,0.9999675635338799,0.00004066407643184977,0.9999593359235681,0.9999999943454938,5.654506196606235e-9
786,0.0015790503174104532,0.9984209496825895,1.0134192789182646e-15,0.999999999999999,0.0000014541191350591608,0.9999985458808649,0.0000021405590350069423,0.999997859440965,0.9999999877138696,1.2286130446348409e-8
787,0.014190800547099107,0.9858091994529009,5.163962251620381e-13,0.9999999999994836,6.272970457226163e-7,0.9999993727029542,0.0000011989596854521928,0.9999988010403146,0.9999986976140753,0.0000013023859246619196
788,0.0041467449600191605,0.9958532550399808,0.000001932532909600988,0.9999980674670904,0.0000033702851044269503,0.9999966297148956,0.0000040410000110300105,0.9999959589999889,0.999999999771398,2.2860202619767733e-10
789,0.0015790503174104532,0.9984209496825895,4.264876768712345e-15,0.9999999999999958,0.000002626108916175625,0.9999973738910838,8.701371460216325e-7,0.999999129862854,0.9999999888679582,1.1132041843886498e-8
790,0.014190800665127084,0.9858091993348729,6.0015139600738895e-15,0.999999999999994,0.0000014467907768246307,0.9999985532092232,5.377669962932594e-7,0.9999994622330037,0.9999975873385476,0.0000024126614524000445
791,0.004146743170053216,0.9958532568299467,4.0987866761432136e-15,0.9999999999999959,1.591253446262344e-7,0.9999998408746553,6.592345568250673e-8,0.9999999340765443,0.9999999999613465,3.865352482534945e-11
792,0.017631236015066765,0.9823687639849332,3.673888435060454e-15,0.9999999999999963,0.000002478056556148262,0.9999975219434438,8.207642041465149e-7,0.9999991792357958,0.999999999750592,2.494080497683626e-10
793,0.004146788344295988,0.9958532116557041,3.249492556164446e-14,0.9999999999999675,0.00007900550638328851,0.9999209944936167,0.00015153831827710072,0.9998484616817229,0.9999999999979097,2.0903279107642447e-12
794,0.004146777419162631,0.9958532225808374,9.368314578520548e-16,0.9999999999999991,0.00006595425449311877,0.9999340457455069,0.00010875898758075087,0.9998912410124192,0.9999999999998486,1.5143442055887135e-13
795,0.06400051178435134,0.9359994882156486,8.613280146079342e-14,0.9999999999999138,0.000004083802517144107,0.9999959161974828,0.000006265466260026609,0.99999373453374,0.9999999998461211,1.5387890961449102e-10
796,0.017631256293239753,0.9823687437067602,2.6671981926416324e-14,0.9999999999999734,0.000007376768653445252,0.9999926232313465,0.000030389185894300184,0.9999696108141057,0.9999999999989044,1.0955680807001045e-12
797,0.017631235803945985,0.982368764196054,3.82382530285981e-15,0.9999999999999962,0.000002143796156385989,0.9999978562038436,7.982890754546021e-7,0.9999992017109245,0.999996436621171,0.000003563378829007924
798,0.019395425524393235,0.9806045744756068,4.8530843254298704e-15,0.9999999999999951,8.816090325832294e-8,0.9999999118390968,2.567542766650483e-8,0.9999999743245723,0.010780238233359916,0.9892197617666401
799,0.0015790503174104532,0.9984209496825895,1.6416697519158368e-15,0.9999999999999983,5.496153228182501e-7,0.9999994503846772,1.8442756345127831e-7,0.9999998155724366,0.999999919722943,8.027705700186516e-8
800,0.004146782030678724,0.9958532179693212,1.0078962919171957e-13,0.9999999999998992,0.00015339134006365062,0.9998466086599364,0.00004467273033957924,0.9999553272696604,0.999995522853013,0.0000044771469870363845
801,0.24897393946779806,0.7510260605322019,0.9999999758989008,2.4101099227458178e-8,0.00003818460526101776,0.9999618153947389,0.0001083970809386539,0.9998916029190613,0.0003638321258282685,0.9996361678741718
802,0.24897301253989645,0.7510269874601035,0.9999939672928215,0.000006032707178471597,0.00006231439752294768,0.9999376856024771,9.08016652194458e-8,0.9999999091983348,0.00023729245545617934,0.9997627075445438
803,0.06718572304370898,0.932814276956291,0.9999999999583042,4.1695757957427304e-11,0.0000556775425107066,0.9999443224574893,0.00015155252429904228,0.999848447475701,0.0007970790089037052,0.9992029209910963
804,0.10730037257073802,0.892699627429262,0.999999995822745,4.177254986359458e-9,0.000059545990267919857,0.9999404540097321,0.00017101074641588264,0.9998289892535841,0.002589509360036161,0.9974104906399638
805,0.004343033577222507,0.9956569664227775,0.9999999963205124,3.6794876034917934e-9,0.000028899937661885903,0.9999711000623381,0.000040471045420971976,0.9999595289545791,0.0009609757355140602,0.999039024264486
806,0.24897241825051902,0.7510275817494809,0.999999069689608,9.303103920554889e-7,5.890186120189072e-7,0.999999410981388,4.685417125407334e-7,0.9999995314582875,0.0001093843997463377,0.9998906156002536
807,0.0015790503174104504,0.9984209496825895,0.9999999752492721,2.4750727911637682e-8,0.08779806455876221,0.9122019354412378,0.004023665331267084,0.9959763346687329,0.0004995989966227829,0.9995004010033772
808,0.014936438121100133,0.9850635618788999,0.9999994311421242,5.688578758045182e-7,2.4109704878194407e-7,0.9999997589029512,7.021558999284299e-8,0.99999992978441,0.00039064733516308597,0.9996093526648369
809,0.014936441906209219,0.9850635580937908,0.9999999221019392,7.789806077962425e-8,0.0000020427388455902046,0.9999979572611544,0.000002123668403103231,0.9999978763315969,0.0003958579918448145,0.9996041420081552
810,0.0015790503174104532,0.9984209496825895,0.9999608202123734,0.00003917978762657537,0.000001595238688638764,0.9999984047613114,0.0000012689511873390748,0.9999987310488127,0.0008001207194783925,0.9991998792805216
811,0.018118061015276535,0.9818819389847234,0.8256247080609023,0.17437529193909773,0.0004420723518717204,0.9995579276481282,0.00012874637480919066,0.9998712536251908,0.17417328578054334,0.8258267142194566
812,0.018220410555642903,0.9817795894443571,0.9999783377672152,0.00002166223278476931,0.000001969580173993151,0.999998030419826,0.0000020476281964598837,0.9999979523718036,0.0004919594246672552,0.9995080405753327
813,0.06718519484812409,0.9328148051518759,0.9999999752526749,2.4747325078067206e-8,0.000027900430792214178,0.9999720995692077,0.00003907105572567246,0.9999609289442744,0.0010198707217338237,0.9989801292782662
814,0.01822063483079482,0.9817793651692052,0.9999999994466255,5.533744573682498e-10,0.00003860653290226135,0.9999613934670978,0.0002762305831734629,0.9997237694168265,0.00023189871946856008,0.9997681012805314
815,0.08101177183850478,0.9189882281614952,0.9999998911972562,1.0880274381452892e-7,0.0000033210106949144874,0.9999966789893051,0.000007083611046367822,0.9999929163889536,0.0006606184939525001,0.9993393815060475
816,0.014939411415166325,0.9850605885848337,0.9999947093067656,0.0000052906932344054525,0.000410696718142786,0.9995893032818572,0.0029500232854646397,0.9970499767145353,0.0002387827592273459,0.9997612172407726
817,0.248972455077518,0.751027544922482,0.9999999302374742,6.976252575618958e-8,0.0000030090788368075824,0.9999969909211632,8.763452183626632e-7,0.9999991236547816,0.0002220683441060713,0.9997779316558939
818,0.014936871220425684,0.9850631287795744,0.9999999997224152,2.775848439995343e-10,0.00004616615874839976,0.9999538338412516,0.00044269080604220496,0.9995573091939578,0.0008369800754542668,0.9991630199245457
819,0.007456336766681597,0.9925436632333184,0.9999999991241602,8.758398450936511e-10,0.010372432356833269,0.9896275676431667,0.0005105616686645443,0.9994894383313354,0.0002824441898859749,0.999717555810114
820,0.018220432121838465,0.9817795678781616,0.9999999996691218,3.3087821371680093e-10,0.000004412889233106909,0.9999955871107669,0.000012526860987528284,0.9999874731390125,0.0001388448902038674,0.9998611551097961
821,0.018220423750502607,0.9817795762494974,0.999999999804998,1.9500201453581667e-10,0.0000022803549316203503,0.9999977196450683,0.000002370700719287451,0.9999976292992807,0.00024613297899462406,0.9997538670210053
822,0.5354480460942372,0.46455195390576276,0.9999999822136322,1.7786367823013904e-8,0.0004183633184801437,0.9995816366815199,0.002999896643857697,0.9970001033561423,0.0002520346293178778,0.9997479653706821
823,0.06719713834466695,0.932802861655333,0.9999937803185209,0.000006219681479069372,0.0003967629461901768,0.9996032370538098,0.002850808496360207,0.9971491915036398,0.00028575417135596424,0.999714245828644
824,0.004343020458533612,0.9956569795414664,0.9999999996759259,3.240741008880832e-10,0.0000040563454868527,0.9999959436545132,0.00001151473140688577,0.9999884852685931,0.00022327613464928102,0.9997767238653508
825,0.08101186275067793,0.918988137249322,0.9999999965078388,3.492161226859025e-9,0.000020812392359281465,0.9999791876076407,0.000021636941935925428,0.9999783630580641,0.00043046736805696405,0.999569532631943
826,0.5353993966023728,0.4646006033976272,0.9999999999806823,1.93176585838728e-11,0.000028259338893780583,0.9999717406611062,0.00003957330499041567,0.9999604266950096,0.0010893354652203888,0.9989106645347796
827,0.0015790503174104532,0.9984209496825895,0.9999984435244503,0.0000015564755496688676,0.000041096012246012304,0.999958903987754,0.00005755137794133639,0.9999424486220586,0.0009625142667766452,0.9990374857332234
828,0.01822042122977079,0.9817795787702293,0.9999999964965738,3.503426215800687e-9,5.31372392001866e-7,0.999999468627608,4.226863556858684e-7,0.9999995773136443,0.00010850420969361636,0.9998914957903063
829,0.007456336766681597,0.9925436632333184,0.9999999985870294,1.4129706293886102e-9,0.00003676854719640838,0.9999632314528036,0.00003822526025488228,0.9999617747397451,0.0004304616267235509,0.9995695383732764
830,0.01822042350887399,0.981779576491126,0.9999999106003383,8.93996616735393e-8,0.0000031393371067043577,0.9999968606628933,0.0000012315814107078344,0.9999987684185893,0.0009728061136849668,0.999027193886315
831,0.585140256724103,0.41485974327589703,0.9999999999887801,1.1219913886861832e-11,0.000020848290652258816,0.9999791517093477,0.000021674250374670662,0.9999783257496253,0.0005115189478188299,0.9994884810521811
832,0.01822043519681251,0.9817795648031875,0.9999998386834621,1.6131653790552036e-7,0.000004477148032705175,0.9999955228519672,0.000017116228533010133,0.9999828837714669,0.0008508616840881156,0.9991491383159119
833,0.018219221004658,0.981780778995342,0.9956855054489273,0.0043144945510726895,0.0015256478264290144,0.998474352173571,0.00044432008933389423,0.9995556799106661,0.002600977947469317,0.9973990220525307
834,0.01822049882508653,0.9817795011749135,0.9999133257648706,0.00008667423512942474,0.00001895886792732914,0.9999810411320726,0.00017093533226829625,0.9998290646677317,0.0005522016194149978,0.999447798380585
835,0.08101175287197519,0.9189882471280248,0.9999997624059394,2.3759406064804978e-7,0.000002949351077221897,0.9999970506489227,8.589504808515759e-7,0.9999991410495191,0.0002093208090903325,0.9997906791909097
836,0.08101175316915292,0.9189882468308471,0.9999999493809165,5.061908348036326e-8,0.00000290496524044875,0.9999970950347595,8.460238285673667e-7,0.9999991539761715,0.00019822513477489159,0.9998017748652251
837,0.018216262702303136,0.9817837372976969,0.9929308544523966,0.007069145547603406,0.000003358633659101057,0.9999966413663409,0.000007169455521106698,0.9999928305444789,0.00781259427096415,0.9921874057290359
838,0.014936438175518551,0.9850635618244814,0.9999986408092529,0.0000013591907470633657,5.776056705769056e-7,0.9999994223943294,4.594631553962754e-7,0.9999995405368446,0.00010979418146750393,0.9998902058185325
839,0.0043430239703810694,0.9956569760296189,0.9999999962214123,3.778587664982069e-9,0.000005827923985062159,0.9999941720760149,0.000024151304770306485,0.9999758486952297,0.0011106526044896915,0.9988893473955103
840,0.004343735031250986,0.995656264968749,0.9999902608105767,0.000009739189423263461,0.0003609295342543614,0.9996390704657456,0.0025964413896818195,0.9974035586103182,0.01793107150639851,0.9820689284936015
841,0.018220538277029425,0.9817794617229706,0.9999999941557709,5.844229100659959e-9,0.00004642144441219889,0.9999535785555878,0.00012634681275328503,0.9998736531872467,0.00161550460371492,0.998384495396285
842,0.014936450339368293,0.9850635496606317,0.9999999999989495,1.0504930259003231e-12,0.000004505508602181392,0.9999954944913978,0.000009105001828186977,0.9999908949981718,0.014190860019727008,0.985809139980273
843,0.001579050317410452,0.9984209496825895,0.9999999999943634,5.63660229602192e-12,0.00000684209708364975,0.9999931579029163,0.000013826937532685659,0.9999861730624673,0.00018222652528784408,0.9998177734747121
844,0.004343052357586092,0.9956569476424139,0.9999815450868658,0.000018454913134235973,0.000053163496941464425,0.9999468365030585,0.00010809141157746688,0.9998919085884226,0.00042496260785594426,0.999575037392144
845,0.10730037257073814,0.8926996274292619,0.9999999998800664,1.1993361859197194e-10,0.000003712198110473193,0.9999962878018895,0.000002218234444538519,0.9999977817655554,0.00101663461500628,0.9989833653849938
846,0.0015790503174104532,0.9984209496825895,0.9999999999959677,4.0323300254385686e-12,0.00045622854218795586,0.999543771457812,0.000002649102429527293,0.9999973508975705,0.0002461102071547834,0.9997538897928452
847,0.004343137502287403,0.9956568624977126,0.9999999996285671,3.714328844495185e-10,0.00004686621670120943,0.9999531337832988,0.00044940376423959795,0.9995505962357604,0.0008834232447045039,0.9991165767552955
848,0.01493649016744416,0.9850635098325559,0.999999999999571,4.289901767151605e-13,0.000008987816589106371,0.9999910121834109,0.00004954365016017612,0.9999504563498398,0.00010850002124654922,0.9998914999787535
849,0.01822051329657246,0.9817794867034275,0.999999999999746,2.540190280342358e-13,0.00004504943549646894,0.9999549505645036,0.00009104059976422252,0.9999089594002358,0.00025531697339343986,0.9997446830266066
850,0.014936446016891109,0.9850635539831089,0.9999998702331485,1.2976685148657907e-7,0.000004924911938739401,0.9999950750880613,0.000003917578539632324,0.9999960824214603,0.00020144800434355147,0.9997985519956565
851,0.004343735710105889,0.9956562642898941,0.9999999999671878,3.281219740358665e-11,0.0003614403501675748,0.9996385596498324,0.0025908662903749336,0.997409133709625,0.0004301337094184785,0.9995698662905815
852,0.014936481854289202,0.9850635181457108,0.9999999999915932,8.40683078706661e-12,0.000024093330219431685,0.9999759066697805,0.000025047893003281093,0.9999749521069967,0.00026770573356434346,0.9997322942664356
853,0.5851396522158555,0.4148603477841445,0.9999657778945533,0.000034222105446679585,0.000002723936522846573,0.9999972760634771,0.0000038145694967366973,0.9999961854305033,0.0009177859162462536,0.9990822140837538
854,0.5354083075665595,0.46459169243344045,0.9999999999458753,5.412470471810593e-11,0.00007707964376878329,0.9999229203562312,0.0006038445544774256,0.9993961554455226,0.0018824144351569832,0.998117585564843
855,0.014940271406759298,0.9850597285932408,0.9999999999784253,2.1574741992935742e-11,0.00040767607008042453,0.9995923239299196,0.003920398049784264,0.9960796019502157,0.0016360101002304342,0.9983639898997696
856,0.2507910070163033,0.7492089929836967,0.9999877418671869,0.00001225813281313659,0.1562379914947639,0.8437620085052361,0.029924451450326073,0.9700755485496739,0.00048344994397276026,0.9995165500560272
857,0.018220637134893056,0.9817793628651069,0.9999999996969702,3.0302982345631335e-10,0.0000390216386381529,0.9999609783613619,0.0002792011040837408,0.9997207988959163,0.00021969914011820863,0.9997803008598818
858,0.5354010062928368,0.4645989937071632,0.9999999999835918,1.6408208125540114e-11,0.00004651764023960493,0.9999534823597604,0.0001320535191961877,0.9998679464808038,0.00017365282369774608,0.9998263471763023
859,0.014930413601572934,0.9850695863984271,0.9919028319026221,0.008097168097377927,0.000007021225365069539,0.9999929787746349,0.000007536825111769896,0.9999924631748882,0.008858371426541297,0.9911416285734587
860,0.018220449435414086,0.9817795505645859,0.9999999999911633,8.836709142201471e-12,0.000020762730926329606,0.9999792372690737,0.000021585312706064694,0.999978414687294,0.00043046390305225533,0.9995695360969478
861,0.5354015075948756,0.4645984924051244,0.9999999999397593,6.0240701316161e-11,0.00005724359078069517,0.9999427564092193,0.00015581551197069952,0.9998441844880293,0.000797077417569137,0.9992029225824308
862,0.014936548108267639,0.9850634518917324,0.9999999999482647,5.173528272450767e-11,0.000040998990703333846,0.9999590010092967,0.00008285485819536544,0.9999171451418046,0.00042426089024463613,0.9995757391097554
863,0.0182248467112946,0.9817751532887053,0.9999999996284368,3.715632246326095e-10,0.006252130270305562,0.9937478697296944,0.00030889096490922823,0.9996911090350907,0.0004696145758370178,0.999530385424163
864,0.020298737597301796,0.9797012624026982,0.9999992216221146,7.783778853687195e-7,4.125678478742649e-7,0.9999995874321521,2.465525681283098e-7,0.9999997534474319,0.0005486370519271574,0.9994513629480728
865,0.020299101884170567,0.9797008981158294,0.9999999999986033,1.396660564978447e-12,0.00003992019960373718,0.9999600798003963,0.0002856314492712902,0.9997143685507287,0.00024611637775091264,0.999753883622249
866,0.01822045293240976,0.9817795470675903,0.9999999964243163,3.5756837490907856e-9,0.000023280613448669958,0.9999767193865513,0.00002420297409669064,0.9999757970259033,0.0002859648557528366,0.9997140351442472
867,0.014936438111071159,0.9850635618889289,0.9999994107382562,5.89261743844105e-7,2.456209773656459e-7,0.9999997543790227,7.153311053568906e-8,0.9999999284668895,0.00032884875826834093,0.9996711512417317
868,0.018220459771193697,0.9817795402288063,0.999999999980157,1.9843016119125423e-11,0.00002396376025518742,0.9999760362397448,0.000033555554672949694,0.999966444445327,0.0016391389889876566,0.9983608610110123
869,0.01822560505965214,0.9817743949403479,0.9999999998480549,1.5194512315019892e-10,0.0004916558051145933,0.9995083441948854,0.007131687616783512,0.9928683123832165,0.0014498182905944132,0.9985501817094056
870,0.018220422718739457,0.9817795772812605,0.9999999998135332,1.864668419671034e-10,0.0000024274274612550054,0.9999975725725387,7.069487254943681e-7,0.9999992930512746,0.00042427061347321816,0.9995757293865268
871,0.02029873688805676,0.9797012631119433,0.9999986962065187,0.0000013037934812887286,3.230017933381873e-7,0.9999996769982067,1.2671796718890761e-7,0.9999998732820328,0.0008321506023972412,0.9991678493976027
872,0.018220647171087536,0.9817793528289125,0.9999999607991827,3.92008172589442e-8,0.00006465213806074775,0.9999353478619393,0.00026800789592759027,0.9997319921040724,0.0007270403052837051,0.9992729596947163
873,0.08095512750410402,0.919044872495896,0.976946039530945,0.023053960469054946,0.000003685438022421288,0.9999963145619776,0.000007882730310704001,0.9999921172696893,0.02378537301587171,0.9762146269841283
874,0.0015790503174104532,0.9984209496825895,0.9999990169962816,9.830037184244134e-7,4.78812215457376e-7,0.9999995211877846,1.878283002640676e-7,0.9999998121716998,0.0014865384620378259,0.9985134615379622
875,0.0015790503174104532,0.9984209496825895,0.999999999750711,2.492890338601228e-10,0.000035895675925327585,0.9999641043240747,0.00003731539457118523,0.9999626846054288,0.010039774535299282,0.9899602254647007
876,0.10730037257073814,0.8926996274292619,0.9999999848799523,1.512004765835684e-8,0.0000055106630043375575,0.9999944893369956,0.000014999337165059074,0.9999850006628349,0.0007329317406255624,0.9992670682593744
877,0.014936725828806079,0.9850632741711939,0.9999998366519764,1.6334802355189026e-7,0.000039802790920401285,0.9999601972090796,0.0002849502686596722,0.9997150497313403,0.00021971554698005778,0.9997802844530199
878,0.5353985632301969,0.46460143676980314,0.9999999990791404,9.208596107868061e-10,0.0000058524434285460996,0.9999941475565715,0.000004655394261923047,0.999995344605738,0.00011180449932686641,0.9998881955006731
879,0.01493996915436001,0.98506003084564,0.9999999998820057,1.179942810125567e-10,0.0039584426473859525,0.996041557352614,0.000022949965658599833,0.9999770500343415,0.0005110019248732721,0.9994889980751267
880,0.007456336766681597,0.9925436632333184,0.9999999999628002,3.719979879690527e-11,0.000010717194262160692,0.9999892828057378,0.000059776737053556464,0.9999402232629464,0.0025440419402005822,0.9974559580597994
881,0.004354131307084466,0.9956458686929155,0.9999999801842159,1.9815784124688207e-8,0.0012216494589411507,0.9987783505410589,0.044530773804390744,0.9554692261956093,0.0003950925046605529,0.9996049074953395
882,0.24900861419181314,0.7509913858081869,0.9999999861669513,1.3833048706501927e-8,0.00042645832187989855,0.9995735416781201,0.0030580798604012104,0.9969419201395988,0.0002387702227463921,0.9997612297772536
883,0.004343097743810906,0.9956569022561891,0.9999999995798163,4.201836656392288e-10,0.0000408224233389388,0.9999591775766611,0.00029208886683625043,0.9997079111331637,0.00021969845930915733,0.9997803015406909
884,0.020304394641386333,0.9796956053586137,0.999999999960016,3.998401609806024e-11,0.0004759865835268315,0.9995240134164731,0.004580222811270937,0.9954197771887291,0.0010176947915880314,0.9989823052084119
885,0.0015790503174104532,0.9984209496825895,0.9999997953384968,2.046615031892074e-7,0.000009176143946178394,0.9999908238560539,0.00005059062511501165,0.999949409374885,0.00011520612731656135,0.9998847938726835
886,0.014937122891282116,0.9850628771087179,0.9999999999945721,5.42788036739239e-12,0.00009170126360349883,0.9999082987363965,0.0006804656015970274,0.9993195343984029,0.0009116469280043992,0.9990883530719956
887,0.0015790503174104532,0.9984209496825895,0.9999999999948297,5.170308625679354e-12,0.000057484359261432595,0.9999425156407385,0.0008289468105365236,0.9991710531894635,0.000748433415067193,0.9992515665849329
888,0.0015790503174104532,0.9984209496825895,0.9999999642578579,3.574214213486471e-8,0.0000023897064941566962,0.9999976102935059,0.0000024843847431871703,0.9999975156152568,0.00024616850600709354,0.9997538314939929
889,0.018220632157743007,0.981779367842257,0.9999999996199649,3.8003511448891913e-10,0.00003812496042480593,0.9999618750395752,0.0002727839894042925,0.9997272160105957,0.00024611717131809205,0.9997538828286819
890,0.535398465578097,0.464601534421903,0.9999999295685774,7.043142258300605e-8,0.0000029837510992476317,0.9999970162489008,8.68968927176436e-7,0.9999991310310729,0.00022206881843253617,0.9997779311815674
891,0.020302443896537303,0.9796975561034627,0.9999999999433915,5.660849566879733e-11,0.00040537440344730406,0.9995946255965527,0.0029065254157633674,0.9970934745842366,0.0002857419763511757,0.9997142580236488
892,0.0015790503174104532,0.9984209496825895,0.9999994165034308,5.834965691731142e-7,0.000025254769416029877,0.9999747452305839,0.000026252659374348672,0.9999737473406256,0.015531456365711323,0.9844685436342887
893,0.0015790503174104532,0.9984209496825895,0.999999999999768,2.320366121466577e-13,0.0000809717352440067,0.999919028264756,0.00022040794075841994,0.9997795920592416,0.0007970532621098326,0.9992029467378901
894,0.014936444117417277,0.9850635558825828,0.9999999996073659,3.9263414741697034e-10,0.000002747255294611699,0.9999972527447054,0.0000038472598298892985,0.9999961527401701,0.0008371410662829548,0.999162858933717
895,0.020298759880028005,0.979701240119972,0.9999999999867193,1.3280709865171048e-11,0.0000053526412728489845,0.9999946473587271,0.000014568935073407464,0.9999854310649265,0.0008308429715827231,0.9991691570284172
896,0.00434380817100121,0.9956561918289988,0.9999999999469533,5.3046678161194905e-11,0.00039779101782371217,0.9996022089821763,0.0028520286741072587,0.9971479713258927,0.0003076120281895658,0.9996923879718105
897,0.0015790503174104532,0.9984209496825895,0.9999999999772249,2.277511512716046e-11,0.000006759857431633709,0.9999932401425684,0.000028015528175810985,0.9999719844718242,0.0005814290163631728,0.9994185709836368
898,0.007456336766681597,0.9925436632333184,0.9999999270534483,7.294655168799125e-8,0.00003936775594086414,0.9999606322440592,0.00028174853892912297,0.9997182514610709,0.0002629095585385811,0.9997370904414614
899,0.018229536238786367,0.9817704637612137,0.9999999972872042,2.7127957658024116e-9,0.0006732497481856987,0.9993267502518143,0.012741481084943914,0.9872585189150561,0.0002875715601597868,0.9997124284398402
900,0.014937763264824752,0.9850622367351752,0.9999999821446296,1.7855370404440407e-8,0.00007588973001350921,0.9999241102699865,0.0014220676202320662,0.9985779323797679,0.00015961565562457595,0.9998403843443754
901,0.014947917619610769,0.9850520823803892,0.9999999995396889,4.6031112255207063e-10,0.012657015608108519,0.9873429843918915,0.0002987648002813027,0.9997012351997187,0.0006726848512819228,0.9993273151487181
902,0.020298714253853704,0.9797012857461463,0.9999671103683582,0.00003288963164183034,0.000002380503774166752,0.9999976194962258,0.0000033332395433680063,0.9999966667604566,0.0018235069402098912,0.9981764930597901
903,0.25490742028080093,0.7450925797191991,0.9999999998586071,1.4139289739034666e-10,0.000010251510896631015,0.9999897484891034,0.00007605274067461756,0.9999239472593254,0.00046879263286427335,0.9995312073671357
904,0.10730037257073814,0.8926996274292619,0.9999999997673008,2.32699193247754e-10,0.000594871320040776,0.9994051286799592,0.008642324856191127,0.9913576751438089,0.0007585744098230755,0.9992414255901769
905,0.004343028957726951,0.995656971042273,0.9999999976996952,2.3003048355008104e-9,0.00002472235949597824,0.999975277640504,0.000025701844645636728,0.9999742981553543,0.0002677079361858554,0.9997322920638142
906,0.014936438584360258,0.9850635614156398,0.9999999979628873,2.0371127007479117e-9,2.7653534242545015e-7,0.9999997234646576,8.053641602156698e-8,0.999999919463584,0.00020414137826400792,0.999795858621736
907,0.01822042300956319,0.9817795769904368,0.9999999614655398,3.853446017831885e-8,0.0000027834031109216607,0.9999972165968891,8.106208375782607e-7,0.9999991893791624,0.00023719647256859088,0.9997628035274314
908,0.5851844596327884,0.4148155403672116,0.9999999999606564,3.934363945745645e-11,0.0004644901511971885,0.9995355098488028,0.00446917548915958,0.9955308245108404,0.0010177475366057182,0.9989822524633942
909,0.01822042081560031,0.9817795791843997,0.9999999978132312,2.1867687660659385e-9,2.672071391888303e-7,0.9999997327928608,7.78197287077184e-8,0.9999999221802713,0.00021806315082795115,0.999781936849172
910,0.004343015104646421,0.9956569848953536,0.9999858770856094,0.000014122914390624075,0.000002442037522464383,0.9999975579624776,0.000002538805292872045,0.9999974611947071,0.00023383361626532986,0.9997661663837347
911,0.0043430175543302816,0.9956569824456697,0.9999999495306585,5.0469341483783126e-8,0.0000028632143662980973,0.9999971367856337,8.338645662453613e-7,0.9999991661354337,0.00025534907645269274,0.9997446509235474
912,0.007456336766681597,0.9925436632333184,0.999999960272379,3.97276209707087e-8,0.0000023120295267620283,0.9999976879704733,0.0000024036296810818616,0.9999975963703189,0.00028307170995470156,0.9997169282900453
913,0.08101175426173952,0.9189882457382604,0.9999999997994442,2.0055579419420155e-10,0.000002008348072225164,0.9999979916519278,0.0000020879150630127826,0.9999979120849369,0.0003957803316106388,0.9996042196683894
914,0.004343017585969187,0.9956569824140308,0.9999999627867742,3.721322583416509e-8,0.000002955362809227832,0.9999970446371907,8.607012999172129e-7,0.9999991392987001,0.00022205279572196928,0.999777947204278
915,0.0015790503174104532,0.9984209496825895,0.9999999920470749,7.952925096255115e-9,0.03435913664319718,0.9656408633568028,0.0022722251107150713,0.9977277748892849,0.00040544392943814365,0.9995945560705618
916,0.0015790503174104532,0.9984209496825895,0.9999999972867841,2.7132158741949297e-9,0.000025347156409039254,0.999974652843591,0.00002635140111900421,0.999973648598881,0.0002389742968249929,0.999761025703175
917,0.004343014442203026,0.995656985557797,0.999982840702016,0.000017159297983959654,0.000002308372041183042,0.9999976916279588,0.0000023998446359670072,0.999997600155364,0.0003001863955451695,0.9996998136044548
918,0.01493644110531973,0.9850635588946802,0.9999999998162212,1.8377876997988096e-10,0.0000024748971100870035,0.9999975251028899,7.207734878310753e-7,0.9999992792265122,0.00042427060604046144,0.9995757293939596
919,0.020298782782795705,0.9797012172172043,0.9999959757248307,0.000004024275169323133,0.000021378042115628145,0.9999786219578843,0.00002222530568221086,0.9999777746943178,0.0005155350214604765,0.9994844649785395
920,0.5851398749836129,0.41486012501638714,0.9999999977337695,2.26623053656283e-9,2.680811520782651e-7,0.999999731918848,7.80742707313689e-8,0.9999999219257293,0.0002347468095479599,0.9997652531904521
921,0.018220504781201734,0.9817794952187983,0.9999999999998415,1.5853984791647235e-13,0.000040911947875218476,0.9999590880521247,0.00008267894762689501,0.9999173210523731,0.00035702773951939076,0.9996429722604806
922,0.02029873864754474,0.9797012613524553,0.9999999963546358,3.6453642326961244e-9,5.413058560107833e-7,0.999999458694144,4.305880452814617e-7,0.9999995694119547,0.00012301142567146777,0.9998769885743285
923,0.018226329794036704,0.9817736702059633,0.9999999349323647,6.506763527980297e-8,0.0005598278503606206,0.9994401721496394,0.008129220331889531,0.9918707796681104,0.0008105488823333587,0.9991894511176667
924,0.01822042123684694,0.981779578763153,0.9999999966315296,3.368470391507117e-9,5.370902784036398e-7,0.9999994629097216,4.272347149942728e-7,0.9999995727652851,0.00010279564014723163,0.9998972043598527
925,0.10730037257073814,0.8926996274292619,0.999999959386065,4.061393499288357e-8,0.00481818674226015,0.9951818132577398,0.00002792396181871801,0.9999720760381813,0.0002386969329160162,0.999761303067084
926,0.0015790503174104532,0.9984209496825895,0.9999927848843694,0.0000072151156306210495,0.000001371159164914513,0.9999986288408351,3.993277820072491e-7,0.999999600672218,0.001072574145340289,0.9989274258546597
927,0.24897241426376146,0.7510275857362385,0.9999991969848065,8.03015193451273e-7,3.5633086806064013e-7,0.999999643669132,2.1292282833701278e-7,0.9999997870771716,0.001111466719228525,0.9988885332807714
928,0.01822042334104158,0.9817795766589584,0.9999999577206546,4.227934535805389e-8,0.000002003556917611917,0.9999979964430824,0.000002082934127486759,0.9999979170658725,0.00039582239457919255,0.9996041776054209
929,0.018222605635558463,0.9817773943644416,0.9999999999426661,5.733391539308741e-11,0.0003930366097321778,0.9996069633902678,0.002817865276431363,0.9971821347235686,0.00026750325558493515,0.9997324967444151
930,0.0015790503174104532,0.9984209496825895,0.9999589655014617,0.00004103449853831709,0.009480491139743691,0.9905195088602563,0.00011268939173312474,0.9998873106082669,0.0008115402733145238,0.9991884597266855
931,0.06718496063110624,0.9328150393688938,0.9999999998096358,1.9036416887274754e-10,0.0000023322719418442626,0.9999976677280582,0.000002424674640724149,0.9999975753253593,0.00024613296900492164,0.9997538670309951
932,0.014936498229676971,0.985063501770323,0.9999999999819871,1.8012924485333315e-11,0.000028164638878505675,0.9999718353611214,0.000039441337909849025,0.9999605586620901,0.0009609727327335382,0.9990390272672665
933,0.018220429529583405,0.9817795704704166,0.9999999987060855,1.293914531075302e-9,0.000004348160064926164,0.9999956518399351,0.000008787067364317467,0.9999912129326357,0.00023474518579315307,0.9997652548142069
934,0.5851396976783533,0.4148603023216467,0.9999685770124068,0.000031422987593177076,0.000002886400242005619,0.999997113599758,0.000006155861316112218,0.9999938441386839,0.001370265611337867,0.9986297343886621
935,0.00434301680079023,0.9956569831992098,0.9999999970164433,2.98355673500339e-9,3.576094111644914e-7,0.9999996423905888,2.1369380572807245e-7,0.9999997863061942,0.0009347610013914883,0.9990652389986086
936,0.0015790503174104532,0.9984209496825895,0.9999998539768955,1.4602310449696176e-7,0.0000037888180909840916,0.9999962111819091,0.000005305702901167145,0.9999946942970989,0.001078344723321655,0.9989216552766783
937,0.004360864743989405,0.9956391352560106,0.9999999770975995,2.29024005315992e-8,0.07059278477219054,0.9294072152278094,0.0032879037608484793,0.9967120962391515,0.00030279719314824685,0.9996972028068517
938,0.018220945415971402,0.9817790545840286,0.9999999999953044,4.695577260349637e-12,0.00009150916938438047,0.9999084908306156,0.0006790525698548997,0.9993209474301451,0.0007672362096336884,0.9992327637903663
939,0.10730037257073814,0.8926996274292619,0.9993844416164065,0.0006155583835935063,0.000005721641077285298,0.9999942783589227,0.0000016663348058327585,0.9999983336651942,0.0007903183839663581,0.9992096816160336
940,0.06718493112491897,0.932815068875081,0.9999753832343586,0.00002461676564136095,0.00000462118584674505,0.9999953788141532,0.000013118405953761538,0.9999868815940463,0.00014855185453194135,0.9998514481454681
941,0.018220452933012676,0.9817795470669873,0.9999999974557636,2.544236377133302e-9,0.000023280610054347503,0.9999767193899457,0.000024202970431126932,0.9999757970295688,0.0002859638273010877,0.9997140361726989
942,0.01493643866002181,0.9850635613399782,0.9999999954652485,4.5347514632254615e-9,3.19237624640175e-7,0.9999996807623753,1.252421237838929e-7,0.9999998747578762,0.0007778392124294939,0.9992221607875705
943,0.018220197604941868,0.9817798023950581,0.9992778920882701,0.0007221079117298856,0.000059671828246068137,0.9999403281717539,0.0002375818205680404,0.999762418179432,0.0012197662459545054,0.9987802337540455
944,0.018220945416963737,0.9817790545830363,0.9999999986769184,1.3230816442444393e-9,0.00009150932785988408,0.9999084906721402,0.0006790550090044303,0.9993209449909956,0.0007672362470565413,0.9992327637529435
945,0.08101188107702607,0.9189881189229739,0.9999999999918157,8.184342092931729e-12,0.000023987104726712568,0.9999760128952733,0.000024937461473340927,0.9999750625385266,0.00025224084193919917,0.9997477591580608
946,0.36343792633015004,0.63656207366985,0.9999916490147531,0.000008350985246874387,0.0000034353489910475553,0.999996564651009,0.0000035714688552191353,0.9999964285311448,0.00024026273877235637,0.9997597372612277
947,0.014937641739774743,0.9850623582602253,0.9999999851234702,1.4876529785823323e-8,0.00006893683268681782,0.9999310631673132,0.0012916312343062481,0.9987083687656938,0.0002232061143837547,0.9997767938856162
948,0.014936442537113776,0.9850635574628862,0.9999999507999415,4.920005847175446e-8,0.0000023796634635926215,0.9999976203365364,0.0000024739442699404002,0.9999975260557301,0.00021976304856754621,0.9997802369514325
949,0.004343017622909974,0.99565698237709,0.9999996749803552,3.250196447535103e-7,0.000002060236333016726,0.999997939763667,0.0000021418582512421464,0.9999978581417488,0.000470632253035837,0.9995293677469642
950,0.014938722562560307,0.9850612774374397,0.999962328218609,0.00003767178139102434,0.00016683192204063152,0.9998331680779594,0.0024452229596707772,0.9975547770403292,0.0017175187049747972,0.9982824812950252
951,0.018220632157676393,0.9817793678423236,0.9999999997162576,2.8374236293871036e-10,0.00003812494966157405,0.9999618750503384,0.000272783818886575,0.9997272161811134,0.00024611715986559495,0.9997538828401344
952,0.0015790503174104532,0.9984209496825895,0.9999999999514404,4.855960078486987e-11,0.00016291383733492494,0.9998370861626651,0.0011664713552297743,0.9988335286447703,0.0006364984186764484,0.9993635015813236
953,0.020298749738747034,0.979701250261253,0.9999999997385454,2.6145463571936034e-10,0.000003469186099338832,0.9999965308139006,0.000007399664992958014,0.999992600335007,0.0006605098799670683,0.999339490120033
954,0.0015790503174104532,0.9984209496825895,0.9999999719348082,2.8065191837178816e-8,0.000002596533410612843,0.9999974034665894,7.561980799159358e-7,0.9999992438019201,0.0003570528995907194,0.9996429471004092
955,0.004343008975268039,0.9956569910247319,0.9999537438529056,0.0000462561470944145,0.00000237854771105525,0.999997621452289,0.0000033304949212446966,0.9999966695050787,0.0018368495206630378,0.998163150479337
956,0.014936441083251872,0.9850635589167481,0.9999999482168207,5.1783179300102233e-8,0.000002489212154354101,0.9999975107878456,7.249425114009024e-7,0.9999992750574886,0.00042430368860841693,0.9995756963113915
957,0.5353984664712022,0.46460153352879785,0.9999999627773759,3.7222624094113144e-8,0.0000030084029616870664,0.9999969915970384,8.761483807381919e-7,0.9999991238516193,0.0002092249357248917,0.9997907750642752
958,0.06718494042688723,0.9328150595731127,0.9999982773446131,0.0000017226553868932015,4.7003558965045797e-7,0.9999995299644103,3.7827358055501794e-7,0.9999996217264194,0.001977701904173473,0.9980222980958265
959,0.018221311906458808,0.9817786880935412,0.9999999833760846,1.662391535539598e-8,0.00006646511015647416,0.9999335348898435,0.001245271469555045,0.998754728530445,0.00026524900636760513,0.9997347509936324
960,0.014936450831981009,0.985063549168019,0.9999999999999791,2.0872192862952943e-14,0.000004689384633693391,0.9999953106153663,0.000009476590440126101,0.9999905234095599,0.00018222668696683722,0.9998177733130331
961,0.01822060648366147,0.9817793935163386,0.9999999999992015,7.984723993104126e-13,0.00003349942478887951,0.9999665005752111,0.00023968145444045618,0.9997603185455596,0.00039575531305951686,0.9996042446869405
962,0.06719561487240504,0.932804385127595,0.9999999999634859,3.6514125056896773e-11,0.0003473821620921676,0.9996526178379078,0.0024898935974474517,0.9975101064025526,0.0005111439272545397,0.9994888560727455
963,0.018220423669550203,0.9817795763304498,0.9999999422094898,5.779051015508685e-8,0.0000022465217291380888,0.9999977534782709,0.00000233552686560305,0.9999976644731344,0.0002629752476760001,0.999737024752324
964,0.0015790503174104532,0.9984209496825895,0.9988675169143499,0.00113248308565006,0.000031291449636280664,0.9999687085503637,0.00002489114792182136,0.9999751088520782,0.0011846662548337516,0.9988153337451663
965,0.08101188143482761,0.9189881185651724,0.9999995349943145,4.6500568551266497e-7,0.00002424710328190132,0.9999757528967181,0.000025207843675025882,0.999974792156325,0.0002394350109031683,0.9997605649890968
966,0.0669490948990576,0.9330509051009424,0.9256091105214385,0.07439088947856154,0.0001171700851147397,0.9998828299148853,0.0001641822159395209,0.9998358177840605,0.11067993798275343,0.8893200620172466
967,0.014943390371811395,0.9850566096281886,0.9999999993460993,6.539007113559592e-10,0.007544208508119723,0.9924557914918802,0.0003722958728695128,0.9996277041271305,0.0002193534529015502,0.9997806465470984
968,0.020298792271559184,0.9797012077284408,0.9999999980937189,1.9062811329462193e-9,0.000023940280937854754,0.9999760597190621,0.00002488877347757626,0.9999751112265224,0.0003078401235099383,0.9996921598764901
969,0.01823061500067967,0.9817693849993203,0.999999996137724,3.862276054533709e-9,0.0007519709082813229,0.9992480290917187,0.014250229010667673,0.9857497709893324,0.00017306160322049527,0.9998269383967795
970,0.014936450698267156,0.9850635493017328,0.9999999999999789,2.1094237467877974e-14,0.00000463947360493923,0.999995360526395,0.000009375726978454736,0.9999906242730215,0.00019234554582770225,0.9998076544541723
971,0.014936453357863937,0.985063546642136,0.9999999996593638,3.4063618592483635e-10,0.000004432436072178751,0.9999955675639278,0.000012582347944858055,0.9999874176520551,0.00014831430387037247,0.9998516856961296
972,0.014942377711537752,0.9850576222884623,0.9952726043046481,0.004727395695351855,0.0007329046806751735,0.9992670953193248,0.009959881352483319,0.9900401186475167,0.0002408447262021933,0.9997591552737978
973,0.014940392109496327,0.9850596078905036,0.9999999998316624,1.6833756610878936e-10,0.004432618835316244,0.9955673811646838,0.00002569387617834179,0.9999743061238217,0.000307534441317798,0.9996924655586822
974,0.0015790503174104532,0.9984209496825895,0.9999999999779428,2.2057244919437835e-11,0.00009760251214253048,0.9999023974878575,0.0005681786037524119,0.9994318213962475,0.00043002428078433967,0.9995699757192157
975,0.08101204382104803,0.918987956178952,0.9999999964174928,3.5825071798001318e-9,0.00003398195153086008,0.9999660180484692,0.0000724823602232505,0.9999275176397767,0.0007623723382422506,0.9992376276617577
976,0.5353984251385907,0.4646015748614093,0.9999999967816382,3.218361799284253e-9,5.64769020694547e-7,0.9999994352309793,4.492520927975033e-7,0.9999995507479073,0.00010279548913578132,0.9998972045108642
977,0.01822234128825172,0.9817776587117483,0.9999999911076117,8.892388270176355e-9,0.00034556965785707063,0.999654430342143,0.0024768866811537395,0.9975231133188462,0.00043014845585222163,0.9995698515441478
978,0.1073003725707382,0.8926996274292618,0.9999998618159323,1.3818406774390724e-7,0.000003858053574091841,0.9999961419464259,0.000005402710391563865,0.9999945972896085,0.0010017679639142349,0.9989982320360857
979,0.2489870431170052,0.7510129568829949,0.9999999999945517,5.448308471045493e-12,0.00007001533947640715,0.9999299846605236,0.001339432739933343,0.9986605672600667,0.002511255810926816,0.9974887441890732
980,0.004343013555193674,0.9956569864448064,0.9999736027936418,0.000026397206358219627,0.00000471211789840161,0.9999952878821016,0.0000037914197393164743,0.9999962085802607,0.002792915760547865,0.9972070842394521
981,0.014936445863406056,0.985063554136594,0.9999999997062756,2.9372437815311514e-10,0.00000474326869311654,0.9999952567313068,0.000003816847607967358,0.999996183152392,0.002406687413282531,0.9975933125867175
982,0.018220825593027967,0.981779174406972,0.999999995669961,4.330038994027063e-9,0.00009128966211342363,0.9999087103378865,0.0005033165703619764,0.999496683429638,0.0001180016506473399,0.9998819983493527
983,0.014939244147494016,0.985060755852506,0.9999999999480966,5.190337049043592e-11,0.00038772721919053425,0.9996122727808094,0.002779714693215566,0.9972202853067844,0.00030761784723262384,0.9996923821527673
984,0.01822040515664482,0.9817795948433552,0.9999183100821728,0.00008168991782719903,0.000037146994807844926,0.9999628530051922,0.000010818457422316156,0.9999891815425777,0.000744581123285531,0.9992554188767144
985,0.004343020989525286,0.9956569790104747,0.9999999999999596,4.04121180963557e-14,0.000004769050731903052,0.9999952309492681,0.000012979781245020735,0.999987020218755,0.0012503422169962107,0.9987496577830038
986,0.2489729390537771,0.7510270609462228,0.9999999999915108,8.489209335493797e-12,0.000024691512073741735,0.9999753084879263,0.00002566977154007841,0.9999743302284599,0.00028596110743649654,0.9997140388925635
987,0.014936449751310501,0.9850635502486895,0.9999998594354127,1.4056458730316024e-7,0.000006305267368987743,0.999993694732631,0.00000675663252565671,0.9999932433674743,0.0005100292386223853,0.9994899707613776
988,0.08102083643908163,0.9189791635609184,0.9999999999425118,5.7488236393510306e-11,0.0003939711308264853,0.9996060288691735,0.002824580388400536,0.9971754196115995,0.0002675027659017346,0.9997324972340983
989,0.08101145846896182,0.9189885415310382,0.9998550230957871,0.0001449769042128901,0.00000796163125233492,0.9999920383687476,0.000017499463081793157,0.9999825005369182,0.0023282715432298325,0.9976717284567702
990,0.10730037257073814,0.8926996274292619,0.9998898086523046,0.00011019134769540972,9.068276985334269e-7,0.9999990931723015,0.0000019695066586299974,0.9999980304933413,0.04773636251891957,0.9522636374810804
991,0.10730037257073823,0.8926996274292618,0.9999633688486829,0.00003663115131713468,3.2105441938715067e-7,0.9999996789455806,1.2540031831765206e-7,0.9999998745996816,0.03411405538310406,0.9658859446168959
992,0.007456336766681603,0.9925436632333184,0.999788899003053,0.00021110099694698903,4.130535017663405e-7,0.9999995869464983,2.468381881597583e-7,0.9999997531618119,0.000758844442937394,0.9992411555570626
993,0.018220423286112626,0.9817795767138874,0.99999994529621,5.470379005334536e-8,0.0000019692990003530545,0.9999980307009997,0.00000204731795850641,0.9999979526820415,0.00047036208469761247,0.9995296379153024
994,0.004343834661841797,0.9956561653381582,0.9999999874592685,1.2540731453292153e-8,0.00041107678396396256,0.999588923216036,0.0029475201663650297,0.997052479833635,0.00026749381525863544,0.9997325061847414
995,0.0015790503174104532,0.9984209496825895,0.9999989531233812,0.0000010468766188376222,0.000028164198139025362,0.999971835801861,0.000039440349562863195,0.9999605596504372,0.0010903807405469683,0.998909619259453
996,0.01822263314485988,0.9817773668551402,0.9999999999400706,5.99293947800561e-11,0.0003979749390902164,0.9996020250609098,0.002853351315111895,0.9971466486848881,0.00025204482461990723,0.9997479551753801
997,0.01493653287965244,0.9850634671203475,0.9999999999868878,1.3112178010032949e-11,0.0000340505080677657,0.9999659494919322,0.00007262791579440046,0.9999273720842056,0.0008143290622703378,0.9991856709377297
998,0.0671851308346347,0.9328148691653653,0.9999999966391975,3.3608025251652407e-9,0.000007672966667239882,0.9999923270333327,0.00004229579881138017,0.9999577042011886,0.014319110419790415,0.9856808895802096
999,0.018227691785587245,0.9817723082144127,0.9947364329017263,0.0052635670982736915,0.015119334888032477,0.9848806651119675,0.00011923136194581731,0.9998807686380542,0.000726455298210747,0.9992735447017893
1000,0.5851426156958354,0.41485738430416463,0.9999999998985452,1.014548445255059e-10,0.00005894258451443572,0.9999410574154856,0.00024428081601832034,0.9997557191839817,0.0012077523478845296,0.9987922476521155
1001,0.8662942593932763,0.1337057406067237,4.518610706955993e-16,0.9999999999999996,5.864077203061618e-7,0.9999994135922797,4.664631559110864e-7,0.9999995335368441,0.000296589202530602,0.9997034107974694
1002,0.0785545624436518,0.9214454375563482,9.25866289504283e-14,0.9999999999999074,5.711483219808922e-7,0.999999428851678,4.543249288445346e-7,0.9999995456750712,0.0002965892040748703,0.9997034107959252
1003,0.017631234297223797,0.9823687657027762,1.2778795781206056e-15,0.9999999999999987,3.02378306818527e-7,0.9999996976216932,8.806222046656601e-8,0.9999999119377795,0.0004652615716724053,0.9995347384283276
1004,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1005,0.5224509864411285,0.47754901355887147,6.614866412424564e-16,0.9999999999999993,5.369099753232622e-7,0.9999994630900246,4.2708972570841336e-7,0.9999995729102743,0.00043885248222517054,0.9995611475177748
1006,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1007,0.07855456071983652,0.9214454392801634,1.1171153328716516e-15,0.9999999999999989,1.7497237170854415e-7,0.9999998250276283,1.3918325793032076e-7,0.9999998608167421,0.00011398821346941529,0.9998860117865306
1008,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1009,0.0640004792306844,0.9359995207693156,3.2781965656976198e-15,0.9999999999999967,9.59960355340404e-8,0.9999999040039644,2.7957095313144203e-8,0.9999999720429047,0.0001735308741780656,0.999826469125822
1010,0.24038985546733166,0.7596101445326684,7.036430750721493e-13,0.9999999999992963,1.0111861213584922e-7,0.9999998988813878,2.9448952856096186e-8,0.9999999705510472,0.0001627413295412638,0.9998372586704587
1011,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1012,0.5224509756094566,0.47754902439054336,3.2978156950245545e-15,0.9999999999999967,9.970092750650631e-8,0.9999999002990725,2.903607791150019e-8,0.9999999709639221,0.0001627413297432227,0.9998372586702567
1013,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1014,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1015,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1016,0.06400047922421906,0.935999520775781,3.3482191986384422e-15,0.9999999999999967,9.438884747960664e-8,0.9999999056111525,2.7489030946113725e-8,0.9999999725109691,0.00018641503803360263,0.9998135849619664
1017,0.5769923083119435,0.4230076916880565,9.384594452480525e-13,0.9999999999990615,9.38920338699872e-8,0.9999999061079662,2.734434299523229e-8,0.999999972655657,0.00018641503811402146,0.999813584961886
1018,0.07855456023744675,0.9214454397625532,4.220875161036076e-15,0.9999999999999958,8.909597247119783e-8,0.9999999109040275,2.594757714226541e-8,0.9999999740524229,0.00030457023793181855,0.9996954297620682
1019,0.07855456025821841,0.9214454397417816,3.107682567658288e-15,0.9999999999999969,9.573068256996311e-8,0.9999999042693174,2.7879816075460554e-8,0.9999999721201839,0.010035629180908135,0.9899643708190918
1020,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1021,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1022,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1023,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1024,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1025,0.5769923105731838,0.4230076894268162,1.3020298432188355e-15,0.9999999999999987,3.080928594482885e-7,0.9999996919071406,8.972648197422223e-8,0.999999910273518,0.0004652615710030154,0.999534738428997
1026,0.07855456076972296,0.921445439230277,1.0315439048762635e-15,0.999999999999999,1.8643752787864424e-7,0.9999998135624721,1.4830331534566343e-7,0.9999998516966847,0.0000866278081789685,0.9999133721918211
1027,0.014190799625570126,0.9858092003744299,1.4138751832779181e-15,0.9999999999999986,4.684762944738679e-7,0.9999995315237056,1.364353117930817e-7,0.9999998635646882,0.0012348438997605428,0.9987651561002394
1028,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1029,0.07855456058686734,0.9214454394131326,5.632581677124697e-16,0.9999999999999994,1.4441272234193485e-7,0.9999998555872777,1.148743220217391e-7,0.999999885125678,0.00022505189291120858,0.9997749481070888
1030,0.06400047921644482,0.9359995207835552,3.4343987533013898e-15,0.9999999999999966,9.24562867031579e-8,0.9999999075437133,2.6926207681819918e-8,0.9999999730737923,0.0002020727893478826,0.9997979272106521
1031,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1032,0.06400047977683662,0.9359995202231634,1.5649183858415281e-15,0.9999999999999984,1.6675886780439255e-7,0.9999998332411322,1.3264975548226766e-7,0.9999998673502445,0.0001448531998484422,0.9998551468001515
1033,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1034,0.5224509784836596,0.4775490215163404,1.0798706901419313e-15,0.9999999999999989,1.951719272841551e-7,0.9999998048280727,1.5525116884782976e-7,0.9999998447488312,0.0000866278072552475,0.9999133721927448
1035,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1036,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1037,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1038,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1039,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1040,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1041,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1042,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1043,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1044,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1045,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1046,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1047,0.0785545602525211,0.921445439747479,3.206990264002161e-15,0.9999999999999968,9.391089065084078e-8,0.9999999060891094,2.7349834690558725e-8,0.9999999726501653,0.00017353087449360123,0.9998264691255064
1048,0.014190799418385249,0.9858092005816147,1.1389672030028787e-15,0.9999999999999989,1.7839499886612827e-7,0.9999998216050011,1.4190581621981158e-7,0.9999998580941838,0.00011398821300131286,0.9998860117869987
1049,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1050,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1051,0.06400047921088507,0.935999520789115,4.314593220713277e-15,0.9999999999999957,9.107420949302618e-8,0.9999999089257905,2.6523702772916913e-8,0.9999999734762972,0.0003045702374049349,0.9996954297625951
1052,0.5224509755861612,0.47754902441383884,3.3572344670549834e-15,0.9999999999999967,9.831051425466538e-8,0.9999999016894857,2.8631145264459975e-8,0.9999999713688548,0.0001735308738278255,0.9998264691261721
1053,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1054,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1055,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1056,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1057,0.5224509779156736,0.47754902208432637,1.6026488539910551e-15,0.9999999999999984,1.7077944959511313e-7,0.9999998292205504,1.358479618972548e-7,0.9999998641520381,0.0001448531991254452,0.9998551468008745
1058,0.5769923210872778,0.4230076789127222,4.475156545742351e-16,0.9999999999999996,9.38306503408956e-7,0.9999990616934966,7.463843013629505e-7,0.9999992536156986,0.000598493100597719,0.9994015068994023
1059,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1060,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1061,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1062,0.004146743150657566,0.9958532568493424,3.308211542585774e-15,0.9999999999999967,1.000152188033852e-7,0.9999998999847812,2.912760955308245e-8,0.9999999708723905,0.00016274132969844557,0.9998372586703016
1063,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1064,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1065,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1066,0.01939542553413351,0.9806045744658665,3.3702035414923083e-15,0.9999999999999967,9.869028969883112e-8,0.9999999013097103,2.874174797572594e-8,0.999999971258252,0.0001735308737703556,0.9998264691262296
1067,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1068,0.06400047923614599,0.9359995207638541,3.220176663654791e-15,0.9999999999999968,9.73537149006925e-8,0.9999999026462851,2.83524948043018e-8,0.9999999716475052,0.00016274133007763031,0.9998372586699223
1069,0.017631234264414878,0.9823687657355851,1.0294425641761694e-15,0.999999999999999,1.860577395613923e-7,0.9999998139422605,1.480012094483916e-7,0.9999998519987906,0.0000866278082191336,0.9999133721917809
1070,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1071,0.5224509778901165,0.4775490221098835,1.6063248481832048e-15,0.9999999999999984,1.6968187752041956e-7,0.9999998303181225,1.3497488873473236e-7,0.9999998650251113,0.009471136071826109,0.9905288639281739
1072,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1073,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1074,0.24038985548055397,0.7596101445194461,3.2939594453845323e-15,0.9999999999999967,1.0232568575555149e-7,0.9999998976743143,2.980049116534882e-8,0.9999999701995088,0.00015357283521967547,0.9998464271647803
1075,0.5224509755017108,0.4775490244982892,4.418618827471679e-15,0.9999999999999956,9.327002213324265e-8,0.9999999067299778,2.7163193361700133e-8,0.9999999728368066,0.00030457023682010226,0.9996954297631799
1076,0.8662942557685844,0.13370574423141557,4.333644480064787e-15,0.9999999999999957,9.147635077750875e-8,0.9999999085236492,2.6640819124607786e-8,0.9999999733591809,0.0003045702372978282,0.9996954297627022
1077,0.014190799266239024,0.985809200733761,4.694497553508133e-15,0.9999999999999953,8.597781107458095e-8,0.9999999140221889,2.5039469239181968e-8,0.9999999749605307,0.00025678261856656076,0.9997432173814335
1078,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1079,0.24038985718865283,0.7596101428113472,1.1860799321610087e-15,0.9999999999999988,1.8577419804105623e-7,0.999999814225802,1.4777566389715925e-7,0.9999998522243361,0.00011398821199208211,0.999886011788008
1080,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1081,0.5769923105348218,0.4230076894651782,1.3220887457119215e-15,0.9999999999999987,3.0445894999976655e-7,0.99999969554105,8.866817067043987e-8,0.9999999113318293,0.0004930291051873679,0.9995069708948127
1082,0.00414674315095346,0.9958532568490466,3.2580161410679306e-15,0.9999999999999968,1.0120912097783408e-7,0.999999898790879,2.9475311915445632e-8,0.999999970524688,0.00015357283537029013,0.9998464271646297
1083,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1084,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1085,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1086,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1087,0.004146743192512302,0.9958532568074877,1.0999640965596122e-15,0.9999999999999989,1.9347808822701476e-7,0.9999998065219118,1.5390378992118327e-7,0.9999998460962101,0.00009179996503273403,0.9999082000349673
1088,0.8386217738131863,0.16137822618681374,1.1888242329366555e-15,0.9999999999999988,1.86204033479045e-7,0.9999998137959665,1.4811758020873728e-7,0.9999998518824198,0.00011398821193329481,0.9998860117880667
1089,0.06400047885693895,0.9359995211430611,1.731662158298372e-15,0.9999999999999982,3.0883279221553908e-9,0.9999999969116721,8.994188786712075e-10,0.9999999991005811,0.0003210194714988554,0.9996789805285011
1090,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1091,0.5769923098921318,0.4230076901078682,1.4270001426665462e-15,0.9999999999999986,1.7526181786723087e-7,0.9999998247381822,1.394135003728258e-7,0.9999998605864996,0.00017181417035166423,0.9998281858296484
1092,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1093,0.07855456066833784,0.9214454393316621,1.5309265045089292e-15,0.9999999999999984,1.6313667186947488e-7,0.9999998368633282,1.2976844854700134e-7,0.9999998702315515,0.00014485320049979978,0.9998551467995002
1094,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1095,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1096,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1097,0.2403898554518716,0.7596101445481284,3.4049722864666346e-15,0.9999999999999966,9.970842806067342e-8,0.9999999002915719,2.903826231190171e-8,0.9999999709617376,0.00017353087361628554,0.9998264691263837
1098,0.8662942564765184,0.13370574352348163,1.5718283485382098e-15,0.9999999999999984,1.674951974340472e-7,0.9999998325048025,1.3323547522654538e-7,0.9999998667645248,0.00014485319971603244,0.999855146800284
1099,0.5769923082259507,0.4230076917740493,4.6818912662376255e-15,0.9999999999999953,8.574693230867191e-8,0.9999999142530677,2.4972229990408137e-8,0.99999997502777,0.0002567826186195111,0.9997432173813805
1100,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1101,0.0785545607601566,0.9214454392398435,4.1478473761212153e-13,0.9999999999995852,1.842387088615814e-7,0.9999998157612912,1.4655424576959758e-7,0.9999998534457543,0.00009179996606477606,0.9999082000339352
1102,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1103,0.5769923082771286,0.42300769172287145,4.291883430322514e-15,0.9999999999999957,9.059484242505369e-8,0.9999999094051576,2.6384095813520314e-8,0.9999999736159042,0.0003045702375326093,0.9996954297624674
1104,0.8662942565872683,0.13370574341273167,1.118181118101879e-15,0.9999999999999989,1.834013929122663e-7,0.999999816598607,1.4588819556841592e-7,0.9999998541118045,0.00010515503825281504,0.9998948449617472
1105,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1106,0.01763123426213022,0.9823687657378698,1.0453024914619707e-15,0.999999999999999,1.8386339972224874e-7,0.9999998161366003,1.462557028742167e-7,0.9999998537442971,0.00009179996610669167,0.9999082000338934
1107,0.24038985534037316,0.7596101446596268,4.888682724830841e-15,0.9999999999999951,8.953422890358655e-8,0.9999999104657711,2.6075211373932715e-8,0.9999999739247887,0.0002567826177509249,0.999743217382249
1108,0.01419079940263002,0.98580920059737,1.5608729256393652e-15,0.9999999999999984,1.663277810868373e-7,0.9999998336722189,1.323068438411508e-7,0.9999998676931562,0.00014485319992596211,0.999855146800074
1109,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1110,0.06400047989743422,0.9359995201025658,1.0706929259115531e-15,0.9999999999999989,1.883294433818633e-7,0.9999998116705566,1.4980825587651603e-7,0.9999998501917441,0.00009179996560783597,0.9999082000343922
1111,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1112,0.5224509789265332,0.47754902107346675,1.4516699108711525e-15,0.9999999999999986,2.976833529049478e-7,0.9999997023166471,8.669489892590881e-8,0.9999999133051011,0.0006121359158646116,0.9993878640841354
1113,0.5769923097545016,0.42300769024549845,1.5566814632051663e-15,0.9999999999999984,1.6588113605333644e-7,0.999999834118864,1.31951556203932e-7,0.9999998680484438,0.00014485320000627935,0.9998551467999938
1114,0.5224509755117454,0.47754902448825465,3.524043325834825e-15,0.9999999999999964,9.38689395571604e-8,0.9999999061310605,2.7337617195596263e-8,0.9999999726623828,0.013163899794150953,0.986836100205849
1115,0.240389857374056,0.7596101426259441,1.0952257928016738e-15,0.9999999999999989,1.979471505183415e-7,0.9999998020528494,1.5745874417849372e-7,0.9999998425412558,0.00008662780696174936,0.9999133721930382
1116,0.014190799275417831,0.9858092007245822,6.878677916562679e-13,0.9999999999993121,9.57478771606599e-8,0.9999999042521228,2.7884823688113295e-8,0.9999999721151763,0.00017353087421563757,0.9998264691257843
1117,0.5224509755862183,0.47754902441378166,4.415722534005576e-12,0.9999999999955843,9.83105142551271e-8,0.9999999016894857,2.863114526459455e-8,0.9999999713688548,0.00017353087382795002,0.999826469126172
1118,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1119,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1120,0.007456336766681603,0.9925436632333184,3.608398424444042e-15,0.9999999999999963,1.0108394260130493e-7,0.9999998989160575,2.9438855982704663e-8,0.999999970561144,0.00016274132954618441,0.9998372586704538
1121,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1122,0.5769923101021153,0.42300768989788473,1.0488976916729669e-15,0.999999999999999,1.8957398522194725e-7,0.9999998104260148,1.5079823743717608e-7,0.9999998492017625,0.0000866278078472671,0.9999133721921527
1123,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1124,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1125,0.5769923083288131,0.4230076916711869,3.2609418318174876e-15,0.9999999999999968,9.549076251683294e-8,0.9999999045092375,2.7809943711879322e-8,0.9999999721900563,0.00017353087425452614,0.9998264691257455
1126,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1127,0.2403898554673257,0.7596101445326743,3.3447086159127323e-15,0.9999999999999967,1.0111861213577413e-7,0.9999998988813878,2.944895285607432e-8,0.9999999705510472,0.0001627413295412447,0.9998372586704588
1128,0.017631234133743977,0.982368765866256,4.59505079784288e-15,0.9999999999999954,8.415648652630357e-8,0.9999999158435134,2.4509041534715324e-8,0.9999999754909584,0.00025678261898426775,0.9997432173810157
1129,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1130,0.5769923098396561,0.4230076901603439,7.110009792087843e-16,0.9999999999999993,2.3860811078297043e-7,0.9999997613918892,6.949029131378168e-8,0.9999999305097087,0.0012079801760951105,0.9987920198239049
1131,0.01763123424978997,0.98236876575021,1.4005319100495041e-15,0.9999999999999986,1.7201103669427314e-7,0.9999998279889633,1.36827638467544e-7,0.9999998631723616,0.00017181417103056504,0.9998281858289695
1132,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1133,0.07855456024167971,0.9214454397583203,3.3597995558672066e-15,0.9999999999999967,9.044802933568872e-8,0.9999999095519707,2.6341339165563058e-8,0.9999999736586608,0.00020207278969819624,0.9997979272103018
1134,0.004146743193307651,0.9958532568066923,1.0832748123249591e-15,0.9999999999999989,1.9578717587424934e-7,0.9999998042128241,1.5574057366056662e-7,0.9999998442594263,0.00008662780719018094,0.9999133721928098
1135,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1136,0.01763123414090811,0.9823687658590919,3.2004573598739188e-15,0.9999999999999968,9.371958663718343e-8,0.9999999062804134,2.7294120867220642e-8,0.9999999727058791,0.0001735308745225504,0.9998264691254775
1137,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1138,0.06400047920780867,0.9359995207921913,4.3279181529001744e-15,0.9999999999999957,9.030946756872786e-8,0.9999999096905324,2.6300985565547587e-8,0.9999999736990144,0.012761457165405714,0.9872385428345943
1139,0.017631234256301438,0.9823687657436986,1.0868654476476204e-15,0.9999999999999989,1.7826507739800774e-7,0.9999998217349226,1.4180246906724766e-7,0.9999998581975309,0.00010515503890444799,0.9998948449610956
1140,0.017631234142751067,0.982368765857249,3.0961123501877648e-15,0.9999999999999969,9.617964240890693e-8,0.9999999038203576,2.8010567485166823e-8,0.9999999719894325,0.0001535728360487212,0.9998464271639512
1141,0.06400047986537463,0.9359995201346254,1.113265447530942e-15,0.9999999999999989,1.8259513757727823e-7,0.9999998174048624,1.452468528019822e-7,0.9999998547531472,0.00010515503835510289,0.9998948449616449
1142,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1143,0.5224509876284141,0.47754901237158587,4.705615716473341e-16,0.9999999999999996,5.878986358425599e-7,0.9999994121013641,4.676491182355295e-7,0.9999995323508818,0.00031860717895679745,0.9996813928210432
1144,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1145,0.28822805561705006,0.71177194438295,3.1724165950943468e-15,0.9999999999999968,9.590981435118741e-8,0.9999999040901857,2.7931984957547612e-8,0.999999972068015,0.00016274133028334299,0.9998372586697166
1146,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1147,0.5224509784300607,0.4775490215699393,1.0965075293410803e-15,0.9999999999999989,1.9287009580471707e-7,0.9999998071299042,1.534201570917791e-7,0.9999998465798429,0.00009179996510064655,0.9999082000348993
1148,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1149,0.0176312341373084,0.9823687658626916,4.212276889763234e-15,0.9999999999999958,8.891447684218297e-8,0.9999999110855231,2.589471983452187e-8,0.9999999741052802,0.000304570237980158,0.9996954297620199
1150,0.10730037257073806,0.8926996274292619,1.3813922542562408e-15,0.9999999999999987,2.721373664746755e-7,0.9999997278626336,2.1647399703549473e-7,0.9999997835260029,0.00009179995624651846,0.9999082000437535
1151,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1152,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1153,0.06400047924082099,0.935999520759179,3.171317012796493e-15,0.9999999999999968,9.851584612639499e-8,0.9999999014841539,2.8690944448582965e-8,0.9999999713090556,0.0001535728357335883,0.9998464271642664
1154,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1155,0.017631234259461104,0.9823687657405389,1.0641358865362793e-15,0.9999999999999989,1.8129981114488747e-7,0.9999998187001888,1.4421647421094945e-7,0.9999998557835258,0.00009788664831898711,0.999902113351681
1156,0.576992312355997,0.423007687644003,1.3747008280829523e-15,0.9999999999999987,4.769730538483529e-7,0.9999995230269462,1.3890984299879e-7,0.999999861090157,0.0011392523452906495,0.9988607476547093
1157,0.01763123426136245,0.9823687657386375,1.0463393733874321e-15,0.999999999999999,1.831259875629907e-7,0.9999998168740124,1.4566912200572308e-7,0.999999854330878,0.006022859379795239,0.9939771406202048
1158,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1159,0.5769923098729823,0.42300769012701767,1.43090619417813e-15,0.9999999999999986,1.7395661074779244e-7,0.9999998260433892,1.3837526211721365e-7,0.9999998616247379,0.011214492691747973,0.988785507308252
1160,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1161,0.576992312253019,0.42300768774698105,1.4100784595369338e-15,0.9999999999999986,4.6721828029421026e-7,0.9999995327817197,1.360689373728332e-7,0.9999998639310627,0.0012348438995600775,0.9987651561004399
1162,0.01939542552997969,0.9806045744700204,3.530789752270324e-15,0.9999999999999964,9.505119309092292e-8,0.9999999049488069,2.7681927090157835e-8,0.9999999723180729,0.00020207278889523549,0.9997979272111047
1163,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1164,0.07855456022252019,0.9214454397774798,4.604430402827418e-15,0.9999999999999954,8.432826995283321e-8,0.9999999156717301,2.4559070338330232e-8,0.9999999754409297,0.00025678261894487034,0.9997432173810551
1165,0.5769923083552739,0.42300769164472607,3.1546248376806072e-15,0.9999999999999969,9.799731012822123e-8,0.9999999020026898,2.8539930242460938e-8,0.9999999714600698,0.00015357283580353441,0.9998464271641965
1166,0.522450975629397,0.477549024370603,3.2477780294356927e-15,0.9999999999999968,1.0089107791775135e-7,0.9999998991089221,2.938268764021458e-8,0.9999999706173124,0.0001535728354131912,0.9998464271645868
1167,0.5224509752482517,0.4775490247517483,1.7734419363461706e-15,0.9999999999999982,7.814210570565294e-8,0.9999999218578943,2.2757462366990367e-8,0.9999999772425376,0.0003989268625434588,0.9996010731374565
1168,0.5224509755254249,0.47754902447457515,3.5172027167169364e-15,0.9999999999999964,9.468542146490868e-8,0.9999999053145785,2.7575402739252365e-8,0.9999999724245973,0.00020207278895903948,0.999797927211041
1169,0.5769923099856232,0.42300769001437677,1.1074057927467712e-15,0.9999999999999989,1.8163405183780108e-7,0.9999998183659482,1.4448234885484868e-7,0.9999998555176511,0.00010515503847703368,0.9998948449615229
1170,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1171,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1172,0.24038985534042762,0.7596101446595724,6.43001454960407e-12,0.99999999999357,8.953422890418329e-8,0.9999999104657711,2.6075211374106502e-8,0.9999999739247887,0.00025678261775132985,0.9997432173822487
1173,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1174,0.8662942553258426,0.1337057446741574,1.7393083801398892e-15,0.9999999999999982,3.1019641137842303e-9,0.9999999968980359,9.033901695156803e-10,0.9999999990966099,0.00032101947149487745,0.9996789805285051
1175,0.019395425724348932,0.9806045742756511,1.1205756450172393e-15,0.9999999999999989,1.9091560046761665e-7,0.9999998090843996,1.5186543687946937e-7,0.9999998481345631,0.00009788664717813406,0.9999021133528219
1176,0.5769923099310724,0.4230076900689276,1.1359086976364165e-15,0.9999999999999989,1.7791594932104364e-7,0.9999998220840507,1.4152475212684108e-7,0.9999998584752479,0.00011398821306683095,0.9998860117869331
1177,0.5224509782933164,0.47754902170668356,1.1401064819774208e-15,0.9999999999999989,1.8699753480740355e-7,0.9999998130024652,1.487487776944063e-7,0.9999998512512223,0.00010515503779658053,0.9998948449622034
1178,0.5769923100309893,0.4230076899690107,1.0842466725773711e-15,0.9999999999999989,1.8472613812127564e-7,0.9999998152738618,1.4694197558307724e-7,0.9999998530580244,0.00009788664791247499,0.9999021133520876
1179,0.8662942566380263,0.13370574336197372,1.0601188190105337e-15,0.9999999999999989,1.9069139653012929e-7,0.9999998093086034,1.516870919195067e-7,0.9999998483129081,0.005685421794425865,0.9943145782055741
1180,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1181,0.014190799276689477,0.9858092007233106,3.2118522079210323e-15,0.9999999999999968,9.710204680055237e-8,0.9999999028979532,2.827920103443039e-8,0.999999971720799,0.00016274133011348537,0.9998372586698865
1182,0.5224509781405555,0.4775490218594445,1.4691381615166476e-15,0.9999999999999986,1.8043713450030935e-7,0.9999998195628655,1.4353025062925328e-7,0.9999998564697493,0.0001718141692708392,0.9998281858307292
1183,0.5224509783674427,0.4775490216325573,1.1162634941533147e-15,0.9999999999999989,1.9018092761782713e-7,0.9999998098190723,1.5128103501127325e-7,0.999999848718965,0.00009788664726529863,0.9999021133527347
1184,0.5769923083119358,0.4230076916880642,3.3305959017843462e-15,0.9999999999999967,9.38920338698938e-8,0.9999999061079662,2.734434299520509e-8,0.999999972655657,0.00018641503811399397,0.999813584961886
1185,0.5769923100693122,0.4230076899306878,1.0650573508998947e-15,0.9999999999999989,1.8733817520207112e-7,0.9999998126618248,1.4901974303895694e-7,0.999999850980257,0.00009179996571856025,0.9999082000342815
1186,0.5769923082646466,0.42300769173535335,4.312551129780205e-15,0.9999999999999957,8.941248589755311e-8,0.9999999105875141,2.603975593300302e-8,0.9999999739602441,0.019711407669983007,0.980288592330017
1187,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1188,0.5769923083430704,0.42300769165692964,3.2032273165723184e-15,0.9999999999999968,9.68412957608116e-8,0.9999999031587042,2.8203262023243857e-8,0.9999999717967379,0.00016274133015063477,0.9998372586698494
1189,0.01763123414190109,0.982368765858099,3.1438133426004897e-15,0.9999999999999969,9.504506997794828e-8,0.9999999049549301,2.7680143844576472e-8,0.9999999723198562,0.00016274133040654324,0.9998372586695935
1190,0.5224509782041827,0.47754902179581726,1.1694510515981337e-15,0.9999999999999988,1.8316964006796329e-7,0.9999998168303599,1.4570384576765464e-7,0.9999998542961542,0.0001139882123482995,0.9998860117876517
1191,0.017631234139732655,0.9823687658602673,3.268819475118372e-15,0.9999999999999968,9.215051146089465e-8,0.9999999078494886,2.68371561906855e-8,0.9999999731628438,0.0001864150383957952,0.9998135849616042
1192,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1193,0.019395425535726724,0.9806045744642733,3.310555233347064e-15,0.9999999999999967,1.0008607414953716e-7,0.9999998999139259,2.9148244887944753e-8,0.9999999708517551,0.00016274132968835086,0.9998372586703117
1194,0.07855456026023863,0.9214454397397613,3.1024322610476603e-15,0.9999999999999969,9.637596798798643e-8,0.999999903624032,2.8067743749162047e-8,0.9999999719322562,0.00015357283602223854,0.9998464271639778
1195,0.5224509774592553,0.4775490225407447,5.896462390118208e-16,0.9999999999999994,1.5117830188815808e-7,0.9999998488216981,1.2025606034286223e-7,0.9999998797439397,0.00022505189075488788,0.9997749481092452
1196,0.5769923083384426,0.4230076916615574,3.206814714551977e-15,0.9999999999999968,9.64029269613056e-8,0.999999903597073,2.807559506117017e-8,0.9999999719244049,0.00685864023500729,0.9931413597649927
1197,0.5224509754180885,0.4775490245819115,4.820143238806745e-15,0.9999999999999952,8.827895767723186e-8,0.9999999117210423,2.5709636413070142e-8,0.9999999742903636,0.00025678261803881153,0.9997432173819611
1198,0.5769923082916418,0.42300769170835817,3.41632185178201e-15,0.9999999999999966,9.19696450948448e-8,0.9999999080303549,2.6784482143400453e-8,0.9999999732155178,0.00020207278943277083,0.9997979272105673
1199,0.017631234240204307,0.9823687657597957,1.5278078801078827e-15,0.9999999999999984,1.628043493413415e-7,0.9999998371956507,1.295040997323833e-7,0.9999998704959002,0.00014485320055955956,0.9998551467994404
1200,0.014190799275420453,0.9858092007245796,4.300618798238797e-12,0.9999999999956993,9.57478771610266e-8,0.9999999042521228,2.7884823688220187e-8,0.9999999721151763,0.00017353087421573927,0.9998264691257842
1201,0.24897241523226354,0.7510275847677365,6.488539374546509e-14,0.9999999999999352,0.7763562762330823,0.22364372376691766,0.9999889021092325,0.00001109789076747525,0.00035465256841668504,0.9996453474315833
1202,0.24897243865620725,0.7510275613437928,0.000002282935064231889,0.9999977170649358,1,0,0.08569111966848793,0.914308880331512,0.00036747062095695464,0.999632529379043
1203,0.014936438268937766,0.9850635617310622,1.2589721225232749e-14,0.9999999999999875,0.0003777545009024758,0.9996222454990975,1,0,0.0004967168167284649,0.9995032831832715
1204,0.5867633204352899,0.4132366795647101,0.9999999896274304,1.0372569581029722e-8,0.17766907207326385,0.8223309279267361,0.001482733731931844,0.9985172662680681,0.9955832741857835,0.004416725814216482
1205,0.018220420581627022,0.981779579418373,1.6087239778651617e-13,0.9999999999998391,0.811007047776773,0.18899295222322698,0.9999931972495643,0.0000068027504357415225,0.000141567759388258,0.9998584322406118
1206,0.004343016662002988,0.995656983337997,5.1071183739234106e-14,0.9999999999999489,1,0,0.05524694244298649,0.9447530575570136,0.001077259860107568,0.9989227401398925
1207,0.014936446865939812,0.9850635531340601,0.00000997358837381204,0.9999900264116262,0.8004502281624294,0.1995497718375706,0.999996414072659,0.00000358592734095442,0.0033526659844046918,0.9966473340155954
1208,0.0015790503174104532,0.9984209496825895,7.284944419557954e-15,0.9999999999999927,1,0,0.22069686242506253,0.7793031375749375,0.011322110798156175,0.9886778892018439
1209,0.007456336766681597,0.9925436632333184,0.000001396506009174526,0.9999986034939908,1,0,0.0011968061535205861,0.9988031938464794,0.004318134438779092,0.995681865561221
1210,0.014936443130991364,0.9850635568690086,0.00000564058575194549,0.9999943594142481,0.7867143052975222,0.21328569470247782,0.9999986752271912,0.0000013247728087861788,0.00435490130744919,0.9956450986925508
1211,0.01493643826893778,0.9850635617310622,3.129691005286489e-14,0.9999999999999687,0.8110052250547624,0.18899477494523764,0.999993127048382,0.000006872951618053236,0.0035430712558030867,0.9964569287441969
1212,0.06735045569994651,0.9326495443000535,1,0,0.001128140308089092,0.998871859691911,0.043949632722668754,0.9560503672773313,0.0003724362250459835,0.999627563774954
1213,0.001579050317410452,0.9984209496825895,0.000001135801212706722,0.9999988641987873,1,0,0.0028335534040193297,0.9971664465959806,0.0006996610107134066,0.9993003389892866
1214,0.0015790503174104532,0.9984209496825895,7.927716760918198e-14,0.9999999999999207,0.7614674126759127,0.23853258732408733,0.9999952577636704,0.000004742236329624561,0.00006933323503895794,0.999930666764961
1215,0.018220420581626973,0.981779579418373,3.4539613700202984e-14,0.9999999999999655,1,0,0.08569126020564233,0.9143087397943577,0.0003086993857186107,0.9996913006142814
1216,0.007456336766681597,0.9925436632333184,0.000011707281840843685,0.9999882927181591,0.7869077259766607,0.2130922740233393,0.9999986908355223,0.0000013091644777141198,0.0005706424337990218,0.999429357566201
1217,0.0015790503174104532,0.9984209496825895,6.445315016408865e-14,0.9999999999999355,1,0,0.08569100147172197,0.9143089985282781,0.0004493478242340864,0.9995506521757659
1218,0.5353984104340745,0.46460158956592545,1.100194206053218e-13,0.99999999999989,0.4126830113424776,0.5873169886575225,0.9999999999998888,1.1124434706744069e-13,0.0004313234199959239,0.999568676580004
1219,0.5353984463825905,0.4646015536174095,0.0000024668289956424585,0.9999975331710044,1,0,0.041374042095411574,0.9586259579045884,0.01011224457031617,0.9898877554296839
1220,0.0043430166620011595,0.9956569833379988,6.799003483896228e-14,0.999999999999932,0.2895848976952373,0.7104151023047627,0.9999999999866358,1.336419863662286e-11,0.00006598983313548423,0.9999340101668646
1221,0.2530817178603291,0.7469182821396709,0.9998817256408514,0.00011827435914857354,0.39448052775467196,0.6055194722453281,0.0065142479437056075,0.9934857520562944,0.9999997769384588,2.2306154123796773e-7
1222,0.018220813625583216,0.9817791863744167,0.0005873814591254843,0.9994126185408745,1,0,0.07377254465391916,0.9262274553460809,0.004114243350813554,0.9958857566491864
1223,0.018220451931021377,0.9817795480689786,0.00004685031310950903,0.9999531496868905,0.8631022823870187,0.1368977176129813,0.9999994735996134,5.264003866134459e-7,0.008218987822817317,0.9917810121771827
1224,0.014936438268937922,0.9850635617310621,1.9845475842376915e-13,0.9999999999998015,0.5644166795452363,0.43558332045476367,0.9999999999998432,1.567634910770721e-13,0.0005916464296393591,0.9994083535703606
1225,0.014936440170470983,0.985063559829529,0.0000022060148107452288,0.9999977939851893,1,0,0.07377691002480624,0.9262230899751938,0.0059098998926126675,0.9940901001073873
1226,0.014190936234266078,0.985809063765734,9.416552843737817e-14,0.9999999999999059,0.00014589468008707152,0.9998541053199129,0.00004248175848406119,0.9999575182415159,0.9999999999357672,6.423284126810813e-11
1227,0.5851398718668331,0.41486012813316686,7.448544645430846e-12,0.9999999999925514,1,0,0.19484750273474033,0.8051524972652597,0.0007436105225694342,0.9992563894774306
1228,0.018220420581626973,0.981779579418373,3.541639091155956e-14,0.9999999999999646,1,0,0.07378628889930032,0.9262137111006997,0.00008152991695208308,0.9999184700830479
1229,0.004349397713465183,0.9956506022865348,0.999715745704194,0.0002842542958060301,0.0019390573093582212,0.9980609426906418,0.025224497496365406,0.9747755025036346,0.9999999999989784,1.021627227260069e-12
1230,0.018220420581626973,0.981779579418373,3.2679200110911917e-14,0.9999999999999674,1,0,0.1948582097129191,0.8051417902870809,0.0006077996241156933,0.9993922003758843
1231,0.0043430169255144835,0.9956569830744855,0.0000011105522713031698,0.9999988894477287,1,0,0.0009345220795835482,0.9990654779204164,0.00013878095610842225,0.9998612190438916
1232,0.018220421281794467,0.9817795787182055,0.0000010463709159612616,0.9999989536290841,1,0,0.0001674939650721464,0.9998325060349279,0.0008098706789467737,0.9991901293210532
1233,0.06718494271685795,0.9328150572831421,8.538932091339186e-14,0.9999999999999146,0.0004105276713794181,0.9995894723286206,1,0,0.00014215680074716684,0.9998578431992529
1234,0.014936438268937794,0.9850635617310622,5.002533572520147e-14,0.9999999999999499,0.5895510515326026,0.41044894846739743,0.9999999995689106,4.3108938641012173e-10,0.000559139211815118,0.9994408607881848
1235,0.06718494271685775,0.9328150572831423,3.4148923478817456e-14,0.9999999999999658,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1236,0.018405067468267557,0.9815949325317325,0.9999995880610311,4.119389689360986e-7,0.2729385804369715,0.7270614195630285,0.002263481881058086,0.9977365181189419,0.9999999860451265,1.3954873478994045e-8
1237,0.020298737561585692,0.9797012624384143,3.81374782711574e-14,0.9999999999999618,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1238,0.018220422882552035,0.981779577117448,0.0000034386356436446025,0.9999965613643563,1,0,0.0034362843995846934,0.9965637156004153,0.00032814809834986667,0.9996718519016501
1239,0.007456336766681603,0.9925436632333184,5.825837685830523e-13,0.9999999999994175,0.009626174545861442,0.9903738254541385,0.03193687127664419,0.9680631287233558,1,0
1240,0.08101174850640365,0.9189882514935963,0.0000020942195022907106,0.9999979057804977,1,0,0.055254824579071,0.944745175420929,0.0007760089584567926,0.9992239910415432
1241,0.014936446255157313,0.9850635537448427,0.000009265005132907654,0.9999907349948671,1,0,0.3181814883416663,0.6818185116583337,0.0005352817801113095,0.9994647182198887
1242,0.588841777492262,0.41115822250773804,0.9998218705682329,0.0001781294317670934,0.40361275721414935,0.5963872427858506,0.008002848620957306,0.9919971513790427,0.9999986752051984,0.0000013247948016381628
1243,0.5883265292531268,0.4116734707468732,0.9999697706681752,0.000030229331824838113,0.3251254177008607,0.6748745822991393,0.03887865520829386,0.9611213447917062,0.9999999520923831,4.790761687356593e-8
1244,0.018220421105332438,0.9817795788946676,7.826558234577385e-7,0.9999992173441765,1,0,0.22612841472142714,0.7738715852785729,0.004119572452688562,0.9958804275473114
1245,0.018220420581626987,0.981779579418373,5.87401894822809e-14,0.9999999999999413,0.6252287924992751,0.3747712075007249,0.9999999971228166,2.8771833804341895e-9,0.00009688017124532366,0.9999031198287547
1246,0.014936441485396646,0.9850635585146034,0.0000037314918028582344,0.9999962685081971,0.761465320279065,0.238534679720935,0.9999952580777557,0.0000047419222443112474,0.0000777117387425149,0.9999222882612575
1247,0.018220420579575496,0.9817795794204245,4.0344072226825746e-14,0.9999999999999597,0.6252288903049702,0.3747711096950298,0.9999999904675928,9.53240719692161e-9,0.00004623233774006663,0.99995376766226
1248,0.0810117574790667,0.9189882425209333,0.000005316174709758951,0.9999946838252902,0.8110044679497859,0.18899553205021413,0.9999931959415506,0.000006804058449438877,0.0002601162768379685,0.999739883723162
1249,0.0015790503174104532,0.9984209496825895,1,0,0.29617112535910517,0.7038288746408948,0.03319191167043379,0.9668080883295662,0.00035557638316340495,0.9996444236168366
1250,0.0015790503174104532,0.9984209496825895,0.000002816741472222305,0.9999971832585278,1,0,0.041471764003070045,0.9585282359969299,0.004643212558408853,0.9953567874415912
1251,0.0015790503174104532,0.9984209496825895,4.373767333210181e-14,0.9999999999999563,0.7615217774181916,0.2384782225818084,0.9999904369872484,0.00000956301275156779,0.00012329955761071002,0.9998767004423893
1252,0.007456336766681597,0.9925436632333184,0.999999982609788,1.7390212048162823e-8,0.20419092084450538,0.7958090791554946,0.0357245223985364,0.9642754776014636,0.9958224377151814,0.004177562284818581
1253,0.0015790503174104532,0.9984209496825895,0.000002354173822227007,0.9999976458261778,1,0,0.0737862901537865,0.9262137098462135,0.00006257201252355524,0.9999374279874764
1254,0.004343016662002988,0.995656983337997,6.373290876396392e-14,0.9999999999999363,1,0,0.5216598302214293,0.47834016977857075,0.02409056882483327,0.9759094311751667
1255,0.007456336766681603,0.9925436632333184,0.000005998353691026905,0.999994001646309,0.8110041450702495,0.18899585492975046,0.9999931960861076,0.000006803913892405866,0.0002601163797401121,0.9997398836202599
1256,0.24897241523226313,0.7510275847677369,1.6504057581424582e-14,0.9999999999999835,1,0,0.22659371921160765,0.7734062807883924,0.00034154517564937467,0.9996584548243507
1257,0.014936438268937808,0.9850635617310622,5.770281097363361e-14,0.9999999999999423,0.8110063061951636,0.18899369380483644,0.9999931688143001,0.000006831185699884834,0.001523608639972119,0.9984763913600279
1258,0.0015790503174104532,0.9984209496825895,0.0000010315586986121241,0.9999989684413014,1,0,0.07378591292483808,0.926214087075162,0.0003078789818784245,0.9996921210181215
1259,0.0015790503174104532,0.9984209496825895,8.726795840511668e-7,0.999999127320416,1,0,0.19411545871519756,0.8058845412848025,0.010042238840317916,0.989957761159682
1260,0.004343016662003099,0.9956569833379969,5.261381728345895e-13,0.9999999999994739,0.22901575396548335,0.7709842460345167,0.9999999999998743,1.2567724638756772e-13,0.0002066685137686813,0.9997933314862313
1261,0.0015790503174104532,0.9984209496825895,0.000004530876570329018,0.9999954691234296,0.2895816524981365,0.7104183475018635,0.9999999999986038,1.3962164757685969e-12,0.00043518298334893954,0.999564817016651
1262,0.018241796915932605,0.9817582030840674,0.9999999976387512,2.361248752080769e-9,0.03099058230889954,0.9690094176911005,0.000967040695112345,0.9990329593048877,0.9996458218687797,0.0003541781312202952
1263,0.007456336766681597,0.9925436632333184,0.00002317164325441681,0.9999768283567456,0.12018027809529745,0.8798197219047026,1,0,0.0003056726107674011,0.9996943273892326
1264,0.018220423423853,0.981779576576147,0.0000042475870656860355,0.9999957524129344,0.5282720388710117,0.4717279611289883,0.9999999999875799,1.2420064976481626e-11,0.00007780369061254933,0.9999221963093875
1265,0.01822042197448191,0.9817795780255181,0.0000020815631224581893,0.9999979184368776,1,0,0.07378626665585475,0.9262137333441453,0.00007932106295061741,0.9999206789370494
1266,0.020298737561585886,0.9797012624384142,2.205437261333419e-13,0.9999999999997795,0.4493606586638148,0.5506393413361852,0.9999999999998836,1.163513729807164e-13,0.00011035290061919538,0.9998896470993808
1267,0.5851398718667655,0.4148601281332345,1.2400926052956427e-14,0.9999999999999876,1,0,0.22064539681388318,0.7793546031861168,0.011917634978561591,0.9880823650214384
1268,0.5851398919521336,0.41486010804786644,0.000002211945947543639,0.9999977880540525,1,0,0.055252067618178365,0.9447479323818216,0.0008810672131317918,0.9991189327868683
1269,0.004343016662002981,0.995656983337997,3.81041020140643e-14,0.9999999999999619,1,0,0.0737862773846705,0.9262137226153295,0.00008870600417902925,0.999911293995821
1270,0.004343016662002981,0.995656983337997,3.4004569458605895e-14,0.999999999999966,0.0013706807806636323,0.9986293192193364,1,0,0.00033118297309074065,0.9996688170269092
1271,0.020298746855759952,0.9797012531442401,0.000008517039936830796,0.9999914829600631,0.17565833377942988,0.8243416662205701,0.9999999999999587,4.1300296516055823e-14,0.00009097787363469007,0.9999090221263653
1272,0.0015790503174104532,0.9984209496825895,0.0000023619189549890593,0.999997638081045,1,0,0.06430629359384611,0.9356937064061539,0.0031459614670742847,0.9968540385329258
1273,0.01822043008523953,0.9817795699147605,0.000014202746018770507,0.9999857972539812,0.8068716266702224,0.19312837332977761,0.9999986971265804,0.0000013028734195952296,0.0007241389175041849,0.9992758610824958
1274,0.08101174267431616,0.9189882573256838,1.0499027020562219e-13,0.999999999999895,1,0,0.04154169510482178,0.9584583048951782,0.000738298764725423,0.9992617012352746
1275,0.0015790503174104532,0.9984209496825895,0.00003390209494195017,0.9999660979050581,0.37318889720683135,0.6268111027931687,0.9999999999999982,1.7763568394002505e-15,0.0017228203502045215,0.9982771796497955
1276,0.5851398911733139,0.4148601088266861,0.000002126176691342773,0.9999978738233086,1,0,0.07378626610315049,0.9262137338968495,0.00007932106474935838,0.9999206789352506
1277,0.004343017187296719,0.9956569828127033,0.0000022138165464548533,0.9999977861834536,1,0,0.0737862571146254,0.9262137428853746,0.00008424620584032268,0.9999157537941596
1278,0.0015790503174104532,0.9984209496825895,1.2207264767771728e-14,0.9999999999999878,0.7615039071486298,0.2384960928513702,0.9999920203238233,0.000007979676176717021,0.00040599790588585267,0.9995940020941142
1279,0.06732459022766923,0.9326754097723308,0.9999999960922712,3.9077288072064675e-9,0.036890730483067624,0.9631092695169323,0.0011498925709710645,0.9988501074290289,0.9993491853410367,0.0006508146589633279
1280,0.06718494271675003,0.93281505728325,6.020670326936449e-14,0.9999999999999398,0.6467434568363125,0.3532565431636875,0.9999999999025189,9.748113427576754e-11,0.000288704132374569,0.9997112958676254
1281,0.004343016662002984,0.995656983337997,3.493409947015826e-14,0.999999999999965,1,0,0.07378631280454091,0.926213687195459,0.00006663182150806578,0.999933368178492
1282,0.01822042079498998,0.98177957920501,3.1886207701907195e-7,0.999999681137923,1,0,0.0028305725303561695,0.9971694274696439,0.0029032131057099286,0.99709678689429
1283,0.01493643826893778,0.9850635617310622,2.1318959347466227e-14,0.9999999999999787,1,0,0.03744699968252006,0.9625530003174799,0.2408070085406719,0.7591929914593281
1284,0.004343016662002981,0.995656983337997,3.645055204440395e-14,0.9999999999999636,1,0,0.17652076489626786,0.8234792351037321,0.0034298412005601135,0.9965701587994399
1285,0.004343017313045023,0.995656982686955,0.000002743774612872438,0.9999972562253872,0.5489912728543495,0.45100872714565055,0.9999999999574054,4.259459451816383e-11,0.000498248285800938,0.9995017517141991
1286,0.08101177146237945,0.9189882285376205,0.000010337381556680426,0.9999896626184434,0.8110021325990301,0.1889978674009699,0.9999931985815038,0.000006801418496182876,0.00018335785283667608,0.9998166421471634
1287,0.018220420581627022,0.981779579418373,1.0273492986671905e-13,0.9999999999998973,1,0,0.041542549688855214,0.9584574503111448,0.0006906043244446339,0.9993093956755553
1288,0.007456336766681597,0.9925436632333184,2.0213604583387895e-13,0.9999999999997978,0.7166368004702007,0.28336319952979927,0.9999999999598459,4.015410226543281e-11,0.0011882457890999044,0.9988117542109001
1289,0.018220422517240206,0.9817795774827598,0.0000028926925268367488,0.9999971073074732,1,0,0.04154386903977635,0.9584561309602236,0.0006158078423806769,0.9993841921576193
1290,0.004343016662002977,0.995656983337997,1.3035084352089587e-14,0.999999999999987,1,0,0.07378501095161454,0.9262149890483855,0.0008779720656581409,0.9991220279343419
1291,0.0015790503174104532,0.9984209496825895,1.7438730609665194e-13,0.9999999999998256,0.8110070578115917,0.18899294218840834,0.9999931976331713,0.0000068023668287064964,0.00012288379827586407,0.9998771162017241
1292,0.014936438268937794,0.9850635617310622,3.982784889517011e-14,0.9999999999999601,1,0,0.048071533026217916,0.9519284669737821,0.022275096825561794,0.9777249031744382
1293,0.004343016662002973,0.995656983337997,6.24424268436737e-14,0.9999999999999376,0.7614674126761103,0.2385325873238897,0.9999952577636539,0.000004742236346055861,0.00006933323503899869,0.999930666764961
1294,0.01832903094658737,0.9816709690534127,1,0,0.1564881157237345,0.8435118842762654,0.006345607822556951,0.993654392177443,0.0011218372630989156,0.9988781627369011
1295,0.01839794756089788,0.9816020524391021,1,0,0.2572103772618548,0.7427896227381452,0.009203029017715185,0.9907969709822848,0.0013183233215696133,0.9986816766784304
1296,0.004343017006601445,0.9956569829933986,0.0000014522880257398616,0.9999985477119743,0.7614663562604602,0.23853364373953978,0.9999952518541008,0.000004748145899236,0.0004060822989519704,0.999593917701048
1297,0.02029874008425671,0.9797012599157433,0.000002311737757004511,0.999997688262243,1,0,0.07378623534707829,0.9262137646529217,0.00009705605809905013,0.9999029439419009
1298,0.0043430166620030105,0.995656983337997,1.5970184929549342e-13,0.9999999999998403,0.6095360056817993,0.39046399431820067,0.9999999991296324,8.703675558052737e-10,0.0002698323354137298,0.9997301676645862
1299,0.014936438268937794,0.9850635617310622,3.7133372663455126e-14,0.9999999999999629,1,0,0.07378630743948224,0.9262136925605178,0.0000699754041187513,0.9999300245958812
1300,0.10730037257073814,0.8926996274292619,1.4325288354801255e-14,0.9999999999999857,1,0,0.07378492355448739,0.9262150764455126,0.0009324401391189345,0.999067559860881
1301,0.01493643826893782,0.9850635617310621,6.476997941018982e-14,0.9999999999999353,0.686162612733365,0.313837387266635,0.9999999997855524,2.1444757081212629e-10,0.00015516006371853116,0.9998448399362815
1302,0.08101174180544077,0.9189882581945592,5.893182009044292e-14,0.999999999999941,0.8236137806597356,0.17638621934026444,0.9999616175360143,0.00003838246398568668,0.28196603918590674,0.7180339608140933
1303,0.5353984453447795,0.46460155465522046,0.000002395613198686609,0.9999976043868013,1,0,0.055248084585280126,0.9447519154147199,0.0010328506567522748,0.9989671493432477
1304,0.007456336766681597,0.9925436632333184,2.405905358514211e-14,0.9999999999999759,1,0,0.08568098733826271,0.9143190126617373,0.005893352827388494,0.9941066471726115
1305,0.007456336766681597,0.9925436632333184,0.0000012827928946171758,0.9999987172071054,1,0,0.05511064973820451,0.9448893502617954,0.006279161063933808,0.9937208389360662
1306,0.08101174267431618,0.9189882573256838,1.069649435385352e-13,0.9999999999998931,0.3778177349085228,0.6221822650914772,0.9999999999627824,3.721756236529927e-11,0.004922585422192314,0.9950774145778077
1307,0.06718494271685775,0.9328150572831423,3.334206329605566e-14,0.9999999999999667,0.0058870520607500875,0.9941129479392499,1,0,0.00464460542034618,0.9953553945796538
1308,0.014936438268980657,0.9850635617310194,4.977346039149051e-11,0.9999999999502266,0.7869147141103611,0.21308528588963893,0.9999986903986664,0.0000013096013335989198,0.0005522483675509293,0.999447751632449
1309,0.0043430172518169555,0.995656982748183,0.0000024857328917963064,0.9999975142671083,0.002500909598175377,0.9974990904018246,1,0,0.000526222119126589,0.9994737778808734
1310,0.01822042486670671,0.9817795751332933,0.000006403870903970487,0.999993596129096,1,0,0.04154014870007118,0.9584598512999288,0.0008220267279191838,0.9991779732720808
1311,0.018220420581626973,0.981779579418373,2.3104515541990203e-14,0.9999999999999769,0.608490679005299,0.39150932099470104,0.9999999985736323,1.426367690626762e-9,0.01367604890643012,0.9863239510935699
1312,0.014936438268937794,0.9850635617310622,3.4533576625931573e-14,0.9999999999999655,1,0,0.19485172113716998,0.80514827886283,0.0006901022191549632,0.999309897780845
1313,0.0015790503174104532,0.9984209496825895,0.000003219034569908485,0.9999967809654301,0.814853511021449,0.18514648897855102,0.9999985457189908,0.0000014542810091722203,0.2310197083052728,0.7689802916947273
1314,0.020298737561585886,0.9797012624384142,2.1694472912454085e-13,0.9999999999997831,0.44936065866381747,0.5506393413361825,0.9999999999998836,1.163513729807164e-13,0.00010390169131642329,0.9998960983086835
1315,0.08101174447867655,0.9189882555213235,6.479201859183692e-7,0.999999352079814,0.7476245366379533,0.25237546336204675,0.9999999578781358,4.21218642188137e-8,0.003852673693610372,0.9961473263063896
1316,0.014936438268937766,0.9850635617310622,1.631214502606631e-14,0.9999999999999837,1,0,0.07378629550759142,0.9262137044924086,0.00007741153303087109,0.9999225884669691
1317,0.018220423470998833,0.9817795765290012,0.000004318044535744612,0.9999956819554643,0.5282719789118777,0.4717280210881223,0.9999999999875795,1.2420509065691476e-11,0.00008263462276133086,0.9999173653772386
1318,0.8701238338782092,0.12987616612179076,7.460930165476516e-14,0.9999999999999254,0.5282752770919856,0.47172472290801437,0.9999999999875777,1.2422285422530877e-11,0.00007997020050329422,0.9999200297994967
1319,0.10730037257073811,0.8926996274292619,3.7388511990959357e-13,0.9999999999996261,0.6095361944038419,0.3904638055961581,0.9999999991304662,8.695337783137802e-10,0.00011581777604524107,0.9998841822239548
1320,0.0015790503174104532,0.9984209496825895,0.0000025678134257991435,0.9999974321865742,1,0,0.07378621846748057,0.9262137815325194,0.00010559859076716665,0.9998944014092328
1321,0.5851398792493248,0.41486012075067524,8.130215093105623e-7,0.9999991869784907,0.8660842643359845,0.1339157356640155,0.9999670373519927,0.00003296264800733972,0.0019181472283530281,0.998081852771647
1322,0.014936438268937794,0.9850635617310622,3.8113794800804455e-14,0.9999999999999619,0.3976091045942555,0.6023908954057444,0.9999999999152256,8.47744097143277e-11,0.006237419073326988,0.993762580926673
1323,0.018220423400557417,0.9817795765994426,0.000004212772807080279,0.999995787227193,0.8235807275651327,0.17641927243486732,0.9999826640298847,0.000017335970115328614,0.008403032678567046,0.991596967321433
1324,0.014936438268938132,0.9850635617310619,4.254566389601364e-13,0.9999999999995746,0.6897603209709415,0.31023967902905847,0.9999999997705786,2.294213707898507e-10,0.001921915634532032,0.998078084365468
1325,0.014936442842918979,0.985063557157081,0.000005306386083172273,0.9999946936139168,0.001127038921095242,0.9988729610789048,1,0,0.0001334956541072593,0.9998665043458927
1326,0.004343016661781345,0.9956569833382186,1.3524349120712788e-13,0.9999999999998648,0.6095362247377828,0.3904637752622172,0.9999999970445095,2.9554905189854708e-9,0.0001167953703600009,0.99988320462964
1327,0.08101174266569061,0.9189882573343093,1.8268593473090164e-14,0.9999999999999817,0.6252288915671913,0.3747711084328087,0.9999999903798896,9.6201103749749e-9,0.000055647336640946765,0.999944352663359
1328,0.007456336766681597,0.9925436632333184,0.000013749265934063216,0.9999862507340659,0.7869066736242141,0.21309332637578593,0.9999986909246067,0.0000013090753933076016,0.0005706432222171395,0.9994293567777829
1329,0.020298737561579423,0.9797012624384206,5.059195817847527e-15,0.9999999999999949,0.99999999999299,7.009948177483238e-12,0.000016318056833254396,0.9999836819431668,0.00009198645938202039,0.999908013540618
1330,0.06718495033728973,0.9328150496627102,0.000002075524731444054,0.9999979244752686,1,0,0.2214248860172744,0.7785751139827256,0.0029078194451329894,0.997092180554867
1331,0.5354248974449527,0.4645751025550473,0.9999999999999998,2.220446049250313e-16,0.0017637811952791894,0.9982362188047208,0.0000538905608223385,0.9999461094391776,0.00010847197026882434,0.9998915280297311
1332,0.018220421994422538,0.9817795780055775,0.0000021113635517173766,0.9999978886364482,1,0,0.19484130774983638,0.8051586922501637,0.0008214307780550307,0.9991785692219449
1333,0.014949001566344747,0.9850509984336553,0.9999999997387807,2.612192684381398e-10,0.013012048073162941,0.9869879519268371,0.0015774373273506107,0.9984225626726494,0.9997946327177737,0.00020536728222630973
1334,0.018225349092383904,0.9817746509076161,0.9973774932271665,0.0026225067728334883,0.00965938200572525,0.9903406179942748,0.000054904375499325,0.9999450956245006,0.9997994899025915,0.00020051009740851278
1335,0.020298741659110664,0.9797012583408893,0.000003754910110984766,0.999996245089889,0.8110050417660665,0.18899495823393353,0.9999931892915314,0.000006810708468640847,0.0005676810895084563,0.9994323189104916
1336,0.014936438268937638,0.9850635617310624,8.451931630342324e-14,0.9999999999999155,0.5644267748154079,0.43557322518459207,0.9999999999993807,6.192824031359123e-13,0.00045915947717759637,0.9995408405228224
1337,0.020298744808867588,0.9797012551911324,0.00000664129925012301,0.9999933587007499,1,0,0.004040188607870678,0.9959598113921293,0.0008844151625817487,0.9991155848374182
1338,0.0015790503174104532,0.9984209496825895,0.0000070588065285732465,0.9999929411934714,1,0,0.3182283405173729,0.6817716594826271,0.0003238607263393317,0.9996761392736606
1339,0.08101174267431599,0.918988257325684,4.8931514902765464e-14,0.999999999999951,1,0,0.05524694244298654,0.9447530575570134,0.0010772598601075651,0.9989227401398925
1340,0.014936438268937808,0.9850635617310622,5.5122396018381154e-14,0.9999999999999449,0.0025943426474034793,0.9974056573525966,1,0,0.001773945161333441,0.9982260548386666
1341,0.2489724152322641,0.7510275847677359,1.634930219941067e-13,0.9999999999998365,0.8110070578115963,0.18899294218840368,0.9999931976331713,0.0000068023668287064964,0.0001228837982758632,0.9998771162017241
1342,0.001579050317410452,0.9984209496825895,1.7793281407172233e-14,0.9999999999999822,0.8468817492529124,0.15311825074708763,0.9999993534815467,6.465184533288593e-7,0.03322420137681568,0.9667757986231843
1343,0.08101176089956649,0.9189882391004335,0.000006544427013493748,0.9999934555729865,1,0,0.04153913067324897,0.958460869326751,0.0008787895748462843,0.9991212104251537
1344,0.08101174267431707,0.9189882573256829,4.3058886960676483e-13,0.9999999999995695,0.22901575396553464,0.7709842460344654,0.9999999999998743,1.2567724638756772e-13,0.00012713183390561164,0.9998728681660944
1345,0.020298740435296773,0.9797012595647032,0.000002633425564809599,0.9999973665744352,0.6252269153124791,0.3747730846875209,0.9999999971230928,2.8769071569456628e-9,0.00006976921425319941,0.9999302307857468
1346,0.08101176900651282,0.9189882309934871,0.000009455515141017366,0.999990544484859,0.8235797177828706,0.17642028221712935,0.9999830290058519,0.000016970994148102214,0.000981883466891814,0.9990181165331082
1347,0.5377469996441823,0.46225300035581773,0.9999999989088011,1.0911989090089946e-9,0.1447645750907636,0.8552354249092364,0.019238479677165396,0.9807615203228346,0.9973881584118395,0.002611841588160524
1348,0.014936438268937896,0.9850635617310621,1.617906123524828e-13,0.9999999999998382,0.8235782789868146,0.17642172101318543,0.9999812238874527,0.000018776112547302937,0.036374413215049,0.963625586784951
1349,0.014937084000543556,0.9850629159994564,0.0007491129964548623,0.9992508870035451,1,0,0.022146297768938956,0.977853702231061,0.0006448234728487306,0.9993551765271512
1350,0.014936438268937847,0.9850635617310621,9.972146985820228e-14,0.9999999999999003,0.0026613313505839172,0.9973386686494161,1,0,0.001144171956520533,0.9988558280434795
1351,0.018220421120603007,0.981779578879397,8.054770581041835e-7,0.999999194522942,1,0,0.19456397835743558,0.8054360216425644,0.004341698652764621,0.9956583013472354
1352,0.014936444006831447,0.9850635559931685,0.000006656668780707769,0.9999933433312193,1,0,0.0415391298623363,0.9584608701376637,0.0008787896246038844,0.9991212103753961
1353,0.10730037257073806,0.8926996274292619,7.54011659191448e-7,0.9999992459883408,0.5891211158709171,0.4108788841290829,0.9999999995647348,4.3526515725034187e-10,0.005705137037422582,0.9942948629625774
1354,0.06718494271685903,0.932815057283141,3.791062802812307e-13,0.9999999999996209,0.35392413022712443,0.6460758697728756,0.9999999999999993,6.661338147750939e-16,0.00014189832030531954,0.9998581016796947
1355,0.08101174267431607,0.9189882573256839,6.664441058992834e-14,0.9999999999999334,1,0,0.04153664352465144,0.9584633564753485,0.001020247251351612,0.9989797527486484
1356,0.007456336766681597,0.9925436632333184,0.0000010580416271818395,0.9999989419583728,1,0,0.1948485788053617,0.8051514211946383,0.000729579376979703,0.9992704206230203
1357,0.067184983270278,0.932815016729722,0.000011045253942267659,0.9999889547460578,0.7869035645036384,0.2130964354963616,0.9999986904576397,0.0000013095423603282086,0.0006573620145222234,0.9993426379854777
1358,0.007456336766681597,0.9925436632333184,0.00002104930085744009,0.9999789506991426,0.6095207520234226,0.3904792479765774,0.9999999991307407,8.692593311820929e-10,0.0001686982693151728,0.9998313017306848
1359,0.0015790503174104532,0.9984209496825895,0.000004290161892613365,0.9999957098381074,0.7614650002761791,0.23853499972382086,0.9999952579571321,0.000004742042867933449,0.00008824081620714096,0.9999117591837928
1360,0.08101176290319814,0.9189882370968019,0.000007263902410365889,0.9999927360975897,0.6587346113504086,0.34126538864959144,0.9999999998484668,1.51533230408063e-10,0.0006137941864696189,0.9993862058135303
1361,0.018220435160869186,0.9817795648391308,0.00002178805634937754,0.9999782119436507,0.35390888033162854,0.6460911196683714,0.9999999999999993,6.661338147750939e-16,0.00013805558367891135,0.999861944416321
1362,0.01822042058163096,0.981779579418369,5.996023666991921e-12,0.999999999994004,1,0,0.05525896256500255,0.9447410374349975,0.0006190255617545224,0.9993809744382455
1363,0.0671849510379659,0.9328150489620342,0.00000226636307018263,0.9999977336369298,1,0,0.05525027555631066,0.9447497244436893,0.000949367121912391,0.9990506328780876
1364,0.0043580201076284086,0.9956419798923716,0.9999477135564899,0.0000522864435100745,0.0071260871857329955,0.992873912814267,0.05644339557176819,0.9435566044282319,0.9994754399736684,0.0005245600263316108
1365,0.5851398718663794,0.4148601281336206,1.1094084288122183e-13,0.9999999999998891,0.8517362853085695,0.14826371469143051,0.9999984719815194,0.00000152801848063433,0.2550027513719057,0.7449972486280942
1366,0.018220420581627105,0.9817795794183729,2.3321637629296324e-13,0.9999999999997667,1,0,0.27228483546368165,0.7277151645363183,0.0011264157622196999,0.9988735842377803
1367,0.06781854949719247,0.9321814505028075,0.9999999922128472,7.787152811467024e-9,0.1706171416904491,0.8293828583095509,0.0014511443980355933,0.9985488556019644,0.9967922047320242,0.003207795267975766
1368,0.01823093430757291,0.9817690656924271,0.9999999783210323,2.1678967732086107e-8,0.014133294160562889,0.9858667058394371,0.001597178620872295,0.9984028213791277,0.0001235082358160688,0.9998764917641839
1369,0.01493644273868955,0.9850635572613105,0.000005185467018514062,0.9999948145329814,0.0011270387893660622,0.998872961210634,1,0,0.00015704285441675914,0.9998429571455832
1370,0.06718494271685903,0.932815057283141,3.7046029406178927e-13,0.9999999999996295,0.3539241422549832,0.6460758577450167,0.9999999999999993,6.661338147750939e-16,0.00013168225494153746,0.9998683177450585
1371,0.020298737561585675,0.9797012624384144,6.705594326178637e-14,0.9999999999999329,0.761467399918926,0.23853260008107402,0.9999952574459915,0.00000474255400850776,0.00008690621039873523,0.9999130937896012
1372,0.018220420581547714,0.9817795794184523,6.773386996540069e-14,0.9999999999999323,0.823581526044475,0.176418473955525,0.9999823419043045,0.000017658095695538556,0.014822877814792827,0.9851771221852071
1373,0.020298738633884365,0.9797012613661157,9.826384169674037e-7,0.999999017361583,1,0,0.08569124884312813,0.9143087511568718,0.0003072897117198147,0.9996927102882802
1374,0.004343017044795856,0.9956569829552041,0.0000016132558964839914,0.9999983867441035,0.7978680880305146,0.20213191196948543,0.9999966265820366,0.0000033734179634148376,0.0005284044860231332,0.9994715955139769
1375,0.018220423622463462,0.9817795763775365,0.000004544402015247702,0.9999954555979848,0.7614648099692979,0.23853519003070212,0.9999952567896199,0.0000047432103801314796,0.00015457877737174098,0.9998454212226282
1376,0.0015790503174104532,0.9984209496825895,0.000004926542406754464,0.9999950734575932,0.7763536558481297,0.22364634415187035,0.9999889054359054,0.00001109456409464915,0.000306113379303269,0.9996938866206967
1377,0.10730037257073814,0.8926996274292619,7.042751381245997e-14,0.9999999999999296,0.7614674050227133,0.23853259497728674,0.9999952575730833,0.000004742426916726217,0.00007987571020169203,0.9999201242897983
1378,0.08101174267431596,0.918988257325684,3.5499262879415164e-14,0.9999999999999645,1,0,0.07378631652291515,0.9262136834770849,0.00006431447672775743,0.9999356855232723
1379,0.014936440479594073,0.9850635595204059,0.0000025646359699434222,0.9999974353640301,0.6445526571379409,0.35544734286205915,0.9999999910222758,8.977724230696538e-9,0.0003483991647154509,0.9996516008352846
1380,0.01510186455969992,0.9848981354403,0.999999994640802,5.3591979742861895e-9,0.17024281904780605,0.829757180952194,0.024866640866620052,0.97513335913338,0.9994314168546703,0.0005685831453297041
1381,0.5353987366367935,0.4646012633632065,0.00002238441067407342,0.999977615589326,0.37319803687459063,0.6268019631254094,0.9999999999999982,1.7763568394002505e-15,0.0009841216734317775,0.9990158783265682
1382,0.018220420830556246,0.9817795791694438,3.720143721395693e-7,0.9999996279856279,1,0,0.06386677377331003,0.9361332262266899,0.017728999744873335,0.9822710002551267
1383,0.020298740474920307,0.9797012595250797,0.0000026697359690416698,0.9999973302640309,1,0,0.0478958312355056,0.9521041687644944,0.03082098936182505,0.9691790106381749
1384,0.007456336766681597,0.9925436632333184,6.985834985039562e-14,0.9999999999999302,0.6093829071277063,0.39061709287229374,0.9999999985988663,1.4011336535446617e-9,0.002808529481129876,0.9971914705188701
1385,0.004343018389118301,0.9956569816108817,0.000007278814938735218,0.9999927211850612,1,0,0.003435325478941194,0.9965646745210588,0.012226711145008968,0.987773288854991
1386,0.0015790503174104532,0.9984209496825895,9.176141306377337e-14,0.9999999999999082,0.6095352555838217,0.3904647444161783,0.9999999981658956,1.8341044238923132e-9,0.00089397702528018,0.9991060229747198
1387,0.018226567109233743,0.9817734328907662,0.9996192432495122,0.00038075675048776514,0.0010897053580295054,0.9989102946419705,0.008444777344608065,0.991555222655392,0.9999999999882203,1.1779688335877836e-11
1388,0.5353985085256939,0.46460149147430607,0.000006731161038540134,0.9999932688389614,1,0,0.04154014633558618,0.9584598536644138,0.000822026864498116,0.9991779731355018
1389,0.081011796102091,0.918988203897909,0.000019185146627308345,0.9999808148533726,0.6095220956988741,0.39047790430112594,0.9999999991306108,8.69389227275974e-10,0.00018354512760731842,0.9998164548723927
1390,0.5353983804330357,0.46460161956696433,2.787543871813668e-14,0.9999999999999721,0.7615283781825161,0.23847162181748394,0.999989843758179,0.000010156241820991063,0.00006198605820235667,0.9999380139417976
1391,0.018220429367355368,0.9817795706326446,0.000013129898834064159,0.9999868701011659,0.4493507753499336,0.5506492246500664,0.9999999999998836,1.163513729807164e-13,0.00013136796580268524,0.9998686320341973
1392,0.08101175012020553,0.9189882498797944,0.0000026737127174538222,0.9999973262872826,0.6252268865945271,0.3747731134054729,0.9999999971230971,2.8769029380981692e-9,0.00008536873366273335,0.9999146312663373
1393,0.0015790503174104532,0.9984209496825895,0.0000017847462784362785,0.9999982152537216,0.797865723346615,0.20213427665338501,0.9999966267104279,0.000003373289572117244,0.0005693817156138721,0.9994306182843862
1394,0.03445421624418006,0.9655457837558199,6.365718103595412e-15,0.9999999999999937,1,0,0.07378592022613722,0.9262140797738627,0.0003112929851891408,0.9996887070148108
1395,0.014936440549983436,0.9850635594500166,0.0000026462963765394113,0.9999973537036234,0.81224792706445,0.18775207293554996,0.9999995771912642,4.2280873580047285e-7,0.0023161338829199313,0.99768386611708
1396,0.014936441602601113,0.9850635583973989,0.0000038674635238963,0.9999961325364761,0.7614652366118604,0.23853476338813961,0.9999952579044025,0.0000047420955975319146,0.00008824079693427908,0.9999117592030657
1397,0.01822042716775239,0.9817795728322476,0.000009842685968606357,0.9999901573140314,0.3539172517893933,0.6460827482106066,0.9999999999999993,6.661338147750939e-16,0.00013108143717895736,0.999868918562821
1398,0.018220420581626956,0.981779579418373,1.3637391637788888e-14,0.9999999999999863,1,0,0.05518708399479938,0.9448129160052006,0.0033605981767209367,0.996639401823279
1399,0.0015790503174104532,0.9984209496825895,0.9999999999742062,2.5793811531116262e-11,0.009817091656380941,0.9901829083436191,0.00045460710059330945,0.9995453928994067,0.99998506508933,0.000014934910669950341
1400,0.5353984104340741,0.4646015895659259,6.731273835650812e-14,0.9999999999999327,0.7614673999189283,0.2385326000810717,0.9999952574459913,0.000004742554008729805,0.00008690621039873585,0.9999130937896012
1401,0.018220421691709107,0.9817795783082909,0.000001658971090030684,0.9999983410289099,0.005426026102729452,0.9945739738972705,1,0,0.0007261261682124896,0.9992738738317876
1402,0.01493643826894464,0.9850635617310554,7.98626206326234e-12,0.9999999999920137,0.00323288394116555,0.9967671160588345,1,0,0.0022610353320452353,0.9977389646679548
1403,0.001579050317410452,0.9984209496825895,3.8171594756136506e-14,0.9999999999999618,0.003498020792252597,0.9965019792077474,1,0,0.009963446662010395,0.9900365533379896
1404,0.01493643826893778,0.9850635617310622,2.736398695992082e-14,0.9999999999999727,0.005358804408089693,0.9946411955919103,1,0,0.03654572759136487,0.9634542724086351
1405,0.01493643826893778,0.9850635617310622,2.76566346719089e-14,0.9999999999999724,0.0023012994483485177,0.9976987005516514,1,0,0.0000744135976745298,0.9999255864023254
1406,0.0015790503174104532,0.9984209496825895,1.3597415543083245e-14,0.9999999999999865,0.005426303814110908,0.9945736961858891,1,0,0.0005792292718834522,0.9994207707281165
1407,0.0015790503174104532,0.9984209496825895,0.9987727903516362,0.0012272096483637585,0.004825871800206852,0.9951741281997931,0.04498861393397474,0.9550113860660252,1,0
1408,0.535398422011566,0.46460157798843404,7.944609581221159e-7,0.9999992055390419,0.0008388798150997454,0.9991611201849002,1,0,0.0007632805203280621,0.999236719479672
1409,0.018220420581626973,0.981779579418373,2.6613943603707207e-14,0.9999999999999734,0.005426245651725603,0.9945737543482744,1,0,0.000610028670233635,0.9993899713297664
1410,0.018220422452162793,0.9817795775478372,0.0000027954370728516274,0.9999972045629272,0.00763068602656948,0.9923693139734305,1,0,0.018074964604198725,0.9819250353958012
1411,0.018220420581626973,0.981779579418373,2.6608413515379694e-14,0.9999999999999734,0.0037567755181488775,0.9962432244818511,1,0,0.00022406673797916476,0.9997759332620209
1412,0.018220420802354954,0.981779579197645,3.2986872811486256e-7,0.9999996701312719,0.0054127128973384935,0.9945872871026615,1,0,0.007785091446178493,0.9922149085538216
1413,0.585139902327229,0.414860097672771,0.000003354526482210164,0.9999966454735177,0.0010980225758673965,0.9989019774241326,1,0,0.009312456499069859,0.9906875435009301
1414,0.018220421773835562,0.9817795782261645,0.0000017817056229126588,0.9999982182943771,0.008828646349192792,0.9911713536508072,1,0,0.002917547902987283,0.9970824520970127
1415,0.10730037257073814,0.8926996274292619,2.9602259181797645e-14,0.9999999999999704,0.0008388828496130489,0.9991611171503869,1,0,0.00006553481545295864,0.9999344651845471
1416,0.018220420581626973,0.981779579418373,2.6607545361068282e-14,0.9999999999999734,0.0037568131891803276,0.9962431868108197,1,0,0.00017675927084353973,0.9998232407291565
1417,0.01822042177458974,0.9817795782254103,0.0000017828327039288934,0.9999982171672961,0.0021515971129169665,0.997848402887083,1,0,0.003708698374210423,0.9962913016257896
1418,0.0015790503174104504,0.9984209496825895,4.316447782318408e-14,0.9999999999999568,0.0023012987869880474,0.997698701213012,1,0,0.00013035779112300974,0.999869642208877
1419,0.018220421938117827,0.9817795780618822,0.0000020272185352574174,0.9999979727814647,0.0019814312166600086,0.9980185687833399,1,0,0.001360793288773219,0.9986392067112267
1420,0.018220422184195638,0.9817795778158044,0.000002394971450840005,0.9999976050285492,0.009527297191031719,0.9904727028089683,1,0,0.014609447553796368,0.9853905524462037
1421,0.06718499377435351,0.9328150062256465,0.000013906175141091271,0.9999860938248589,0.003763003228970634,0.9962369967710294,1,0,0.016246325657616432,0.9837536743423836
1422,0.014936438268939598,0.9850635617310604,2.1310460299403552e-12,0.9999999999978689,0.002145280936153765,0.9978547190638463,1,0,0.012128700767549978,0.98787129923245
1423,0.5851399201505957,0.4148600798494043,0.000005317364501819421,0.9999946826354982,0.0026617281904964887,0.9973382718095035,1,0,0.0006612169173148887,0.9993387830826851
1424,0.08101174267431595,0.918988257325684,2.6235635555834638e-14,0.9999999999999738,0.0037567859476738143,0.9962432140523262,1,0,0.00021096924180413445,0.9997890307581959
1425,0.007456336766681597,0.9925436632333184,0.0000017206553815462862,0.9999982793446185,0.0070945811380633845,0.9929054188619366,1,0,0.0020005851603004166,0.9979994148396996
1426,0.0015790503174104532,0.9984209496825895,0.00000668504788937285,0.9999933149521106,0.00327027042843541,0.9967297295715646,1,0,0.0023886421772144942,0.9976113578227855
1427,0.06718494271685799,0.932815057283142,9.690892485659622e-14,0.9999999999999031,0.0041993410815625316,0.9958006589184375,1,0,0.010855969008861911,0.9891440309911381
1428,0.0671849490677267,0.9328150509322733,0.0000017297425813932227,0.9999982702574186,0.005425931398462611,0.9945740686015374,1,0,0.0007762716599448473,0.9992237283400551
1429,0.0015790503174104532,0.9984209496825895,0.000003817970706759872,0.9999961820292932,0.002810691480219999,0.99718930851978,1,0,0.008561306963999798,0.9914386930360002
1430,0.020298737561607657,0.9797012624383924,2.016673764025494e-11,0.9999999999798332,0.003010633825149437,0.9969893661748506,1,0,0.00043374339141251215,0.9995662566085874
1431,0.018288964629706337,0.9817110353702937,0.9999037175131843,0.00009628248681570195,0.00980009876945072,0.9901999012305492,0.09345043737598364,0.9065495626240163,0.9999999999825895,1.7410517472171705e-11
1432,0.0015790503174104532,0.9984209496825895,3.50000370730995e-14,0.999999999999965,0.008400842185188457,0.9915991578148116,1,0,0.24233915022223676,0.7576608497777633
1433,0.535398410434075,0.464601589565925,8.276658531905565e-14,0.9999999999999173,0.0026617992142088528,0.9973382007857912,1,0,0.0005754957018101091,0.9994245042981899
1434,0.24897243363008195,0.7510275663699181,0.0000017930808649594982,0.999998206919135,0.0037567266364377525,0.9962432733635622,1,0,0.00028515865463446885,0.9997148413453655
1435,0.5851398718667656,0.41486012813323436,2.721908978753568e-14,0.9999999999999728,0.005891475882498436,0.9941085241175016,1,0,0.0024851747794576275,0.9975148252205424
1436,0.020298737561585664,0.9797012624384144,1.0598939576338076e-14,0.9999999999999895,0.005421354065541287,0.9945786459344587,1,0,0.0032015023660331406,0.9967984976339669
1437,0.004343016662002981,0.995656983337997,2.8380058013802504e-14,0.9999999999999716,0.0037568034631370235,0.996243196536863,1,0,0.0001889732387452518,0.9998110267612548
1438,0.014936439789908546,0.9850635602100914,0.000001764515116708578,0.9999982354848833,0.0013706876126575662,0.9986293123873424,1,0,0.00030743391944822575,0.9996925660805518
1439,0.018220420581626963,0.981779579418373,2.617625944155212e-14,0.9999999999999738,0.0025009131392960877,0.9974990868607039,1,0,0.00026746913336124197,0.9997325308666387
1440,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1441,0.10730037257073811,0.8926996274292619,3.0681302124785225e-14,0.9999999999999694,0.0037567631897994537,0.9962432368102005,1,0,0.00023954884263630087,0.9997604511573637
1442,0.004343017067095525,0.9956569829329045,0.0000017072364095077304,0.9999982927635905,0.005426106206239461,0.9945738937937605,1,0,0.0006837015880355332,0.9993162984119645
1443,0.01493643970277033,0.9850635602972296,0.0000016634239676279314,0.9999983365760323,0.002301299272232575,0.9976987007277675,1,0,0.0000780145586420581,0.9999219854413579
1444,0.0015790503174104532,0.9984209496825895,0.000005488077647131697,0.9999945119223529,0.0006648558478670984,0.9993351441521329,1,0,0.0014215780054111697,0.9985784219945888
1445,0.0015790503174104532,0.9984209496825895,3.0688202652732923e-14,0.9999999999999694,0.005426166087426281,0.9945738339125737,1,0,0.0006521618026032087,0.9993478381973968
1446,0.06718494739018765,0.9328150526098123,0.0000012728428088250698,0.9999987271571912,0.007015136513803481,0.9929848634861965,1,0,0.0270881951442076,0.9729118048557924
1447,0.00434301749816342,0.9956569825018365,0.0000035239440462882234,0.9999964760559538,0.0010990906496977438,0.9989009093503023,1,0,0.00024099252374087815,0.9997590074762591
1448,0.08101175129670457,0.9189882487032954,0.000003096176713654879,0.9999969038232863,0.011519305033483885,0.9884806949665161,1,0,0.005061781662858489,0.9949382183371415
1449,0.08101174267431595,0.918988257325684,2.6243879516118087e-14,0.9999999999999738,0.0019819751138573406,0.9980180248861427,1,0,0.0005750755565582705,0.9994249244434418
1450,0.014936438927416031,0.985063561072584,7.639166541411782e-7,0.9999992360833458,0.0023012995330502738,0.9976987004669498,1,0,0.00006206081356926144,0.9999379391864307
1451,0.018220421713546375,0.9817795782864536,0.000001691605962785915,0.9999983083940372,0.001981835097304712,0.9980181649026952,1,0,0.0007772069950509882,0.999222793004949
1452,0.24922057857819868,0.7507794214218013,0.9999378882819219,0.00006211171807812832,0.0010838457861962923,0.9989161542138038,0.023172414656219918,0.9768275853437801,0.9999736707423296,0.00002632925767043215
1453,0.014936441488713363,0.9850635585112867,0.000003735339605885873,0.9999962646603942,0.0016030966453321471,0.9983969033546678,1,0,0.009490721552153839,0.9905092784478462
1454,0.004343016842163341,0.9956569831578367,7.592742562047251e-7,0.9999992407257438,0.001037083517198758,0.9989629164828012,1,0,0.0006124150888377596,0.9993875849111622
1455,0.01822042107481877,0.9817795789251812,7.370544489157779e-7,0.9999992629455511,0.0023012993931931,0.9976987006068069,1,0,0.00007407370031557346,0.9999259262996845
1456,0.014936439095335445,0.9850635609046645,9.587240310245964e-7,0.999999041275969,1,0,0.07378631251338005,0.9262136874866199,0.00005941116517114823,0.9999405888348288
1457,0.0015790503174104532,0.9984209496825895,1.9398488743160212e-13,0.999999999999806,0.014803233107793586,0.9851967668922064,1,0,0.021737025488340965,0.978262974511659
1458,0.0015790503174104532,0.9984209496825895,8.085778480732517e-7,0.9999991914221519,0.0008388814522091409,0.9991611185477909,1,0,0.00038384218720179043,0.9996161578127982
1459,0.5353984577263067,0.4646015422736933,0.000003245247987590135,0.9999967547520124,0.003013776403335623,0.9969862235966643,1,0,0.0001809920412332574,0.9998190079587668
1460,0.0015790503174104532,0.9984209496825895,0.0000018475862529113342,0.9999981524137471,0.005890861742946253,0.9941091382570537,1,0,0.002784677999126733,0.9972153220008733
1461,0.014936438268937766,0.9850635617310622,1.26075300924118e-14,0.9999999999999873,0.0011264071951730943,0.9988735928048269,1,0,0.0025645201299372236,0.9974354798700628
1462,0.5851398869999194,0.41486011300008063,0.000001666572300869289,0.9999983334276992,0.0037567537426147707,0.9962432462573853,1,0,0.0002511388850143856,0.9997488611149856
1463,0.02029874114877114,0.9797012588512288,0.000003287242664292604,0.9999967127573357,0.0010990964202905343,0.9989009035797095,1,0,0.00019226832406909713,0.999807731675931
1464,0.0015790503174104532,0.9984209496825895,0.9949303496900126,0.005069650309987406,0.0033831938781780555,0.9966168061218219,0.11667000652249228,0.8833299934775077,0.9999999999846074,1.539257610261302e-11
1465,0.0015790503174104532,0.9984209496825895,8.160640015270632e-14,0.9999999999999184,0.007093956216632161,0.9929060437833679,1,0,0.002197287974154295,0.9978027120258457
1466,0.10730037257073814,0.8926996274292619,1.8858740647171766e-14,0.9999999999999811,0.0009117613860379532,0.999088238613962,1,0,0.0006230292111863562,0.9993769707888136
1467,0.5851398718667659,0.41486012813323414,2.6737301752960872e-14,0.9999999999999732,0.0013707157597250808,0.998629284240275,1,0,0.00021107634833202496,0.9997889236516679
1468,0.0015790503174104532,0.9984209496825895,0.0000018456061694738548,0.9999981543938306,0.0054261061800373175,0.9945738938199626,1,0,0.0006837016370234111,0.9993162983629766
1469,0.014957103832568335,0.9850428961674317,0.999932502603708,0.00006749739629197116,0.0010742703410058408,0.9989257296589942,0.02296876309126343,0.9770312369087366,0.999967982537402,0.00003201746259795524
1470,0.018220420581626973,0.981779579418373,2.85500596815129e-14,0.9999999999999715,0.0037567303044492694,0.9962432696955508,1,0,0.0002808469489928595,0.9997191530510071
1471,0.0671849427168579,0.9328150572831421,7.508918091432897e-14,0.999999999999925,0.0017770671270230867,0.9982229328729769,1,0,0.03321707350877181,0.9667829264912282
1472,0.007456336766681603,0.9925436632333184,0.0000010030935460777054,0.9999989969064539,0.00881802786674586,0.9911819721332541,1,0,0.005095367925020394,0.9949046320749796
1473,0.0015790503174104532,0.9984209496825895,1.2047259785688229e-14,0.9999999999999879,0.002301286741398355,0.9976987132586016,1,0,0.0011492917765655666,0.9988507082234345
1474,0.018220421321621917,0.9817795786783781,0.0000011058913588575782,0.9999988941086412,0.006905859788785106,0.9930941402112149,1,0,0.04932332362157782,0.9506766763784222
1475,0.014936438268944354,0.9850635617310557,7.643527265243846e-12,0.9999999999923564,0.0023012995052120594,0.9976987004947879,1,0,0.00006960348444506961,0.9999303965155549
1476,0.014936438268937766,0.9850635617310622,1.2494696658481436e-14,0.9999999999999875,0.0037567728239523033,0.9962432271760477,1,0,0.00022745014143316328,0.9997725498585668
1477,0.0043430167326781195,0.9956569832673219,2.978558453272136e-7,0.9999997021441547,0.005409231970957309,0.9945907680290427,1,0,0.009633574205264797,0.9903664257947352
1478,0.020334271595508845,0.9796657284044912,0.9981490649842872,0.0018509350157127624,0.001673864692281548,0.9983261353077184,0.032491773733422005,0.967508226266578,0.999415412967581,0.0005845870324190372
1479,0.020298738440979007,0.979701261559021,8.058628462921214e-7,0.9999991941371537,0.0004768485406674518,0.9995231514593326,1,0,0.000274848520522916,0.999725151479477
1480,0.018220421772914986,0.9817795782270851,0.0000017803298652941518,0.9999982196701347,0.001981742417558713,0.9980182575824413,1,0,0.0009111126894259807,0.999088887310574
1481,0.018220421772416836,0.9817795782275832,0.0000017795853817857504,0.9999982204146182,0.0023012989573759843,0.997698701042624,1,0,0.00010385929351739672,0.9998961407064826
1482,0.0015790503174104532,0.9984209496825895,3.534212893975327e-14,0.9999999999999647,0.0008388828320517813,0.9991611171679482,1,0,0.00006960400850861512,0.9999303959914914
1483,0.020298739541018317,0.9797012604589816,0.0000018139222968703324,0.9999981860777031,0.008829794921074208,0.9911702050789258,1,0,0.0026821379965561547,0.9973178620034439
1484,0.5353984369441138,0.4646015630558862,0.0000018191497571880932,0.9999981808502428,0.002500911412063064,0.9974990885879369,1,0,0.0003895603139588768,0.9996104396860411
1485,0.08101174267431607,0.9189882573256839,6.16914233517792e-14,0.9999999999999383,0.0070925371956493,0.9929074628043507,1,0,0.0026429821726879667,0.997357017827312
1486,0.001579050317410452,0.9984209496825895,0.000002692298861350528,0.9999973077011387,0.005424830660574106,0.9945751693394259,1,0,0.001359157407983411,0.9986408425920166
1487,0.014936438268937794,0.9850635617310622,4.3594270881087935e-14,0.9999999999999564,0.007637473429260143,0.9923625265707399,1,0,0.016443990368566985,0.983556009631433
1488,0.018220420581626987,0.981779579418373,6.149797342618398e-14,0.9999999999999385,0.0030137590018270858,0.9969862409981729,1,0,0.00023856281622395802,0.9997614371837761
1489,0.014936438524953114,0.9850635614750469,2.9700963950438175e-7,0.9999997029903605,0.005407839566478507,0.9945921604335215,1,0,0.010373315417436794,0.9896266845825632
1490,0.08101174476585606,0.918988255234144,7.510422493925893e-7,0.9999992489577506,0.0023012993376975905,0.9976987006623024,1,0,0.00007867304919660255,0.9999213269508034
1491,0.0015790503174104532,0.9984209496825895,0.0000018342627587245282,0.9999981657372413,0.0008689952700857872,0.9991310047299142,1,0,0.018360503655622987,0.981639496344377
1492,0.10730037257073814,0.8926996274292619,1.2047718832562067e-14,0.9999999999999879,0.005420316423936297,0.9945796835760637,1,0,0.0037515250449618705,0.9962484749550381
1493,0.004343016851658808,0.9956569831483412,7.99292293809289e-7,0.9999992007077062,0.002500912095821639,0.9974990879041784,1,0,0.00034326303762004815,0.99965673696238
1494,0.018220420581626973,0.981779579418373,2.855277059103046e-14,0.9999999999999715,0.0025009120012096575,0.9974990879987904,1,0,0.00035605419299638083,0.9996439458070037
1495,0.5851398718667654,0.4148601281332346,2.4480177986922283e-15,0.9999999999999976,0.008747104587753334,0.9912528954122467,1,0,0.019708265233494105,0.9802917347665059
1496,0.018220420581626987,0.981779579418373,5.266092105969048e-14,0.9999999999999474,0.007690846830609367,0.9923091531693906,1,0,0.006608229893841114,0.9933917701061589
1497,0.0671849490753844,0.9328150509246156,0.0000017318282583129015,0.9999982681717416,0.00589009106000113,0.9941099089399988,1,0,0.003160811363484299,0.9968391886365157
1498,0.018220421418208947,0.9817795785817911,0.0000012502366129469531,0.9999987497633871,0.0019421700209923355,0.9980578299790077,1,0,0.015357737442263649,0.9846422625577363
1499,0.0015790503174104532,0.9984209496825895,3.391780985323057e-7,0.9999996608219015,0.0025008950723285875,0.9974991049276715,1,0,0.00167144704835766,0.9983285529516424
1500,0.014936438007858077,0.985063561992142,4.498097867086155e-15,0.9999999999999954,0.00083888209007855,0.9991611179099215,0.9999999999997171,2.828848266744899e-13,0.00024153153802133087,0.9997584684619787
1501,0.2489724508577054,0.7510275491422946,0.000003472112516764173,0.9999965278874833,0.00301377835143643,0.9969862216485635,1,0,0.0001746981378064482,0.9998253018621935
1502,0.007456336766681597,0.9925436632333184,9.952131909874378e-7,0.999999004786809,0.002301299514480777,0.9976987004855192,1,0,0.00006206082103618239,0.9999379391789638
1503,0.014936438940280123,0.9850635610597199,7.788405939810744e-7,0.999999221159406,0.0023012992711927338,0.9976987007288073,1,0,0.00008410988441222168,0.9999158901155878
1504,0.0015790503174104532,0.9984209496825895,7.508276641223423e-7,0.9999992491723358,0.001370298450486993,0.998629701549513,1,0,0.0016440556298647235,0.9983559443701353
1505,0.0015790503174104532,0.9984209496825895,4.31206018689704e-14,0.9999999999999569,0.005425605289283897,0.9945743947107161,1,0,0.0009491488844878715,0.9990508511155122
1506,0.007456336766681603,0.9925436632333184,0.000001875836421550018,0.9999981241635785,0.002301299197914229,0.9976987008020858,1,0,0.00008285858939606995,0.999917141410604
1507,0.0015790503174104532,0.9984209496825895,0.000011147575343985446,0.999988852424656,0.0016043027765830038,0.998395697223417,1,0,0.0024619585983898283,0.9975380414016102
1508,0.0671849427168783,0.9328150572831218,5.630912946070081e-12,0.9999999999943691,0.0023012995533170104,0.997698700446683,1,0,0.00006553432202513472,0.9999344656779748
1509,0.018220421937238437,0.9817795780627616,0.0000020259043303122703,0.9999979740956697,0.0008388824033495522,0.9991611175966505,1,0,0.00015518218908651846,0.9998448178109135
1510,0.01494560544817871,0.9850543945518213,0.9995707511172,0.00042924888280004847,0.0016762607623167813,0.9983237392376832,0.009352513731162963,0.990647486268837,0.9997739235418047,0.000226076458195279
1511,0.5357448089109438,0.4642551910890562,0.9995851024896988,0.00041489751030121536,0.0023910763692011824,0.9976089236307988,0.021801593909246846,0.9781984060907531,0.9999955259978527,0.000004474002147314415
1512,0.535398410434074,0.464601589565926,4.733453717572146e-15,0.9999999999999952,0.0010345732416140033,0.998965426758386,1,0,0.007648995974067178,0.9923510040259328
1513,0.01822042285554905,0.981779577144451,0.0000033982808112712755,0.9999966017191887,0.00003593802858937943,0.9999640619714106,1,0,0.00037424792798350034,0.9996257520720165
1514,0.06718494271685768,0.9328150572831423,1.888943121134305e-14,0.9999999999999811,0.0032739884600951085,0.9967260115399049,1,0,0.003045712805927031,0.996954287194073
1515,0.018220421673481774,0.9817795783265182,0.0000016317311008434868,0.9999983682688992,0.0025009123427212755,0.9974990876572787,1,0,0.0003183932165171101,0.9996816067834828
1516,0.08101174267431595,0.918988257325684,2.7834133811651277e-14,0.9999999999999721,0.0019819889501595752,0.9980180110498404,1,0,0.000555085191324026,0.9994449148086759
1517,0.001579050317410452,0.9984209496825895,0.000002203016471983861,0.999997796983528,0.002301299171646792,0.9976987008283532,1,0,0.00008285860336527734,0.9999171413966347
1518,0.10730037257073811,0.8926996274292619,0.0000037031517927776504,0.9999962968482072,0.007096083464651716,0.9929039165353483,1,0,0.0015283425577988913,0.9984716574422011
1519,0.08101174722876962,0.9189882527712304,0.0000016354393803904805,0.9999983645606196,0.0037567537466922482,0.9962432462533077,1,0,0.00025113888096427975,0.9997488611190357
1520,0.007456336766681597,0.9925436632333184,5.989891648308773e-15,0.999999999999994,0.0037550320079040183,0.9962449679920959,1,0,0.0024140927569576273,0.9975859072430424
1521,0.018220426899450803,0.9817795731005492,0.00000944172066253429,0.9999905582793375,0.0014764799229138074,0.9985235200770862,1,0,0.00034081015622384775,0.9996591898437761
1522,0.5353984290917141,0.4646015709082859,0.0000012803089550248166,0.9999987196910449,0.002585344930244931,0.997414655069755,1,0,0.009478866717895428,0.9905211332821046
1523,0.014936439973310059,0.9850635600266899,0.000001977283652756838,0.9999980227163472,0.0026532846922602874,0.9973467153077397,1,0,0.010940091138183072,0.9890599088618169
1524,0.004343016662002981,0.995656983337997,4.022590114524879e-14,0.9999999999999598,0.009539451565713328,0.9904605484342867,1,0,0.012300836500153529,0.9876991634998464
1525,0.0015790503174104532,0.9984209496825895,4.897114992799921e-14,0.999999999999951,0.0026617622379973803,0.9973382377620026,1,0,0.0006204357118241596,0.9993795642881759
1526,0.0810117473945452,0.9189882526054548,0.0000016949670201561426,0.9999983050329798,0.00230129914474304,0.9976987008552569,1,0,0.00008858463808488181,0.9999114153619151
1527,0.0015790503174104532,0.9984209496825895,0.00017999635178978752,0.9998200036482102,0.004910968033298097,0.995089031966702,1,0,0.004480037466949613,0.9955199625330504
1528,0.004343016662002981,0.995656983337997,2.988024309016052e-14,0.9999999999999701,0.00198184334363254,0.9980181566563675,1,0,0.0007654610690128266,0.9992345389309871
1529,0.06718494271685814,0.9328150572831418,1.361963313641905e-13,0.9999999999998638,0.00417097047298273,0.9958290295270172,1,0,0.01985332136560781,0.9801466786343922
1530,0.06718494674623375,0.9328150532537662,0.0000010974535176981816,0.9999989025464823,0.002301298792432513,0.9976987012075675,1,0,0.0001224442716210957,0.9998775557283789
1531,0.007456336766681597,0.9925436632333184,0.000003549708553119789,0.9999964502914469,0.0030137857568077386,0.9969862142431922,1,0,0.00015164233521503017,0.999848357664785
1532,0.0015790503174104532,0.9984209496825895,2.960352053853089e-14,0.9999999999999704,0.002500913864777034,0.997499086135223,1,0,0.00021100000439855032,0.9997889999956014
1533,0.018220421772600675,0.9817795782273994,0.0000017798601362988314,0.9999982201398637,0.002500910975124221,0.9974990890248758,1,0,0.00042383706770153984,0.9995761629322985
1534,0.08101174485700696,0.9189882551429931,7.837732377703662e-7,0.9999992162267622,0.005425897663607667,0.9945741023363923,1,0,0.0007942313711370647,0.9992057686288629
1535,0.3634379263301502,0.6365620736698498,2.960794161165901e-14,0.9999999999999704,0.005426312965467648,0.9945736870345323,1,0,0.0005743832783493249,0.9994256167216506
1536,0.018220420581626956,0.981779579418373,1.1825169861767151e-14,0.9999999999999881,0.0013707188645934534,0.9986292811354065,1,0,0.00020041539655947323,0.9997995846034405
1537,0.5353984915919806,0.4646015084080194,0.000005569149956372953,0.9999944308500436,0.8483892255583813,0.15161077444161875,0.9999957353116995,0.0000042646883005037495,0.018833380842501784,0.9811666191574983
1538,0.004343017074195727,0.9956569829258043,0.0000017371597485988863,0.9999982628402514,0.003232748716735376,0.9967672512832646,1,0,0.0023361950442612424,0.9976638049557388
1539,0.014936438268937794,0.9850635617310622,2.9107151416794145e-14,0.9999999999999709,0.0008388827559165837,0.9991611172440834,1,0,0.00008724560712699341,0.999912754392873
1540,0.004343016662002981,0.995656983337997,2.9041516579548743e-14,0.9999999999999709,0.0023012993800959826,0.9976987006199041,1,0,0.0000801870490626897,0.9999198129509373
1541,0.0182204209957265,0.9817795790042735,6.188543714893792e-7,0.9999993811456285,0.0008388813549468206,0.9991611186450532,1,0,0.0004076676968177585,0.9995923323031822
1542,0.018220420849480022,0.9817795791505199,4.002951426063351e-7,0.9999995997048574,0.00375283705806903,0.9962471629419309,1,0,0.005172547889323254,0.9948274521106767
1543,0.08101174730437374,0.9189882526956262,0.0000016625877378436635,0.9999983374122622,0.0008388827261189961,0.999161117273881,1,0,0.00008285920414752401,0.9999171407958525
1544,0.018220420581626956,0.981779579418373,1.6950101539084155e-14,0.999999999999983,0.00047684854352986796,0.9995231514564701,1,0,0.00039536503268981196,0.9996046349673102
1545,0.0015790503174104532,0.9984209496825895,3.658808275781476e-13,0.9999999999996341,0.0005373427888675675,0.9994626572111325,1,0,0.000769117316826944,0.9992308826831731
1546,0.10730037257073814,0.8926996274292619,0.0000018842492737022392,0.9999981157507263,0.011518987350914733,0.9884810126490853,1,0,0.0051042930657094416,0.9948957069342905
1547,0.0015790503174104532,0.9984209496825895,0.0000066751194717711175,0.9999933248805283,0.0030166126942905835,0.9969833873057095,1,0,0.6784168837797935,0.3215831162202065
1548,0.08101174485666719,0.9189882551433328,7.836512355066678e-7,0.9999992163487645,0.002500912758326926,0.997499087241673,1,0,0.00029180188553151726,0.9997081981144685
1549,0.014936438268937766,0.9850635617310622,1.2300808234461363e-14,0.9999999999999877,0.0001736217930178882,0.9998263782069821,0.9999999999998925,1.0746958878371515e-13,0.0002716089269424717,0.9997283910730576
1550,0.018220421940112877,0.9817795780598871,0.0000020302000578778236,0.9999979697999422,0.008821644788177591,0.9911783552118224,1,0,0.004353208302668144,0.9956467916973318
1551,0.004343017073782071,0.995656982926218,0.0000017354164164199998,0.9999982645835835,0.002500912079756322,0.9974990879202437,1,0,0.00033815762077959977,0.9996618423792204
1552,0.248972426395585,0.751027573604415,0.0000010879952375455595,0.9999989120047624,0.0026484931602921997,0.9973515068397077,1,0,0.016787570695230587,0.9832124293047694
1553,0.01822042272371139,0.9817795772762886,0.0000032012549911654336,0.9999967987450088,0.001194474867438977,0.998805525132561,1,0,0.0008385691495160201,0.999161430850484
1554,0.0015790503174104532,0.9984209496825895,0.00000410043847717989,0.9999958995615228,0.004917072147520645,0.9950829278524793,1,0,0.0005822489423234968,0.9994177510576765
1555,0.018220420988928454,0.9817795790110715,6.086949797543186e-7,0.9999993913050202,0.001370417437211307,0.9986295825627887,1,0,0.0012354162693272229,0.9987645837306728
1556,0.08101174267431614,0.9189882573256839,8.606972693342059e-14,0.999999999999914,0.00041052764494410067,0.9995894723550559,1,0,0.00015466830990505778,0.9998453316900949
1557,0.0015790503174104532,0.9984209496825895,2.1658443227737604e-14,0.9999999999999784,0.0030135621797818778,0.9969864378202181,1,0,0.0008490851745870853,0.999150914825413
1558,0.08101174267431595,0.918988257325684,2.6679753936695878e-14,0.9999999999999734,0.0019819504124793785,0.9980180495875206,1,0,0.0006107638748666875,0.9993892361251333
1559,0.5851398718667659,0.41486012813323414,2.8357732457336076e-14,0.9999999999999717,0.0025009132587810643,0.9974990867412189,1,0,0.00025816880174182064,0.9997418311982582
1560,0.018220431091604674,0.9817795689083954,0.000015706715643185945,0.9999842932843568,0.003939880527134028,0.996060119472866,1,0,0.0019768459959848537,0.9980231540040152
1561,0.5851398718667656,0.41486012813323436,1.2278016347123562e-14,0.9999999999999877,0.00375678452980509,0.9962432154701949,1,0,0.00021274981264477865,0.9997872501873553
1562,0.018274231136422528,0.9817257688635774,0.9946828239683771,0.00531717603162285,0.0024582925593692176,0.9975417074406308,0.08285207033112937,0.9171479296688706,0.999999999997806,2.1940227412642344e-12
1563,0.0015790503174104532,0.9984209496825895,0.000001845228693180458,0.9999981547713068,0.002301299257636502,0.9976987007423634,1,0,0.00007801456598993916,0.99992198543401
1564,0.06718494906618394,0.932815050933816,0.0000017293223920636173,0.9999982706776079,0.0023012991419848424,0.9976987008580152,1,0,0.00008858463964341555,0.9999114153603565
1565,0.5851398718667655,0.4148601281332345,1.500649845056218e-14,0.999999999999985,0.0019816217593600677,0.9980183782406399,1,0,0.0010856410560556708,0.9989143589439443
1566,0.020298737561585713,0.9797012624384143,5.106834804300202e-14,0.9999999999999489,0.0025515408795389835,0.997448459120461,1,0,0.030060787412600726,0.9699392125873992
1567,0.01822042612860776,0.9817795738713923,0.000008289728501374065,0.9999917102714986,0.007065410506088038,0.992934589493912,1,0,0.007422465436226921,0.9925775345637731
1568,0.014936441228640577,0.9850635587713594,0.000003433622903704275,0.9999965663770963,0.007094241464640708,0.9929057585353593,1,0,0.00210680440056466,0.9978931955994353
1569,0.014936440983552422,0.9850635590164476,0.0000031492902257979636,0.9999968507097742,0.002594560899358449,0.9974054391006415,1,0,0.001586547424418498,0.9984134525755815
1570,0.018220421074814742,0.9817795789251853,7.370484197507861e-7,0.9999992629515803,0.002301299578099511,0.9976987004219005,1,0,0.000058432584689337005,0.9999415674153107
1571,0.0015790503174104532,0.9984209496825895,0.9999246653565745,0.00007533464342546203,0.001817741027433417,0.9981822589725666,0.03889911564924694,0.961100884350753,0.9999595194907974,0.000040480509202578396
1572,0.01822042157137564,0.9817795784286244,0.0000014791377879992432,0.999998520862212,0.004917148581464142,0.9950828514185358,1,0,0.0005336326609579386,0.999466367339042
1573,0.014936438268937766,0.9850635617310622,4.57290672558961e-15,0.9999999999999954,0.0008388793743137611,0.9991611206256863,1,0,0.0008708122571136353,0.9991291877428864
1574,0.004343016662002988,0.995656983337997,5.268669446735228e-14,0.9999999999999473,0.0032748243120181313,0.9967251756879819,1,0,0.000658846639739953,0.9993411533602601
1575,0.0015790503174104532,0.9984209496825895,3.534530263375248e-14,0.9999999999999647,0.0025009129259760893,0.9974990870740239,1,0,0.00028407328630641415,0.9997159267136936
1576,0.01493643975680338,0.9850635602431966,0.000001726109010839956,0.9999982738909892,0.003232459387962223,0.9967675406120378,1,0,0.0024972525038010644,0.9975027474961989
1577,0.2489724152322633,0.7510275847677367,4.040549383072978e-14,0.9999999999999596,0.0023012990474053393,0.9976987009525946,1,0,0.00010832920410988951,0.9998916707958901
1578,0.018286328652848197,0.9817136713471518,0.9973815282436475,0.0026184717563525473,0.002320121093137316,0.9976798789068627,0.09860180493592414,0.9013981950640758,0.9999999999701004,2.9899638320785016e-11
1579,0.018220421772452238,0.9817795782275478,0.0000017796382957168554,0.9999982203617043,0.0037567436947666603,0.9962432563052334,1,0,0.000263738593492249,0.9997362614065077
1580,0.0015790503174104532,0.9984209496825895,8.95367339799333e-7,0.9999991046326602,0.001037011105125928,0.9989629888948741,1,0,0.0008151522397609166,0.9991848477602391
1581,0.018220421300020495,0.9817795786999794,0.000001073608950003009,0.99999892639105,0.00542537179654984,0.9945746282034501,1,0,0.001072703525974849,0.9989272964740251
1582,0.10730037257073814,0.8926996274292619,0.00001145736195431896,0.9999885426380457,0.0014764659100929044,0.9985235340899071,1,0,0.0004271615963592528,0.9995728384036408
1583,0.014936438268937766,0.9850635617310622,9.957119365935218e-15,0.99999999999999,0.002500899681309259,0.9974991003186907,1,0,0.0013149989737053693,0.9986850010262946
1584,0.01822042174559623,0.9817795782544038,0.0000017395031304148434,0.9999982604968696,0.009547070748067555,0.9904529292519324,1,0,0.010854925304112592,0.9891450746958874
1585,0.535398410434074,0.464601589565926,1.3186893427389799e-14,0.9999999999999868,0.0019819107585183626,0.9980180892414816,1,0,0.0006680564727006232,0.9993319435272994
1586,0.0810117514352674,0.9189882485647326,0.0000031459326408337016,0.9999968540673592,0.007095596184589744,0.9929044038154102,1,0,0.0016814811991854057,0.9983185188008146
1587,0.007456336766681597,0.9925436632333184,0.000005230940873842512,0.9999947690591262,0.0031835855007575904,0.9968164144992424,1,0,0.22790082591168384,0.7720991740883162
1588,0.0015790503174104532,0.9984209496825895,0.0000023638647611416276,0.9999976361352388,0.0037566874174952726,0.9962433125825048,1,0,0.00033431733338234597,0.9996656826666177
1589,0.014936440357795483,0.9850635596422045,0.000002423334487085827,0.9999975766655129,0.0019815901512101053,0.9980184098487899,1,0,0.0011310742778378616,0.9988689257221621
1590,0.014936439755378526,0.9850635602446215,0.0000017244560077544287,0.9999982755439922,0.0054259313994640904,0.9945740686005359,1,0,0.0007762716578443808,0.9992237283421557
1591,0.01824257486940992,0.9817574251305901,0.9999694450375316,0.00003055496246839873,0.0009806238778141763,0.9990193761221858,0.032167278720777466,0.9678327212792225,0.9998833533042581,0.00011664669574185105
1592,0.5353984104340743,0.4646015895659257,2.851719330569413e-14,0.9999999999999715,0.0025009126738197323,0.9974990873261803,1,0,0.00030370034028574566,0.9996962996597143
1593,0.5851399580098047,0.4148600419901953,0.00000948669447161688,0.9999905133055284,0.0014764830660310081,0.998523516933969,1,0,0.0003208907965181627,0.9996791092034818
1594,0.004343017067033384,0.9956569829329666,0.0000017069745195799301,0.9999982930254804,0.0008388827457233848,0.9991611172542766,1,0,0.00007801514778988254,0.9999219848522101
1595,0.004343016662002977,0.995656983337997,2.2034761304625404e-14,0.999999999999978,0.012169944047781807,0.9878300559522182,1,0,0.35003906033284926,0.6499609396671507
1596,0.014936439832922995,0.985063560167077,0.0000018144172279027883,0.9999981855827721,0.0037567436902116065,0.9962432563097884,1,0,0.00026373859811691213,0.9997362614018831
1597,0.5851398850177301,0.41486011498226993,0.000001448279297145331,0.9999985517207028,0.003013788976745023,0.996986211023255,1,0,0.00014398272833678391,0.9998560172716632
1598,0.020298737561585782,0.9797012624384143,1.1906595076744769e-13,0.999999999999881,0.0010978533893405934,0.9989021466106595,1,0,0.0008628044882730412,0.999137195511727
1599,0.08101175382181103,0.918988246178189,0.000004002906343720157,0.9999959970936563,0.008928176107567458,0.9910718238924325,1,0,0.05935860915653063,0.9406413908434694
1600,0.014936441082608753,0.9850635589173913,0.000003264207866085601,0.9999967357921339,0.0025943098347390526,0.9974056901652609,1,0,0.0018011384938767235,0.9981988615061232
1601,0.10730037257073814,0.8926996274292619,5.206025158334437e-15,0.9999999999999948,3.7632284325237364e-7,0.9999996236771568,2.4379401478239337e-7,0.9999997562059852,0.9999999999999853,1.4654943925052066e-14
1602,0.24038999598445676,0.7596100040155432,1.6562102835375866e-14,0.9999999999999835,0.0000041144429466205834,0.9999958855570534,0.000012585458533841312,0.9999874145414661,0.9999755093578668,0.000024490642133168095
1603,0.24038987162557132,0.7596101283744287,8.237106033812097e-16,0.9999999999999992,9.803106502864103e-7,0.9999990196893497,0.0000010554224730516764,0.9999989445775269,0.9999999999999998,2.220446049250313e-16
1604,0.014190799271841316,0.9858092007281587,5.511734997730335e-15,0.9999999999999944,8.92150016518747e-8,0.9999999107849984,2.9548514769559515e-8,0.9999999704514853,0.9999995456571397,4.5434286033430027e-7
1605,0.522450975586454,0.47754902441354596,4.011054860577856e-15,0.999999999999996,9.541229150724976e-8,0.9999999045877085,3.160109412880048e-8,0.9999999683989059,0.9999992575939705,7.424060295413426e-7
1606,0.0176312341186309,0.9823687658813691,5.394972883035833e-15,0.9999999999999946,6.282066621987551e-8,0.9999999371793338,1.9802084280851437e-8,0.9999999801979157,0.9999973107893422,0.000002689210657824681
1607,0.07855456030267376,0.9214454396973263,6.308931803778619e-15,0.9999999999999937,1.0149614062236221e-7,0.9999998985038594,4.0511099258402673e-8,0.9999999594889007,0.9999999999999998,2.220446049250313e-16
1608,0.019395425606358156,0.9806045743936418,7.535752039656165e-15,0.9999999999999925,1.2985704195024938e-7,0.9999998701429581,7.938895464480514e-8,0.9999999206110454,0.9999999999999769,2.3092638912203256e-14
1609,0.10730037257073823,0.8926996274292618,1.4020531891507579e-15,0.9999999999999986,2.8915646155252267e-7,0.9999997108435384,2.796004440052498e-7,0.999999720399556,0.9999999999999718,2.8199664825478976e-14
1610,0.019395425479056486,0.9806045745209435,1.0481472214522962e-14,0.9999999999999896,4.821259714578913e-8,0.9999999517874029,1.6920997485689677e-8,0.9999999830790025,0.9999999752828508,2.4717149216257894e-8
1611,0.5224509781784511,0.4775490218215489,1.2959936974002216e-15,0.9999999999999987,1.7267055001912283e-7,0.99999982732945,1.542603746716953e-7,0.9999998457396253,0.99999923317114,7.6682885996604e-7
1612,0.014190799335254722,0.9858092006647453,6.432341289723778e-15,0.9999999999999936,1.438362399628034e-7,0.9999998561637601,6.21386457098697e-8,0.9999999378613543,1,0
1613,0.10730037257073811,0.8926996274292619,2.058935281215832e-15,0.9999999999999979,0.00000431181207661618,0.9999956881879234,0.000003852090237132652,0.9999961479097629,0.999999999999988,1.199040866595169e-14
1614,0.06400047977501279,0.9359995202249872,1.837396668044465e-15,0.9999999999999981,1.578452090961624e-7,0.9999998421547909,1.4101569955360606e-7,0.9999998589843004,0.9999999937926902,6.207309777295222e-9
1615,0.24038985525639503,0.759610144743605,3.757060110382356e-15,0.9999999999999962,7.558994493269245e-8,0.999999924410055,3.017091574176421e-8,0.9999999698290842,0.9999999999999938,6.217248937900877e-15
1616,0.0015790503174104532,0.9984209496825895,1.8098305321700673e-14,0.9999999999999819,0.00003476358093649764,0.9999652364190635,0.00014388481002704055,0.999856115189973,1,0
1617,0.014190799313072436,0.9858092006869276,3.906500285114642e-15,0.9999999999999961,1.2916157882960554e-7,0.9999998708384211,4.630203285107193e-8,0.9999999536979671,1,0
1618,0.0785545785966436,0.9214454214033564,1.7975058542357408e-15,0.9999999999999982,0.000004062494818530308,0.9999959375051815,0.000003629354776390008,0.9999963706452236,0.999999999999208,7.920331057675867e-13
1619,0.014191407431632573,0.9858085925683674,3.220303416087267e-14,0.9999999999999678,0.00044959129618913317,0.9995504087038108,0.0003870344515825422,0.9996129655484175,1,0
1620,0.007456336766681603,0.9925436632333184,2.3920871449754127e-15,0.9999999999999976,6.958586571297323e-8,0.9999999304141343,2.3047230675453806e-8,0.9999999769527693,0.9999999947447551,5.255244905910672e-9
1621,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.296508644379362e-7,0.9999998703491355,4.6477432748700335e-8,0.9999999535225672,1,0
1622,0.017631273783637675,0.9823687262163623,4.742769235259883e-14,0.9999999999999526,0.000025741185344263168,0.9999742588146557,0.00004276219162266016,0.9999572378083773,1,0
1623,0.10730037257073802,0.892699627429262,6.332371425706117e-14,0.9999999999999367,0.000022470366291618002,0.9999775296337083,0.00015416214296900873,0.999845837857031,1,0
1624,0.01939543450604845,0.9806045654939516,2.204506597872502e-15,0.9999999999999978,0.0000049519995525178855,0.9999950480004475,0.000005331419660402046,0.9999946685803396,1,0
1625,0.0015790503174104532,0.9984209496825895,1.1822942360208507e-15,0.9999999999999988,1.9739885207638384e-7,0.999999802601148,1.570225954385723e-7,0.9999998429774045,0.003662350411898916,0.9963376495881011
1626,0.5769923149255555,0.42300768507444453,1.2954208401094794e-15,0.9999999999999987,3.9494702008774495e-7,0.9999996050529799,5.35884232187837e-7,0.9999994641157678,1,0
1627,0.004146743278566673,0.9958532567214333,2.5503125472929388e-15,0.9999999999999974,5.889312240956028e-7,0.9999994110687759,2.0669533514056208e-7,0.9999997933046648,0.9999997638305689,2.3616943112259037e-7
1628,0.014191170643632674,0.9858088293563674,0.0005076185641821767,0.9994923814358179,0.000001701570020909701,0.9999982984299791,0.0000016311153008345747,0.9999983688846992,1,0
1629,0.5224509748803066,0.47754902511969344,6.807112646831764e-15,0.9999999999999932,5.370048327787092e-8,0.9999999462995167,1.8849023336585826e-8,0.9999999811509767,0.9999046601148086,0.00009533988519139225
1630,0.004146743164326065,0.9958532568356739,7.893919037817005e-15,0.9999999999999921,1.2440634742426347e-7,0.9999998755936526,7.605663596219809e-8,0.999999923943364,0.999999999999988,1.199040866595169e-14
1631,0.01763123503062204,0.982368764969378,2.384223520046819e-15,0.9999999999999977,5.978108600334e-7,0.99999940218914,0.0000010578008047001846,0.9999989421991953,0.9999999999999742,2.5757174171303632e-14
1632,0.07855522196421032,0.9214447780357897,3.416134420065956e-14,0.9999999999999658,0.00007710097102317917,0.9999228990289768,0.0001961579538617438,0.9998038420461383,1,0
1633,0.014190809992166356,0.9858091900078336,3.3812466018173565e-15,0.9999999999999967,0.000006864503607083874,0.9999931354963929,0.000007999069338113756,0.9999920009306619,1,0
1634,0.5769924088873198,0.42300759111268016,1.4848939832563807e-13,0.9999999999998516,0.000009335777805053374,0.999990664222195,0.0000030920925923000663,0.9999969079074077,0.9999999999947824,5.217604126528386e-12
1635,0.01763123706020765,0.9823687629397924,4.498688615788492e-14,0.999999999999955,0.0000020955489804219447,0.9999979044510195,0.000003061161658433626,0.9999969388383416,1,0
1636,0.10730037257073814,0.8926996274292619,4.6520556644738806e-7,0.9999995347944336,0.000034260744803706246,0.9999657392551963,0.00004648598561935602,0.9999535140143806,1,0
1637,0.5224509776416616,0.4775490223583384,2.048852802397085e-15,0.999999999999998,1.5080730250449438e-7,0.9999998491926975,1.3472817641629958e-7,0.9999998652718236,0.9999999926371506,7.362849441250319e-9
1638,0.06400047979738623,0.9359995202026138,1.3265691361311227e-15,0.9999999999999987,1.6164052699988164e-7,0.999999838359473,1.4440635968954547e-7,0.9999998555936404,0.9999999939849105,6.0150895375699065e-9
1639,0.004146743153299641,0.9958532568467003,6.945130220586161e-15,0.999999999999993,1.0218449646248709e-7,0.9999998978155036,4.078584921950519e-8,0.9999999592141507,0.9999999999999922,7.771561172376096e-15
1640,0.014190807878085191,0.9858091921219148,7.964555524101404e-16,0.9999999999999992,0.000008978670806723929,0.9999910213291933,0.0000029738151237950456,0.9999970261848762,0.9999999999999967,3.3306690738754696e-15
1641,0.019395425935598988,0.980604574064401,2.6265807251608137e-15,0.9999999999999973,2.1969660167836533e-7,0.9999997803033983,3.6228957023539366e-7,0.9999996377104298,0.9999999999999893,1.0658141036401503e-14
1642,0.06400049808848177,0.9359995019115183,0.0000032441172454238665,0.9999967558827546,0.0000021616773550679385,0.9999978383226449,7.749243010650296e-7,0.9999992250756989,1,0
1643,0.06400048070060181,0.9359995192993982,2.4097348603994434e-15,0.9999999999999976,2.2505680502066205e-7,0.999999774943195,3.7112877973730246e-7,0.9999996288712203,0.9999999999999998,2.220446049250313e-16
1644,0.5224509859871043,0.47754901401289573,1.2986046972198883e-15,0.9999999999999987,4.743304791469037e-7,0.9999995256695209,4.5470032308648494e-7,0.9999995452996769,0.9999999855398718,1.4460128205939782e-8
1645,0.0015790503174104532,0.9984209496825895,2.7310570660014676e-15,0.9999999999999972,2.3144472056075101e-7,0.9999997685552794,3.816627311779845e-7,0.9999996183372688,0.9999999999999998,2.220446049250313e-16
1646,0.01419080177880654,0.9858091982211935,9.339376118365389e-15,0.9999999999999907,0.000002548741083963204,0.999997451258916,0.0000010173070263036652,0.9999989826929737,1,0
1647,0.017631234140922603,0.9823687658590774,5.0293183384104654e-12,0.9999999999949707,9.095551960968029e-8,0.9999999090444804,3.0124982752718655e-8,0.9999999698750173,0.9999999887514167,1.124858328704903e-8
1648,0.0640004876590866,0.9359995123409134,4.796407264789067e-16,0.9999999999999996,0.000001256328380812146,0.9999987436716192,0.000001574947616170206,0.9999984250523838,0.999999999999849,1.509903313490213e-13
1649,0.007456336766681603,0.9925436632333184,4.388788089126893e-15,0.9999999999999956,9.678909039080061e-8,0.9999999032109096,3.205721794507391e-8,0.999999967942782,0.9999685017404959,0.000031498259504103565
1650,0.017631234166323635,0.9823687658336764,5.394977128914423e-15,0.9999999999999946,1.2137832927884303e-7,0.9999998786216707,4.3511881008205855e-8,0.999999956488119,0.9999999999999842,1.5765166949677223e-14
1651,0.06400048921224355,0.9359995107877565,2.1347372491990965e-15,0.9999999999999979,0.0000024507220742383685,0.9999975492779257,8.785422243993831e-7,0.9999991214577756,1,0
1652,0.10730037257073823,0.8926996274292618,4.606982956740878e-15,0.9999999999999954,9.199677806259241e-8,0.9999999080032219,5.6242829571915486e-8,0.9999999437571704,0.9999999999999998,2.220446049250313e-16
1653,0.5769923099403481,0.4230076900596519,1.244622357636228e-15,0.9999999999999988,1.6933559426065098e-7,0.9999998306644058,1.512809769932236e-7,0.999999848719023,0.9999999920848947,7.915105348921259e-9
1654,0.5224509778510955,0.4775490221489045,7.42207738278888e-15,0.9999999999999926,1.8153953119013326e-7,0.9999998184604688,1.2012536651706544e-7,0.9999998798746335,1,0
1655,0.06400047922424953,0.9359995207757504,3.989692543987433e-15,0.999999999999996,9.159729995063035e-8,0.9999999084027,3.033754658942591e-8,0.9999999696624534,0.9999993151305681,6.848694319439019e-7
1656,0.07855456026298421,0.9214454397370158,3.681304713756763e-15,0.9999999999999963,9.436912585375628e-8,0.9999999056308742,3.1255588787733984e-8,0.9999999687444112,0.9999999997931122,2.0688784019284867e-10
1657,0.5769923378511043,0.42300766214889574,4.08970630175091e-15,0.9999999999999959,0.000002318721231628679,0.9999976812787684,0.000001417569072985699,0.999998582430927,1,0
1658,0.017631234489416985,0.982368765510583,1.3209471252234029e-15,0.9999999999999987,5.042176578520024e-7,0.9999994957823422,2.1782708804199315e-7,0.999999782172912,1,0
1659,0.019395434343629617,0.9806045656563703,0.0000011236368000673095,0.9999988763632,0.000004563404649259676,0.9999954365953507,0.000004412595464358077,0.9999955874045356,1,0
1660,0.0015790503174104532,0.9984209496825895,1.538966033124829e-13,0.9999999999998461,0.000007998770708654948,0.9999920012292913,0.000013288142931102511,0.9999867118570689,1,0
1661,0.014190801371678458,0.9858091986283215,9.0930819815364e-16,0.9999999999999991,0.0000011351287279850545,0.999998864871272,0.0000018718736412833524,0.9999981281263587,0.9999999999999931,6.8833827526759706e-15
1662,0.004146743872402564,0.9958532561275975,4.719102570723456e-15,0.9999999999999952,0.000002165181324636887,0.9999978348186753,0.0000017265733582215188,0.9999982734266418,1,0
1663,0.24038988374986328,0.7596101162501367,1.0589655022363881e-14,0.9999999999999895,0.000002476125846533466,0.9999975238741534,9.883232224067423e-7,0.9999990116767776,1,0
1664,0.017631235842517985,0.982368764157482,2.189707618650615e-15,0.9999999999999978,0.0000010482953896144045,0.9999989517046104,0.000002007667782727611,0.9999979923322173,1,0
1665,0.014190800014649134,0.9858091999853509,2.648177907097255e-16,0.9999999999999998,6.023150120568849e-7,0.9999993976849879,5.380964141910806e-7,0.9999994619035858,0.9999956212990673,0.0000043787009327278525
1666,0.014190802005923766,0.9858091979940762,0.0000010637496401231657,0.9999989362503598,0.0000015679313538989446,0.9999984320686461,0.0000012472254706228777,0.9999987527745294,0.9999996486304175,3.5136958254078365e-7
1667,0.007456336766681609,0.9925436632333184,1.4020525468939236e-15,0.9999999999999986,1.767558710813618e-7,0.999999823244129,1.5791011300529703e-7,0.999999842089887,0.9999994776031738,5.223968262413337e-7
1668,0.014190800355448188,0.9858091996445518,5.943048688515537e-16,0.9999999999999994,8.961081697519519e-7,0.9999991038918302,7.128172403006973e-7,0.9999992871827597,0.042696740275814264,0.9573032597241857
1669,0.017631234099517324,0.9823687659004827,3.531436087056838e-15,0.9999999999999964,3.677134354998324e-8,0.9999999632286565,1.290551152491153e-8,0.9999999870944885,0.9999993250571632,6.749428368424404e-7
1670,0.06400051787568276,0.9359994821243173,0.000002653730428439508,0.9999973462695716,0.0000045644041628642255,0.9999954355958371,0.000005318812602321364,0.9999946811873976,1,0
1671,0.240389856815479,0.759610143184521,2.0779862463832017e-15,0.9999999999999979,1.5295166572155776e-7,0.9999998470483343,1.366439069311251e-7,0.999999863356093,0.9999999998884417,1.1155831813880468e-10
1672,0.0193954257230725,0.9806045742769275,3.4850786308314437e-15,0.9999999999999966,1.6439588929878937e-7,0.9999998356041107,1.7699202006021925e-7,0.99999982300798,0.9999999999999998,2.220446049250313e-16
1673,0.0041467431732701,0.9958532568267299,1.2615941450946367e-14,0.9999999999999873,1.422743460366633e-7,0.9999998577256539,1.0482090231153525e-7,0.9999998951790977,1,0
1674,0.06400047905607123,0.9359995209439288,9.363669285847421e-15,0.9999999999999907,5.026907672719354e-8,0.9999999497309233,1.7642769231819008e-8,0.9999999823572308,0.9999991158746618,8.841253381630665e-7
1675,0.5224513718577578,0.4775486281422422,2.4426660785412023e-15,0.9999999999999976,0.00002222816789000942,0.99997777183211,0.000008443840759464125,0.9999915561592405,1,0
1676,0.0015790503174104532,0.9984209496825895,1.0693827022470403e-13,0.9999999999998931,0.0005961946681852052,0.9994038053318148,0.000983797855934387,0.9990162021440656,1,0
1677,0.017631243266144528,0.9823687567338555,1.3236279096311974e-13,0.9999999999998677,0.000004733517716792473,0.9999952664822832,0.000011128151395333137,0.9999888718486046,1,0
1678,0.014190799946436478,0.9858092000535635,2.703917530486297e-15,0.9999999999999973,6.494488518494056e-7,0.9999993505511482,3.970451419958947e-7,0.999999602954858,0.9999999999999949,5.10702591327572e-15
1679,0.01419079931484295,0.9858092006851571,3.846466421755024e-15,0.9999999999999961,1.3095370186655517e-7,0.9999998690462981,4.6944476023410965e-8,0.999999953055524,1,0
1680,0.017631235031390077,0.9823687649686099,3.673811711597984e-15,0.9999999999999963,0.0000012823833604698161,0.9999987176166395,3.734716681186898e-7,0.9999996265283319,0.9999955060647697,0.0000044939352302764135
1681,0.014190809989771925,0.985809190010228,1.2480023912544818e-15,0.9999999999999988,0.0000065941636368515935,0.9999934058363632,0.000008266490475446992,0.9999917335095245,1,0
1682,0.017631234185864597,0.9823687658141353,2.0934402469601583e-15,0.9999999999999979,1.014030621462191e-7,0.9999998985969378,9.720649068811783e-8,0.9999999027935094,0.9999999989522683,1.0477316791934754e-9
1683,0.01939543450821269,0.9806045654917873,4.245708315372705e-15,0.9999999999999958,0.0000037140518817104667,0.9999962859481183,0.0000065718154593737725,0.9999934281845406,1,0
1684,0.017631238222890012,0.98236876177711,1.9531958467186473e-15,0.999999999999998,0.000003782260714243751,0.9999962177392857,0.0000033789987959916004,0.999996621001204,0.9999999999999858,1.4210854715202004e-14
1685,0.01763127495355749,0.9823687250464425,4.844794262306398e-16,0.9999999999999996,0.00003129034327080025,0.9999687096567292,0.00003922556193307281,0.999960774438067,1,0
1686,0.004146757111882103,0.9958532428881179,9.793825006268694e-15,0.9999999999999902,0.000017967753022204924,0.9999820322469778,0.00005495694351592876,0.999945043056484,0.9999968903994054,0.0000031096005945752125
1687,0.0015790503174104532,0.9984209496825895,4.0280890868685223e-13,0.9999999999995972,0.000030632671471273156,0.9999693673285287,0.000024427387819488835,0.9999755726121805,1,0
1688,0.017631234384582136,0.9823687656154179,1.2518540121529025e-15,0.9999999999999988,2.4023096176769944e-7,0.9999997597690382,3.011566048609147e-7,0.9999996988433951,0.9999999999999998,2.220446049250313e-16
1689,0.019395425959727364,0.9806045740402727,3.4850800340269805e-15,0.9999999999999966,2.4267986660995673e-7,0.9999997573201334,3.666264035789147e-7,0.9999996333735964,1,0
1690,0.017631234137571998,0.982368765862428,1.1989002987151006e-14,0.999999999999988,6.997330550846437e-8,0.9999999300266945,4.5330932675650775e-8,0.9999999546690673,0.9999999999999263,7.37188088351104e-14
1691,0.07855682639793174,0.9214431736020683,0.000013796399861821112,0.9999862036001381,0.0001584732542005397,0.9998415267457995,0.0007633187779072965,0.9992366812220927,1,0
1692,0.5769923118133744,0.4230076881866256,3.5200650136763748e-15,0.9999999999999964,2.0758282235773166e-7,0.9999997924171776,3.42313417806645e-7,0.9999996576865822,1,0
1693,0.001579050317410452,0.9984209496825895,1.5298586542024314e-13,0.999999999999847,0.00011095726386379187,0.9998890427361362,0.00008174649748363972,0.9999182535025164,1,0
1694,0.24038985694036402,0.759610143059636,3.684878410673361e-15,0.9999999999999963,1.2328059884996808e-7,0.9999998767194012,1.8103782753685561e-7,0.9999998189621725,0.9998426889189922,0.0001573110810078049
1695,0.017631234183833413,0.9823687658161666,4.992151356859966e-16,0.9999999999999996,7.366312321476923e-8,0.9999999263368767,1.214738661266832e-7,0.9999998785261339,0.9999999999999982,1.7763568394002505e-15
1696,0.0785545602189511,0.9214454397810489,3.219491557789797e-15,0.9999999999999968,8.318825880980847e-8,0.9999999168117412,2.422706279500688e-8,0.9999999757729372,0.21660900370555494,0.7833909962944451
1697,0.017631234136180677,0.9823687658638193,1.2286551522033221e-14,0.9999999999999877,6.85174918130412e-8,0.9999999314825082,4.4387810145820175e-8,0.9999999556121899,0.9999999999999991,8.881784197001252e-16
1698,0.014190799250183767,0.9858092007498163,2.1292078858071e-15,0.9999999999999979,6.684473984226898e-8,0.9999999331552601,2.2139354108438833e-8,0.9999999778606459,0.999999999920375,7.96249732815113e-11
1699,0.5769923118274691,0.42300768817253087,1.2755124401046511e-15,0.9999999999999988,2.447710078921219e-7,0.9999997552289921,3.0684806287503716e-7,0.9999996931519372,0.9999999999999891,1.0880185641326534e-14
1700,0.019395425669089018,0.980604574330911,3.961362468063357e-15,0.999999999999996,1.1354889384378667e-7,0.9999998864511062,1.6672400736207877e-7,0.9999998332759926,0.9999971723548908,0.0000028276451091713284
1701,0.0785545670344752,0.9214454329655248,6.723649549551853e-16,0.9999999999999993,0.0000015690378821268573,0.9999984309621178,0.0000013508904336205755,0.9999986491095664,0.9999999816295116,1.8370488352736913e-8
1702,0.24516277494820832,0.7548372250517916,3.572162807008386e-15,0.9999999999999964,2.10655092104741e-7,0.9999997893449079,3.473797252615134e-7,0.9999996526202748,0.9999999999999998,2.220446049250313e-16
1703,0.08101190654112808,0.9189880934588719,0.9999999999999956,4.440892098500626e-15,0.00001233654852281128,0.9999876634514772,0.00004650558509814718,0.9999534944149019,0.09026090962165184,0.9097390903783482
1704,0.576992308770661,0.423007691229339,3.836137379543103e-15,0.9999999999999961,1.306020481473296e-7,0.9999998693979518,4.681841462739027e-8,0.9999999531815854,0.9999999999999989,1.1102230246251565e-15
1705,0.01763123937144292,0.982368760628557,3.997909062974116e-12,0.9999999999960021,0.000004402528508320945,0.9999955974714917,0.000004739848788734458,0.9999952601512113,1,0
1706,0.014190799570649377,0.9858092004293506,2.378926574550426e-15,0.9999999999999977,3.8373845649071094e-7,0.9999996162615435,1.4577063041732728e-7,0.9999998542293695,0.9999999999999993,6.661338147750939e-16
1707,0.5224509789307195,0.47754902106928054,2.225105101626906e-15,0.9999999999999978,1.8537452500711415e-7,0.999999814625475,1.9957805214410825e-7,0.9999998004219478,0.9999999999994575,5.424549698318515e-13
1708,0.0041467431893860065,0.995853256810614,1.2854141540289226e-15,0.9999999999999987,1.7488709652448055e-7,0.9999998251129035,1.562405875255799e-7,0.9999998437594124,0.9999994776032073,5.223967927125983e-7
1709,0.004146743264805027,0.995853256735195,4.365993504145884e-15,0.9999999999999957,2.4248488278321496e-7,0.9999997575151173,4.818852745012364e-7,0.9999995181147255,1,0
1710,0.5769924467463822,0.42300755325361783,9.411766142103925e-14,0.9999999999999059,0.000005093231721589857,0.9999949067682784,0.000011973794551319824,0.9999880262054487,1,0
1711,0.01419079945806081,0.9858092005419392,2.167103713906649e-15,0.9999999999999978,1.8054241289066334e-7,0.9999998194575871,1.943757005632427e-7,0.9999998056242995,0.9999999999994575,5.424549698318515e-13
1712,0.014190850997153396,0.9858091490028466,7.703596629221059e-14,0.999999999999923,0.00002838468552093123,0.9999716153144791,0.00004288098147627439,0.9999571190185237,1,0
1713,0.017631234172840984,0.982368765827159,3.715719557831523e-15,0.9999999999999963,1.2965086443806449e-7,0.9999998703491355,4.64774327487474e-8,0.9999999535225672,0.9999999999999705,2.9531932455029164e-14
1714,0.06400047995271631,0.9359995200472837,3.113366795112439e-15,0.9999999999999969,1.7140581234075095e-7,0.9999998285941877,1.8453904789148997e-7,0.9999998154609521,0.9999999999999953,4.6629367034256575e-15
1715,0.01763123441071975,0.9823687655892802,2.1543038441249273e-15,0.9999999999999979,2.3878992076964893e-7,0.9999997612100793,3.4766132042507057e-7,0.9999996523386796,1,0
1716,0.017631266418312298,0.9823687335816877,0.0000032089878251525327,0.9999967910121749,0.000039489582102885344,0.9999605104178971,0.00001307923058975096,0.9999869207694102,1,0
1717,0.014190804164637088,0.9858091958353629,1.9954661869889763e-15,0.999999999999998,0.0000032359914673020546,0.9999967640085327,0.0000036120341721427744,0.9999963879658279,1,0
1718,0.06400049706635891,0.9359995029336411,0.0000010664980959011027,0.999998933501904,0.000002571651471899007,0.9999974283485281,0.000002214108737459713,0.9999977858912625,0.9999999999467886,5.321143525804928e-11
1719,0.017631238608377967,0.982368761391622,0.0000017843914183344065,0.9999982156085817,0.000002909591210052067,0.9999970904087899,0.000003132523716865664,0.9999968674762831,1,0
1720,0.5769924933892189,0.4230075066107811,1.8089319064224987e-13,0.9999999999998191,0.000014131576891472322,0.9999858684231085,0.000008639494948667583,0.9999913605050513,1,0
1721,0.0015790503174104532,0.9984209496825895,3.9259980916526934e-15,0.9999999999999961,2.6656335060159917e-7,0.9999997334366494,9.355677882246486e-8,0.9999999064432212,0.9999807454423922,0.000019254557607761846
1722,0.017631240686961043,0.9823687593130389,0.00000202814926230184,0.9999979718507377,0.0000035423519342832432,0.9999964576480657,0.0000058414548915408355,0.9999941585451084,1,0
1723,0.07855456780217968,0.9214454321978203,3.772687751236466e-15,0.9999999999999962,0.000002431062695300507,0.9999975689373047,8.051852995806701e-7,0.9999991948147005,1,0
1724,0.017631234224980082,0.98236876577502,1.1170824056260922e-15,0.9999999999999989,1.4818202312127087e-7,0.9999998518179769,1.1787264467161169e-7,0.9999998821273554,0.29895207335588003,0.70104792664412
1725,0.017631291235049588,0.9823687087649504,8.059070190771442e-16,0.9999999999999992,0.00004204211584213513,0.9999579578841579,0.00005655256796864611,0.9999434474320313,1,0
1726,0.01419079924883762,0.9858092007511624,3.674465111951728e-15,0.9999999999999963,6.745446739394133e-8,0.9999999325455327,1.9644882001941267e-8,0.999999980355118,0.4682002341579633,0.5317997658420367
1727,0.522450977653665,0.477549022346335,7.869113883063555e-15,0.9999999999999921,1.7237777944750577e-7,0.9999998276222205,1.140630004335951e-7,0.9999998859369996,1,0
1728,0.007456336766681603,0.9925436632333184,1.4180489474593352e-15,0.9999999999999986,2.584270561819746e-7,0.9999997415729438,3.239674536610795e-7,0.9999996760325464,0.9999999999999998,2.220446049250313e-16
1729,0.07855456151064644,0.9214454384893536,2.0740524354735274e-15,0.9999999999999979,2.958422276564218e-7,0.9999997041577724,3.4474003567476944e-7,0.9999996552599644,1,0
1730,0.0015790503174104532,0.9984209496825895,4.264818823376431e-15,0.9999999999999958,9.920341592063344e-8,0.9999999007965841,3.2856735766630296e-8,0.9999999671432642,0.9999994532995224,5.467004775550066e-7
1731,0.07855590347096986,0.9214440965290301,1.547553084807866e-13,0.9999999999998452,0.00014470368197157222,0.9998552963180284,0.00040989018581795086,0.9995901098141821,1,0
1732,0.5769923097505029,0.42300769024949714,1.8277176979892575e-15,0.9999999999999982,1.5706350696599212e-7,0.999999842936493,1.4031767007811033e-7,0.99999985968233,0.9999826180617508,0.00001738193824918355
1733,0.1073003725707382,0.8926996274292618,1.0492395510253376e-14,0.9999999999999895,1.0085147056642602e-7,0.9999998991485294,4.02537860174911e-8,0.999999959746214,0.999999999999992,7.993605777301127e-15
1734,0.0015790503174104532,0.9984209496825895,2.402804408966968e-15,0.9999999999999976,1.9010320776197268e-7,0.9999998098967923,2.0466904952275952e-7,0.9999997953309505,1,0
1735,0.01763123709005271,0.9823687629099473,0.0000032091818096242566,0.9999967908181904,0.000001501086946675463,0.9999984989130534,4.971700229964664e-7,0.999999502829977,0.9999999999971154,2.8845814625810817e-12
1736,0.01419079927184062,0.9858092007281594,5.51173560822505e-15,0.9999999999999944,8.92142868178611e-8,0.9999999107857132,2.954827640272782e-8,0.9999999704517236,0.9999999931160142,6.883985825822947e-9
1737,0.017631521120253513,0.9823684788797464,0.000013574112291488505,0.9999864258877085,0.00010861276262170745,0.9998913872373782,0.00037299269730715895,0.9996270073026928,1,0
1738,0.0640343532768496,0.9359656467231504,2.821407701389105e-14,0.9999999999999718,0.001026088612383844,0.9989739113876162,0.009862847170930037,0.99013715282907,1,0
1739,0.014190799234744833,0.9858092007652551,9.339332238720062e-15,0.9999999999999907,5.013845419515209e-8,0.9999999498615458,1.7596908478531177e-8,0.9999999824030915,0.9999999791620111,2.0837988889965686e-8
1740,0.0640004790679309,0.9359995209320691,6.5347727135444804e-15,0.9999999999999934,5.308710729848059e-8,0.9999999469128927,1.8631835288814913e-8,0.9999999813681647,0.9999975858383106,0.0000024141616894457485
1741,0.5769923082887335,0.4230076917112665,5.496934376223049e-15,0.9999999999999944,8.897517166511101e-8,0.9999999110248283,2.9469081110005102e-8,0.9999999705309189,0.9999997079224012,2.9207759877358797e-7
1742,0.017631237622667863,0.9823687623773322,0.0000010530857273631325,0.9999989469142726,0.0000026794001558992508,0.9999973205998441,0.0000023937237720284284,0.999997606276228,0.9999999999999991,8.881784197001252e-16
1743,0.007456336766681597,0.9925436632333184,0.0000017549613987702417,0.9999982450386012,0.00000266781314401863,0.9999973321868559,0.000002383372154397784,0.9999976166278456,0.9999999999999776,2.2426505097428162e-14
1744,0.0785545893141088,0.9214454106858911,0.0000017880242635712146,0.9999982119757365,0.000004769596888220483,0.9999952304031118,0.000005557919550466967,0.9999944420804495,1,0
1745,0.0176312346875077,0.9823687653124923,6.3739472535534364e-15,0.9999999999999937,3.376466458251339e-7,0.9999996623533541,7.262564186613765e-7,0.9999992737435813,1,0
1746,0.5224510535825018,0.47754894641749823,4.79310763963767e-16,0.9999999999999996,0.000003122574481172043,0.9999968774255188,0.0000030193808261606135,0.9999969806191739,1,0
1747,0.017631234185922596,0.9823687658140774,7.156200682864747e-15,0.9999999999999929,1.2331657784510448e-7,0.9999998766834222,7.539039802341497e-8,0.999999924609602,0.9999999999999998,2.220446049250313e-16
1748,0.06400047948439572,0.9359995205156043,7.247341681748756e-15,0.9999999999999928,1.275319216167717e-7,0.9999998724680784,7.796747671527616e-8,0.9999999220325233,0.9999999999989662,1.0338396805309458e-12
1749,0.0015790503174104532,0.9984209496825895,1.4592940326704943e-15,0.9999999999999986,0.000004491105451795232,0.9999955088945482,0.000004012267658111291,0.9999959877323419,0.9999999999999805,1.9539925233402755e-14
1750,0.017631238228572984,0.9823687617714271,1.703459574435793e-12,0.9999999999982966,0.000003853035056132475,0.9999961469649439,0.000003317339703031093,0.999996682660297,0.9999999999999922,7.771561172376096e-15
1751,0.004146743219966453,0.9958532567800336,1.8876289082951115e-15,0.9999999999999981,2.2215946123302173e-7,0.9999997778405387,2.683975855486108e-7,0.9999997316024144,0.9999999999952798,4.7202242114963155e-12
1752,0.06400047916160133,0.9359995208383987,3.617175266680005e-15,0.9999999999999963,7.277554829171134e-8,0.9999999272244517,2.9047579238166376e-8,0.9999999709524208,1,0
1753,0.5769923131304351,0.4230076868695649,4.162475121443763e-15,0.9999999999999959,2.3804748861810015e-7,0.9999997619525114,4.730669421207243e-7,0.9999995269330578,1,0
1754,0.24038987103496212,0.7596101289650379,2.4156892027013303e-13,0.9999999999997584,9.467783201400216e-7,0.9999990532216798,0.0000010193208909099494,0.9999989806791091,1,0
1755,0.00745633676668159,0.9925436632333184,8.867368246862661e-16,0.9999999999999991,0.0000019050910167950137,0.9999980949089832,0.000001842132092328676,0.9999981578679077,0.9999999999999953,4.6629367034256575e-15
1756,0.014190804998888272,0.9858091950011117,0.0000018230090826905782,0.9999981769909173,0.000002972560958994644,0.999997027439041,0.000003200318155657472,0.9999967996818443,1,0
1757,0.01419079933308735,0.9858092006669127,7.311076241973985e-15,0.9999999999999927,1.2598540781423977e-7,0.9999998740145922,7.702200512332802e-8,0.9999999229779949,0.9999999999999996,4.440892098500626e-16
1758,0.10730037257073811,0.8926996274292619,8.320419825803493e-15,0.9999999999999917,1.4991898570119365e-7,0.9999998500810143,5.983856881745312e-8,0.9999999401614312,0.9999999999999902,9.769962616701378e-15
1759,0.0015790503174104547,0.9984209496825895,1.3760711103686944e-14,0.9999999999999862,1.4379463344457542e-7,0.9999998562053666,1.0594097724222435e-7,0.9999998940590228,1,0
1760,0.06400082307034319,0.9359991769296568,7.931209974101521e-16,0.9999999999999992,0.0000532428213138594,0.9999467571786861,0.000057322182249260663,0.9999426778177507,1,0
1761,0.5769923117657939,0.4230076882342061,1.2954200377799638e-15,0.9999999999999987,2.41421274833503e-7,0.9999997585787251,3.02648796058818e-7,0.999999697351204,0.99999999999999,9.992007221626409e-15
1762,0.2403898555566504,0.7596101444433496,9.725645990732399e-15,0.9999999999999902,1.0088606033312408e-7,0.9999998991139397,4.0267592157351235e-8,0.9999999597324079,1,0
1763,0.0015790503174104547,0.9984209496825895,1.4020860945346783e-15,0.9999999999999986,0.000006864573201033755,0.999993135426799,0.000008605476702974962,0.999991394523297,1,0
1764,0.07855459239493005,0.92144540760507,1.2977817324523075e-15,0.9999999999999987,0.000006805738167785657,0.9999931942618322,0.000006580826350596241,0.9999934191736494,1,0
1765,0.017631262363102706,0.9823687376368972,0.000005305808275009624,0.999994694191725,0.00003150340623154825,0.9999684965937684,0.000011967176712477109,0.9999880328232875,1,0
1766,0.004146743878584856,0.9958532561214152,6.625357307776535e-15,0.9999999999999933,0.0000028041269583022596,0.9999971958730417,0.0000011192423294768998,0.9999988807576705,1,0
1767,0.5769986953245909,0.4230013046754091,1.65009868066036e-14,0.9999999999999835,0.00017637659936501807,0.999823623400635,0.0006056810306952296,0.9993943189693048,1,0
1768,0.01763210734560755,0.9823678926543924,1.594442287382464e-14,0.999999999999984,0.0002590300261315762,0.9997409699738684,0.0012476059136575014,0.9987523940863425,1,0
1769,0.014190799637055804,0.9858092003629442,1.488518077600002e-15,0.9999999999999986,4.6644796294170933e-7,0.9999995335520371,1.544903683714425e-7,0.9999998455096316,0.9999999965758741,3.424125871731576e-9
1770,0.06400049824210455,0.9359995017578955,0.0000010929664729676016,0.999998907033527,0.0000027133391311945894,0.9999972866608688,0.000002424044212029566,0.999997575955788,1,0
1771,0.017631267343525353,0.9823687326564746,4.216019364938975e-14,0.9999999999999578,0.000010472484833125476,0.9999895275151669,0.00004692175729011462,0.9999530782427098,1,0
1772,0.01763123418470577,0.9823687658152942,6.479125723532494e-15,0.9999999999999936,1.3728676754421015e-7,0.9999998627132325,5.9309209233135445e-8,0.9999999406907908,1,0
1773,0.017631238706517893,0.9823687612934822,1.2714075300821598e-15,0.9999999999999988,0.000004222801392555114,0.9999957771986074,0.0000037725697241168215,0.9999962274302758,1,0
1774,0.014190813167883712,0.9858091868321163,2.4380105107318194e-15,0.9999999999999976,0.000013741978107511835,0.9999862580218924,0.000005485020739932168,0.9999945149792601,1,0
1775,0.014190799515370013,0.9858092004846299,1.5778148218960006e-12,0.9999999999984222,2.0955461351392048e-7,0.9999997904453864,2.441905292928419e-7,0.9999997558094708,1,0
1776,0.004146743172283927,0.9958532568277161,1.292904958990521e-14,0.9999999999999871,1.3931428871354533e-7,0.9999998606857113,1.0264007389318044e-7,0.9999998973599261,1,0
1777,0.24038985740946645,0.7596101425905335,2.2272153049729208e-15,0.9999999999999978,1.7648817978916464e-7,0.9999998235118203,1.8311701744391596e-7,0.9999998168829826,0.9999999999999962,3.774758283725532e-15
1778,0.07855456630981834,0.9214454336901816,3.5386197211111267e-15,0.9999999999999964,0.0000018730322790005177,0.999998126967721,7.47603299472404e-7,0.9999992523967005,1,0
1779,0.014190799359799116,0.9858092006402008,6.948404017802185e-15,0.999999999999993,1.333885485184371e-7,0.9999998666114515,1.0636744644067545e-7,0.9999998936325536,1,0
1780,0.004146743227034792,0.9958532567729652,2.816849087149558e-15,0.9999999999999972,3.4289097864234126e-7,0.9999996571090214,1.8432835026987953e-7,0.9999998156716497,0.9999991695150772,8.304849228313316e-7
1781,0.5224510908579585,0.4775489091420415,5.03120509088071e-14,0.9999999999999497,0.000003966175866720947,0.9999960338241333,0.000005051538071319739,0.9999949484619287,0.9999999999999989,1.1102230246251565e-15
1782,0.1073003725707382,0.8926996274292618,1.4368423219091904e-15,0.9999999999999986,1.7317185018401094e-7,0.9999998268281498,1.5470884402102918e-7,0.9999998452911559,0.9999694887241527,0.00003051127584730029
1783,0.24038985562581053,0.7596101443741895,7.61349404857911e-15,0.9999999999999923,9.43780190041929e-8,0.999999905621981,5.4913018916890675e-8,0.9999999450869811,0.999999999999998,1.9984014443252818e-15
1784,0.0176312425188792,0.9823687574811208,2.197329457223137e-15,0.9999999999999978,0.00001094268601121598,0.9999890573139888,0.0000036243169837002367,0.9999963756830162,1,0
1785,0.5769929043644147,0.42300709563558525,4.845960164561788e-16,0.9999999999999996,0.00003242761503190203,0.9999675723849681,0.00004065124120146992,0.9999593487587985,1,0
1786,0.0015790503174104532,0.9984209496825895,1.0100514479699075e-15,0.999999999999999,0.0000014514382484257148,0.9999985485617515,0.0000021311387760287355,0.999997868861224,0.9999999997239486,2.7605140395792205e-10
1787,0.014190799566261823,0.9858092004337382,5.163836586694132e-13,0.9999999999994836,2.324073820490178e-7,0.999999767592618,2.9134886834646993e-7,0.9999997086511316,0.999999999999996,3.9968028886505635e-15
1788,0.004146744579456585,0.9958532554205434,0.000001932292769413299,0.9999980677072305,0.0000027707952926189415,0.9999972292047073,0.0000028748643789781494,0.999997125135621,1,0
1789,0.0015790503174104532,0.9984209496825895,4.264841703047686e-15,0.9999999999999958,0.000002609874002523446,0.9999973901259975,8.644090793701718e-7,0.9999991355909207,0.999999999998356,1.6440182548649318e-12
1790,0.014190799266047553,0.9858092007339524,6.001357103420668e-15,0.999999999999994,8.323056742422829e-8,0.9999999167694326,2.75664358947785e-8,0.9999999724335641,0.9999994610776324,5.389223676210975e-7
1791,0.0041467431599600925,0.9958532568400399,4.098765623047893e-15,0.9999999999999959,1.3079661155668672e-7,0.9999998692033885,4.6888162034188574e-8,0.999999953111838,0.9999999999984288,1.5711876244495215e-12
1792,0.017631235983548692,0.9823687640164513,3.673824128126036e-15,0.9999999999999963,0.000002477658805488746,0.9999975223411945,8.206183136370907e-7,0.9999991793816864,0.9999999999999589,4.107825191113079e-14
1793,0.004146776223097899,0.9958532237769021,3.2484205169583636e-14,0.9999999999999675,0.00006484928805246707,0.9999351507119475,0.00010772752699344314,0.9998922724730066,1,0
1794,0.0041467766350354995,0.9958532233649645,9.367144819286235e-16,0.9999999999999991,0.00006595355956718519,0.9999340464404328,0.0001087580989734553,0.9998912419010265,1,0
1795,0.06400051102584553,0.9359994889741545,8.612035949800748e-14,0.9999999999999138,0.000004078140020472812,0.9999959218599795,0.000006259484102082959,0.999993740515898,1,0
1796,0.017631255909364055,0.9823687440906359,2.6668413348324445e-14,0.9999999999999734,0.000007329261346924109,0.9999926707386531,0.000030341453410885327,0.9999696585465891,1,0
1797,0.017631234140920604,0.9823687658590794,3.823745447184202e-15,0.9999999999999962,9.095671012605053e-8,0.9999999090432898,3.012537974021822e-8,0.9999999698746203,0.9999992575940493,7.424059507155079e-7
1798,0.019395425521905544,0.9806045744780945,4.8512887612589e-15,0.9999999999999951,8.797759029847371e-8,0.9999999120224097,2.5621868634387576e-8,0.9999999743781314,0.01078023800483275,0.9892197619951673
1799,0.0015790503174104532,0.9984209496825895,1.6416688143886812e-15,0.9999999999999983,4.938915069907566e-7,0.999999506108493,1.6357984586494582e-7,0.9999998364201541,0.9999999962882076,3.7117924289731263e-9
1800,0.00414677943956762,0.9958532205604324,9.981039170072123e-14,0.9999999999999002,0.00014653309482484886,0.9998534669051752,0.00004266760088535194,0.9999573323991147,0.9999999999991505,8.495426584431698e-13
1801,0.24897391856925585,0.7510260814307441,1,0,0.00003816420157603003,0.999961835798424,0.00010835505162912817,0.9998916449483709,0.00036380618579893856,0.9996361938142011
1802,0.24897296132928948,0.7510270386707105,0.9999999999980718,1.928235349168972e-12,0.00005313808283586616,0.9999468619171641,8.511553378018559e-8,0.9999999148844663,0.00023474293613246074,0.9997652570638675
1803,0.06718570336675463,0.9328142966332453,1,0,0.000055658589179498634,0.9999443414108204,0.0001515188444916725,0.9998484811555083,0.0007970731254497783,0.9992029268745503
1804,0.10730037257073814,0.8926996274292619,1,0,0.00005952913351189815,0.9999404708664881,0.00017090156980240838,0.9998290984301976,0.0025893938978733973,0.9974106061021266
1805,0.004343033121235886,0.9956569668787641,1,0,0.00002889750934482852,0.9999711024906551,0.00004046692681361369,0.9999595330731864,0.0009609689512627676,0.9990390310487373
1806,0.24897242560542274,0.7510275743945772,0.9999999991782347,8.217653224562582e-10,5.633127786281546e-7,0.9999994366872214,4.4809207477008545e-7,0.9999995519079252,0.00010850087250488715,0.9998914991274951
1807,0.0015790503174104532,0.9984209496825895,1,0,0.087540418862572,0.912459581137428,0.0037038393822023995,0.9962961606177976,0.0004986840048952389,0.9995013159951047
1808,0.014936438534807054,0.9850635614651929,0.9999999998406657,1.5933432351289412e-10,2.3879807144187865e-7,0.9999997612019286,6.954561395064957e-8,0.9999999304543861,0.00039008181685925105,0.9996099181831407
1809,0.014936441860097363,0.9850635581399027,1,0,0.0000020425136952463483,0.9999979574863047,0.0000021234400912482363,0.9999978765599088,0.000395780097100974,0.999604219902899
1810,0.0015790503174104532,0.9984209496825895,0.9999999951232768,4.876723247448922e-9,0.0000012301948741893503,0.9999987698051258,9.78569688513114e-7,0.9999990214303115,0.0007616307646947872,0.9992383692353052
1811,0.018220393625980408,0.9817796063740196,0.9999546709049233,0.000045329095076707127,2.1370913530256712e-7,0.9999997862908647,6.223891143998287e-8,0.9999999377610885,0.0004921271052530934,0.9995078728947469
1812,0.018220423269194257,0.9817795767308057,0.9999999999999996,4.440892098500626e-16,0.000001969105209657105,0.9999980308947903,0.000002047122003111407,0.9999979528779969,0.000470307375514138,0.9995296926244859
1813,0.06718518856471126,0.9328148114352888,1,0,0.00002789512571760988,0.9999721048742823,0.00003906286770157314,0.9999609371322984,0.0010198428764817973,0.9989801571235182
1814,0.018220630788931595,0.9817793692110685,1,0,0.000038267523803454304,0.9999617324761966,0.0002758870782161838,0.9997241129217839,0.00023189771733153668,0.9997681022826684
1815,0.08101177164286612,0.9189882283571339,1,0,0.000003320002566691067,0.9999966799974334,0.000007081940680233037,0.9999929180593198,0.0006605091390337576,0.9993394908609663
1816,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1817,0.24897245474704208,0.7510275452529579,1,0,0.000002980244884891458,0.9999970197551151,8.679457081608762e-7,0.9999991320542918,0.0002220347295166363,0.9997779652704833
1818,0.014936858535557,0.985063141464443,1,0,0.00004553997552468315,0.9999544600244753,0.0004420348163917095,0.9995579651836083,0.000836958896001755,0.9991630411039982
1819,0.007456336766681597,0.9925436632333184,1,0,0.0102837959840045,0.9897162040159955,0.00042004056490687914,0.9995799594350931,0.0002824183950611106,0.9997175816049388
1820,0.018220431914105037,0.981779568085895,1,0,0.000004410928781216183,0.9999955890712188,0.000012524783096389526,0.9999874752169036,0.00013884452988120868,0.9998611554701188
1821,0.018220423693723963,0.981779576306276,1,0,0.000002280144589292754,0.9999977198554107,0.000002370488654518622,0.9999976295113455,0.0002461327697945179,0.9997538672302054
1822,0.5354481309234161,0.46455186907658386,1,0,0.00041636733940191955,0.9995836326605981,0.002996779449077515,0.9970032205509225,0.00025201864531504154,0.999747981354685
1823,0.06719680343459175,0.9328031965654082,1,0,0.00039418186661415274,0.9996058181333859,0.0028370915305602493,0.9971629084694398,0.000285731312460418,0.9997142686875395
1824,0.004343020355875356,0.9956569796441247,1,0,0.000004054545074360287,0.9999959454549256,0.000011512852680439493,0.9999884871473196,0.00022327575202942722,0.9997767242479706
1825,0.08101186088325872,0.9189881391167413,1,0,0.00002081029885539355,0.9999791897011446,0.00002163479141312257,0.9999783652085869,0.00043046345918857943,0.9995695365408114
1826,0.5353993984564325,0.4646006015435675,1,0,0.000028245037868711613,0.9999717549621313,0.00003955241824130336,0.9999604475817587,0.0010893321240114436,0.9989106678759886
1827,0.0015790503174104532,0.9984209496825895,1,0,0.00004109014618520997,0.9999589098538147,0.00005754087545789621,0.999942459124542,0.0009609568119191918,0.9990390431880808
1828,0.018220421220068575,0.9817795787799314,0.999999999996896,3.1039615322470127e-12,5.312665615002701e-7,0.9999994687334385,4.2260062115336195e-7,0.9999995773993788,0.00010850087198977982,0.9998914991280102
1829,0.007456336766681597,0.9925436632333184,1,0,0.00003676738505356239,0.9999632326149465,0.000038224074406877387,0.9999617759255931,0.0004304594722114737,0.9995695405277886
1830,0.018220423508081337,0.9817795764919187,1,0,0.000003139232735773521,0.9999968607672642,0.0000012315101589620183,0.999998768489841,0.0009727167032995906,0.9990272832967004
1831,0.5851402579228965,0.4148597420771035,1,0,0.000020843731506478814,0.9999791562684935,0.00002166953589364034,0.9999783304641063,0.0005115184395035337,0.9994884815604964
1832,0.01822043502580164,0.9817795649741984,1,0,0.000004473958826153432,0.9999955260411738,0.00001711210514548821,0.9999828878948546,0.0008506995553937831,0.9991493004446063
1833,0.018220422933001277,0.9817795770669987,0.9999999999997713,2.2870594307278225e-13,0.000002719345230549262,0.9999972806547694,7.91962931156285e-7,0.9999992080370689,0.0002553221981322806,0.9997446778018677
1834,0.018220475378963992,0.981779524621036,1,0,0.000009708558173027387,0.9999902914418269,0.00007218412360383588,0.9999278158763961,0.0005046492476088156,0.9994953507523912
1835,0.0810117529410415,0.9189882470589585,1,0,0.0000028529158633786583,0.9999971470841367,8.308632008565943e-7,0.9999991691367991,0.00020920764707931026,0.9997907923529207
1836,0.08101175305149705,0.9189882469485029,1,0,0.000002883609232021609,0.9999971163907679,8.398021449883945e-7,0.9999991601978551,0.00019820189590384214,0.9998017981040962
1837,0.018220427337136268,0.9817795726628638,1,0,0.0000032222694269597547,0.999996777730573,0.000006873311816407961,0.9999931266881836,0.0007487671511342587,0.9992512328488657
1838,0.01493643910652561,0.9850635608934744,0.9999999987968824,1.2031176055415926e-9,5.416489756033225e-7,0.9999994583510244,4.308594063578618e-7,0.9999995691405936,0.000108500873790504,0.9998914991262094
1839,0.0043430237713729045,0.9956569762286271,1,0,0.000005821858663363342,0.9999941781413366,0.00002414000619913849,0.9999758599938009,0.0011106468132048013,0.9988893531867952
1840,0.004343712701703412,0.9956562872982966,1,0,0.00035796610406194,0.9996420338959381,0.0025761341093045167,0.9974238658906955,0.01792931153573934,0.9820706884642607
1841,0.018220536154752987,0.9817794638452471,1,0,0.00004640609958393801,0.999953593900416,0.00012631598154551191,0.9998736840184544,0.0016154920933581537,0.9983845079066418
1842,0.014936449997007798,0.9850635500029922,1,0,0.00000450349730611363,0.9999954965026939,0.000009102290391803874,0.9999908977096083,0.014190858351187323,0.9858091416488127
1843,0.0015790503174104532,0.9984209496825895,1,0,0.000006840169878317235,0.9999931598301217,0.000013824993935593103,0.9999861750060645,0.0001822264815366318,0.9998177735184633
1844,0.004343046813527003,0.995656953186473,1,0,0.00004206219470718349,0.9999579378052929,0.00008501006044556826,0.9999149899395544,0.00042425954519842717,0.9995757404548016
1845,0.10730037257073814,0.8926996274292619,1,0,0.0000037120561978520946,0.9999962879438021,0.0000022180022833115155,0.9999977819977167,0.0010166341469796613,0.9989833658530204
1846,0.0015790503174104532,0.9984209496825895,1,0,0.0004561907028497564,0.9995438092971503,0.0000026126030416447963,0.9999973873969583,0.0002461088329525559,0.9997538911670475
1847,0.0043431341070792875,0.9956568658929207,1,0,0.00004623239149670169,0.9999537676085033,0.00044874629081540304,0.9995512537091846,0.0008834007257099635,0.9991165992742901
1848,0.014936488694763354,0.9850635113052366,1,0,0.000008972792587093679,0.999991027207413,0.000049527538092267184,0.9999504724619077,0.00010849995633292039,0.9998915000436671
1849,0.018220511633843972,0.981779488366156,1,0,0.00004504216731454126,0.9999549578326855,0.00009103259275427594,0.9999089674072458,0.0002553165093245857,0.9997446834906755
1850,0.014936445808918427,0.9850635541910816,1,0,0.000004870586959352761,0.9999951294130407,0.000003874358320536708,0.9999961256416795,0.00020141546336144308,0.9997985845366385
1851,0.004343716199830676,0.9956562838001694,1,0,0.00035972599948433555,0.9996402740005157,0.002589123685268631,0.9974108763147314,0.0004301042988458026,0.9995698957011542
1852,0.014936480626844882,0.9850635193731552,1,0,0.000024091787076643105,0.9999759082129234,0.000025046317250020542,0.99997495368275,0.00026770548891973713,0.9997322945110803
1853,0.5851399312122261,0.41486006878777393,1,0,0.0000027225821271069392,0.9999972774178729,0.0000038127008367290027,0.9999961872991633,0.0008835938311998872,0.9991164061688002
1854,0.535408322472716,0.46459167752728403,1,0,0.00007696442311922578,0.9999230355768808,0.000603255892041426,0.9993967441079585,0.0018821485839448607,0.9981178514160551
1855,0.014940162363389043,0.985059837636611,1,0,0.0004045997012390934,0.9995954002987609,0.0039168649369032225,0.9960831350630968,0.0016355764944618008,0.9983644235055382
1856,0.2507682709600785,0.7492317290399215,1,0,0.1530927355976697,0.8469072644023303,0.02540374392935582,0.9745962560706442,0.00048197835571771135,0.9995180216442823
1857,0.01822063305018674,0.9817793669498133,1,0,0.00003867938866878278,0.9999613206113313,0.00027885475113965995,0.9997211452488604,0.00021969817498651884,0.9997803018250134
1858,0.5354010112764043,0.46459898872359573,1,0,0.00004648856005697956,0.999953511439943,0.00013198776202628015,0.9998680122379737,0.00017365230767016883,0.9998263476923298
1859,0.014936448311033666,0.9850635516889663,1,0,0.000005622760624008544,0.999994377239376,0.000006024963147175009,0.9999939750368528,0.000767459786921788,0.9992325402130782
1860,0.01822044891803513,0.9817795510819649,1,0,0.000020761478319205346,0.9999792385216808,0.000021584036671734096,0.9999784159633283,0.00043046347138684873,0.9995695365286131
1861,0.5354015134417414,0.46459848655825864,1,0,0.0000572062242159486,0.9999427937757841,0.00015573178111568208,0.9998442682188843,0.000797071386721622,0.9992029286132784
1862,0.014936545012974771,0.9850634549870252,1,0,0.000040991221076121454,0.9999590087789239,0.00008284561911264415,0.9999171543808874,0.00042425983028897903,0.9995757401697111
1863,0.01822473303410308,0.9817752669658969,1,0,0.006194715691301603,0.9938052843086984,0.00025087150534475205,0.9997491284946552,0.00046957338738534167,0.9995304266126147
1864,0.02029873828111272,0.9797012617188873,1,0,4.125461880852987e-7,0.9999995874538119,2.4652987855173763e-7,0.9999997534701215,0.000547859083285455,0.9994521409167145
1865,0.0202990920362611,0.9797009079637389,1,0,0.000039570220142446294,0.9999604297798576,0.0002852733935677036,0.9997147266064323,0.0002461153896677126,0.9997538846103323
1866,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1867,0.014936438539404979,0.985063561460595,0.9999999998045661,1.9543389129239586e-10,2.4295071557927216e-7,0.9999997570492845,7.075499713166857e-8,0.9999999292450029,0.00032826332381563134,0.9996717366761844
1868,0.018220459065569697,0.9817795409344303,1,0,0.000023960791817992468,0.999976039208182,0.00003355011695054388,0.9999664498830495,0.0016391341520635852,0.9983608658479364
1869,0.018225509565499235,0.9817744904345007,1,0,0.0004844277672401991,0.9995155722327598,0.007123251215589439,0.9928767487844106,0.0014485033852188025,0.9985514966147812
1870,0.018220422680493512,0.9817795773195065,1,0,0.0000024273219495515603,0.9999975726780505,7.069159313993686e-7,0.9999992930840687,0.000424270466291549,0.9995757295337084
1871,0.020298738052618944,0.979701261947381,1,0,3.2298661219079634e-7,0.9999996770133878,1.2670887326615203e-7,0.9999998732911267,0.0008308478852025161,0.9991691521147975
1872,0.018220643064740007,0.98177935693526,1,0,0.00006461447937693142,0.9999353855206231,0.0002678897906980348,0.999732110209302,0.0007270200978167084,0.9992729799021833
1873,0.08101177085578944,0.9189882291442105,1,0,0.000003229846821872644,0.9999967701531781,0.000006889474721888084,0.9999931105252781,0.000748767141283808,0.9992512328587162
1874,0.0015790503174104532,0.9984209496825895,1,0,4.787973270358133e-7,0.999999521202673,1.8781508492090876e-7,0.9999998121849151,0.0014855568955070826,0.9985144431044929
1875,0.0015790503174104532,0.9984209496825895,1,0,0.000035888104066348433,0.9999641118959337,0.00003730735963404476,0.999962692640366,0.010039760571279439,0.9899602394287206
1876,0.10730037257073814,0.8926996274292619,1,0,0.000005503806606466718,0.9999944961933935,0.000014984639126992943,0.999985015360873,0.0007329171736351217,0.9992670828263649
1877,0.014936717317089097,0.9850632826829109,1,0,0.00003943554309255213,0.9999605644569074,0.00028430306950309893,0.9997156969304969,0.00021969786412535106,0.9997803021358747
1878,0.5353985635257,0.46460143647429997,1,0,0.000005849466941629092,0.9999941505330584,0.000004653019682763578,0.9999953469803172,0.00011180434653698786,0.999888195653463
1879,0.014939870053357727,0.9850601299466423,1,0,0.003958141335961892,0.9960418586640382,0.0000227927921296997,0.9999772072078703,0.0005109560569394381,0.9994890439430606
1880,0.007456336766681597,0.9925436632333184,1,0,0.000010702356789543028,0.9999892976432104,0.00005973507076773965,0.9999402649292323,0.0025440132475601455,0.9974559867524398
1881,0.004353837378280061,0.9956461626217199,1,0,0.0011410654491718724,0.9988589345508281,0.04445640430100861,0.9555435956989914,0.0003930356102969457,0.9996069643897031
1882,0.2490081086744312,0.7509918913255688,1,0,0.0004245054004209588,0.9995754945995791,0.0030553620492770393,0.996944637950723,0.00023875428103647072,0.9997612457189635
1883,0.004343095483342805,0.9956569045166572,1,0,0.00004046629494788565,0.9999595337050521,0.00029172979562273963,0.9997082702043772,0.00021969744038379788,0.9997803025596163
1884,0.020304245936773956,0.9796957540632261,1,0,0.00047270062774082275,0.9995272993722591,0.004576581737361575,0.9954234182626385,0.00101740578601897,0.9989825942139811
1885,0.001579050317410452,0.9984209496825895,0.9999999999999816,1.84297022087776e-14,0.000009107868925064103,0.999990892131075,0.00005027303729477492,0.9999497269627052,0.00011515310615444058,0.9998848468938456
1886,0.014937103559594638,0.9850628964404053,1,0,0.00009157005761136714,0.9999084299423886,0.0006802928726158241,0.9993197071273842,0.0009116165380244929,0.9990883834619755
1887,0.0015790503174104532,0.9984209496825895,1,0,0.00005602746560007876,0.9999439725343999,0.0008274228354994092,0.9991725771645006,0.000748361626029717,0.9992516383739702
1888,0.0015790503174104532,0.9984209496825895,1,0,0.00000238951668929013,0.9999976104833107,0.0000024841942711101185,0.9999975158057289,0.00024613275783326346,0.9997538672421667
1889,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1890,0.535398466068737,0.464601533931263,1,0,0.0000029543531329138637,0.9999970456468671,8.604051559713952e-7,0.999999139594844,0.00022203473085076592,0.9997779652691492
1891,0.02030234666230294,0.9796976533376971,1,0,0.00040356687594189135,0.9995964331240581,0.0029046404021847425,0.9970953595978153,0.00028572576586998415,0.9997142742341301
1892,0.0015790503174104532,0.9984209496825895,1,0,0.00002524608795199686,0.999974753912048,0.000026243448487847808,0.9999737565515121,0.01553086729186856,0.9844691327081314
1893,0.0015790503174104532,0.9984209496825895,1,0,0.00008095753559524545,0.9999190424644048,0.00022038764503368226,0.9997796123549663,0.0007970447032953457,0.9992029552967047
1894,0.01493644395258378,0.9850635560474162,1,0,0.0000027468082814208093,0.9999972531917186,0.000003846655879338532,0.9999961533441206,0.0008371404449079263,0.9991628595550921
1895,0.020298759294591358,0.9797012407054086,1,0,0.000005349978021347541,0.9999946500219786,0.000014565616619262539,0.9999854343833807,0.0008308424834690004,0.999169157516531
1896,0.004343786727972005,0.995656213272028,1,0,0.00039600685232355886,0.9996039931476765,0.002850226156081812,0.9971497738439182,0.0003075959017932423,0.9996924040982068
1897,0.0015790503174104532,0.9984209496825895,1,0,0.00000675393372303352,0.9999932460662769,0.000028008266580833268,0.9999719917334192,0.0005814274996998552,0.9994185725003002
1898,0.007456336766681603,0.9925436632333184,1,0,0.00003901525409189028,0.9999609847459081,0.0002812746852855191,0.9997187253147145,0.0002628995759971773,0.9997371004240029
1899,0.018229369547286215,0.9817706304527137,1,0,0.0006552304962483572,0.9993447695037516,0.012723735656877776,0.9872762643431222,0.0002874848470936888,0.9997125151529063
1900,0.014937723210691404,0.9850622767893086,1,0,0.00007230722039728377,0.9999276927796027,0.001418424717512726,0.9985815752824873,0.0001596128172989693,0.9998403871827011
1901,0.014947596751537806,0.9850524032484622,1,0,0.012651026468554418,0.9873489735314456,0.00029314714070592267,0.9997068528592941,0.0006724322545247706,0.9993275677454753
1902,0.020298743794449584,0.9797012562055504,1,0,0.0000023795852985378306,0.9999976204147014,0.000003331881437895156,0.9999966681185621,0.0017906757573131547,0.9982093242426868
1903,0.25490740598645373,0.7450925940135462,1,0,0.000010221834764504881,0.9999897781652355,0.00007600008733256866,0.9999239999126674,0.0004687912464380366,0.9995312087535619
1904,0.10730037257073814,0.8926996274292619,1,0,0.0005869585080142044,0.9994130414919858,0.008633810247074302,0.9913661897529257,0.0007577735934027587,0.9992422264065972
1905,0.004343028626680367,0.9956569713733197,1,0,0.000024721257676970675,0.9999752787423231,0.000025700727357152608,0.9999742992726428,0.000267705401301162,0.9997322945986988
1906,0.014936438576936587,0.9850635614230634,0.9999999999990061,9.938716516444401e-13,2.7651187079514433e-7,0.9999997234881292,8.052908293272805e-8,0.999999919470917,0.00020413936137496166,0.999795860638625
1907,0.018220422975938476,0.9817795770240615,1,0,0.0000027690015896241543,0.9999972309984104,8.064245357023059e-7,0.9999991935754643,0.0002371764817476981,0.9997628235182523
1908,0.5851845838427963,0.41481541615720374,1,0,0.0004611748170567608,0.9995388251829432,0.004464964872334915,0.9955350351276651,0.0010174658487914672,0.9989825341512085
1909,0.018220420812659396,0.9817795791873406,0.9999999999990057,9.943157408542902e-13,2.6718797499887653e-7,0.999999732812025,7.781366500858238e-8,0.999999922186335,0.0002180609836819936,0.999781939016318
1910,0.004343017843701874,0.9956569821562982,0.9999999999999993,6.661338147750939e-16,0.000002441584586709928,0.9999975584154133,0.0000025383256760558833,0.9999974616743239,0.0002197138388353102,0.9997802861611647
1911,0.004343017534318032,0.995656982465682,1,0,0.0000028449302488452865,0.9999971550697512,8.285375206246552e-7,0.9999991714624794,0.0002553221911658781,0.9997446778088341
1912,0.007456336766681603,0.9925436632333184,1,0,0.000002311845119915012,0.9999976881548801,0.0000024034445739709453,0.9999975965554261,0.0002830319790186922,0.9997169680209813
1913,0.08101175408090174,0.9189882459190982,1,0,0.00000200807344212506,0.9999979919265579,0.000002087635290710151,0.9999979123647093,0.000395780103982264,0.9996042198960178
1914,0.004343017563623796,0.9956569824363762,1,0,0.000002940506779332125,0.9999970594932207,8.563726304860047e-7,0.9999991436273695,0.00022203473156422976,0.9997779652684358
1915,0.0015790503174104532,0.9984209496825895,1,0,0.03429742158742968,0.9657025784125703,0.0022062108225972153,0.9977937891774028,0.0004050140742023766,0.9995949859257977
1916,0.0015790503174104532,0.9984209496825895,1,0,0.000025346215174402097,0.9999746537848256,0.000026350451032559994,0.9999736495489674,0.00023897135689860525,0.9997610286431013
1917,0.0043430177790035685,0.9956569822209964,0.9999999999999993,6.661338147750939e-16,0.0000023079076611282515,0.9999976920923389,0.000002399351107156912,0.9999976006488929,0.0002830319794877153,0.9997169680205122
1918,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1919,0.02029878512194818,0.9797012148780518,1,0,0.00002136746457006409,0.99997863253543,0.000022214018244705234,0.9999777859817552,0.0005115182848620093,0.999488481715138
1920,0.5851398750117118,0.41486012498828817,0.9999999999990485,9.514611321037592e-13,2.6802057721211824e-7,0.9999997319794228,7.80561455103633e-8,0.9999999219438545,0.0002347445621620459,0.999765255437838
1921,0.01822050327056129,0.9817794967294388,1,0,0.00004090480454975898,0.9999590951954502,0.00008267097099364506,0.9999173290290063,0.0003570268381855208,0.9996429731618145
1922,0.020298738622230108,0.9797012613777699,0.9999999999971645,2.83550960489265e-12,5.411967446142063e-7,0.9999994588032554,4.3049967512496757e-7,0.9999995695003249,0.00012300793392632943,0.9998769920660737
1923,0.01822622181167509,0.9817737781883249,1,0,0.00055212896051319,0.9994478710394868,0.008120692533340997,0.991879307466659,0.0008097497065584375,0.9991902502934416
1924,0.01822042122693677,0.9817795787730632,0.9999999999968485,3.1514790777009694e-12,5.369817990832958e-7,0.9999994630182009,4.271468585679942e-7,0.9999995728531414,0.00010279244190628499,0.9998972075580937
1925,0.10730037257073814,0.8926996274292619,1,0,0.004817924303997284,0.9951820756960027,0.00002776170585762134,0.9999722382941424,0.00023867506999526478,0.9997613249300047
1926,0.0015790503174104532,0.9984209496825895,0.999999999376507,6.234930349791057e-10,0.000001321665250893576,0.9999986783347491,3.849118517552635e-7,0.9999996150881483,0.0010654312057508805,0.9989345687942491
1927,0.2489724210735561,0.7510275789264439,1,0,3.562154523107012e-7,0.9999996437845476,2.1283787515361674e-7,0.9999997871621249,0.0011106645637042965,0.9988893354362957
1928,0.01822042331595154,0.9817795766840485,1,0,0.000002003362430044896,0.9999979966375699,0.0000020827376249472646,0.9999979172623751,0.00039578010492354217,0.9996042198950764
1929,0.01822256610903734,0.9817774338909626,1,0,0.00039125901442713286,0.9996087409855728,0.0028160553943179273,0.997183944605682,0.0002674878333117674,0.9997325121666882
1930,0.0015790503174104532,0.9984209496825895,1,0,0.009398903481693997,0.990601096518306,0.00011144964777302596,0.999888550352227,0.0008111256388925186,0.9991888743611075
1931,0.06718496018003718,0.9328150398199628,1,0,0.0000023318317068824926,0.9999976681682932,0.000002424223707701691,0.9999975757762923,0.0002461327641418628,0.9997538672358581
1932,0.014936496538707544,0.9850635034612925,1,0,0.000028161707268496912,0.9999718382927315,0.000039436546717787144,0.9999605634532822,0.0009609696838573995,0.9990390303161426
1933,0.018220429368155176,0.9817795706318448,0.9999999999999993,6.661338147750939e-16,0.000004346300315930004,0.999995653699684,0.000008784574099370276,0.9999912154259006,0.00023474416901134434,0.9997652558309886
1934,0.5851399539245229,0.4148600460754771,1,0,0.0000028845543453630554,0.9999971154456546,0.000006152021230032901,0.99999384797877,0.0013388836165119963,0.998661116383488
1935,0.004343016797612108,0.9956569832023879,1,0,3.5759502758626426e-7,0.9999996424049724,2.136715161939698e-7,0.9999997863284839,0.0009347579932052503,0.9990652420067947
1936,0.001579050317410452,0.9984209496825895,1,0,0.000003788304271089199,0.9999962116957289,0.00000530496356668895,0.9999946950364333,0.0010781984754986464,0.9989218015245014
1937,0.004360398790090329,0.9956396012099097,1,0,0.07033610252182997,0.92966389747817,0.0029840768914994723,0.9970159231085005,0.00030248664928754184,0.9996975133507124
1938,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1939,0.10730037257073811,0.8926996274292619,0.9999996612142084,3.387857916425929e-7,2.909106407459311e-7,0.9999997090893592,8.472246742450816e-8,0.9999999152775326,0.00018222803052757135,0.9998177719694724
1940,0.06718500780417745,0.9328149921958225,0.9999999999999978,2.220446049250313e-15,0.000004617070638031698,0.999995382929362,0.000013110106403863803,0.9999868898935962,0.00012394004768285976,0.9998760599523171
1941,0.01822045235459737,0.9817795476454027,1,0,0.00002327938995846476,0.9999767206100415,0.000024201729896957633,0.9999757982701031,0.0002859610577749669,0.999714038942225
1942,0.014936438652289677,0.9850635613477103,1,0,3.1922492355604657e-7,0.9999996807750764,1.252341723490711e-7,0.9999998747658276,0.0007778346745266986,0.9992221653254733
1943,0.018220594957141005,0.981779405042859,1,0,0.00005402006739918383,0.9999459799326008,0.0002065840302879032,0.999793415969712,0.0005136922749719714,0.999486307725028
1944,0.018220935968319668,0.9817790640316804,1,0,0.00009137955424865411,0.9999086204457514,0.0006788932413606749,0.9993211067586393,0.000767210500142621,0.9992327894998574
1945,0.08101187891598169,0.9189881210840183,1,0,0.000023984922674864117,0.9999760150773251,0.000024935221694364836,0.9999750647783057,0.00025224060374901366,0.9997477593962509
1946,0.36343792633015026,0.6365620736698497,0.9999999999999996,4.440892098500626e-16,0.000003434873962790802,0.9999965651260372,0.0000035709707003932658,0.9999964290292996,0.00023191372270226835,0.9997680862772977
1947,0.014937605310218833,0.9850623946897812,1,0,0.00006565346777671935,0.9999343465322232,0.0012882923614893438,0.9987117076385107,0.00022320083336176396,0.9997767991666382
1948,0.014936442452438173,0.9850635575475618,1,0,0.0000023794131297881783,0.9999976205868703,0.0000024736908643598963,0.9999975263091356,0.00021971384511538245,0.9997802861548846
1949,0.004343017659039357,0.9956569823409607,1,0,0.000002060043033537122,0.9999979399569665,0.0000021416627976580775,0.9999978583372023,0.00047030735405962986,0.9995296926459404
1950,0.014938621300641752,0.9850613786993583,1,0,0.00016099483072490003,0.9998390051692752,0.0023717924586386593,0.9976282075413614,0.0017139465859364593,0.9982860534140635
1951,0.018220628165914375,0.9817793718340856,1,0,0.000037789772122282344,0.9999622102278777,0.0002724446265177422,0.9997275553734822,0.00024611618246630536,0.9997538838175337
1952,0.0015790503174104532,0.9984209496825895,1,0,0.0001618258935030765,0.9998381741064969,0.0011653735079283718,0.9988346264920717,0.000636482473299159,0.9993635175267008
1953,0.020298749419669637,0.9797012505803304,1,0,0.000003468215806839502,0.9999965317841931,0.000007398092672278575,0.9999926019073277,0.0006605089662229238,0.9993394910337771
1954,0.0015790503174104532,0.9984209496825895,1,0,0.000002587997118841844,0.9999974120028812,7.537099402555539e-7,0.9999992462900598,0.00035703582098862454,0.9996429641790113
1955,0.004343018016088039,0.995656981983912,1,0,0.000002377502779413077,0.9999976224972206,0.0000033289655155740717,0.9999966710344844,0.001790675761056581,0.9982093242389434
1956,0.014936441025510347,0.9850635589744896,1,0,0.0000024747583477254018,0.9999975252416523,7.207310036860598e-7,0.9999992792689963,0.0004242704608898283,0.9995757295391102
1957,0.5353984667718179,0.4646015332281821,1,0,0.000002991688659366205,0.9999970083113406,8.712785216517657e-7,0.9999991287214783,0.00020920764018656282,0.9997907923598134
1958,0.06718494583148912,0.9328150541685108,1,0,4.699399740865872e-7,0.999999530060026,3.7808700090294156e-7,0.9999996219129991,0.001975982477522321,0.9980240175224777
1959,0.01822129400509283,0.9817787059949071,1,0,0.00006329001095089422,0.9999367099890492,0.0012420529291356688,0.9987579470708643,0.0002652429935405509,0.9997347570064594
1960,0.014936450477176632,0.9850635495228234,1,0,0.0000046878809022763886,0.9999953121190978,0.000009474954172387184,0.9999905250458276,0.00018222665934135984,0.9998177733406587
1961,0.01822060297148818,0.9817793970285118,1,0,0.000033201158823799635,0.9999667988411762,0.00023937930900959446,0.9997606206909904,0.0003957535175974402,0.9996042464824025
1962,0.06719534402338737,0.9328046559766127,1,0,0.0003456623038446068,0.9996543376961554,0.002487924372254938,0.997512075627745,0.000511110812719919,0.9994888891872801
1963,0.01822042364754855,0.9817795763524515,1,0,0.000002246313290419234,0.9999977536867096,0.000002335316615002864,0.999997664683385,0.00026291745830780825,0.9997370825416922
1964,0.0015790503174104532,0.9984209496825895,0.9999989977310364,0.0000010022689636013382,5.5675982066061e-7,0.9999994432401793,4.428794649282759e-7,0.9999995571205351,0.00010850262306432261,0.9998914973769357
1965,0.08101188038186816,0.9189881196181319,1,0,0.000024242989331285016,0.9999757570106688,0.00002520351535818863,0.9999747964846418,0.000238971498044366,0.9997610285019556
1966,0.06718518759721682,0.9328148124027832,1,0,0.000027885429613983214,0.999972114570386,0.00003880903142250816,0.9999611909685775,0.039211513659720344,0.9607884863402797
1967,0.01494314402463986,0.9850568559753602,1,0,0.007476407921635204,0.9925235920783648,0.0003036557831154593,0.9996963442168846,0.00021933505781426813,0.9997806649421858
1968,0.020298790844881297,0.9797012091551187,1,0,0.00002393862018914173,0.9999760613798109,0.00002488707468034129,0.9999751129253197,0.00030783798031972946,0.9996921620196803
1969,0.01823042979127321,0.9817695702087268,1,0,0.0007330495351527462,0.9992669504648473,0.014231693387709361,0.9857683066122906,0.0001730205374216032,0.9998269794625784
1970,0.014936450347236556,0.9850635496527634,1,0,0.000004637984232274829,0.9999953620157678,0.000009374106395596169,0.9999906258936044,0.00019234551824845334,0.9998076544817516
1971,0.014936452931772301,0.9850635470682277,1,0,0.0000044304098423132335,0.9999955695901577,0.000012580097063763502,0.9999874199029363,0.0001483139333258619,0.9998516860666742
1972,0.014939322103800364,0.9850606778961997,1,0,0.0004082360685724793,0.9995917639314276,0.00293824955470926,0.9970617504452908,0.00023876271908924404,0.9997612372809107
1973,0.014940281230350079,0.9850597187696499,1,0,0.00443232586168529,0.9955676741383147,0.000025532979444161066,0.9999744670205558,0.0003075127908513375,0.9996924872091487
1974,0.001579050317410452,0.9984209496825895,1,0,0.00009755754208540638,0.9999024424579146,0.0005681058799101294,0.9994318941200899,0.0004299929278755372,0.9995700070721245
1975,0.08101203910550653,0.9189879608944935,1,0,0.000033975457362069596,0.9999660245426379,0.00007246822391510121,0.9999275317760848,0.0007623609970990774,0.999237639002901
1976,0.535398425206152,0.464601574793848,0.9999999999969975,3.0024871477962733e-12,5.644261451787124e-7,0.9999994355738548,4.489777122937582e-7,0.9999995510222877,0.00010279244114571219,0.9998972075588543
1977,0.018222306435146742,0.9817776935648532,1,0,0.00034388648072022134,0.9996561135192797,0.0024751480429211037,0.9975248519570789,0.0004301203276192054,0.9995698796723808
1978,0.10730037257073814,0.8926996274292619,1,0,0.000003857534322717925,0.9999961424656773,0.000005401976522944188,0.999994598023477,0.0010016295492372913,0.9989983704507627
1979,0.24898680891086386,0.7510131910891361,1,0,0.00006728437871312396,0.9999327156212868,0.0013356095398275414,0.9986643904601724,0.0025105046369467672,0.9974894953630532
1980,0.004343018678175666,0.9956569813218243,1,0,0.000004707783480946224,0.9999952922165191,0.000003786413901158319,0.9999962135860988,0.0027665890880506326,0.9972334109119494
1981,0.014936445647843122,0.9850635543521569,1,0,0.000004742613568999634,0.999995257386431,0.000003814980731508752,0.9999961850192685,0.002406684877282146,0.9975933151227179
1982,0.01822081832006759,0.9817791816799324,1,0,0.00009121265274019206,0.9999087873472599,0.0005032275928759521,0.9994967724071241,0.0001180005239234652,0.9998819994760766
1983,0.01493916474254048,0.9850608352574595,1,0,0.0003859546774904356,0.9996140453225095,0.0027778788754574983,0.9972221211245424,0.0003076021349008913,0.9996923978650991
1984,0.018220427263955542,0.9817795727360444,0.9999999999999987,1.3322676295501878e-15,0.000007728061483348697,0.9999922719385167,0.0000022506716407132356,0.9999977493283593,0.0007009406835612205,0.9992990593164388
1985,0.004343020872234782,0.9956569791277652,1,0,0.000004766714952599868,0.9999952332850474,0.00001297684671862588,0.9999870231532814,0.0012503414697784955,0.9987496585302215
1986,0.24897293181982855,0.7510270681801714,1,0,0.000024683568774434127,0.9999753164312256,0.000025661541832868988,0.9999743384581671,0.00028596085316811627,0.9997140391468319
1987,0.014936449529651721,0.9850635504703483,1,0,0.000006304960605794531,0.9999936950393942,0.000006756229850582445,0.9999932437701494,0.0005098885513508886,0.9994901114486491
1988,0.08102069287866973,0.9189793071213302,1,0,0.0003921762520883625,0.9996078237479117,0.0028226569465261858,0.9971773430534738,0.0002674873155950078,0.999732512684405
1989,0.08101181324621126,0.9189881867537888,1,0,0.000007925256066426797,0.9999920747439336,0.000017413889018056716,0.9999825861109819,0.0021836041364049364,0.997816395863595
1990,0.10730037257073814,0.8926996274292619,1,0,9.049465093786443e-7,0.9999990950534906,0.0000019523466386795744,0.9999980476533613,0.04763140341525602,0.9523685965847439
1991,0.10730037257073814,0.8926996274292619,1,0,3.2090109615155137e-7,0.9999996790989039,1.2524627332110687e-7,0.9999998747537266,0.03407867231790892,0.965921327682091
1992,0.007456336766681597,0.9925436632333184,0.9999999999999969,3.1086244689504383e-15,4.1288836186882686e-7,0.9999995871116382,2.46734355313378e-7,0.9999997532656447,0.0005478590831625005,0.9994521409168375
1993,0.018220423269194257,0.9817795767308057,1,0,0.0000019691052096570698,0.9999980308947903,0.000002047122003111367,0.9999979528779969,0.00047030737551412966,0.9995296926244859
1994,0.004343812507718949,0.995656187492281,1,0,0.0004092670951301067,0.9995907329048699,0.0029456702612467396,0.9970543297387533,0.0002674776688568648,0.9997325223311432
1995,0.0015790503174104532,0.9984209496825895,1,0,0.00002816062367669535,0.9999718393763233,0.0000394342113127367,0.9999605657886873,0.0010893322172353004,0.9989106677827647
1996,0.01822259313066625,0.9817774068693338,1,0,0.0003961881476054402,0.9996038118523946,0.002851532155117859,0.9971484678448821,0.00025202954971218443,0.9997479704502878
1997,0.014936530208126297,0.9850634697918736,1,0,0.000034044881170153454,0.9999659551188298,0.0000726153329794444,0.9999273846670206,0.0008143207972944208,0.9991856792027056
1998,0.06718512601796994,0.9328148739820301,1,0,0.000007657319810038125,0.99999234268019,0.00004226720322122069,0.9999577327967788,0.014319097793563721,0.9856809022064362
1999,0.018224830848316713,0.9817751691516833,1,0,0.006513513761459901,0.9934864862385401,0.00007716173648195237,0.999922838263518,0.000716357291952111,0.9992836427080479
2000,0.5851426239088139,0.4148573760911861,1,0,0.00005890322812106378,0.9999410967718789,0.00024418374174535034,0.9997558162582546,0.001207721436480731,0.9987922785635193
2001,0.8750000029278985,0.12499999707210148,6.623696736271516e-8,0.9999999337630326,4.979885623683941e-7,0.9999995020114376,3.9613079938428797e-7,0.9999996038692006,0.00008887566332082111,0.9999111243366791
2002,0.08433738131749331,0.9156626186825068,0.000013627307250529154,0.9999863726927495,4.870127199812804e-7,0.9999995129872801,3.8739993777966537e-7,0.9999996126000623,0.00008887549229201049,0.999911124507708
2003,0.019021739406949446,0.9809782605930505,1.9445449236155044e-7,0.9999998055455076,2.512931879951021e-7,0.999999748706812,7.318504946358295e-8,0.9999999268149505,0.00015755751350575564,0.9998424424864942
2004,0.5957446848035378,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2005,0.5957446873505977,0.4042553126494022,9.375851375238937e-8,0.9999999062414863,4.828257758804853e-7,0.9999995171742241,3.8406938435141556e-7,0.9999996159306156,0.00010007380859205922,0.9998999261914079
2006,0.5957446859148182,0.40425531408518184,4.804469164646924e-7,0.9999995195530835,2.0754399645457805e-7,0.9999997924560036,6.044380974900932e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2007,0.08433735100289734,0.9156626489971026,1.1558486566247962e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.0000673129359969525,0.9999326870640031
2008,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514133,0.9998656313197549
2009,0.08433735066497526,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.14620296348178e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2010,0.45714285714285724,0.5428571428571428,0.00007295075669978138,0.9999270492433002,1.7628044103941565e-7,0.999999823719559,5.133880826559975e-8,0.9999999486611918,0.00011933414720838263,0.9998806658527917
2011,0.5957446848035377,0.40425531519646224,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2012,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410991,0.9998806665722059
2013,0.5957446848035377,0.4042553151964623,3.526933257649247e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2014,0.5957446848035377,0.40425531519646224,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2015,0.08433735066497529,0.9156626493350247,3.476261498298279e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130282,0.9998806665720887
2016,0.0843373506649754,0.9156626493350247,3.476261498298281e-7,0.9999996523738502,1.7670354235487409e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130279,0.9998806665720887
2017,0.5957453547212411,0.4042546452787589,0.00009936828711049022,0.9999006317128895,1.7928161695406092e-7,0.999999820718383,5.22128518857814e-8,0.9999999477871481,0.0001193344087283213,0.9998806655912715
2018,0.08433735102131419,0.9156626489786859,4.735442943928836e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.9575408131867565e-8,0.999999940424592,0.00013977200479718487,0.9998602279952029
2019,0.08433735066383387,0.9156626493361663,3.478482793324787e-7,0.9999996521517207,1.7612991073164744e-7,0.9999998238700892,5.12949687643881e-8,0.9999999487050312,0.007815384858878336,0.9921846151411216
2020,0.5957446858573833,0.4042553141426167,1.1726969014732046e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2021,0.5957446858573832,0.4042553141426169,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2022,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2023,0.5957446858573832,0.4042553141426169,1.1726969014732036e-7,0.9999998827303098,3.4680853244412726e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2024,0.5957446857857671,0.40425531421423294,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2025,0.5957446844198826,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.5543169593023203e-7,0.999999744568304,7.439032251676188e-8,0.9999999256096774,0.00015755751341643316,0.9998424424865836
2026,0.08433735100289734,0.9156626489971027,1.155848656624796e-7,0.9999998844151343,3.4182590535566003e-7,0.9999996581740946,2.7190939586003123e-7,0.9999997280906041,0.00006731293599695252,0.9999326870640031
2027,0.019021739469687382,0.9809782605303127,1.944809926498794e-7,0.9999998055190072,3.424563988981118e-7,0.9999996575436011,9.97348503253791e-8,0.9999999002651496,0.0005044021687261351,0.999495597831274
2028,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2029,0.08433735126083573,0.9156626487391644,1.156882538586856e-7,0.9999998843117462,4.07036312062476e-7,0.9999995929636879,3.237817730369112e-7,0.999999676218227,0.0001533871337452825,0.9998466128662546
2030,0.08433735066497537,0.9156626493350246,3.4762614982982807e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.146202963481782e-8,0.9999999485379704,0.00011933342791130278,0.9998806665720887
2031,0.5957446857857669,0.40425531421423305,5.031584085212934e-7,0.9999994968415914,1.7518319076327766e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2032,0.084337351080573,0.9156626489194271,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055494e-7,0.9999997343021788,0.00007579443142684577,0.9999242055685732
2033,0.01902173951277918,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645667e-7,0.9999998276551304,5.019263717030334e-8,0.9999999498073628,0.00013436868026464434,0.9998656313197354
2034,0.595744685857383,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2035,0.5957446859148182,0.4042553140851818,4.804469164646921e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2036,0.5957446848035377,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2037,0.5957446858573832,0.4042553141426168,1.172696901473204e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2038,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2039,0.5957446848035377,0.4042553151964623,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2040,0.5957446858573833,0.40425531414261673,1.1726969014732043e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2041,0.5957446858573832,0.4042553141426168,1.1726969014732041e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2042,0.595744685857383,0.404255314142617,1.1726969014732046e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2043,0.5957446859148182,0.4042553140851818,4.80446916464692e-7,0.9999995195530835,2.075439964545779e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394604,0.9998602279952761
2044,0.5957446858573832,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2045,0.5957446858573832,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2046,0.5957446848035378,0.40425531519646213,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2047,0.08433735066497526,0.9156626493350248,3.4762614982982833e-7,0.9999996523738502,1.7670354235487414e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130286,0.9998806665720887
2048,0.01902173951832806,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2049,0.4571428571428571,0.5428571428571428,1.1530701741066144e-7,0.9999998846929826,3.410042089484386e-7,0.999999658995791,2.7125576788693943e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2050,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977396e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2051,0.0843373510213142,0.9156626489786858,4.7354429439288406e-7,0.9999995264557056,2.0456219330719835e-7,0.9999997954378067,5.957540813186758e-8,0.999999940424592,0.00013977200479718492,0.9998602279952029
2052,0.5957446848035377,0.40425531519646235,3.5269332576492465e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2053,0.019021739436675334,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.13662241080103e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2054,0.5957446859148182,0.4042553140851819,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900928e-8,0.9999999395561902,0.00013977200472394596,0.9998602279952761
2055,0.5957446848035377,0.40425531519646224,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2056,0.019021739436675327,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977372e-7,0.9999998236254221,5.136622410801027e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2057,0.595744686099623,0.40425531390037706,1.672979903534641e-7,0.9999998327020097,3.3888594093678e-7,0.999999661114059,2.695707669367614e-7,0.9999997304292331,0.00007579443117402883,0.999924205568826
2058,0.5957446894756306,0.4042553105243694,6.572643125339604e-8,0.9999999342735687,6.733726907168589e-7,0.9999993266273093,5.356421460537298e-7,0.999999464357854,0.00028456817184104846,0.999715431828159
2059,0.595744685857383,0.4042553141426169,1.1726969014732037e-7,0.9999998827303098,3.468085324441269e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2060,0.5957446848035377,0.40425531519646224,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2061,0.01902173943667533,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.1366224108010263e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2062,0.010958904109589034,0.9890410958904109,3.4679051028148434e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.1338322849287335e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2063,0.5957446857857671,0.4042553142142329,5.031584085212933e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.101925198803501e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2064,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411001,0.9998806665722059
2065,0.5957446848035377,0.40425531519646235,3.526933257649246e-7,0.9999996473066742,1.7927926363000323e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2066,0.05,0.9500000000000001,3.4679051028148397e-7,0.9999996532094897,1.7627877428078762e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2067,0.595744685857383,0.404255314142617,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2068,0.08433735066497539,0.9156626493350246,3.476261498298282e-7,0.9999996523738502,1.767035423548741e-7,0.9999998232964576,5.1462029634817836e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2069,0.01902173951832805,0.9809782604816719,1.1536968427189031e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.7140318941367944e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2070,0.5957446858573833,0.4042553141426167,1.1726969014732041e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2071,0.5957446860919223,0.40425531390807756,1.6744187145021406e-7,0.9999998325581285,3.381718720565214e-7,0.9999996618281279,2.690027525329655e-7,0.9999997309972475,0.004977908106118809,0.9950220918938812
2072,0.5957446858573832,0.40425531414261684,1.1726969014732046e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2073,0.5957446860996232,0.4042553139003767,1.6729799035346405e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676113e-7,0.9999997304292331,0.00007579443117402881,0.999924205568826
2074,0.45714285714285713,0.5428571428571429,3.467905102814838e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928736e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2075,0.5957446859148182,0.4042553140851818,4.804469164646919e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2076,0.875000002299719,0.12499999770028102,4.84216111349137e-7,0.9999995157838886,2.0917221788298649e-7,0.9999997908277821,6.091800272943368e-8,0.9999999390819972,0.0001397720046839537,0.999860227995316
2077,0.019021739512779186,0.9809782604872209,4.95006229867631e-7,0.9999995049937701,1.7234486962645665e-7,0.9999998276551304,5.019263717030333e-8,0.9999999498073628,0.00013436868026464428,0.9998656313197354
2078,0.5957446857857671,0.40425531421423294,5.031584085212932e-7,0.9999994968415914,1.751831907632775e-7,0.9999998248168093,5.101925198803496e-8,0.999999948980748,0.0001343686802451412,0.9998656313197549
2079,0.45714285714285724,0.5428571428571428,1.1530701741066137e-7,0.9999998846929826,3.4100420894843863e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.00006731293603728533,0.9999326870639627
2080,0.5957446848035376,0.40425531519646246,3.5269332576492465e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2081,0.5957446844198825,0.40425531558011757,1.976569332225868e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643326,0.9998424424865836
2082,0.010958904109589034,0.9890410958904109,3.4679051028148387e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616772,0.00011933342793062936,0.9998806665720693
2083,0.5957446858573833,0.40425531414261673,1.1726969014732037e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238115,0.9999326870642476
2084,0.01902173943667534,0.9809782605633246,3.4697898333199146e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627027,0.9998806665720738
2085,0.5957446848035377,0.40425531519646235,3.5269332576492455e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2086,0.5957446857857671,0.4042553142142329,5.031584085212935e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.0001343686802451413,0.9998656313197549
2087,0.010958904109589043,0.989041095890411,1.1530701741066146e-7,0.9999998846929826,3.410042089484389e-7,0.999999658995791,2.7125576788693953e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2088,0.8750000022736347,0.1249999977263652,1.1818969297589535e-7,0.999999881810307,3.495293090332422e-7,0.999999650470691,2.7803715799630903e-7,0.999999721962842,0.0000673129356188323,0.9999326870643812
2089,0.08433735044752046,0.9156626495524794,3.479425355102422e-7,0.9999996520574645,9.994826470163338e-8,0.9999999000517353,2.910830474294788e-8,0.9999999708916952,0.00027190907357102045,0.999728090926429
2090,0.5957446858573833,0.40425531414261684,1.1726969014732047e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2091,0.5957446868089853,0.40425531319101465,1.5974662699680396e-7,0.9999998402533731,4.0148690815975305e-7,0.9999995985130918,3.193674350978286e-7,0.999999680632565,0.00007884251267945068,0.9999211574873206
2092,0.01902173943667532,0.9809782605633246,3.469789833319919e-7,0.9999996530210167,1.7637457794977393e-7,0.9999998236254221,5.136622410801029e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2093,0.08433735108057297,0.915662648919427,1.6489440480925346e-7,0.9999998351055952,3.340171382654358e-7,0.9999996659828616,2.6569782117055484e-7,0.9999997343021788,0.00007579443142684579,0.9999242055685732
2094,0.595744685785767,0.40425531421423294,5.031584085212924e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.1019251988035e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2095,0.5957446848035379,0.404255315196462,3.5269332576492465e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2096,0.5957446868089851,0.4042553131910149,1.5974662699680436e-7,0.9999998402533731,4.0148690815975336e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.00007884251267945067,0.9999211574873206
2097,0.45714285714285724,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078754e-7,0.9999998237212258,5.133832284928735e-8,0.9999999486616771,0.00011933342793062933,0.9998806665720693
2098,0.8750000023836487,0.12499999761635135,1.6861047454248985e-7,0.9999998313895254,3.4154456340229476e-7,0.9999996584554367,2.716855991279197e-7,0.9999997283144009,0.0000757944310359775,0.9999242055689641
2099,0.595744685785767,0.4042553142142331,5.031584085212927e-7,0.9999994968415914,1.751831907632776e-7,0.9999998248168093,5.101925198803499e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2100,0.595744686099623,0.40425531390037694,1.6729799035346416e-7,0.9999998327020097,3.388859409367797e-7,0.999999661114059,2.6957076693676134e-7,0.9999997304292331,0.00007579443117402885,0.999924205568826
2101,0.08433745149233954,0.9156625485076604,0.000045769517148263,0.9999542304828518,3.4182794344571666e-7,0.9999996581720565,2.719110170824937e-7,0.9999997280889829,0.00006731319113533011,0.9999326868088647
2102,0.5957446848035378,0.40425531519646213,3.5269332576492465e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2103,0.5957446859148183,0.4042553140851818,4.804469164646923e-7,0.9999995195530835,2.0754399645457784e-7,0.9999997924560036,6.044380974900927e-8,0.9999999395561902,0.00013977200472394598,0.9998602279952761
2104,0.8750000022736347,0.12499999772636529,1.1818969297589537e-7,0.999999881810307,3.4952930903324235e-7,0.999999650470691,2.7803715799630925e-7,0.999999721962842,0.00006731293561883227,0.9999326870643812
2105,0.5957446858573833,0.4042553141426167,1.1726969014732045e-7,0.9999998827303098,3.4680853244412663e-7,0.9999996531914676,2.758728845839508e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2106,0.01902173951832805,0.9809782604816719,1.1536968427189035e-7,0.9999998846303157,3.411895372144497e-7,0.9999996588104627,2.714031894136794e-7,0.9999997285968105,0.00006731293602818847,0.9999326870639718
2107,0.4571428571428572,0.5428571428571429,4.947373509894556e-7,0.9999995052626491,1.722512548229065e-7,0.9999998277487452,5.0165373382999734e-8,0.9999999498346266,0.00013436868026528757,0.9998656313197346
2108,0.019021739537096967,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.3339530748166055e-7,0.9999996666046925,2.6520317863441477e-7,0.9999997347968212,0.00007579443145913491,0.9999242055685408
2109,0.5957446858573834,0.4042553141426165,1.1726969014732049e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2110,0.08433735100289741,0.9156626489971025,1.1558486566247954e-7,0.9999998844151343,3.4182590535566014e-7,0.9999996581740946,2.7190939586003134e-7,0.9999997280906041,0.00006731293599695248,0.9999326870640031
2111,0.5957446848035376,0.40425531519646246,3.5269332576492476e-7,0.9999996473066742,1.792792636300032e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2112,0.5957446844198825,0.40425531558011746,1.976569332225867e-7,0.9999998023430667,2.55431695930232e-7,0.999999744568304,7.439032251676187e-8,0.9999999256096774,0.00015755751341643337,0.9998424424865836
2113,0.5957446860996229,0.40425531390037694,1.672979903534639e-7,0.9999998327020097,3.3888594093678003e-7,0.999999661114059,2.6957076693676155e-7,0.9999997304292331,0.00007579443117402887,0.999924205568826
2114,0.5957446847999779,0.40425531520002206,3.5291869314057627e-7,0.999999647081307,1.7869727046246644e-7,0.9999998213027296,5.204267048439838e-8,0.9999999479573294,0.00781538485126222,0.9921846151487379
2115,0.4571428571428572,0.5428571428571428,1.1530701741066149e-7,0.9999998846929826,3.410042089484388e-7,0.999999658995791,2.712557678869394e-7,0.9999997287442322,0.00006731293603728532,0.9999326870639627
2116,0.019021778144780965,0.9809782218552191,0.00007299040095892752,0.999927009599041,1.763762476393308e-7,0.9999998236237523,5.136671037790796e-8,0.9999999486332896,0.00011933414759490697,0.9998806658524051
2117,0.5957478195575561,0.404252180442444,0.00046367755989933963,0.9995363224401007,1.792902755677527e-7,0.9999998207097245,5.221537356604012e-8,0.9999999477846264,0.00011933801789143946,0.9998806619821086
2118,0.5957446848035377,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.22121665184663e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2119,0.5957446858573832,0.40425531414261684,1.1726969014732051e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2120,0.03343023264171761,0.9665697673582824,3.537800865185263e-7,0.9999996462199136,2.0442871134188901e-7,0.9999997955712886,5.953653368281628e-8,0.9999999404634663,0.00011933342617044777,0.9998806665738295
2121,0.5957446858573833,0.4042553141426167,1.1726969014732047e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.75872884583951e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2122,0.5957446858573832,0.4042553141426169,1.1726969014732043e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2123,0.5957446848035377,0.4042553151964622,3.5269332576492513e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2124,0.5957446848035376,0.40425531519646246,3.5269332576492497e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846626e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2125,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000341e-7,0.9999998207207363,5.221216651846632e-8,0.9999999477878334,0.00011933342779410994,0.9998806665722059
2126,0.5957446858573833,0.40425531414261673,1.1726969014732046e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2127,0.4571428571428573,0.5428571428571428,3.467905102814842e-7,0.9999996532094898,1.7627877428078744e-7,0.9999998237212258,5.133832284928733e-8,0.9999999486616771,0.00011933342793062929,0.9998806665720693
2128,0.01902173951277917,0.9809782604872209,4.950062298676307e-7,0.9999995049937701,1.7234486962645654e-7,0.9999998276551304,5.0192637170303324e-8,0.9999999498073628,0.0001343686802646442,0.9998656313197354
2129,0.5957446858573833,0.4042553141426166,1.1726969014732053e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2130,0.5957446848467643,0.40425531515323565,1.9782888180292888e-7,0.9999998021711182,3.041618071860301e-7,0.9999996958381928,8.858217399938544e-8,0.9999999114178261,0.0003589875803718422,0.9996410124196282
2131,0.01902173959205887,0.9809782604079411,1.5715840907828311e-7,0.9999998428415909,3.949820139583439e-7,0.9999996050179861,3.1419304127709624e-7,0.9999996858069586,0.00007884251303200783,0.999921157486968
2132,0.5957446858573833,0.4042553141426168,1.1726969014732042e-7,0.9999998827303098,3.4680853244412694e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2133,0.08433735066497529,0.9156626493350247,3.4762614982982823e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2134,0.010958904109589043,0.989041095890411,1.1530701741066105e-7,0.9999998846929826,3.4100420894843885e-7,0.999999658995791,2.712557678869395e-7,0.9999997287442322,0.0000673129360372853,0.9999326870639627
2135,0.5957446851044343,0.4042553148955657,3.530143351920279e-7,0.9999996469856648,2.1347297304530248e-7,0.9999997865270269,6.217052764583131e-8,0.9999999378294724,0.00027190904753882355,0.9997280909524611
2136,0.019021739436675338,0.9809782605633246,3.469789833319922e-7,0.9999996530210167,1.7637457794977385e-7,0.9999998236254221,5.136622410801028e-8,0.999999948633776,0.00011933342792627034,0.9998806665720738
2137,0.5957446858573835,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.758728845839509e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2138,0.08433735102085863,0.9156626489791414,4.739724855764722e-7,0.9999995260275145,2.040703033510515e-7,0.9999997959296967,5.943215319106207e-8,0.9999999405678468,0.005896184312738687,0.9941038156872612
2139,0.01902173951832805,0.9809782604816719,1.1536968427189027e-7,0.9999998846303157,3.411895372144492e-7,0.9999996588104627,2.7140318941367907e-7,0.9999997285968105,0.0000673129360281885,0.9999326870639718
2140,0.01902173943667533,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977388e-7,0.9999998236254221,5.1366224108010316e-8,0.999999948633776,0.00011933342792627039,0.9998806665720738
2141,0.08433735100289737,0.9156626489971026,1.1558486566247966e-7,0.9999998844151343,3.418259053556601e-7,0.9999996581740946,2.719093958600312e-7,0.9999997280906041,0.00006731293599695247,0.9999326870640031
2142,0.019021739522778157,0.9809782604772219,4.7266270949802253e-7,0.9999995273372906,2.0418136518321388e-7,0.9999997958186349,5.9464498141376816e-8,0.9999999405355019,0.0001397720048065388,0.9998602279951935
2143,0.5957446872980076,0.4042553127019924,6.572137086171766e-8,0.9999999342786291,4.941121628951883e-7,0.999999505887837,3.9304727229533047e-7,0.9999996069527277,0.00008887566334033808,0.9999111243366596
2144,0.5957446848035376,0.40425531519646235,3.526933257649248e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2145,0.3043478295616415,0.6956521704383584,3.49806079075489e-7,0.9999996501939208,1.778116329773913e-7,0.9999998221883671,5.178474298676364e-8,0.9999999482152571,0.00011933342786088571,0.9998806665721391
2146,0.5957446858573833,0.40425531414261673,1.172696901473204e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.758728845839512e-7,0.9999997241271155,0.00006731293575238107,0.9999326870642476
2147,0.5957446858573834,0.4042553141426165,1.1726969014732047e-7,0.9999998827303098,3.4680853244412716e-7,0.9999996531914676,2.7587288458395126e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2148,0.5957446857857671,0.404255314214233,5.031584085212934e-7,0.9999994968415914,1.7518319076327763e-7,0.9999998248168093,5.101925198803498e-8,0.999999948980748,0.00013436868024514125,0.9998656313197549
2149,0.01902173952277815,0.9809782604772219,4.726627094980229e-7,0.9999995273372906,2.0418136518321386e-7,0.9999997958186349,5.9464498141376835e-8,0.9999999405355019,0.00013977200480653874,0.9998602279951935
2150,0.36555360937024545,0.6344463906297546,1.3434246888081736e-7,0.9999998656575312,3.972988301328852e-7,0.9999996027011699,3.1603597967488334e-7,0.9999996839640203,0.00006731293327407348,0.9999326870667259
2151,0.5957446858573833,0.4042553141426168,1.1726969014732043e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.758728845839511e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2152,0.01902173951832805,0.9809782604816719,1.1536968427189036e-7,0.9999998846303157,3.411895372144496e-7,0.9999996588104627,2.7140318941367933e-7,0.9999997285968105,0.00006731293602818849,0.9999326870639718
2153,0.08433735066497529,0.9156626493350247,3.476261498298282e-7,0.9999996523738502,1.7670354235487422e-7,0.9999998232964576,5.1462029634817856e-8,0.9999999485379704,0.00011933342791130283,0.9998806665720887
2154,0.5957446848035377,0.4042553151964622,3.5269332576492476e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846628e-8,0.9999999477878334,0.00011933342779411004,0.9998806665722059
2155,0.019021739518328057,0.9809782604816719,1.1536968427189032e-7,0.9999998846303157,3.4118953721444954e-7,0.9999996588104627,2.7140318941367923e-7,0.9999997285968105,0.00006731293602818853,0.9999326870639718
2156,0.5957446852296056,0.4042553147703944,1.9768387017967167e-7,0.9999998023161298,3.480962589009556e-7,0.9999996519037411,1.0137736772335902e-7,0.9999998986226322,0.0005044021688556589,0.9994955978311444
2157,0.019021739517750554,0.9809782604822493,1.154114102540154e-7,0.9999998845885898,3.40562645360349e-7,0.9999996594373546,2.7090452099023203e-7,0.999999729095479,0.004423300331265366,0.9955766996687346
2158,0.5957446858573832,0.40425531414261684,1.1726969014732041e-7,0.9999998827303098,3.4680853244412673e-7,0.9999996531914676,2.7587288458395095e-7,0.9999997241271155,0.00006731293575238113,0.9999326870642476
2159,0.5957446867994644,0.40425531320053565,1.5987455956174117e-7,0.9999998401254404,4.006318993393025e-7,0.9999995993681007,3.1868730837782305e-7,0.9999996813126917,0.005177074555037619,0.9948229254449624
2160,0.5957446848035377,0.4042553151964623,3.526933257649246e-7,0.9999996473066742,1.792792636300034e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2161,0.5957446852296056,0.4042553147703945,1.976838701796716e-7,0.9999998023161298,3.4809625890095547e-7,0.9999996519037411,1.0137736772335898e-7,0.9999998986226322,0.000504402168855659,0.9994955978311444
2162,0.05000000000000001,0.9500000000000001,3.46790510281484e-7,0.9999996532094897,1.762787742807875e-7,0.9999998237212256,5.133832284928734e-8,0.9999999486616772,0.00011933342793062934,0.9998806665720694
2163,0.5957446848035376,0.40425531519646246,3.5269332576492455e-7,0.9999996473066742,1.7927926363000336e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2164,0.08433735097993314,0.9156626490200669,4.959294886645876e-7,0.9999995040705113,1.7266631804773013e-7,0.999999827333682,5.028625378919615e-8,0.9999999497137462,0.00013436868026243555,0.9998656313197376
2165,0.5957446848035378,0.40425531519646224,3.5269332576492486e-7,0.9999996473066742,1.7927926363000333e-7,0.9999998207207363,5.2212166518466284e-8,0.9999999477878334,0.00011933342779411,0.9998806665722059
2166,0.595744684803538,0.40425531519646196,3.5269332576492476e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411005,0.9998806665722059
2167,0.5957446851044343,0.4042553148955657,3.530143351920267e-7,0.9999996469856648,2.1347297304530258e-7,0.9999997865270269,6.217052764583133e-8,0.9999999378294724,0.0002719090475388236,0.9997280909524611
2168,0.5957446848035377,0.40425531519646235,3.526933257649247e-7,0.9999996473066742,1.7927926363000318e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410993,0.9998806665722059
2169,0.5957446858573832,0.4042553141426168,1.1726969014732036e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2170,0.5957446868089851,0.40425531319101493,1.5974662699680455e-7,0.9999998402533731,4.0148690815975315e-7,0.9999995985130918,3.1936743509782886e-7,0.999999680632565,0.00007884251267945065,0.9999211574873206
2171,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238111,0.9999326870642476
2172,0.4571428571428574,0.5428571428571427,0.0006502981291773037,0.9993497018708226,1.7226379588120306e-7,0.9999998277362041,5.0169025762035906e-8,0.9999999498309743,0.00013438399631201652,0.9998656160036881
2173,0.5957446848035378,0.4042553151964622,3.526933257649246e-7,0.9999996473066742,1.7927926363000312e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2174,0.8750000014870413,0.12499999851295883,3.5578378594755193e-7,0.999999644216214,1.0220070437561588e-7,0.9999998977992957,2.9764291123913205e-8,0.9999999702357089,0.0002719090737056909,0.9997280909262944
2175,0.04999999999999996,0.9500000000000001,1.1530701741066142e-7,0.9999998846929826,3.4100420894843874e-7,0.9999996589957911,2.712557678869394e-7,0.999999728744232,0.0000673129360372853,0.9999326870639628
2176,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.468085324441271e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2177,0.5957446858573834,0.4042553141426165,1.1726969014732051e-7,0.9999998827303098,3.4680853244412684e-7,0.9999996531914676,2.7587288458395105e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2178,0.5957446858573833,0.40425531414261673,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.0000673129357523811,0.9999326870642476
2179,0.8750000022702497,0.1249999977297504,1.1823243887715207e-7,0.999999881767561,3.488870939326783e-7,0.999999651112906,2.7752630051807335e-7,0.9999997224736995,0.004423300304482731,0.9955766996955172
2180,0.5957446848035377,0.4042553151964623,3.5269332576492476e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.221216651846627e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2181,0.019021739436675327,0.9809782605633246,3.4697898333199183e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627036,0.9998806665720738
2182,0.595744686808985,0.40425531319101493,1.597466269968044e-7,0.9999998402533731,4.014869081597533e-7,0.9999995985130918,3.193674350978289e-7,0.999999680632565,0.0000788425126794507,0.9999211574873206
2183,0.5957446858573834,0.4042553141426165,1.1726969014732042e-7,0.9999998827303098,3.4680853244412705e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2184,0.5957446848035377,0.40425531519646224,3.526933257649248e-7,0.9999996473066742,1.7927926363000326e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779411002,0.9998806665722059
2185,0.5957446858573833,0.4042553141426168,1.1726969014732054e-7,0.9999998827303098,3.468085324441272e-7,0.9999996531914676,2.758728845839513e-7,0.9999997241271155,0.00006731293575238112,0.9999326870642476
2186,0.5957446859125965,0.40425531408740334,4.811263009812437e-7,0.999999518873699,2.0676354502833143e-7,0.9999997932364549,6.021651597837748e-8,0.9999999397834839,0.009141896533425809,0.9908581034665742
2187,0.5957446848035376,0.40425531519646246,3.526933257649248e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410998,0.9998806665722059
2188,0.5957446848035376,0.40425531519646246,3.526933257649246e-7,0.9999996473066742,1.7927926363000328e-7,0.9999998207207363,5.2212166518466264e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2189,0.01902173943667533,0.9809782605633246,3.4697898333199193e-7,0.9999996530210167,1.763745779497738e-7,0.9999998236254221,5.136622410801024e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2190,0.5957446858573832,0.4042553141426169,1.1726969014732034e-7,0.9999998827303098,3.46808532444127e-7,0.9999996531914676,2.7587288458395116e-7,0.9999997241271155,0.00006731293575238108,0.9999326870642476
2191,0.019021739436675338,0.9809782605633246,3.46978983331992e-7,0.9999996530210167,1.7637457794977377e-7,0.9999998236254221,5.136622410801025e-8,0.999999948633776,0.00011933342792627038,0.9998806665720738
2192,0.5957446848035377,0.40425531519646235,3.5269332576492497e-7,0.9999996473066742,1.792792636300033e-7,0.9999998207207363,5.221216651846629e-8,0.9999999477878334,0.00011933342779410997,0.9998806665722059
2193,0.05000000000000001,0.9500000000000001,3.4679051028148387e-7,0.9999996532094897,1.7627877428078747e-7,0.9999998237212256,5.1338322849287375e-8,0.9999999486616772,0.00011933342793062932,0.9998806665720694
2194,0.08433735066497532,0.9156626493350247,3.4762614982982807e-7,0.9999996523738502,1.7670354235487417e-7,0.9999998232964576,5.146202963481783e-8,0.9999999485379704,0.00011933342791130284,0.9998806665720887
2195,0.5957446866617913,0.4042553133382088,1.1737458545990237e-7,0.9999998826254145,4.1296947829783837e-7,0.9999995870305217,3.285013791911491e-7,0.9999996714986208,0.00015338713299845882,0.9998466128670015
2196,0.5957446848012627,0.4042553151987373,3.5283736856338296e-7,0.9999996471626315,1.7890728465880915e-7,0.9999998210927153,5.21038336996449e-8,0.9999999478961663,0.005038238752534146,0.9949617612474659
2197,0.5957446857857671,0.40425531421423294,5.031584085212936e-7,0.9999994968415914,1.7518319076327768e-7,0.9999998248168093,5.1019251988035014e-8,0.999999948980748,0.00013436868024514127,0.9998656313197549
2198,0.5957446848035378,0.40425531519646224,3.5269332576492523e-7,0.9999996473066742,1.7927926363000347e-7,0.9999998207207363,5.2212166518466304e-8,0.9999999477878334,0.00011933342779410995,0.9998806665722059
2199,0.019021739537096995,0.980978260462903,1.6458742512991164e-7,0.9999998354125749,3.333953074816602e-7,0.9999996666046925,2.6520317863441445e-7,0.9999997347968212,0.00007579443145913489,0.9999242055685408
2200,0.01902198232152414,0.9809780176784758,0.000456168473643442,0.9995438315263565,1.7638505488448796e-7,0.999999823614945,5.1369275344660955e-8,0.9999999486307246,0.00011933794368867115,0.9998806620563113
2201,0.45714285714285735,0.5428571428571428,0.0000017673603120396516,0.9999982326396879,0.991735346803409,0.008264653196590907,0.04373888002582643,0.9562611199741736,0.00017218103591253272,0.9998278189640875
2202,0.45714285714285735,0.5428571428571427,0.0000018181503069851772,0.9999981818496931,0.9888415055921599,0.011158494407840147,0.14274212562494862,0.8572578743750514,0.00016750156626266213,0.9998324984337373
2203,0.019554590209588225,0.9804454097904118,9.478687746275157e-7,0.9999990521312254,0.1182074251582174,0.8817925748417826,0.8821253901147538,0.11787460988524616,0.0003665277180114855,0.9996334722819884
2204,0.6025104741529091,0.3974895258470908,0.000001865341844065192,0.999998134658156,0.9994364260161991,0.0005635739838009117,0.0007309716708587011,0.9992690283291412,0.00009212898185529966,0.9999078710181447
2205,0.019554592901076907,0.980445407098923,0.000004939108769848347,0.9999950608912301,0.9967305577927412,0.0032694422072587323,0.01729000857982256,0.9827099914201773,0.00010488097923969505,0.9998951190207603
2206,0.010958904109589046,0.989041095890411,0.0000024379096610609984,0.999997562090339,0.9927322625689726,0.007267737431027378,0.06212768304822207,0.937872316951778,0.0006449486920428693,0.9993550513079571
2207,0.01955459295091466,0.9804454070490853,0.000005025457347255205,0.9999949745426526,0.9956673193833101,0.0043326806166899545,0.026961850092196024,0.9730381499078039,0.0020588362550309687,0.997941163744969
2208,0.0077763626312595925,0.9922236373687404,4.2213860809710097e-7,0.9999995778613918,0.9887314724984424,0.011268527501557529,0.3253378589919277,0.6746621410080723,0.0030502627074456804,0.9969497372925544
2209,0.034759357716866356,0.9652406422831337,8.871196689800325e-7,0.9999991128803309,0.9984897496758811,0.0015102503241188256,0.003468296824621429,0.9965317031753786,0.0017443151799241001,0.9982556848200759
2210,0.019554591816780535,0.9804454081832195,0.000003158001180089411,0.9999968419988199,0.9972003836518036,0.002799616348196303,0.01313506680729915,0.986864933192701,0.0014509958466390777,0.9985490041533609
2211,0.019554591507176155,0.9804454084928238,0.000002647503610305961,0.9999973524963897,0.9967307564084973,0.00326924359150274,0.017289383443652717,0.9827106165563474,0.001458599492315772,0.9985414005076843
2212,0.08653966138161004,0.9134603386183899,0.015439202889641684,0.9845607971103583,0.010631922418389563,0.9893680775816104,0.975480406672894,0.024519593327105974,0.0001103282992348823,0.9998896717007651
2213,0.007776362695531239,0.9922236373044687,7.184788763925646e-7,0.9999992815211236,0.9980309704543616,0.0019690295456382843,0.004797387569728447,0.9952026124302715,0.0005212276274689583,0.999478772372531
2214,0.007776362967120075,0.9922236370328799,0.0000019653848285038705,0.9999980346151714,0.994115428718903,0.005884571281096934,0.024663257511530957,0.975336742488469,0.000059150957994627204,0.9999408490420053
2215,0.019554591003396994,0.980445408996603,0.0000018192789774278073,0.9999981807210226,0.9888415054114271,0.011158494588572867,0.1427421257629461,0.8572578742370539,0.00016750156634593222,0.9998324984336541
2216,0.03475935507405822,0.9652406449259419,0.0000050441714343298925,0.9999949558285657,0.9971999900057662,0.0028000099942338307,0.013138677497652157,0.9868613225023478,0.0005850618816127731,0.9994149381183872
2217,0.007061046157136668,0.9929389538428633,0.0000029802370955674878,0.9999970197629044,0.9888413492153381,0.011158650784661881,0.14274164061499744,0.8572583593850026,0.0001859856501837933,0.9998140143498162
2218,0.6025104665509828,0.3974895334490172,8.678471495990587e-7,0.9999991321528504,0.9992764882337419,0.0007235117662581552,0.0012318542885035994,0.9987681457114964,0.0004897164497294198,0.9995102835502706
2219,0.6025104802311874,0.3974895197688127,0.0000026782261766422027,0.9999973217738233,0.9959228450712273,0.004077154928772777,0.045405029420584976,0.954594970579415,0.0039455632925340595,0.9960544367074659
2220,0.010958904109589043,0.9890410958904109,3.8533079906979685e-7,0.999999614669201,0.9991769469956031,0.0008230530043968446,0.00115854624877319,0.9988414537512268,0.000056194711748323864,0.9999438052882517
2221,0.457142857142857,0.5428571428571429,6.402155714167894e-7,0.9999993597844287,0.9978043993629951,0.0021956006370048046,0.003987786241204243,0.9960122137587957,0.006441163086034598,0.9935588369139654
2222,0.019554891893201153,0.9804451081067989,0.0004964890983476201,0.9995035109016523,0.9915930915345396,0.008406908465460395,0.08156313693683324,0.9184368630631667,0.003066991008563083,0.996933008991437
2223,0.01955468242875347,0.9804453175712465,0.00015249832395165523,0.9998475016760483,0.9672005348186206,0.03279946518137938,0.23979780863910916,0.7602021913608908,0.04771493620949828,0.9522850637905017
2224,0.019554591441166374,0.9804454085588337,0.000002538982026939934,0.999997461017973,0.9994171837924554,0.000582816207544644,0.0013380146560021053,0.9986619853439979,0.0005872690260995744,0.9994127309739004
2225,0.019554590969518688,0.9804454090304813,0.0000017635823119119843,0.999998236417688,0.9916545689950721,0.008345431004927857,0.08150993377407165,0.9184900662259284,0.0038839404273517575,0.9961160595726483
2226,0.0194527002918599,0.98054729970814,0.0000024848891966063908,0.9999975151108034,0.6263598343875909,0.3736401656124092,0.18241710341368642,0.8175828965863137,0.19129311892488066,0.8087068810751193
2227,0.6025132638790549,0.3974867361209452,0.0003758106564058432,0.9996241893435941,0.9906389977013234,0.009361002298676724,0.20239732625379184,0.7976026737462081,0.0005483691997602699,0.9994516308002397
2228,0.01955459096761632,0.9804454090323838,0.000001760454775421367,0.9999982395452246,0.9916540476659035,0.00834595233409647,0.08151644301917134,0.9184835569808286,0.00005907354402318137,0.9999409264559769
2229,0.010958904109589048,0.989041095890411,0.0000034421644437804914,0.9999965578355563,0.02167795599536491,0.9783220440046351,0.9795670935477271,0.020432906452272855,0.0011655172485516715,0.9988344827514484
2230,0.019554590964056078,0.9804454090359439,0.0000017546015895392896,0.9999982453984104,0.9906909474234302,0.009309052576569846,0.20236425407872752,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2231,0.01095890410958904,0.989041095890411,8.070740718176522e-7,0.9999991929259282,0.9984633906287589,0.0015366093712411051,0.0024696952064189926,0.9975303047935811,0.00006129784033308023,0.999938702159667
2232,0.019554590407138625,0.9804454095928613,8.397877863533989e-7,0.9999991602122136,0.9994364378004633,0.0005635621995366238,0.0007309610020701599,0.99926903899793,0.0002059272671232873,0.9997940727328767
2233,0.08653847076543364,0.9134615292345662,0.0000036999807197030646,0.9999963000192804,0.10725999720073894,0.892740002799261,0.8931066347364216,0.10689336526357839,0.00010323236796005258,0.9998967676320399
2234,0.019554590276481015,0.9804454097235189,6.252437611883984e-7,0.9999993747562388,0.9980309737604975,0.0019690262395024695,0.004797384288038452,0.9952026157119616,0.0005212276041804949,0.9994787723958195
2235,0.08653846595359907,0.9134615340464008,0.0000017641960043252832,0.9999982358039957,0.9916540472018297,0.008345952798170254,0.08151644341098216,0.9184835565890178,0.00005907354412582736,0.9999409264558742
2236,0.019554591013193703,0.9804454089868063,0.0000018408154951696745,0.9999981591845047,0.9992764950990441,0.0007235049009558112,0.001231860745945773,0.9987681392540543,0.0005157396876883783,0.9994842603123115
2237,0.049999999999999954,0.9500000000000001,0.0000017593625991185234,0.999998240637401,0.9916540478013804,0.008345952198619484,0.08151644290479002,0.91848355709521,0.00005907354399321593,0.9999409264560069
2238,0.019554592901155573,0.9804454070988444,0.000004940708509165851,0.9999950592914908,0.9978033931753869,0.0021966068246131554,0.005625350358104274,0.9943746496418957,0.00021341094173021234,0.9997865890582698
2239,0.03475866094588719,0.9652413390541128,9.653435508551442e-7,0.9999990346564492,0.24291547999660573,0.7570845200033943,0.7566414578351772,0.2433585421648227,0.000593011966912164,0.9994069880330878
2240,0.0865384658954711,0.9134615341045289,0.0000017413399049419107,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438447,0.9994191227629562
2241,0.019554595352894794,0.9804454046471053,0.000008969954266010673,0.999991030045734,0.9730468514442198,0.026953148555780272,0.3366240386442472,0.6633759613557528,0.0002907517392151552,0.9997092482607849
2242,0.6025104649939301,0.3974895350060698,6.367885934546121e-7,0.9999993632114065,0.9980309733511155,0.0019690266488845286,0.004797384694393507,0.9952026153056065,0.0005212276070641876,0.9994787723929358
2243,0.60251046633909,0.39748953366090994,8.349913132984945e-7,0.9999991650086867,0.9917447319555585,0.00825526804444149,0.04366606689615146,0.9563339331038485,0.006889752215876282,0.9931102477841237
2244,0.01955459051019701,0.9804454094898031,0.0000010084467906458222,0.9999989915532093,0.9844417585618068,0.015558241438193078,0.238524303626701,0.761475696373299,0.001453062985296864,0.9985469370147031
2245,0.019554590432829127,0.980445409567171,8.812521706830646e-7,0.9999991187478293,0.9976942954963567,0.002305704503643375,0.006152237198045272,0.9938477628019547,0.00005770113490985966,0.9999422988650901
2246,0.019554590936875893,0.980445409063124,0.0000017099843905654665,0.9999982900156095,0.9941154517608698,0.005884548239130205,0.024663235631284867,0.9753367643687151,0.000059150950993687154,0.9999408490490063
2247,0.019554590278676818,0.9804454097213231,6.278222235364065e-7,0.9999993721777765,0.9976943059534962,0.0023056940465037297,0.00615222683647654,0.9938477731635234,0.00004099279666476817,0.9999590072033352
2248,0.08653846883360859,0.9134615311663914,0.0000029149871870781,0.9999970850128129,0.9967306644342219,0.0032693355657782224,0.01728990389817504,0.9827100961018249,0.0001174644895256296,0.9998825355104745
2249,0.007524234237671062,0.9924757657623289,0.000005927712469453642,0.9999940722875306,0.994110446827632,0.005889553172368046,0.024663008007711918,0.9753369919922881,0.00010430378181336828,0.9998956962181866
2250,0.00752423639135537,0.9924757636086445,0.0000023486172888147956,0.9999976513827111,0.9959216000382307,0.004078399961769371,0.045444969094645314,0.9545550309053547,0.0012919895829192646,0.9987080104170807
2251,0.007776362791290224,0.9922236372087099,0.0000011578601893734923,0.9999988421398106,0.9941155019828013,0.0058844980171987,0.02466318453241237,0.9753368154675875,0.00006624857229234941,0.9999337514277076
2252,0.03589109120970986,0.9641089087902902,0.0000021587137901035994,0.9999978412862099,0.9874825187545992,0.01251748124540084,0.07782326450367175,0.9221767354963284,0.00023204573532981272,0.9997679542646701
2253,0.007524236467606439,0.9924757635323935,0.000001810353242008248,0.999998189646758,0.9916540397748839,0.00834596022511621,0.08151646947434404,0.918483530525656,0.00004659965676934447,0.9999534003432307
2254,0.010958904109589046,0.989041095890411,0.0000047987802824799805,0.9999952012197175,0.9808742408938209,0.019125759106179138,0.5372046046426844,0.46279539535731573,0.011283077320255635,0.9887169226797443
2255,0.03475935638492641,0.9652406436150737,0.0000029897247495440876,0.9999970102752505,0.9967306605236662,0.0032693394763336687,0.017289907587647917,0.9827100924123521,0.0001174644943230105,0.9998825355056771
2256,0.4571428571428573,0.5428571428571428,8.629304097583312e-7,0.9999991370695902,0.9844361020640828,0.01556389793591713,0.23864706137130295,0.761352938628697,0.00025581605711680425,0.9997441839428832
2257,0.019554591481919983,0.98044540851808,0.0000026059818795169698,0.9999973940181205,0.9967307154895766,0.0032692845104233836,0.017289661703579887,0.9827103382964201,0.0007174795296806069,0.9992825204703194
2258,0.0077763627413368645,0.9922236372586631,9.279105501221426e-7,0.9999990720894498,0.9916541570881058,0.008345842911894153,0.08151627908283807,0.9184837209171619,0.00010416743137313473,0.9998958325686269
2259,0.007524236589166519,0.9924757634108335,9.522484343573255e-7,0.9999990477515657,0.9906931191802835,0.009306880819716519,0.20214998671170456,0.7978500132882954,0.003740993148716893,0.9962590068512831
2260,0.010958904109589048,0.9890410958904109,0.000002386485990896023,0.9999976135140091,0.9994364197064207,0.0005635802935792866,0.0007309770886724338,0.9992690229113276,0.00010867264066217309,0.9998913273593378
2261,0.007061045344892019,0.992938954655108,4.539277217968976e-7,0.9999995460722781,0.9991769494611167,0.000823050538883285,0.0011585455491001614,0.9988414544508998,0.00013229108317745772,0.9998677089168225
2262,0.019554590118631796,0.9804454098813682,3.658546281684126e-7,0.9999996341453719,0.9984634020818839,0.0015365979181160398,0.0024696829048374163,0.9975303170951625,0.000058202277580935596,0.999941797722419
2263,0.0358910911445468,0.9641089088554532,0.000002087253169659226,0.9999979127468304,0.9994816446222895,0.0005183553777105494,0.0005891654878254478,0.9994108345121745,0.0004915173188594255,0.9995084826811406
2264,0.019554590416088348,0.9804454095839116,8.537299500979699e-7,0.9999991462700498,0.9987622346136972,0.001237765386302862,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2265,0.01955459096761632,0.9804454090323838,0.0000017604547754213655,0.9999982395452246,0.9916540476659035,0.008345952334096466,0.08151644301917134,0.9184835569808286,0.000059073544023181364,0.9999409264559769
2266,0.050000000000000024,0.9500000000000001,0.0000018380668946824593,0.9999981619331053,0.999151907218227,0.0008480927817730219,0.0015401729907211924,0.9984598270092788,0.00009212710604907842,0.9999078728939509
2267,0.6025104664281523,0.39748953357184774,8.280065563094944e-7,0.9999991719934437,0.9887316347836671,0.01126836521633293,0.3253145473019807,0.6746854526980192,0.0032120319137884336,0.9967879680862116
2268,0.6025104734512108,0.3974895265487891,0.0000017697789123857794,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.06212901511671576,0.9378709848832842,0.0005808772444895404,0.9994191227555105
2269,0.010958904109589029,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619486,0.08151644290479004,0.91848355709521,0.000059073543993215954,0.9999409264560067
2270,0.010958904109589052,0.9890410958904109,0.0000015957977574330507,0.9999984042022425,0.0204319282927955,0.9795680717072045,0.9809126152738907,0.01908738472610936,0.00017628658628887736,0.9998237134137112
2271,0.05000000000000004,0.95,4.551216299182958e-7,0.9999995448783702,0.9996832666993761,0.0003167333006237961,0.000384226896974648,0.9996157731030253,0.000045517017806333744,0.9999544829821937
2272,0.007524236462360428,0.9924757635376397,0.0000018462804654558928,0.9999981537195345,0.9901253600560612,0.009874639943938791,0.11010343800109434,0.8898965619989058,0.0016457876266834292,0.9983542123733166
2273,0.01955460295345123,0.9804453970465489,0.000021468870490145507,0.9999785311295099,0.9805252759655454,0.019474724034454695,0.10082808604275277,0.8991719139572473,0.0012022171085813394,0.9987977828914186
2274,0.08653847403474897,0.9134615259652511,0.00000499325337390249,0.999995006746626,0.9959210884177759,0.004078911582224145,0.04545586236041468,0.9545441376395853,0.0005783566720637257,0.9994216433279363
2275,0.007776363369248356,0.9922236366307516,0.000003812976922999066,0.999996187023077,0.9992874516119652,0.000712548388034717,0.0012648376943104722,0.9987351623056896,0.00044045990980873907,0.9995595400901912
2276,0.6025104736273178,0.3974895263726822,0.0000017930144235212674,0.9999982069855765,0.9916540436271025,0.008345956372897543,0.08151644642907321,0.9184835535709268,0.00005907354491650205,0.9999409264550835
2277,0.010958904109589029,0.989041095890411,0.0000017593625991185224,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.91848355709521,0.000059073543993215886,0.9999409264560067
2278,0.007524236672409286,0.9924757633275907,3.643896860441333e-7,0.9999996356103139,0.9941155800124001,0.005884419987599896,0.024663085191536226,0.9753369148084637,0.00012554342048168014,0.9998744565795183
2279,0.08653846224007929,0.9134615377599208,2.81132800483567e-7,0.9999997188671995,0.9984634048038129,0.0015365951961870046,0.0024696805590328744,0.997530319440967,0.00004934161279172047,0.9999506583872083
2280,0.08653846440373587,0.9134615355962641,0.0000011449033060539115,0.999998855096694,0.9972298873687284,0.0027701126312716273,0.00784168812875436,0.9921583118712456,0.0002834269241497892,0.9997165730758502
2281,0.010958904109589041,0.989041095890411,0.0000017593625991185226,0.9999982406374008,0.9916540478013806,0.008345952198619487,0.08151644290479006,0.9184835570952099,0.0000590735439932159,0.9999409264560067
2282,0.0195545901365053,0.9804454098634947,3.9433607866475456e-7,0.9999996056639213,0.998031251976443,0.0019687480235570025,0.004795926706951246,0.9952040732930487,0.0016196887215487851,0.9983803112784512
2283,0.019554591284174326,0.9804454087158258,0.0000022808835568238197,0.9999977191164431,0.9959689244247956,0.004031075575204491,0.0439518159647122,0.9560481840352877,0.1004506204263489,0.8995493795736511
2284,0.01095890410958904,0.989041095890411,0.0000018883988289826617,0.999998111601171,0.9858687931758764,0.01413120682412353,0.1884340412536675,0.8115659587463325,0.002673313795912197,0.9973266862040878
2285,0.010958904109589041,0.9890410958904109,5.460196298045629e-7,0.9999994539803702,0.9982301551716114,0.0017698448283886574,0.004435712203856454,0.9955642877961436,0.00018338732220931101,0.9998166126777908
2286,0.08653847392551331,0.9134615260744866,0.0000049496050790328415,0.999995050394921,0.9967305572435341,0.0032694427564659173,0.017290009097980397,0.9827099909020196,0.00010488097975006351,0.99989511902025
2287,0.01955459292757028,0.9804454070724297,0.000004982664503047265,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088263,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2288,0.03475935325327151,0.9652406467467285,0.00000790755844679416,0.9999920924415533,0.9952117081133076,0.004788291886692422,0.016898834176165143,0.9831011658238348,0.0028586745983999362,0.9971413254016
2289,0.0195545912628617,0.9804454087371383,0.0000022508042270601252,0.9999977491957729,0.9959211965626105,0.004078803437389561,0.04545789484628894,0.9545421051537111,0.0004332408629335882,0.9995667591370664
2290,0.010958904109589046,0.9890410958904109,9.282540106294731e-7,0.9999990717459893,0.9916541979734449,0.008345802026555162,0.08151576844906554,0.9184842315509344,0.0004042244381672549,0.9995957755618328
2291,0.0075242360045475925,0.9924757639954525,0.000005079132215936001,0.9999949208677841,0.9967305504661771,0.0032694495338228984,0.017290015492180587,0.9827099845078193,0.00010488098604810224,0.9998951190139519
2292,0.01955459131911028,0.9804454086808897,0.000002338318916267504,0.9999976616810837,0.9939242411705991,0.006075758829400885,0.09320350217912463,0.9067964978208752,0.004414741183502132,0.9955852588164978
2293,0.010958904109589041,0.989041095890411,0.0000017089235677260596,0.9999982910764323,0.9941154518565761,0.005884548143423852,0.0246632355404038,0.9753367644595962,0.000059150950964608256,0.9999408490490354
2294,0.01955459180047196,0.980445408199528,0.000053456151542495076,0.9999465438484575,0.9977532430794804,0.002246756920519577,0.005625004775959023,0.9943749952240409,0.00020539759304983384,0.9997946024069502
2295,0.01955459145724339,0.9804454085427566,0.000027866200418222844,0.9999721337995817,0.9977782482576923,0.0022217517423076794,0.005625082901209333,0.9943749170987907,0.0005662124270660592,0.999433787572934
2296,0.010958904109589043,0.9890410958904109,7.83685385560894e-7,0.9999992163146144,0.9941155429471069,0.005884457052892981,0.02466311758463914,0.9753368824153609,0.0001322220430175975,0.9998677779569825
2297,0.04999999999999996,0.9500000000000001,0.0000017593625991185228,0.999998240637401,0.9916540478013804,0.008345952198619486,0.08151644290479003,0.9184835570952099,0.00005907354399321591,0.9999409264560069
2298,0.01095890410958904,0.989041095890411,0.000004937644243180881,0.9999950623557567,0.9978033932849132,0.0021966067150868064,0.005625350250663946,0.9943746497493361,0.00021341094137060238,0.9997865890586294
2299,0.019554590967610135,0.9804454090323899,0.000001760444577892531,0.9999982395554221,0.9916540459657118,0.008345954034288217,0.08151646424751703,0.918483535752483,0.00004659965568973182,0.9999534003443102
2300,0.36555359860960684,0.6344464013903931,9.486753464361012e-7,0.9999990513246536,0.9916541954403227,0.0083458045596772,0.08151577058775133,0.9184842294122487,0.00040422443938453484,0.9995957755606155
2301,0.01955459150905631,0.9804454084909437,0.0000026505945974262573,0.9999973494054025,0.9899582036831811,0.010041796316818891,0.031996432470118415,0.9680035675298816,0.00028640272805161845,0.9997135972719484
2302,0.08653846830927171,0.9134615316907283,0.000002705474734617466,0.9999972945252653,0.9950515697657905,0.00494843023420962,0.03469783030719186,0.9653021696928081,0.0779894668325302,0.9220105331674697
2303,0.6025104734512109,0.39748952654878916,0.0000017697789123857781,0.9999982302210876,0.9927322794165652,0.007267720583434779,0.062129015116715765,0.9378709848832842,0.0005808772444895407,0.9994191227555105
2304,0.035891090620615726,0.9641089093793843,0.0000015500367167841575,0.9999984499632832,0.9888433230428748,0.011156676957125182,0.14270463135058117,0.8572953686494188,0.0012717061492285347,0.9987282938507714
2305,0.03475935755667158,0.9652406424433284,0.000001149116221544838,0.9999988508837784,0.9927331073096285,0.007266892690371582,0.06211022418687812,0.9378897758131219,0.0014406314445597889,0.9985593685554403
2306,0.08653846356603918,0.9134615364339609,8.214854373083385e-7,0.9999991785145627,0.9984633795107735,0.0015366204892265528,0.0024696952729183776,0.9975303047270816,0.0025941918967132558,0.9974058081032868
2307,0.08653846548215963,0.9134615345178404,0.0000015758187108129097,0.9999984241812893,0.022639166574592362,0.9773608334254077,0.9845307043475379,0.015469295652462078,0.0014888486951463965,0.9985111513048536
2308,0.019555429561589257,0.9804445704384107,0.0013810040753954003,0.9986189959246046,0.9971373291326517,0.0028626708673483467,0.013197835884268354,0.9868021641157316,0.0005860029244082112,0.9994139970755919
2309,0.010958904109589038,0.9890410958904109,0.0000016922562633348697,0.9999983077437367,0.02288591203471932,0.9771140879652808,0.9801455657469585,0.019854434253041384,0.00015982509573848755,0.9998401749042615
2310,0.01955459292757028,0.9804454070724297,0.000004982664503047268,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.0454558617708826,0.9545441382291174,0.0005783566692638567,0.9994216433307361
2311,0.01955459014468195,0.980445409855318,4.0871457133323147e-7,0.9999995912854286,0.997191721995729,0.0028082780042709907,0.008229219576770195,0.9917707804232297,0.0037857065111349965,0.996214293488865
2312,0.01955459096405606,0.9804454090359439,0.0000017546015895392883,0.9999982453984104,0.9906909474234302,0.009309052576569844,0.2023642540787274,0.7976357459212725,0.0005482731804705611,0.9994517268195294
2313,0.007524235822264192,0.9924757641777358,0.000004511676772020489,0.9999954883232279,0.9898034034094026,0.010196596590597316,0.05793483777294861,0.9420651622270515,0.2202434837255213,0.7797565162744787
2314,0.05000000000000003,0.95,0.0000018380668946824578,0.9999981619331053,0.999151907218227,0.0008480927817730218,0.0015401729907211924,0.9984598270092788,0.00009212710604907852,0.9999078728939509
2315,0.08653846232301161,0.9134615376769883,3.13489671705181e-7,0.9999996865103282,0.9927804321712195,0.007219567828780556,0.03369904543874824,0.9663009545612518,0.0017279736595800779,0.9982720263404199
2316,0.019554590380543344,0.9804454096194567,7.95293151361921e-7,0.9999992047068487,0.9916541669805534,0.008345833019446646,0.08151634701852012,0.9184836529814798,0.00005608942785942006,0.9999439105721405
2317,0.01955459041608835,0.9804454095839116,8.537299500979691e-7,0.9999991462700498,0.9987622346136972,0.0012377653863028617,0.00262389390197278,0.9973761060980273,0.00005917973929112863,0.9999408202607089
2318,0.8780487833881203,0.12195121661187974,8.769828662406129e-7,0.9999991230171338,0.9987622341105155,0.0012377658894844967,0.002623894400775482,0.9973761055992245,0.00005917973992910688,0.9999408202600709
2319,0.3732904632670452,0.6267095367329548,0.000005647054853118188,0.9999943529451468,0.9978033643578235,0.0021966356421765734,0.005625388045341203,0.9943746119546587,0.00010490955459452418,0.9998950904454054
2320,0.0075242364676049505,0.9924757635323951,0.0000018103637289581857,0.9999981896362711,0.99165404147504,0.00834595852495991,0.08151644824602865,0.9184835517539713,0.000059073545392482175,0.9999409264546074
2321,0.6025104634955392,0.3974895365044609,4.349071515415852e-7,0.9999995650928484,0.9936218334957702,0.006378166504229829,0.047508075051902535,0.9524919249480975,0.0027481676061279574,0.997251832393872
2322,0.019554590159035563,0.9804454098409644,4.3170812090820493e-7,0.9999995682918791,0.9978025788906106,0.002197421109389373,0.003992016515663232,0.9960079834843367,0.0012322097642537223,0.9987677902357464
2323,0.01955459173875013,0.9804454082612499,0.000003028216567389107,0.9999969717834326,0.9949629511805792,0.005037048819420738,0.03560100461639842,0.9643989953836016,0.0009726532743089257,0.999027346725691
2324,0.0195546025750887,0.9804453974249113,0.000020855496977109296,0.9999791445030228,0.985389212111014,0.01461078788898586,0.05689635881334078,0.9431036411866591,0.0020087606202048728,0.9979912393797952
2325,0.0195545921227576,0.9804454078772424,0.0000036595338784671367,0.9999963404661215,0.07461438273282517,0.9253856172671748,0.9264297399825273,0.07357026001747276,0.00008137403374631297,0.9999186259662536
2326,0.010958904109589043,0.9890410958904109,0.000002198334569536302,0.9999978016654304,0.9978034851543007,0.0021965148456993024,0.00562526765893294,0.994374732341067,0.00009961252327210732,0.9999003874767279
2327,0.08653846224977409,0.913461537750226,2.8422553293364645e-7,0.999999715774467,0.9976943201311462,0.002305679868853814,0.006152212788410626,0.9938477872115894,0.00004934083183742205,0.9999506591681625
2328,0.03589109461248894,0.964108905387511,0.000005645176657504421,0.9999943548233424,0.9971999626404225,0.0028000373595774594,0.013138703337683572,0.9868612966623165,0.0005850622881533739,0.9994149377118466
2329,0.05000000000000002,0.95,2.175649520286083e-7,0.999999782435048,0.9997896513346567,0.00021034866534331512,0.000226650841250047,0.9997733491587499,0.00005479879241063603,0.9999452012075893
2330,0.08653846599025548,0.9134615340097445,0.0000017788431720096199,0.9999982211568279,0.9887289596055285,0.011271040394471453,0.3255704335340574,0.6744295664659425,0.0014393858975354412,0.9985606141024645
2331,0.6025104623364091,0.3974895376635908,0.00022259221606808644,0.999777407783932,0.9982414397026645,0.0017585602973353663,0.0024691316601586004,0.9975308683398414,0.00003892956367900526,0.9999610704363209
2332,0.019554590964056068,0.9804454090359439,0.0000017546015895392888,0.9999982453984104,0.9906909474234302,0.009309052576569842,0.2023642540787274,0.7976357459212725,0.0005482731804705612,0.9994517268195294
2333,0.019554590389368427,0.9804454096106315,8.307328347490599e-7,0.9999991692671653,0.991735569302724,0.008264430697276148,0.04373779563560711,0.9562622043643928,0.00026235988750379803,0.9997376401124962
2334,0.019554590590895912,0.9804454094091041,0.0000011684304549352957,0.999998831569545,0.9996983948511952,0.00030160514880482776,0.00036171034641642284,0.9996382896535836,0.00009964793752670741,0.9999003520624733
2335,0.05000000000000001,0.95,0.000002263531963619558,0.9999977364680364,0.9967307024437638,0.0032692975562362923,0.01728984621953896,0.982710153780461,0.00018493525597635887,0.9998150647440237
2336,0.01955459059446576,0.9804454094055342,0.0000011469867320820702,0.9999988530132679,0.999417195894119,0.0005828041058810728,0.0013380107980357988,0.9986619892019643,0.0005576177433853628,0.9994423822566145
2337,0.05000000000000002,0.9500000000000001,0.000004956066534558521,0.9999950439334655,0.9965696089198115,0.003430391080188539,0.011007188285181527,0.9889928117148185,0.0003722602407152819,0.9996277397592848
2338,0.007524235793122407,0.9924757642068777,0.0000065716037868895115,0.9999934283962131,0.9730469436908231,0.02695305630917682,0.3366292366578873,0.6633707633421126,0.0002618585186718233,0.9997381414813281
2339,0.08653846765476014,0.9134615323452399,0.0000024446053821011833,0.999997555394618,0.9927322618352609,0.007267738164739115,0.062127683688605446,0.9378723163113946,0.0006449486944609014,0.999355051305539
2340,0.01955459129725684,0.9804454087027432,0.0000023065705569547366,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630285,0.007570048436971612,0.001198713964574322,0.9988012860354256
2341,0.45714285714285735,0.5428571428571427,0.000004936044584108013,0.9999950639554158,0.9967305579530712,0.003269442046928772,0.01729000842855682,0.9827099915714431,0.00010488097909070327,0.9998951190209092
2342,0.007776362915169098,0.9922236370848309,0.0000017266354586489145,0.9999982733645414,0.9891570183015069,0.010842981698493017,0.0715979699343464,0.9284020300656535,0.10683846408648502,0.8931615359135149
2343,0.08653847403474901,0.9134615259652509,0.000004993253373902491,0.9999950067466261,0.9959210884177759,0.0040789115822241415,0.04545586236041466,0.9545441376395852,0.000578356672063725,0.9994216433279363
2344,0.08653846612708226,0.9134615338729177,0.0000018353910703680102,0.9999981646089297,0.9994364263284814,0.0005635736715185644,0.0007309713589230941,0.9992690286410768,0.00009212898051431825,0.9999078710194857
2345,0.05000000000000005,0.95,6.274360675409786e-7,0.9999993725639325,0.9976943059694341,0.002305694030565805,0.006152226820688628,0.9938477731793113,0.000051965907832125576,0.9999480340921679
2346,0.08653847424576613,0.9134615257542338,0.000005077571410248243,0.9999949224285897,0.9949620960758412,0.00503790392415873,0.035608228900271044,0.9643917710997291,0.0003690779783112442,0.9996309220216887
2347,0.6025104777671664,0.3974895222328337,0.0000023511254679727864,0.999997648874532,0.9917352562109392,0.008264743789060936,0.04373907488543202,0.956260925114568,0.00016021828913590847,0.9998397817108641
2348,0.019554592999221045,0.9804454070007789,0.000005100460068912173,0.999994899539931,0.9949794127151791,0.005020587284820963,0.03543168995816445,0.9645683100418355,0.01542361840780342,0.9845763815921966
2349,0.019554984755618406,0.9804450152443817,0.0006492003131440037,0.999350799686856,0.9916562010559459,0.008343798944054157,0.04381155186194994,0.9561884481380502,0.00020320616700118701,0.9997967938329988
2350,0.019554592792221666,0.9804454072077784,0.000004760148251738122,0.9999952398517483,0.060652071224964695,0.9393479287750354,0.9418550018002755,0.0581449981997245,0.0006072507667406957,0.9993927492332594
2351,0.019554590386001786,0.9804454096139982,8.042669332195761e-7,0.9999991957330667,0.9906915160009825,0.009308483999017505,0.2023187802499326,0.7976812197500673,0.001224833837966272,0.9987751661620338
2352,0.019554592927570266,0.9804454070724297,0.00000498266450304727,0.999995017335497,0.9959210891027244,0.0040789108972757605,0.04545586177088262,0.9545441382291174,0.0005783566692638568,0.9994216433307361
2353,0.3732904285917611,0.6267095714082389,3.3831417028526233e-7,0.9999996616858297,0.9980314363489747,0.0019685636510253174,0.0047949396741266866,0.9952050603258733,0.002366178557194063,0.997633821442806
2354,0.08653846789054565,0.9134615321094544,0.000002538159048983,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416772,0.9998950802459758
2355,0.08653846946308792,0.9134615305369121,0.0000031665140841699173,0.9999968334859158,0.9959212215554147,0.0040787784445852175,0.045455288234933486,0.9545447117650664,0.0006097292456238969,0.9993902707543761
2356,0.034759357769977066,0.9652406422300229,8.146927474275577e-7,0.9999991853072525,0.990691060095599,0.009308939904400973,0.2023660282055275,0.7976339717944725,0.0005205898812657611,0.9994794101187342
2357,0.08653847384221798,0.9134615261577821,0.0000049183679265065944,0.9999950816320735,0.9971999954505119,0.0028000045494881265,0.013138672072052613,0.9868613279279475,0.0005850620939513532,0.9994149379060486
2358,0.034759355104941304,0.9652406448950587,0.000004998342758608262,0.9999950016572414,0.9978033876271755,0.0021966123728245934,0.0056253653034380085,0.9943746346965621,0.00010490943746892523,0.999895090562531
2359,0.007524236474939583,0.9924757635250604,0.0000017584525519831144,0.999998241547448,0.9941154473953887,0.005884552604611362,0.02466323978445648,0.9753367602155436,0.00005915094428348799,0.9999408490557165
2360,0.08653846617201594,0.9134615338279841,0.0000018514707681666351,0.9999981485292319,0.9989124898180546,0.0010875101819454683,0.003186814985158989,0.996813185014841,0.0005154278650613285,0.9994845721349386
2361,0.019554591437391803,0.9804454085626082,0.000002532776525363378,0.9999974672234747,0.9995459456136829,0.0004540543863171981,0.0007027768256286465,0.9992972231743714,0.00010491975376231129,0.9998950802462376
2362,0.019554778878712584,0.9804452211212874,0.00031132224782804725,0.999688677752172,0.992697774791931,0.0073022252080689595,0.06215916138681751,0.9378408386131826,0.0005522577629448946,0.9994477422370551
2363,0.08653846589547105,0.913461534104529,0.000001741339904941916,0.9999982586600951,0.9927322825329435,0.007267717467056453,0.06212901239670305,0.9378709876032969,0.0005808772370438451,0.9994191227629562
2364,0.010958904109589045,0.9890410958904109,0.000003689879650663004,0.9999963101203494,0.10725999704811168,0.8927400029518884,0.89310663488924,0.10689336511075992,0.00010323236746089375,0.9998967676325391
2365,0.6025105161520766,0.3974894838479233,0.000007493222855630887,0.9999925067771444,0.9867814893256246,0.013218510674375399,0.08924619300445731,0.9107538069955426,0.7411377261165721,0.2588622738834278
2366,0.019554598184925807,0.9804454018150741,0.000013625878964319542,0.9999863741210356,0.9768154579760955,0.023184542023904648,0.28927581252469514,0.7107241874753049,0.0009222247025340877,0.9990777752974659
2367,0.08653846612708224,0.9134615338729178,0.0000018353910703680145,0.9999981646089297,0.9994364263284814,0.0005635736715185641,0.0007309713589230938,0.9992690286410768,0.00009212898051431821,0.9999078710194857
2368,0.019554590363434286,0.9804454096365657,0.00006994402772582719,0.9999300559722741,0.9940467702792937,0.005953229720706424,0.02466145719186189,0.9753385428081381,0.000044306540323556146,0.9999556934596764
2369,0.01955459212278085,0.9804454078772192,0.00000365957199457214,0.9999963404280053,0.07461441002005996,0.92538558997994,0.9264297125479668,0.07357028745203324,0.00010315543635965373,0.9998968445636404
2370,0.08653846789054562,0.9134615321094544,0.0000025381590489830006,0.9999974618409511,0.9995459455703347,0.0004540544296652159,0.0007027768688107202,0.9992972231311893,0.00010491975402416766,0.9998950802459758
2371,0.049999999999999996,0.95,0.0000017089235677260594,0.9999982910764323,0.9941154518565762,0.0058845481434238525,0.0246632355404038,0.9753367644595963,0.000059150950964608276,0.9999408490490354
2372,0.019554592017111946,0.9804454079828879,0.000003485849916279276,0.9999965141500837,0.9949644952294793,0.005035504770520612,0.035584931048530784,0.9644150689514692,0.0023461211723257956,0.9976538788276743
2373,0.05000000000000004,0.9500000000000001,8.21356054688383e-7,0.9999991786439453,0.9888416516114151,0.011158348388584819,0.14274229078218362,0.8572577092178164,0.00015904105164532851,0.9998409589483547
2374,0.010958904109589041,0.9890410958904109,6.344022004184202e-7,0.9999993655977996,0.9970634904847474,0.0029365095152525666,0.014524887185964216,0.9854751128140358,0.0005194235209128174,0.9994805764790872
2375,0.01955459125269404,0.9804454087473059,0.000002229228734691242,0.9999977707712653,0.9941154059882239,0.005884594011776059,0.024663274486843138,0.9753367255131569,0.00006977280282996209,0.9999302271971701
2376,0.007061045863576666,0.9929389541364233,0.00000206614621928866,0.9999979338537807,0.9917352579664541,0.00826474203354587,0.04373930682126584,0.9562606931787342,0.0001358291610380301,0.999864170838962
2377,0.36555359507484825,0.6344464049251517,0.0000017465085397576499,0.9999982534914602,0.9941154484741619,0.005884551525838119,0.024663238761354775,0.9753367612386452,0.0000591509426323158,0.9999408490573677
2378,0.08653846595357344,0.9134615340464266,0.0000017641857851205709,0.9999982358142148,0.9916540455016407,0.00834595449835937,0.08151646463932559,0.9184835353606744,0.000046599655770696526,0.9999534003442293
2379,0.019554590285348727,0.9804454097146513,6.387909771303094e-7,0.9999993612090229,0.9967121143535591,0.003287885646440982,0.010665595347903104,0.9893344046520969,0.00015252617427026046,0.9998474738257297
2380,0.019554590953459867,0.9804454090465401,0.000001744874055647684,0.9999982551259443,0.9927321673288994,0.007267832671100655,0.062131682828840275,0.9378683171711597,0.0004582778913726224,0.9995417221086274
2381,0.6025104795855587,0.39748952041444136,0.0000025916832843091175,0.9999974083167157,0.9992874556357461,0.0007125443642538704,0.0012648468475545366,0.9987351531524454,0.00037342757996616793,0.9996265724200339
2382,0.019554590122650352,0.9804454098773497,3.722881805643035e-7,0.9999996277118194,0.9901298589478154,0.009870141052184672,0.11000241407428185,0.8899975859257181,0.003486850735027877,0.9965131492649721
2383,0.05,0.95,0.0000023368682371193502,0.9999976631317629,0.9939242413068723,0.006075758693127802,0.09320350207268305,0.906796497927317,0.004414741184951653,0.9955852588150483
2384,0.034759357700971445,0.9652406422990286,9.172950303034667e-7,0.9999990827049697,0.9971901451102022,0.0028098548897977356,0.008236900634672317,0.9917630993653277,0.001697003061588914,0.9983029969384111
2385,0.010958904109589041,0.9890410958904109,0.000004921322062668773,0.9999950786779372,0.9978036145507423,0.0021963854492577204,0.005624556178835338,0.9943754438211647,0.0068771320986919645,0.9931228679013081
2386,0.007776362893075679,0.9922236371069244,0.0000016273531236305828,0.9999983726468764,0.9978035121969564,0.0021964878030436385,0.005625230136048635,0.9943747698639513,0.00024721953866475285,0.9997527804613352
2387,0.01955459090205688,0.9804454090979432,0.000001734376564997646,0.9999982656234351,0.071354700338226,0.928645299661774,0.9291848900535551,0.07081510994644491,0.0002764739815509083,0.999723526018449
2388,0.6025104981102807,0.3974895018897194,0.00000507481868540036,0.9999949251813147,0.9959210831416676,0.0040789168583323316,0.045455866901537766,0.9545441330984622,0.0005783566936309081,0.9994216433063691
2389,0.08653847373325714,0.9134615262667428,0.000004873494962000594,0.9999951265050381,0.9978033920072794,0.002196607992720604,0.005625360922495253,0.9943746390775047,0.00010490951697999779,0.99989509048302
2390,0.6025104661203626,0.3974895338796374,7.870402840976184e-7,0.9999992129597159,0.9941155345158921,0.0058844654841080325,0.024663158119957587,0.9753368418800424,0.00005616315292106556,0.9999438368470789
2391,0.019554591015519047,0.980445408984481,0.0000018392079289117396,0.999998160792071,0.999151907200422,0.0008480927995779895,0.0015401730084677239,0.9984598269915322,0.00009212710610016798,0.9999078728938998
2392,0.08653846311301841,0.9134615368869816,6.291597919167576e-7,0.9999993708402082,0.9976943058983091,0.0023056941016909188,0.006152226891163678,0.9938477731088363,0.000051965907875662236,0.9999480340921243
2393,0.007524236631587773,0.9924757633684123,6.527925347723739e-7,0.9999993472074652,0.9970634895293151,0.0029365104706849995,0.014524888118416604,0.9854751118815834,0.0005194235254659395,0.999480576474534
2394,0.14606741484290447,0.8539325851570956,3.740651720191262e-7,0.9999996259348279,0.9916542286821138,0.008345771317886193,0.08151618497930835,0.9184838150206917,0.00012537917549064947,0.9998746208245094
2395,0.01955459065499065,0.9804454093450095,0.000001246490896779801,0.9999987535091032,0.9964859952865945,0.0035140047134054166,0.018723134728429333,0.9812768652715707,0.0033588748379951142,0.996641125162005
2396,0.019554590936875883,0.9804454090631242,0.0000017099843905654653,0.9999982900156095,0.9941154517608698,0.0058845482391302086,0.024663235631284874,0.9753367643687151,0.00005915095099368711,0.9999408490490063
2397,0.019554590592766208,0.9804454094072339,0.0000011441924979937822,0.999998855807502,0.9995459567529368,0.00045404324706325896,0.0007027657597555839,0.9992972342402444,0.00009961991531454155,0.9999003800846855
2398,0.019554590381184813,0.9804454096188152,7.995116006305015e-7,0.9999992004883994,0.9927327747535762,0.007267225246423873,0.062119270050629116,0.9378807299493709,0.0010238855419105132,0.9989761144580895
2399,0.007524236192075138,0.9924757638079248,0.000003208290169755265,0.9999967917098302,0.9971998245678325,0.0028001754321673785,0.01313886301382257,0.9868611369861774,0.0005171645573840009,0.9994828354426161
2400,0.6025104732433202,0.3974895267566798,0.0000017416093381960561,0.9999982583906618,0.9941154489076992,0.005884551092300689,0.024663238340605343,0.9753367616593946,0.00005915095186057825,0.9999408490481394
2401,0.019554590630893303,0.9804454093691066,0.0000012068742883191173,0.9999987931257117,0.02734946701034731,0.9726505329896526,0.9779575017735876,0.022042498226412282,0.0005113401767663303,0.9994886598232338
2402,0.01955479656580645,0.9804452034341935,0.00034075984491998564,0.99965924015508,0.018101942012958453,0.9818980579870416,0.9850834620480987,0.01491653795190126,0.0016626115370774468,0.9983373884629226
2403,0.007776362841252637,0.9922236371587474,0.000001390860832256167,0.9999986091391677,0.014778554412815328,0.9852214455871846,0.9895163618880114,0.010483638111988606,0.0040862214543836975,0.9959137785456164
2404,0.019554590642245722,0.9804454093577543,0.0000012255380038758918,0.9999987744619961,0.02741395898978134,0.9725860410102186,0.9778423762973275,0.022157623702672456,0.03266283343028236,0.9673371665697176
2405,0.019554590631541257,0.9804454093684588,0.0000012079395203302674,0.9999987920604796,0.030457030794262267,0.9695429692057377,0.9717793245211845,0.028220675478815422,0.00005813777553675526,0.9999418622244632
2406,0.0075242366446389135,0.992475763355361,5.606628986411486e-7,0.9999994393371013,0.02734941311176139,0.9726505868882386,0.9779575964657258,0.022042403534274172,0.0004855208474212387,0.9995144791525787
2407,0.007524236635182547,0.9924757633648175,5.579530414938005e-7,0.9999994420469586,0.056691581987942954,0.943308418012057,0.943890929907731,0.056109070092268974,0.0015372485657585474,0.9984627514342415
2408,0.6025104657504018,0.39748953424959815,7.374594173823952e-7,0.9999992625405826,0.042766526810116695,0.9572334731898833,0.9580371534431621,0.04196284655683791,0.00015333262883821734,0.9998466673711619
2409,0.019554590630893313,0.9804454093691066,0.0000012068742883191162,0.9999987931257117,0.02734946701034733,0.9726505329896526,0.9779575017735878,0.0220424982264123,0.0005113401767663307,0.9994886598232338
2410,0.019554591057792073,0.980445408942208,0.0000019114757752032834,0.9999980885242248,0.013874796888730586,0.9861252031112695,0.9955732663541239,0.004426733645876198,0.006268312371720518,0.9937316876282795
2411,0.019554590629722243,0.9804454093702778,0.0000012049490294641113,0.9999987950509706,0.016434433029354076,0.9835655669706459,0.9872745793537393,0.012725420646260747,0.00018858784658051193,0.9998114121534196
2412,0.01955459023854605,0.9804454097614539,5.618462993972283e-7,0.9999994381537005,0.027353095616463638,0.9726469043835363,0.9779510227779145,0.022048977222085552,0.00232137761097047,0.9976786223890295
2413,0.6025104778195546,0.3974895221804454,0.000002394706637003336,0.999997605293363,0.010864424784400452,0.9891355752155995,0.9902232795313677,0.009776720468632365,0.005769837578140971,0.994230162421859
2414,0.01955459062977361,0.9804454093702264,0.0000012050334336638527,0.9999987949665663,0.01864685231310806,0.9813531476868919,0.9901024251322961,0.009897574867703924,0.0016503209781515967,0.9983496790218485
2415,0.36555359732818526,0.6344464026718147,0.0000012369596220242538,0.999998763040378,0.04276645970839358,0.9572335402916065,0.9580372208522919,0.04196277914770806,0.000058153403699929175,0.9999418465963001
2416,0.019554590629708168,0.9804454093702918,0.0000012049258975251241,0.9999987950741025,0.016434147478689636,0.9835658525213103,0.9872748940800373,0.01272510591996276,0.00014876996500384193,0.9998512300349962
2417,0.019554590631369367,0.9804454093686307,0.000001210121888606062,0.9999987898781114,0.025821489259496656,0.9741785107405033,0.9767800082922742,0.023219991707725846,0.0012684158385384728,0.9987315841614616
2418,0.0077763629333026125,0.9922236370666974,0.0000018099360854136743,0.9999981900639145,0.030457038556788017,0.969542961443212,0.9717793165735732,0.028220683426426894,0.00006857768372854293,0.9999314223162715
2419,0.019554590855668248,0.9804454091443318,0.0000015796871191691265,0.9999984203128808,0.034858545026203586,0.9651414549737964,0.9670581818073556,0.0329418181926445,0.0006047994655604447,0.9993952005344395
2420,0.019554590926962167,0.9804454090730379,0.0000016936183730191675,0.999998306381627,0.018687149780149608,0.9813128502198504,0.9930629461386876,0.006937053861312421,0.004499358467892705,0.9955006415321074
2421,0.08653848597005318,0.9134615140299468,0.000009762349620771077,0.9999902376503792,0.013649914003740729,0.9863500859962593,0.9912252275934241,0.008774772406575903,0.0037022167558972015,0.9962977832441028
2422,0.019554660676600704,0.9804453393233994,0.00011657667480145463,0.9998834233251985,0.02583404946454648,0.9741659505354535,0.9767656771095881,0.023234322890411864,0.0028312456687847845,0.9971687543312152
2423,0.6025104879914527,0.3974895120085474,0.0000037184463964434815,0.9999962815536036,0.0606505494507972,0.9393494505492028,0.9418566610251292,0.05814333897487085,0.0004061725604815256,0.9995938274395184
2424,0.08653846456041688,0.9134615354395832,0.0000012075097272504159,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442615,0.00018858784681330228,0.9998114121531868
2425,0.034759357610971334,0.9652406423890287,0.0000010643890175496293,0.9999989356109825,0.012078448102229213,0.9879215518977708,0.9949840217406294,0.005015978259370493,0.0011311776343990811,0.998868822365601
2426,0.007524236104376928,0.9924757638956232,0.000004374426869664154,0.9999956255731304,0.009637093646539162,0.9903629063534609,0.994384783917251,0.005615216082748926,0.0009619955214102874,0.9990380044785897
2427,0.08653847214817025,0.9134615278518298,0.000004867605121129736,0.9999951323948789,0.00854541568333939,0.9914545843166606,0.9956503753702136,0.004349624629786373,0.008667302417581025,0.991332697582419
2428,0.08653846456524537,0.9134615354347547,0.0000012094390775648996,0.9999987905609224,0.027349467018716014,0.9726505329812839,0.9779575017646933,0.02204249823530671,0.0005113401773968122,0.9994886598226033
2429,0.0075242363878594044,0.9924757636121405,0.0000023641227611073045,0.999997635877239,0.008782980325182004,0.991217019674818,0.9946832909505069,0.005316709049493143,0.0029474930874202896,0.9970525069125797
2430,0.05000000000000004,0.95,0.000898349268723995,0.9991016507312761,0.011019854480801627,0.9889801455191983,0.9919661660601884,0.008033833939811554,0.0003907870649539212,0.999609212935046
2431,0.01955459280489968,0.9804454071951004,0.0000048254608091800905,0.9999951745391907,0.08608725363945129,0.9139127463605486,0.9148005471080509,0.08519945289194912,0.0006100038300175979,0.9993899961699824
2432,0.007524236536298105,0.9924757634637019,0.000001325451255771566,0.9999986745487442,0.019059410287646652,0.9809405897123533,0.9918599936425211,0.008140006357478824,0.14726893239968072,0.8527310676003192
2433,0.6025104879929035,0.39748951200709637,0.000003718640873508842,0.9999962813591265,0.06065136705214345,0.9393486329478565,0.9418557691989878,0.058144230801012074,0.0005148480806611344,0.999485151919339
2434,0.45714285714285724,0.5428571428571428,0.0000012042014854061286,0.9999987957985146,0.01643443302794444,0.9835655669720555,0.987274579355252,0.012725420644748008,0.00018858784651255335,0.9998114121534875
2435,0.602510469414129,0.3974895305858709,0.0000012282600327716509,0.9999987717399672,0.022638433862370622,0.9773615661376294,0.9845320506348079,0.015467949365192144,0.0012624673092500361,0.9987375326907499
2436,0.04999999999999999,0.95,5.528784784450656e-7,0.9999994471215217,0.027350730661278053,0.9726492693387219,0.9779552444712843,0.022044755528715706,0.001142378508929157,0.9988576214910708
2437,0.010958904109589046,0.989041095890411,0.0000012041783678184395,0.9999987958216321,0.01643414747728016,0.9835658525227199,0.9872748940815498,0.012725105918450193,0.00014876996495023694,0.9998512300350497
2438,0.01955459063053383,0.9804454093694662,0.0000012070754815325518,0.9999987929245185,0.020432078399149418,0.9795679216008506,0.9809124850754777,0.019087514924522233,0.0001894273080933418,0.9998105726919065
2439,0.019554590630564545,0.9804454093694355,0.0000012063337972778464,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582046,0.9998560593504342
2440,0.019554590630564538,0.9804454093694355,0.000001206333797277846,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2441,0.36555359736035137,0.6344464026396486,0.0000012306935831460624,0.9999987693064168,0.016434433077900414,0.9835655669220996,0.9872745793016422,0.01272542069835782,0.00018858784892083753,0.9998114121510792
2442,0.01095890410958904,0.9890410958904111,0.0000012061255498420776,0.9999987938744501,0.02734946700790425,0.9726505329920957,0.9779575017761843,0.022042498223815744,0.0005113401765822739,0.9994886598234176
2443,0.019554590631541257,0.9804454093684587,0.0000012079395203302657,0.9999987920604796,0.030457030794262274,0.9695429692057377,0.9717793245211845,0.02822067547881543,0.0000581377755367553,0.9999418622244632
2444,0.007776363315529645,0.9922236366844703,0.0000035661554309569627,0.999996433844569,0.05210612697523625,0.9478938730247637,0.9485246466437774,0.05147535335622249,0.0011536870086751062,0.998846312991325
2445,0.007524236548249012,0.992475763451751,0.0000012410892354515694,0.9999987589107646,0.027349467121987707,0.9726505328780123,0.977957501654934,0.022042498345066004,0.0005113401851769215,0.999488659814823
2446,0.08653846456933116,0.9134615354306689,0.0000012110716709071842,0.9999987889283292,0.012123254097668783,0.9878767459023312,0.9949211095812447,0.005078890418755307,0.008098112947913344,0.9919018870520867
2447,0.010958904109589043,0.989041095890411,0.0000023092846332402686,0.9999976907153668,0.010786836962395394,0.9892131630376046,0.990301606703035,0.009698393296964977,0.00013675992138044828,0.9998632400786196
2448,0.08653846726333539,0.9134615327366645,0.0000022875390784985172,0.9999977124609215,0.0137612010116667,0.9862387989883333,0.9977492360670527,0.0022507639329473784,0.0038122066314126117,0.9961877933685873
2449,0.0865384645709078,0.9134615354290923,0.0000012139278127185643,0.9999987860721873,0.034858113264622854,0.9651418867353772,0.9670586673427627,0.03294133265723723,0.0005127693315855336,0.9994872306684145
2450,0.01955459022553095,0.980445409774469,5.456887170825597e-7,0.9999994543112828,0.030457020716953005,0.9695429792830469,0.9717793348413002,0.028220665158699858,0.00004354474559425068,0.9999564552544058
2451,0.019554590632266663,0.9804454093677334,0.0000012113582252397,0.9999987886417748,0.03485811325168777,0.9651418867483122,0.9670586673558969,0.03294133264410308,0.0005127693309520145,0.999487230669048
2452,0.4571428571428571,0.5428571428571429,0.0000012545224572240178,0.9999987454775427,0.03485760603066749,0.9651423939693324,0.9670591924869841,0.03294080751301592,0.0004045768505031031,0.9995954231494969
2453,0.01955459183783851,0.9804454081621614,0.00000319112023035796,0.9999968088797696,0.013263014722274208,0.9867369852777257,0.9888011536016252,0.01119884639837467,0.001192483620560475,0.9988075163794395
2454,0.010958904109589045,0.9890410958904109,5.129348057243543e-7,0.9999994870651944,0.08239812987824581,0.9176018701217542,0.9185545621936155,0.0814454378063844,0.00046158104548217664,0.9995384189545179
2455,0.019554590228719856,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.00005520093445758738,0.9999447990655425
2456,0.019554590377353614,0.9804454096226464,7.952887142352992e-7,0.9999992047112858,0.9916541653655985,0.008345834634401502,0.08151636717511512,0.9184836328248848,0.00004424563368206909,0.999955754366318
2457,0.007524235574049406,0.9924757644259506,0.000008118058888906258,0.9999918819411111,0.01566682733087316,0.9843331726691268,0.9992321819020638,0.0007678180979362279,0.01954457531763883,0.9804554246823611
2458,0.007776362678266383,0.9922236373217336,6.383252802817133e-7,0.9999993616747197,0.04276650894174197,0.957233491058258,0.9580371715224362,0.04196282847756378,0.00012999175152888896,0.9998700082484712
2459,0.602510477711426,0.39748952228857404,0.0000023404662869486915,0.9999976595337131,0.009442634928561082,0.9905573650714389,0.9935517251980337,0.006448274801966275,0.00013608977868571713,0.9998639102213142
2460,0.00752423654838281,0.9924757634516171,0.000001240144750672417,0.9999987598552492,0.022638433888356117,0.9773615661116438,0.9845320506056101,0.015467949394389835,0.0012624673164653216,0.9987375326835346
2461,0.019554590208696213,0.9804454097913038,5.127724749951582e-7,0.999999487227525,0.05959992399594726,0.9404000760040527,0.9417129712779481,0.058287028722051895,0.0011487099737504949,0.9988512900262495
2462,0.6025104694064791,0.39748953059352093,0.0000012272345997170595,0.9999987727654003,0.016434433071377832,0.9835655669286221,0.9872745793086418,0.012725420691358177,0.00018858784860647048,0.9998114121513936
2463,0.049999999999999996,0.9500000000000001,0.0000023092846332402682,0.9999976907153667,0.01078683696239539,0.9892131630376045,0.9903016067030351,0.009698393296964978,0.00013675992138044833,0.9998632400786196
2464,0.007524236565199706,0.9924757634348003,0.0000010854509537081374,0.9999989145490463,0.010144928830655564,0.9898550711693443,0.9924307702506611,0.007569229749338814,0.001138238248986574,0.9988617617510135
2465,0.0075242362552561635,0.9924757637447438,0.000003309355187586562,0.9999966906448124,0.01207969427932971,0.9879203057206702,0.9949822761938683,0.005017723806131825,0.0013226021889363067,0.9986773978110638
2466,0.37329043569725834,0.6267095643027417,0.0000014264579212757664,0.9999985735420788,0.03075672746621739,0.9692432725337825,0.97033780003083,0.029662199969169963,0.0002934790977083054,0.9997065209022916
2467,0.602510469416617,0.39748953058338293,0.0000012293857284459816,0.9999987706142716,0.02043207846517493,0.9795679215348251,0.9809124850083049,0.019087514991695108,0.00018942731013335675,0.9998105726898666
2468,0.007524236548249011,0.992475763451751,0.0000012410892354515684,0.9999987589107646,0.027349467121987703,0.9726505328780123,0.977957501654934,0.022042498345066,0.0005113401851769215,0.999488659814823
2469,0.019554590632228246,0.9804454093677717,0.0000012552725573227625,0.9999987447274427,0.03485760603444321,0.9651423939655568,0.9670591924831504,0.03294080751684962,0.0004045768506488959,0.9995954231493511
2470,0.019554590629722254,0.9804454093702778,0.0000012049490294641118,0.9999987950509706,0.01643443302935407,0.9835655669706459,0.9872745793537393,0.01272542064626074,0.000188587846580512,0.9998114121534196
2471,0.08653846964922064,0.9134615303507793,0.000003350100384475887,0.9999966498996155,0.0063634323362835215,0.9936365676637166,0.9954142721403386,0.004585727859661335,0.020305726762621747,0.9796942732373782
2472,0.03475935748677045,0.9652406425132296,0.0000012594301527791454,0.9999987405698472,0.018654886823582954,0.9813451131764169,0.9900879828519268,0.009912017148073276,0.0033517866492931265,0.9966482133507069
2473,0.007524236631219977,0.99247576336878,6.553888507978703e-7,0.9999993446111493,0.030457196474532287,0.9695428035254677,0.9717791546028798,0.028220845397120248,0.00039782348197504706,0.9996021765180251
2474,0.019554591091905684,0.9804454089080943,0.0000019647893427753036,0.9999980352106572,0.013459235401305756,0.9865407645986943,0.9935442375688915,0.00645576243110857,0.015335187611795835,0.9846648123882042
2475,0.019554796855428668,0.9804452031445713,0.00034024479467157005,0.9996597552053283,0.030458493534851413,0.9695415064651486,0.971777831745879,0.02822216825412105,0.00005814724043851244,0.9999418527595615
2476,0.01955459022789732,0.9804454097721028,5.443395761998567e-7,0.9999994556604237,0.0164343634736763,0.9835656365263238,0.9872746559799814,0.012725344020018493,0.00017906247465043353,0.9998209375253496
2477,0.010958904109589041,0.989041095890411,2.875575732279876e-7,0.9999997124424268,0.02735508586473961,0.9726449141352603,0.977947469311422,0.022052530688578063,0.0033140328217598127,0.9966859671782402
2478,0.04999999999999999,0.95,5.487257930037548e-7,0.999999451274207,0.04276645304693305,0.957233546953067,0.9580372258356938,0.04196277416430618,0.000055217507820482995,0.9999447824921796
2479,0.05000000000000002,0.9500000000000001,5.126287026907825e-7,0.9999994873712973,0.07422299844160773,0.9257770015583923,0.9263235386271739,0.0736764613728261,0.00010257982592676206,0.9998974201740732
2480,0.019554590632266663,0.9804454093677334,0.0000012113582252396997,0.9999987886417748,0.03485811325168778,0.9651418867483122,0.9670586673558969,0.032941332644103094,0.0005127693309520142,0.999487230669048
2481,0.019554590631541257,0.9804454093684588,0.0000012079395203302663,0.9999987920604796,0.03045703079426228,0.9695429692057377,0.9717793245211845,0.02822067547881544,0.00005813777553675529,0.9999418622244632
2482,0.007776362842232104,0.992223637157768,0.00000139199189473291,0.9999986080081054,0.042766460697877366,0.9572335393021226,0.9580372197886627,0.041962780211337265,0.00005815347690803972,0.9999418465230919
2483,0.04999999999999995,0.9500000000000001,0.0000012042858372420113,0.9999987957141627,0.018646852312162284,0.9813531476878378,0.9901024251334831,0.00989757486651689,0.0016503209775577102,0.9983496790224423
2484,0.6025104694170009,0.3974895305829991,0.000001228644978823659,0.9999987713550212,0.022885850364348058,0.977114149635652,0.9801456333509585,0.019854366649041527,0.0001439406511108861,0.9998560593488891
2485,0.08653846903418594,0.9134615309658141,0.0000029951336291407792,0.9999970048663709,0.01208022160537768,0.9879197783946224,0.9949815351806928,0.005018464819307325,0.0014049273886795471,0.9985950726113204
2486,0.007776362932986804,0.9922236370670131,0.0000018084849759251118,0.999998191515024,0.02734965305882574,0.9726503469411744,0.9779571710738002,0.02204282892619973,0.0006031133952011354,0.999396886604799
2487,0.019554591058841622,0.9804454089411584,0.0000019104332593077313,0.9999980895667406,0.01388945589120366,0.9861105441087964,0.9955508301364556,0.0044491698635443005,0.007933014059569038,0.992066985940431
2488,0.019554591718986273,0.9804454082810138,0.0000029957243246387654,0.9999970042756754,0.009442556040503076,0.990557443959497,0.9935518069603112,0.0064481930396889054,0.00012663179517333043,0.9998733682048266
2489,0.019554590071814478,0.9804454099281855,2.877360833485657e-7,0.9999997122639166,0.027355085865322343,0.9726449141346777,0.9779474693108026,0.022052530689197426,0.0033140328218575583,0.9966859671781425
2490,0.08653846290703084,0.9134615370929691,5.468514643126836e-7,0.9999994531485358,0.03045702648903055,0.9695429735109694,0.971779328922045,0.028220671077955,0.000055200934488750535,0.9999447990655111
2491,0.007776362784551502,0.9922236372154486,0.0000011992201557098926,0.9999988007798444,0.010577379848679628,0.9894226201513204,0.9904954589842563,0.009504541015743578,0.008677732810596014,0.9913222671894039
2492,0.3655536003089877,0.6344463996910122,5.65041659288578e-7,0.9999994349583408,0.027350730700954323,0.9726492692990456,0.9779552444291242,0.02204475557087588,0.0011423785061062432,0.9988576214938938
2493,0.010958904109589046,0.9890410958904109,5.446274841069422e-7,0.9999994553725159,0.022885820715094235,0.9771141792849057,0.9801456657709144,0.01985433422908556,0.00013667005190111703,0.9998633299480989
2494,0.019554590630564545,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582063,0.9998560593504342
2495,0.6025104621742194,0.39748953782578056,2.577915991048459e-7,0.9999997422084009,0.018672526893824492,0.9813274731061755,0.9900562735005979,0.009943726499402181,0.007087720751513112,0.9929122792484869
2496,0.019554591288036185,0.9804454087119638,0.0000022872324287446485,0.9999977127675713,0.012997615151753484,0.9870023848482464,0.9964848327879157,0.003515167212084235,0.002927545452976704,0.9970724545470233
2497,0.08653846456294188,0.913461535437058,0.000001208518678931536,0.9999987914813211,0.022638433819206893,0.9773615661807931,0.9845320506833073,0.015467949316692733,0.0012624672972643399,0.9987375327027357
2498,0.019554590533977567,0.9804454094660224,0.000001048206677140386,0.999998951793323,0.005455926006758579,0.9945440739932414,0.9969485432306668,0.0030514567693330666,0.002416520486238461,0.9975834795137615
2499,0.00752423667393058,0.9924757633260695,3.538903882373572e-7,0.9999996461096117,0.022886914361826754,0.9771130856381732,0.9801444654025688,0.019855534597431126,0.00042504079223043784,0.9995749592077696
2500,0.019554590047087185,0.9804454099529128,0.0002004026026636712,0.9997995973973364,0.042757922583199694,0.9572420774168003,0.9578454455527518,0.042154554447248194,0.00009736326787342346,0.9999026367321265
2501,0.45714285714285735,0.5428571428571426,0.000002296527278931792,0.999997703472721,0.009442376232061296,0.9905576237679387,0.9935519933660183,0.006448006633981665,0.0001073549932211756,0.9998926450067788
2502,0.03589108971520299,0.9641089102847971,6.27692594902258e-7,0.9999993723074051,0.030457021070750753,0.9695429789292493,0.9717793344802378,0.028220665519762198,0.000043544747309839575,0.9999564552526902
2503,0.019554590228719863,0.9804454097712801,5.456917864851062e-7,0.9999994543082135,0.03045702648402723,0.9695429735159727,0.971779328927151,0.028220671072848945,0.000055200934457587346,0.9999447990655425
2504,0.00752423664335347,0.9924757633566464,5.690854199601373e-7,0.9999994309145801,0.020434754734575886,0.9795652452654242,0.9809097460216747,0.01909025397832529,0.0004233639025110775,0.9995766360974888
2505,0.007524236477260307,0.9924757635227397,0.0000017422055456075186,0.9999982577944544,0.027349581899319943,0.9726504181006801,0.9779572979454045,0.02204270205459543,0.0005677456752298311,0.9994322543247702
2506,0.03475935749816097,0.965240642501839,0.000001241542891178648,0.9999987584571088,0.030457030939240647,0.9695429690607594,0.9717793243732292,0.028220675626770667,0.000058137776474833686,0.9999418622235252
2507,0.007524235709846535,0.9924757642901534,0.000007159456552908864,0.9999928405434472,0.013251223900831565,0.9867487760991683,0.9888132123792712,0.011186787620728817,0.0006765794703536506,0.9993234205296464
2508,0.0865390986986392,0.9134609013013608,0.00025459579311244907,0.9997454042068876,0.030458124010803823,0.9695418759891962,0.9717782088574305,0.028221791142569504,0.000058144849372841616,0.9999418551506271
2509,0.019554590856805925,0.9804454091431941,0.0000015790127879254512,0.999998420987212,0.042766469596398134,0.9572335304036018,0.9580372105989726,0.04196278940102738,0.00006859633530696387,0.9999314036646931
2510,0.019554590305156296,0.9804454096948436,6.780662851798216e-7,0.9999993219337148,0.14665329674256633,0.8533467032574336,0.8534830268337188,0.1465169731662812,0.00006130427932291526,0.9999386957206771
2511,0.6025104679577243,0.3974895320422757,0.0000014305768499515582,0.99999856942315,0.03742425147296426,0.9625757485270358,0.9627767898896566,0.037223210110343366,0.005358159550259547,0.9946418404497404
2512,0.6025104623091508,0.39748953769084916,2.758774345144399e-7,0.9999997241225655,0.0824260072926525,0.9175739927073475,0.9185259169856357,0.0814740830143643,0.0031510660176063657,0.9968489339823937
2513,0.019554591857886813,0.9804454081421131,0.000003224982751913055,0.999996775017248,0.33773257033118537,0.6622674296688147,0.6622912305667639,0.33770876943323613,0.0002772104920723122,0.9997227895079277
2514,0.0865384641726606,0.9134615358273394,0.000001052570485029341,0.999998947429515,0.008541748356133907,0.9914582516438661,0.9954889690142006,0.004511030985799396,0.0007493722373340912,0.9992506277626659
2515,0.019554590630564538,0.9804454093694355,0.0000012063337972778468,0.9999987936662027,0.02288585029711689,0.9771141497028831,0.9801456334207802,0.019854366579219726,0.00014394064956582055,0.9998560593504342
2516,0.08653846457074937,0.9134615354292507,0.000001257842010777482,0.9999987421579892,0.03485760604737687,0.9651423939526231,0.967059192470018,0.0329408075299819,0.0004045768511483059,0.9995954231488517
2517,0.00777636284155055,0.9922236371584495,0.0000013883626099156019,0.99999861163739,0.030457031572679656,0.9695429684273202,0.9717793237267839,0.0282206762732162,0.00005813778057360533,0.9999418622194263
2518,0.36555359244102703,0.634446407558973,0.0000023412264119795567,0.999997658773588,0.01207722698741313,0.9879227730125868,0.9949857387176136,0.005014261282386347,0.0009399644444748164,0.9990600355555252
2519,0.0865384645604169,0.9134615354395831,0.0000012075097272504157,0.9999987924902728,0.01643443303418277,0.9835655669658171,0.9872745793485573,0.012725420651442616,0.0001885878468133023,0.9998114121531868
2520,0.034759357921481215,0.9652406420785187,5.76776625190473e-7,0.9999994232233748,0.016439226232816333,0.9835607737671836,0.9872692963786633,0.012730703621336737,0.0008571291858868105,0.9991428708141131
2521,0.01955459417147829,0.9804454058285217,0.000007027678149935765,0.99999297232185,0.018897961873879637,0.9811020381261203,0.9825527758152206,0.01744722418477941,0.00024514340074841565,0.9997548565992516
2522,0.6025104682644506,0.39748953173554935,0.0000010758692759445298,0.999998924130724,0.010164205510083258,0.9898357944899167,0.9924100349215258,0.0075899650784741245,0.0026757525524735534,0.9973242474475265
2523,0.019554591068863484,0.9804454089311365,0.0000019269074144279195,0.9999980730925856,0.060673912165847096,0.939326087834153,0.9418311761474795,0.05816882385252044,0.0035136075227591096,0.9964863924772409
2524,0.010958904109589041,0.989041095890411,0.00000169256766157662,0.9999983074323384,0.018687149779414967,0.981312850220585,0.9930629461398821,0.006937053860117856,0.004499358465102394,0.9955006415348976
2525,0.007776362951980553,0.9922236370480194,0.000001895755774886935,0.9999981042442251,0.060651155721682726,0.9393488442783172,0.9418559984869632,0.058144001513036815,0.0004888514397500455,0.9995111485602499
2526,0.08653846456791699,0.913461535432083,0.0000012105065733514284,0.9999987894934267,0.030457030805337567,0.9695429691946625,0.9717793245098819,0.028220675490118134,0.000058137775608419405,0.9999418622243915
2527,0.007524216369152302,0.9924757836308477,0.00014368735970885055,0.9998563126402912,0.007781821537381841,0.9922181784626182,0.9971205615820866,0.0028794384179134623,0.001030488433347779,0.9989695115666521
2528,0.010958904109589041,0.9890410958904109,0.0000012106080860153097,0.9999987893919141,0.03485811324791163,0.9651418867520885,0.9670586673597312,0.03294133264026884,0.0005127693307670709,0.999487230669233
2529,0.08653847642269433,0.9134615235773057,0.000006001242491961063,0.999993998757508,0.008602899982882698,0.9913971000171173,0.995585543064659,0.0044144569353409945,0.012156455988869044,0.987843544011131
2530,0.08653846345946546,0.9134615365405345,7.675927287608551e-7,0.9999992324072713,0.030457030455610285,0.9695429695443898,0.9717793248590236,0.02822067514097645,0.00006129317225893521,0.9999387068277411
2531,0.034759356784735865,0.9652406432152641,0.0000023618790268309403,0.9999976381209731,0.009442376843067344,0.9905576231569326,0.993551992731271,0.0064480072687289865,0.00010735499454592022,0.999892645005454
2532,0.007524236548330316,0.9924757634516698,0.0000012405152801363102,0.9999987594847198,0.022885735076753122,0.9771142649232468,0.9801457598872253,0.01985424011277471,0.00011354837673260318,0.9998864516232674
2533,0.01955459063056455,0.9804454093694355,0.0000012063337972778466,0.9999987936662027,0.022885850297116886,0.9771141497028831,0.9801456334207802,0.019854366579219723,0.00014394064956582046,0.9998560593504342
2534,0.08653846290581274,0.9134615370941872,5.463649090022702e-7,0.999999453635091,0.027349413065108744,0.9726505869348913,0.9779575965153091,0.022042403484690953,0.0004855208440591377,0.9995144791559408
2535,0.7323943615828225,0.26760563841717755,0.0000012240232662247136,0.9999987759767337,0.027349467066302934,0.972650532933697,0.977957501714117,0.022042498285883082,0.0005113401809816627,0.9994886598190184
2536,0.019554590228263793,0.9804454097717362,5.483523627415524e-7,0.9999994516476371,0.0204319668537849,0.9795680331462151,0.9809125966203446,0.019087403379655535,0.00017986220097194634,0.9998201377990281
2537,0.6025105642113703,0.39748943578862983,0.00001393530143083655,0.9999860646985692,0.9890303840344065,0.010969615965593555,0.07250059210599287,0.9274994078940072,0.014824030626848323,0.9851759693731517
2538,0.01095890410958904,0.9890410958904109,0.0000012090203255237234,0.9999987909796745,0.01810119657125717,0.9818988034287428,0.9850852391526748,0.01491476084732515,0.0016613543822059543,0.9983386456177942
2539,0.019554590633198518,0.9804454093668015,0.0000012111618490522972,0.999998788838151,0.04276645953978998,0.95723354046021,0.9580372209528212,0.041962779047178836,0.00005815347186112518,0.9999418465281389
2540,0.010958904109589048,0.989041095890411,0.000001207190120989675,0.999998792809879,0.030457030791029068,0.969542969208971,0.9717793245244842,0.028220675475515836,0.00005813777551583437,0.9999418622244842
2541,0.019554590234499823,0.9804454097655002,5.553990030920767e-7,0.999999444600997,0.0427665084106623,0.9572334915893377,0.9580371720562999,0.04196282794370009,0.00012999175372709146,0.9998700082462729
2542,0.019554590142056422,0.9804454098579435,4.0321521373009066e-7,0.9999995967847862,0.016442827724305165,0.9835571722756948,0.987265326901563,0.012734673098436995,0.0013593757272318983,0.9986406242727681
2543,0.08653846457475003,0.9134615354252499,0.0000012137346922307076,0.9999987862653077,0.04276645955626722,0.9572335404437328,0.9580372209362575,0.04196277906374247,0.00005815347193293252,0.9999418465280672
2544,0.019554590334758374,0.9804454096652415,7.200215830807662e-7,0.9999992799784169,0.0742235379017127,0.9257764620982873,0.9263229962761906,0.07367700372380943,0.00014438691760701862,0.999855613082393
2545,0.007776365918621854,0.9922236340813783,0.000015648048697369142,0.9999843519513026,0.03280111591090662,0.9671988840890934,0.9677187741072805,0.03228122589271958,0.0007268766810296213,0.9992731233189703
2546,0.3732904342088987,0.6267095657911014,0.0000011974428814991468,0.9999988025571185,0.013760771972149434,0.9862392280278506,0.9977507378618722,0.00224926213812784,0.003620319247699361,0.9963796807523007
2547,0.0075242352254145045,0.9924757647745855,0.000010579110461725456,0.9999894208895382,0.02123940108425263,0.9787605989157474,0.982200016744275,0.017799983255725037,0.5154666658361579,0.48453333416384214
2548,0.08653846289834283,0.9134615371016572,5.461160149058133e-7,0.9999994538839851,0.022885711204483964,0.977114288795516,0.9801457859649153,0.01985421403508464,0.00010781275881037576,0.9998921872411896
2549,0.019554590209377005,0.9804454097906229,5.191264814990504e-7,0.9999994808735185,0.10720174598520672,0.8927982540147933,0.8929900967761275,0.10700990322387248,0.00013086940762965514,0.9998691305923704
2550,0.019554590852610347,0.9804454091473896,0.000001571382257638864,0.9999984286177424,0.018648249538213715,0.9813517504617862,0.9900999138223348,0.009900086177665336,0.0019461154742553527,0.9980538845257445
2551,0.010958904109589041,0.989041095890411,0.0000012055853941182101,0.9999987944146059,0.0228858502948617,0.9771141497051382,0.9801456334231224,0.019854366576877638,0.000143940649513993,0.9998560593504859
2552,0.4571428571428573,0.5428571428571427,0.0000011344683471288315,0.9999988655316528,0.06067706475128043,0.9393229352487196,0.9418277368244296,0.05817226317557054,0.003933560102392516,0.9960664398976075
2553,0.01955459129557555,0.9804454087044245,0.000002300664020385227,0.9999976993359796,0.008258174780565038,0.991741825219435,0.9932095163305521,0.0067904836694479016,0.00033700303299155583,0.9996629969670084
2554,0.007776363111014152,0.9922236368889858,0.000002626467642631253,0.9999973735323574,0.00777710261981346,0.9922228973801865,0.9971261615888144,0.0028738384111855093,0.00043751238926560427,0.9995624876107343
2555,0.019554590233236545,0.9804454097667634,5.53443235921723e-7,0.9999994465567641,0.02043475468740848,0.9795652453125916,0.9809097460308652,0.01909025396913486,0.000423363942568495,0.9995766360574315
2556,0.08653847076543363,0.9134615292345665,0.0000036999807197030646,0.9999963000192804,0.10725999720073892,0.892740002799261,0.8931066347364217,0.10689336526357837,0.00010323236796005265,0.9998967676320399
2557,0.007524236570558465,0.9924757634294415,0.0000010836045275466531,0.9999989163954724,0.009444134052749228,0.9905558659472508,0.9935501712191286,0.0064498287808713575,0.0003041773148115664,0.9996958226851884
2558,0.08653846457090782,0.9134615354290921,0.000001213927812718565,0.9999987860721873,0.03485811326462284,0.9651418867353772,0.9670586673427627,0.03294133265723722,0.0005127693315855336,0.9994872306684145
2559,0.6025104694168668,0.3974895305831332,0.0000012286270113742105,0.9999987713729886,0.022885735040930565,0.9771142649590695,0.9801457599244281,0.019854240075571815,0.00011354837608405107,0.9998864516239159
2560,0.01955459675955649,0.9804454032404435,0.000011282538738221748,0.9999887174612618,0.005746771833556147,0.9942532281664438,0.9981873215116017,0.0018126784883982726,0.0010014758863044818,0.9989985241136956
2561,0.6025104643870416,0.39748953561295836,5.544071605808136e-7,0.9999994455928395,0.01643436349266031,0.9835656365073397,0.987274655959609,0.012725344040391023,0.0001790624755314001,0.9998209375244685
2562,0.019554590539655404,0.9804454094603446,0.0000010940227458857411,0.9999989059772542,0.010159656305982522,0.9898403436940175,0.9924148961517107,0.007585103848289205,0.0023129792933027525,0.9976870207066972
2563,0.007524236548093831,0.9924757634519061,0.0000012421846668066333,0.9999987578153333,0.03045703094200954,0.9695429690579905,0.9717793243704036,0.028220675629596414,0.00005813777649275036,0.9999418622235072
2564,0.0865384645679169,0.9134615354320831,0.0000012105065733514286,0.9999987894934267,0.030457030805337557,0.9695429691946623,0.9717793245098819,0.02822067549011813,0.00005813777560841941,0.9999418622243915
2565,0.6025104656620274,0.3974895343379727,7.39421129558552e-7,0.9999992605788705,0.034858397701828046,0.9651416022981719,0.9670583358285814,0.032941664171418604,0.0005742746633033132,0.9994257253366967
2566,0.05,0.95,0.0000027594619304345366,0.9999972405380695,0.012137574679986225,0.9878624253200137,0.9904224416807667,0.00957755831923338,0.008508557005291224,0.9914914429947088
2567,0.019554593528638167,0.9804454064713618,0.000005970834069467424,0.9999940291659305,0.013319607067382234,0.9866803929326178,0.9937188285840841,0.0062811714159159045,0.0037878882306546287,0.9962121117693453
2568,0.019554591291155842,0.9804454087088441,0.0000022923612116805493,0.9999977076387884,0.01207884296240216,0.9879211570375979,0.9949834696229162,0.005016530377083861,0.0011912910857865147,0.9988087089142135
2569,0.019554591297256854,0.9804454087027432,0.0000023065705569547336,0.9999976934294431,0.010145700890283276,0.9898542991097167,0.9924299515630283,0.007570048436971614,0.0011987139645743227,0.9988012860354256
2570,0.01955459022553095,0.9804454097744689,5.456887170825602e-7,0.9999994543112828,0.030457020716953026,0.9695429792830469,0.9717793348413001,0.028220665158699875,0.00004354474559425071,0.9999564552544058
2571,0.007061045676873099,0.992938954323127,0.0000014634552498696672,0.9999985365447501,0.03485760683379779,0.9651423931662023,0.9670591854253322,0.03294081457466776,0.0004045831182924157,0.9995954168817076
2572,0.019554590521522676,0.9804454094784774,0.0000010323070925074135,0.9999989676929074,0.007776321969847002,0.992223678030153,0.9971270913842855,0.0028729086157145457,0.0003277246193049763,0.999672275380695
2573,0.01955459007231664,0.9804454099276834,2.9152017904464914e-7,0.9999997084798209,0.042766689627513,0.9572333103724869,0.9580369869162624,0.041963013083737566,0.00037783560467420446,0.9996221643953258
2574,0.01095890410958905,0.9890410958904109,0.000002289598548185403,0.9999977104014519,0.008538528014084074,0.9914614719859158,0.9954925401326197,0.0045074598673803395,0.00033535374940705045,0.999664646250593
2575,0.007776362841148872,0.9922236371588511,0.0000013865170494312788,0.9999986134829505,0.022885850840070304,0.9771141491599297,0.9801456328569051,0.01985436714309483,0.00014394066204364273,0.9998560593379564
2576,0.0195545906305134,0.9804454093694867,0.0000012097686765222243,0.9999987902313235,0.018101196572944407,0.9818988034270556,0.9850852391508974,0.014914760849102641,0.0016613543828052184,0.9983386456171949
2577,0.4571428571428573,0.5428571428571427,0.000001694483021460888,0.9999983055169784,0.030457036067972464,0.9695429639320275,0.9717793191233954,0.028220680876604603,0.00006455413091785617,0.9999354458690821
2578,0.019554590780495887,0.9804454092195041,0.0000014641288048637392,0.999998535871195,0.006123430665267133,0.9938765693347329,0.9956642711777518,0.004335728822248202,0.0004636209836737097,0.9995363790163263
2579,0.01955459062970817,0.9804454093702919,0.0000012049258975251237,0.9999987950741025,0.016434147478689626,0.9835658525213103,0.9872748940800373,0.012725105919962754,0.00014876996500384177,0.9998512300349962
2580,0.007524236649293797,0.9924757633507062,5.278039908434087e-7,0.9999994721960092,0.08239812993902414,0.9176018700609758,0.9185545621326663,0.08144543786733373,0.0004615810488217533,0.9995384189511782
2581,0.01955459036232515,0.9804454096376748,7.653421885386057e-7,0.9999992346578115,0.02734952121180635,0.9726504787881936,0.9779574039772326,0.022042596022767286,0.0005390796304910563,0.999460920369509
2582,0.36555357101634767,0.6344464289836523,0.0000071778283695573875,0.9999928221716304,0.018897965680697067,0.9811020343193029,0.9825527719788066,0.017447228021193334,0.0002451434073471425,0.9997548565926528
2583,0.019554590233264908,0.980445409766735,5.531639838117802e-7,0.9999994468360162,0.0228865229191783,0.9771134770808216,0.9801448950667642,0.019855104933235775,0.00032172189726799565,0.999678278102732
2584,0.019554590630192742,0.9804454093698073,0.000001205722563877733,0.9999987942774362,0.018685988026065675,0.9813140119739344,0.9930666997733161,0.0069333002266838625,0.004053931979600578,0.9959460680203993
2585,0.6025104644013711,0.39748953559862893,5.659109718655742e-7,0.9999994340890282,0.0348579887446805,0.9651420112553196,0.9670587993667277,0.03294120063327243,0.00048688533793059345,0.9995131146620695
2586,0.08653846728759536,0.9134615327124046,0.0000022972328184787596,0.9999977027671816,0.012078842995198147,0.9879211570048019,0.994983469586025,0.005016530413974969,0.0011912910868956956,0.9988087089131042
2587,0.03475935378609181,0.9652406462139081,0.000007039117242817807,0.9999929608827571,0.006707229114749336,0.9932927708852507,0.9976926975959175,0.002307302404082523,0.06335685950532807,0.936643140494672
2588,0.00777636284080248,0.9922236371591975,0.000001384925446972635,0.9999986150745531,0.01643443336873447,0.9835655666312655,0.9872745789895362,0.012725421010463835,0.00018858786294198516,0.999811412137058
2589,0.019554590929229267,0.9804454090707708,0.000001701317077766718,0.9999982986829221,0.034858379911077854,0.9651416200889222,0.9670583665244057,0.032941633475594354,0.0005693338717143164,0.9994306661282856
2590,0.019554590630893324,0.9804454093691066,0.0000012068742883191177,0.9999987931257117,0.02734946701034732,0.9726505329896526,0.9779575017735876,0.022042498226412292,0.0005113401767663302,0.9994886598232338
2591,0.019554591720320192,0.9804454082796799,0.0000030295985893093106,0.9999969704014107,0.008257886168710829,0.9917421138312891,0.9932097814964629,0.006790218503537144,0.00031361704526259215,0.9996863829547374
2592,0.6025104694170006,0.3974895305829993,0.0000012286449788236579,0.9999987713550212,0.022885850364348065,0.977114149635652,0.9801456333509584,0.019854366649041534,0.00014394065111088608,0.9998560593488891
2593,0.602510513648682,0.39748948635131787,0.000007157654507853927,0.9999928423454921,0.018897965169221237,0.9811020348307788,0.982552772494259,0.017447227505740983,0.0002451434064606429,0.9997548565935394
2594,0.010958904109589045,0.989041095890411,0.0000012104107593921032,0.9999987895892406,0.0427664595349798,0.9572335404650202,0.9580372209576566,0.04196277904234344,0.00005815347184016249,0.9999418465281599
2595,0.010958904109589043,0.989041095890411,0.0000015102997719652492,0.999998489700228,0.019892622404124205,0.9801073775958757,0.9988141553632928,0.0011858446367072068,0.11635904095978597,0.883640959040214
2596,0.019554590629708175,0.9804454093702918,0.0000012049258975251227,0.9999987950741025,0.016434147478689633,0.9835658525213103,0.9872748940800373,0.012725105919962757,0.0001487699650038418,0.9998512300349962
2597,0.6025104680990003,0.39748953190099956,0.000001057311087687798,0.9999989426889123,0.009442315902815343,0.9905576840971846,0.9935520559298756,0.0064479440701243245,0.00010193219737446978,0.9998980678026255
2598,0.050000000000000024,0.95,0.000005626420349505148,0.9999943735796504,0.013137868407816385,0.9868621315921836,0.9879468448854857,0.01205315511451429,0.00046495997316156054,0.9995350400268384
2599,0.08653847064079659,0.9134615293592034,0.000003637101455576489,0.9999963628985444,0.010760031450398054,0.989239968549602,0.9984263773052087,0.0015736226947913096,0.017346764358073512,0.9826532356419264
2600,0.019554591297256858,0.9804454087027431,0.0000023065705569547366,0.9999976934294431,0.010145700890283273,0.9898542991097167,0.9924299515630283,0.007570048436971611,0.0011987139645743218,0.9988012860354256
2601,0.3562439417356236,0.6437560582643763,0.000006234669934734892,0.9999937653300653,7.816366081243853e-7,0.999999218363392,0.0000019851457131407497,0.9999980148542867,0.9999922330777545,0.00000776692224553299
2602,0.45714285714285724,0.5428571428571428,0.0004558575563671241,0.9995441424436329,0.004230725401653003,0.995769274598347,0.013177576742709779,0.9868224232572902,0.9821708625777716,0.01782913742222838
2603,0.457142857142857,0.5428571428571429,9.395603780534097e-8,0.9999999060439622,9.397331213885828e-7,0.9999990602668786,0.0000010877081078552069,0.9999989122918922,0.999999863199899,1.3680010111068418e-7
2604,0.019021748279187223,0.9809782517208128,5.468983869141069e-7,0.999999453101613,0.00001210436678351506,0.9999878956332164,0.000004518284697689673,0.9999954817153023,0.9999836733855861,0.000016326614413849113
2605,0.5957447987739467,0.40425520122605324,3.8197365944593533e-7,0.9999996180263405,0.00001241259400189538,0.9999875874059981,0.0000046348521361080216,0.9999953651478639,0.9999832077092341,0.00001679229076589538
2606,0.019021747403419227,0.9809782525965809,5.468984268512647e-7,0.9999994531015731,0.00001029196169550507,0.9999897080383044,0.000004687052127663563,0.9999953129478724,0.9999851949325888,0.000014805067411179201
2607,0.08433735151374092,0.9156626484862591,6.379336771115608e-7,0.9999993620663228,2.2441838951865413e-7,0.9999997755816106,9.904946823962608e-8,0.9999999009505318,0.9999999764953801,2.3504619980909197e-8
2608,0.04999999999999999,0.9500000000000001,7.233426002548744e-7,0.9999992766573997,0.0000030836481730949466,0.999996916351827,0.000004882388922304462,0.9999951176110777,0.9999924536836529,0.000007546316347102843
2609,0.35624419447908734,0.6437558055209126,1.2643588313944778e-7,0.9999998735641168,0.000010825330616681937,0.9999891746693833,0.000015546240045276,0.9999844537599547,0.9999752137257323,0.000024786274267784234
2610,0.05000000000000001,0.95,0.0000015696374328238533,0.9999984303625672,1.3182638834421226e-7,0.9999998681736116,6.376687478286975e-8,0.9999999362331252,0.9999993637436239,6.362563762576072e-7
2611,0.5957449776097348,0.4042550223902652,1.270060571133755e-7,0.9999998729939429,0.00002165495395246234,0.9999783450460475,0.000022080812688735347,0.9999779191873112,0.9999569240911643,0.00004307590883563449
2612,0.01902176094179657,0.9809782390582034,6.368046126807867e-7,0.9999993631953874,0.00001313776606301149,0.999986862233937,0.000027159941281533124,0.9999728400587184,0.9999602204583135,0.000039779541686511916
2613,0.3562502737016355,0.6437497262983646,1.84003642024436e-7,0.999999815996358,0.0003368496424913307,0.9996631503575086,0.0003425727263987893,0.9996574272736012,0.9993442967887285,0.0006557032112714795
2614,0.08433735289061499,0.915662647109385,1.82182599825478e-7,0.9999998178174001,7.206229538580704e-7,0.9999992793770461,6.841574408206993e-7,0.9999993158425592,0.9999993641894271,6.358105728446277e-7
2615,0.45714285714285713,0.5428571428571429,6.874204164778188e-7,0.9999993125795835,5.723816825721746e-7,0.9999994276183174,5.544235959505345e-7,0.9999994455764041,0.999999191328962,8.086710379508667e-7
2616,0.007228993463300875,0.9927710065366993,0.0000020372342153653337,0.9999979627657848,0.00008680650175289339,0.9999131934982471,0.0008185701905558593,0.9991814298094441,0.9993088811994252,0.0006911188005747961
2617,0.01902173957188319,0.9809782604281168,3.7578466734543717e-7,0.9999996242153326,3.221978995310133e-7,0.9999996778021004,1.3048420582934078e-7,0.9999998695157941,0.9999999968921518,3.107848157194678e-9
2618,0.08441580793593394,0.915584192064066,1.8176288278347946e-7,0.9999998182371171,0.01763163871111385,0.9823683612888862,0.018014000959954708,0.9819859990400452,0.964374742024564,0.03562525797543612
2619,0.019163451709963034,0.980836548290037,0.000002352464481777999,0.9999976475355182,0.12437440185874182,0.8756255981412582,0.1415784872581813,0.8584215127418187,0.7356185662463738,0.26438143375362616
2620,0.03343023287646228,0.9665697671235377,4.1386674564430227e-7,0.9999995861332543,3.5306872182670844e-7,0.9999996469312782,1.216675408340083e-7,0.9999998783324592,0.999999848425447,1.5157455310134397e-7
2621,0.019021739571291763,0.9809782604287083,3.7578466732723586e-7,0.9999996242153327,3.2149868590937373e-7,0.999999678501314,1.3007346045594558e-7,0.9999998699265396,0.9999999980020976,1.9979023889855705e-9
2622,0.019021843203269724,0.9809781567967303,0.000006008357915100972,0.9999939916420848,0.000043319035272713125,0.9999566809647272,0.00014601245794536687,0.9998539875420546,0.9999058477628187,0.0000941522371812358
2623,0.35622819137723816,0.643771808622762,0.00000599234514332036,0.9999940076548567,0.00013423259345828552,0.9998657674065417,0.002794119662543187,0.9972058803374568,0.9973684183219922,0.00263158167800779
2624,0.05,0.95,2.1160528080136395e-7,0.9999997883947193,0.000010291866527806607,0.9999897081334722,0.000012019754723520214,0.9999879802452765,0.9999983086087316,0.0000016913912682826328
2625,0.007228726519457221,0.9927712734805427,1.1773027103883766e-7,0.999999882269729,3.9456955498395264e-7,0.9999996054304451,3.138649459841826e-7,0.999999686135054,0.0028480493041093233,0.9971519506958906
2626,0.5957494646835596,0.4042505353164404,1.270100244613642e-7,0.9999998729899756,0.00016510946023341126,0.9998348905397666,0.0005418840000269644,0.9994581159999731,0.9992955090071243,0.0007044909928757081
2627,0.01095890410958905,0.9890410958904109,0.000002997045940096967,0.9999970029540598,9.129361974977248e-7,0.9999990870638026,7.132831104270281e-7,0.9999992867168895,0.9999962450700158,0.00000375492998406699
2628,0.019021771154258148,0.9809782288457419,0.00005967929376548664,0.9999403207062345,2.142763184343462e-7,0.9999997857236815,2.0547536574334744e-7,0.9999997945246343,0.9999999724946331,2.750536683500455e-8
2629,0.5957547010873828,0.40424529891261707,0.001312098293340123,0.9986879017066599,0.00008258829203728581,0.9999174117079627,0.00008633179574612993,0.9999136682042539,0.9985182939335472,0.001481706066452795
2630,0.010958904109589034,0.9890410958904109,7.233416672216535e-7,0.9999992766583328,0.0000020753455546905624,0.9999979246544453,0.0000031955405596931038,0.9999968044594403,0.9999951487835594,0.000004851216440571088
2631,0.019021754345993677,0.9809782456540064,0.0000068056495448438945,0.9999931943504552,0.0000021048910847663063,0.9999978951089152,0.000019645142190013808,0.99998035485781,0.9999735484597024,0.000026451540297680055
2632,0.08433782864712429,0.9156621713528756,0.000006312124333762817,0.9999936878756662,0.00005467695342541105,0.9999453230465746,0.00015676188549846177,0.9998432381145015,0.9999999139429941,8.605700590192069e-8
2633,0.019021789479040034,0.98097821052096,3.2783976098330586e-7,0.9999996721602391,0.000026396330309843333,0.9999736036696902,0.00006776971875315206,0.9999322302812468,0.9999469145650598,0.00005308543494028552
2634,0.5961637323045276,0.40383626769547243,0.00001384094017760504,0.9999861590598225,0.04506566412214753,0.9549343358778525,0.016857792590500586,0.9831422074094994,0.9381040499867976,0.061895950013202444
2635,0.019021797087181044,0.980978202912819,0.000009440871531027738,0.9999905591284689,0.00001841830549368128,0.9999815816945063,0.00008091556252191188,0.999919084437478,0.9999214264390921,0.00007857356090794116
2636,0.3562521880728867,0.6437478119271134,5.614441821831091e-8,0.9999999438555818,0.00020731240499515294,0.9997926875950048,0.0006777240845236032,0.9993222759154764,0.99912184844075,0.0008781515592500397
2637,0.5957446903761588,0.4042553096238412,1.9664661883631395e-7,0.9999998033533812,6.207157021613294e-7,0.9999993792842978,5.904950530303038e-7,0.999999409504947,0.9999994335852013,5.664147986996745e-7
2638,0.08433735203520216,0.9156626479647979,1.251811046674403e-7,0.9999998748188954,5.529218252983747e-7,0.9999994470781747,5.202254861714286e-7,0.9999994797745138,0.999999586438357,4.1356164296332727e-7
2639,0.010958904109589041,0.9890410958904109,6.364018462363437e-7,0.9999993635981537,6.383290226497721e-7,0.9999993616709774,6.55799278818022e-7,0.9999993442007211,0.9999990051308004,9.9486919970243e-7
2640,0.019021814818481215,0.9809781851815188,1.802328732745479e-7,0.9999998197671266,0.0001036570196328678,0.9998963429803672,0.00003820715990866038,0.9999617928400915,0.9998758319489479,0.0001241680510521756
2641,0.05000000000000002,0.95,2.4051099195944864e-7,0.9999997594890081,0.000003625957708705219,0.9999963740422914,0.000015223657781389402,0.9999847763422186,0.9999823685783189,0.000017631421680988316
2642,0.08433735122208917,0.9156626487779109,3.7648556081316507e-7,0.9999996235144392,3.2209832799745856e-7,0.9999996779016719,1.3031606649075894e-7,0.9999998696839335,0.9999999979983712,2.001628768454287e-9
2643,0.08433735320349796,0.9156626467965021,2.4108951990058613e-7,0.9999997589104801,5.087312965565305e-7,0.9999994912687035,9.79306704477389e-7,0.9999990206932955,0.9999997322088807,2.6779111932142637e-7
2644,0.5957446920375807,0.4042553079624192,2.966349978703498e-7,0.9999997033650021,6.008777450431664e-7,0.9999993991222549,7.558994138406201e-7,0.9999992441005863,0.9999994852644217,5.147355782749875e-7
2645,0.0072287268476520445,0.992771273152348,2.4550779832605976e-7,0.9999997544922017,6.187948021377951e-7,0.9999993812051979,0.0000012728025740729727,0.9999987271974259,0.99999951859582,4.814041799513367e-7
2646,0.01902174477395174,0.9809782552260482,9.266940433185455e-7,0.9999990733059567,0.000006768810619706063,0.9999932311893803,0.0000028956968826475567,0.9999971043031174,0.9999995187846517,4.812153483337224e-7
2647,0.01902200264259444,0.9809779973574055,0.0004940201674213032,0.9995059798325787,3.791591384206896e-7,0.9999996208408616,1.3338742004801734e-7,0.9999998666125799,0.9999997496812395,2.5031876048131555e-7
2648,0.08433934814358633,0.9156606518564137,5.558699709340788e-8,0.999999944413003,0.000275667232458603,0.9997243327675415,0.0006323888984533604,0.9993676111015467,0.9990947870696906,0.0009052129303095075
2649,0.033431310876216966,0.966568689123783,3.831665188523324e-7,0.9999996168334812,0.0005905951315002206,0.9994094048684997,0.00022092662174571934,0.9997790733782542,0.9991882955777458,0.0008117044222542498
2650,0.019021742647568254,0.9809782573524317,5.468988279811206e-7,0.999999453101172,0.000003856718832549329,0.9999961432811674,0.000002197049489937134,0.9999978029505101,0.9999944704365804,0.000005529563419561673
2651,0.08434617281059287,0.9156538271894071,4.066405071984902e-7,0.9999995933594928,0.0025260178455322174,0.9974739821544678,0.001482240588987335,0.9985177594110127,0.9960043378076174,0.0039956621923825835
2652,0.3562439509206416,0.6437560490793584,7.910606551558884e-7,0.9999992089393449,3.5154778784362545e-7,0.9999996484522122,2.428070518834565e-7,0.999999757192948,0.9999999297922209,7.020777926905627e-8
2653,0.5957446890767348,0.40425531092326517,1.2700580959165353e-7,0.9999998729941904,5.609814896776613e-7,0.9999994390185104,5.278085523827089e-7,0.9999994721914476,0.9999995804115612,4.195884387132161e-7
2654,0.5957447115797468,0.40425528842025316,7.356530447244534e-7,0.9999992643469553,0.0000012726793310240267,0.999998727320669,0.0000025335510102251178,0.9999974664489898,0.9999969450348639,0.000003054965136141007
2655,0.08433738721029378,0.9156626127897062,3.7648579438752344e-7,0.9999996235142056,0.000012234264109816352,0.9999877657358902,0.0000045682639047692045,0.9999954317360953,0.9999834487949485,0.000016551205051501574
2656,0.08433735081312867,0.9156626491868713,3.7648552136786975e-7,0.9999996235144787,2.0019201909607044e-7,0.9999997998079809,6.642397236718922e-8,0.9999999335760276,0.9999999962003033,3.799696725329151e-9
2657,0.5957447755049383,0.40425522449506174,7.946314675366504e-7,0.9999992053685324,0.000007878251768128033,0.9999921217482318,0.000005317295681431544,0.9999946827043186,0.9999987389804261,0.0000012610195738424116
2658,0.019021739999664708,0.9809782600003353,3.0539471257672515e-7,0.9999996946052874,8.917925946738096e-7,0.9999991082074055,4.3410118943159735e-7,0.9999995658988104,0.9999999998786384,1.2136156586485326e-10
2659,0.05000000000000002,0.9500000000000001,1.2488023603650463e-7,0.999999875119764,7.800613352600128e-7,0.9999992199386648,8.87857552752486e-7,0.9999991121424472,0.999999680399552,3.1960044792661726e-7
2660,0.007524254697465919,0.992475745302534,0.000014635159150129896,0.9999853648408498,0.000019315126173614556,0.9999806848738264,0.000037341747358570186,0.9999626582526414,0.9999982673607732,0.000001732639226835724
2661,0.01902175653029097,0.9809782434697091,1.0685041657714396e-7,0.9999998931495834,0.000006426642517472975,0.9999935733574826,0.000026122391614562347,0.9999738776083855,0.999970390324529,0.000029609675471078787
2662,0.010958904109589041,0.989041095890411,7.774168493710526e-7,0.9999992225831507,0.0000014447692173487482,0.9999985552307826,0.0000013021499091836305,0.9999986978500908,0.9999999948560533,5.143946709884764e-9
2663,0.45714285714285724,0.5428571428571428,9.88086707257721e-7,0.9999990119132927,0.0005093396143363351,0.9994906603856637,0.0006793946151930944,0.9993206053848068,0.9988188636809794,0.0011811363190205664
2664,0.01902174185794031,0.9809782581420596,2.634922001016682e-7,0.9999997365077998,0.0000015005605188792467,0.9999984994394812,0.0000033547540109149932,0.9999966452459892,0.9999998030566442,1.9694335586348578e-7
2665,0.019022279606878304,0.9809777203931217,5.99281073746875e-8,0.9999999400718926,0.0005017359463921652,0.9994982640536078,0.0005125399433709454,0.999487460056629,0.9989872882723397,0.0010127117276602577
2666,0.01902173949730854,0.9809782605026915,1.1688835476039537e-7,0.9999998831116453,3.1837300636679275e-7,0.9999996816269937,2.5325351432711445e-7,0.9999997467464856,0.1586090456533647,0.8413909543466354
2667,0.033430275435331745,0.9665697245646682,1.2739736881505282e-7,0.9999998726026312,0.000016018031161062593,0.999983981968839,0.00001631485746079597,0.9999836851425392,0.9999684243172172,0.000031575682782646464
2668,0.019021739910704622,0.9809782600892955,8.845699783340613e-8,0.9999999115430022,7.663113259119263e-7,0.999999233688674,6.095712653861666e-7,0.9999993904287346,0.013948733574960515,0.9860512664250395
2669,0.019021744864693182,0.9809782551353068,0.000009285949442058558,0.9999907140505581,7.61086272665063e-7,0.9999992389137274,7.144435608341364e-7,0.9999992855564392,0.9999900754699022,0.000009924530097900414
2670,0.0843373606682489,0.9156626393317511,3.0869969554585933e-7,0.9999996913003045,0.0000012919040294252446,0.9999987080959706,0.0000035200874755243917,0.9999964799125245,0.9999970809987224,0.0000029190012776524193
2671,0.4571428571428572,0.5428571428571427,1.933554668054135e-7,0.9999998066445331,3.390916755401577e-7,0.9999996609083245,3.0347438280291345e-7,0.9999996965256172,0.9999999915615496,8.438450379032378e-9
2672,0.05000000000000001,0.95,3.2763009575832123e-7,0.9999996723699042,3.7884065187446406e-7,0.999999621159348,4.4714702340256514e-7,0.9999995528529766,0.9999999292715843,7.07284155817733e-8
2673,0.01095890410958905,0.989041095890411,0.0000012256622363760752,0.9999987743377636,4.3802166840950593e-7,0.9999995619783316,0.0000011413174052881946,0.9999988586825946,0.9999989117802408,0.0000010882197591859525
2674,0.08433740752495264,0.9156625924750474,0.00002373877733726848,0.9999762612226628,0.0000013484791814902233,0.9999986515208185,0.0000013209367663044278,0.9999986790632337,0.9999746757111275,0.000025324288872525886
2675,0.595744829775696,0.4042551702243041,4.105297267167373e-7,0.9999995894702732,0.000015127065152956272,0.9999848729348471,0.000006473830486766579,0.9999935261695132,0.9999999998789495,1.210505026102039e-10
2676,0.007246793797511377,0.9927532062024886,0.000008912915774259444,0.9999910870842257,0.011728146616590617,0.9882718533834094,0.049419847663581484,0.9505801523364185,0.9426298391456719,0.057370160854327994
2677,0.019021773010760377,0.9809782269892396,0.000014457992213196063,0.9999855420077868,0.000013435491080620548,0.9999865645089194,0.000035693832925905065,0.9999643061670741,0.9999926058777635,0.000007394122236556221
2678,0.019021742632007,0.980978257367993,3.213539397924945e-7,0.9999996786460602,0.0000025878770906614187,0.9999974121229094,0.0000036622692616898603,0.9999963377307383,0.9999947625860585,0.0000052374139414905385
2679,0.019021739571291753,0.9809782604287083,3.7578466732723565e-7,0.9999996242153326,3.214986859093739e-7,0.9999996785013142,1.300734604559456e-7,0.9999998699265396,0.9999999980020976,1.9979023889855726e-9
2680,0.01902206072176652,0.9809779392782335,3.7579513206403224e-7,0.9999996242048679,0.0004671119332988838,0.999532888066701,0.00013603874508598174,0.9998639612549141,0.9994002506697255,0.000599749330274454
2681,0.01903086457489897,0.980969135425101,1.2504331180446902e-7,0.9999998749566882,0.005196059330693529,0.9948039406693064,0.011930460261277018,0.988069539738723,0.9829043372351158,0.017095662764884126
2682,0.019021739472127718,0.9809782605278722,2.1583877058158316e-7,0.9999997841612295,2.1574202264890922e-7,0.9999997842579774,2.096773029800299e-7,0.999999790322697,0.9999999900474481,9.952551854897823e-9
2683,0.05000000000000002,0.9500000000000001,4.075376679859311e-7,0.9999995924623319,0.000007932850220452196,0.9999920671497795,0.000019379910169581473,0.9999806200898305,0.9999933123365706,0.000006687663429312706
2684,0.019022009375302337,0.9809779906246977,1.9345705308416799e-7,0.9999998065429468,0.0002513244279428463,0.9997486755720572,0.00025566232743999665,0.99974433767256,0.999509708908656,0.0004902910913440319
2685,0.019021780573930704,0.9809782194260693,5.5479077483843846e-8,0.9999999445209226,0.00003388289026929141,0.9999661171097307,0.00004384058940466384,0.9999561594105952,0.99999569178798,0.000004308212020002718
2686,0.010958904109589045,0.989041095890411,0.00015931148932627552,0.9998406885106738,0.0025789044970937146,0.9974210955029064,0.008031819290617694,0.9919681807093822,0.9893073122988343,0.010692687701165781
2687,0.007525242331746976,0.992474757668253,0.000034902743417338484,0.9999650972565827,0.0004274362053096158,0.9995725637946904,0.003526381927452402,0.9964736180725476,0.9961588733875459,0.0038411266124540396
2688,0.019021740061560377,0.9809782599384396,1.2494809318666815e-7,0.9999998750519068,6.545231632209772e-7,0.9999993454768368,9.680242128603149e-7,0.9999990319757871,0.999999534427099,4.655729009975349e-7
2689,0.050000000000000024,0.9500000000000001,3.276781330000831e-7,0.9999996723218669,0.00001266066458547033,0.9999873393354145,0.00010086947403924195,0.9998991305259607,0.9998878280498754,0.00011217195012457833
2690,0.01902175224328098,0.980978247756719,0.00002181043892740226,0.9999781895610725,5.967144800049894e-7,0.9999994032855201,0.0000022017340955044366,0.9999977982659044,0.9999768587219797,0.000023141278020295555
2691,0.08452246482265487,0.9154775351773452,0.0000016000233366804926,0.9999983999766633,0.008442635311469526,0.9915573646885305,0.07568798830342469,0.9243120116965754,0.9160131831824131,0.08398681681758688
2692,0.5957446930913681,0.40425530690863176,3.5598460168009816e-7,0.9999996440153982,5.466351883009541e-7,0.9999994533648118,9.065650611779002e-7,0.9999990934349388,0.9999999901547945,9.845205542857173e-9
2693,0.007525813563007898,0.992474186436992,0.00001547694918609775,0.9999845230508139,0.0009561308371633038,0.9990438691628367,0.005282783938974315,0.9947172160610257,0.993913708449983,0.006086291550017096
2694,0.4571428571428572,0.5428571428571428,0.0013378497180227202,0.9986621502819774,0.0011696669393458023,0.9988303330606543,0.00416013402432238,0.9958398659756776,0.993330149470687,0.00666985052931296
2695,0.01902174231197812,0.9809782576880219,1.6487100415237324e-7,0.9999998351289959,0.000001572785441419823,0.9999984272145586,0.000004233367341138571,0.9999957666326589,0.9999968724240775,0.000003127575922454003
2696,0.08433735063876358,0.9156626493612363,3.527271349302553e-7,0.999999647272865,1.6353065749136896e-7,0.9999998364693424,4.7625641398429204e-8,0.9999999523743586,0.17685156941147862,0.8231484305885214
2697,0.01902174009927902,0.9809782599007211,0.000001538212458623266,0.9999984617875414,1.5323941510227672e-7,0.9999998467605848,1.2677684583016565e-7,0.9999998732231542,0.9999996493665843,3.506334157142989e-7
2698,0.019021739496380828,0.9809782605036192,4.0591052303778244e-7,0.999999594089477,2.109344929999277e-7,0.999999789065507,6.99252882315401e-8,0.9999999300747118,0.9999999980184197,1.981580261803768e-9
2699,0.5957448255134046,0.4042551744865955,1.2700595988402582e-7,0.9999998729940401,0.000006608900558343907,0.9999933910994417,0.000014646701010539014,0.9999853532989894,0.9999799214821796,0.00002007851782049201
2700,0.049999999999999996,0.9500000000000001,0.000022595180683762704,0.9999774048193162,0.000015910688462358756,0.9999840893115376,0.000056073167130638705,0.9999439268328694,0.9999063607564226,0.00009363924357751859
2701,0.08433735794952887,0.9156626420504711,1.155556134885165e-7,0.9999998844443865,0.0000018784451057788594,0.9999981215548942,0.0000018913209652645853,0.9999981086790347,0.9999988795578875,0.0000011204421125969407
2702,0.30434783927359615,0.6956521607264039,3.530704266732214e-7,0.9999996469295733,6.148104427533405e-7,0.9999993851895572,0.000001231047608425135,0.9999987689523916,0.9999995857017143,4.142982856675487e-7
2703,0.0843437440937826,0.9156562559062174,0.00011246665727747225,0.9998875333427225,0.00024192994219548948,0.9997580700578045,0.0025511707688118507,0.9974488292311882,0.997192370474772,0.0028076295252279348
2704,0.5957446879378531,0.404255312062147,3.819734112124792e-7,0.9999996180265888,4.568567514487488e-7,0.9999995431432486,2.0861991086836964e-7,0.9999997913800891,0.999999791504009,2.0849599100170286e-7
2705,0.01902200567976248,0.9809779943202376,0.00040515684519058933,0.9995948431548094,0.000026805078412146186,0.9999731949215879,0.00006826203760049193,0.9999317379623995,0.9999289918352054,0.00007100816479462223
2706,0.019021739631531105,0.980978260368469,2.827289691413025e-7,0.9999997172710309,4.484142243909844e-7,0.9999995515857756,2.0926297019937928e-7,0.9999997907370298,0.9999999622382119,3.776178823137699e-8
2707,0.59574625777388,0.40425374222612,2.1530071311502305e-7,0.9999997846992869,0.000050076495218618865,0.9999499235047814,0.00018279307391948956,0.9998172069260806,0.9997679389097022,0.00023206109029784842
2708,0.010958904109589038,0.989041095890411,1.248803341758943e-7,0.9999998751196658,0.000013812401193749914,0.9999861875988063,0.000014068355492777361,0.9999859316445072,0.99997277125867,0.000027228741329967923
2709,0.010958904109589043,0.9890410958904109,4.07530725007656e-7,0.999999592469275,5.016604184541534e-7,0.9999994983395815,0.0000010349469942018167,0.9999989650530058,0.9999999540663361,4.593366387823193e-8
2710,0.5957502732315602,0.40424972676843984,0.000010091885629319489,0.9999899081143707,0.00011423917903527607,0.9998857608209647,0.0007023501347958193,0.9992976498652042,0.9992198794660422,0.0007801205339578532
2711,0.019021861312022693,0.9809781386879773,2.1181058734114795e-7,0.9999997881894127,0.000049265339818390966,0.9999507346601816,0.00017983213460426458,0.9998201678653957,0.9997716979084268,0.00022830209157311758
2712,0.019021843576461053,0.9809781564235389,0.000007643082444621286,0.9999923569175554,0.00007361450088224322,0.9999263854991177,0.00011476175022874041,0.9998852382497713,0.9999951257606876,0.0000048742393123329925
2713,0.01902174255134822,0.9809782574486519,3.757847590383657e-7,0.9999996242152409,0.0000038446166502010226,0.9999961553833498,0.000002199690468724698,0.9999978003095313,0.9999944053337709,0.000005594666229125927
2714,0.08433735963428886,0.9156626403657112,3.086999860301603e-7,0.999999691300014,0.0000011747332339304883,0.999998825266766,0.000003167446613782449,0.9999968325533862,0.9999965739825727,0.0000034260174271773714
2715,0.01902174016643799,0.9809782598335619,2.1171766126333254e-7,0.9999997882823386,6.098226946778621e-7,0.9999993901773053,0.0000011227662511675852,0.9999988772337488,0.9999998153796926,1.846203074298566e-7
2716,0.019021745774181822,0.9809782542258183,3.75786106574618e-7,0.9999996242138934,0.000008962193452159199,0.9999910378065477,0.0000031303631783440455,0.9999968696368217,0.9999948089318902,0.0000051910681098342025
2717,0.019021747768239273,0.9809782522317607,1.9346205348288874e-7,0.9999998065379464,0.000007523966042987063,0.9999924760339569,0.000008493329474542753,0.9999915066705255,0.9999996063254264,3.936745735301465e-7
2718,0.08435245230594536,0.9156475476940547,1.2521870173729518e-7,0.9999998747812984,0.0032070530573961547,0.9967929469426038,0.003654402541621802,0.9963455974583781,0.9931273876106996,0.00687261238930046
2719,0.01902173970456636,0.9809782602954337,2.1171755795467347e-7,0.9999997882824421,3.951056346908751e-7,0.9999996048943652,4.7066638589754214e-7,0.9999995293336141,0.9999999184532472,8.154675272379473e-8
2720,0.5957452130274645,0.4042547869725354,0.000018249890044648457,0.9999817501099554,0.000034428011724636354,0.9999655719882754,0.00002597965568104187,0.999974020344319,0.9999875828460513,0.000012417153948742885
2721,0.007228678000405282,0.9927713219995947,0.0006506055743675621,0.9993493944256325,0.00010061141227312843,0.9998993885877269,0.00010501665213603458,0.9998949833478641,0.9991437118758064,0.0008562881241935998
2722,0.01902174025227411,0.9809782597477258,2.406407117114958e-7,0.9999997593592883,5.759366595480137e-7,0.9999994240633404,0.0000012888395597391193,0.9999987111604403,0.9999993532181997,6.467818003771811e-7
2723,0.08433736561900929,0.9156626343809907,3.764869222847003e-7,0.9999996235130778,0.0000052513929855068456,0.9999947486070145,0.0000017417698034156575,0.9999982582301965,0.9999999212003525,7.879964749274296e-8
2724,0.019021739488275034,0.980978260511725,1.1754103127856709e-7,0.9999998824589688,3.0856718342947685e-7,0.9999996914328165,2.4545335831492433e-7,0.9999997545466417,0.22674526537850923,0.7732547346214907
2725,0.019021842662381355,0.9809781573376187,1.3431028523132808e-7,0.9999998656897148,0.000044030805919821937,0.9999559691940801,0.00015013904526667773,0.9998498609547334,0.9998671521868309,0.00013284781316915577
2726,0.019021739424421417,0.9809782605755787,3.568297590818502e-7,0.9999996431702408,1.5093573970632855e-7,0.9999998490642603,4.395757666321829e-8,0.9999999560424234,0.3420526494130265,0.6579473505869736
2727,0.595744711579747,0.4042552884202531,7.356530447244527e-7,0.9999992643469553,0.0000012726793310240278,0.999998727320669,0.0000025335510102251186,0.9999974664489898,0.9999969450348639,0.000003054965136141009
2728,0.03343023470525198,0.966569765294748,1.2739720388470472e-7,0.9999998726027961,7.002046811758969e-7,0.9999992997953188,9.87690467859044e-7,0.9999990123095321,0.9999996530969988,3.46903001287796e-7
2729,0.08433735993861699,0.9156626400613831,2.1211357976487022e-7,0.9999997878864203,0.0000011799855044449897,0.9999988200144955,0.0000033971049595052686,0.9999966028950406,0.9999970466313218,0.0000029533686782281382
2730,0.007228729986453846,0.9927712700135461,3.8338531140957117e-7,0.9999996166146886,0.000009170618232902902,0.9999908293817671,0.000003420863303093525,0.999996579136697,0.9999877048659653,0.000012295134034706648
2731,0.0845771355814838,0.9154228644185162,0.000015838514569659147,0.9999841614854303,0.004689687302044561,0.9953103126979554,0.10425513450886517,0.8957448654911349,0.8921216449396516,0.10787835506034837
2732,0.5957568844769766,0.40424311552302344,1.8481709465888107e-7,0.9999998151829053,0.0008921132771651408,0.9991078867228349,0.0009114739031527904,0.9990885260968472,0.9981968575527379,0.0018031424472621039
2733,0.35624396514456064,0.6437560348554394,9.37726398870871e-7,0.9999990622736011,0.0000010598434471661347,0.9999989401565529,0.0000011475195765647608,0.9999988524804234,0.9999982026250905,0.000001797374909551319
2734,0.007228726561953513,0.9927712734380464,2.1599963183641286e-7,0.9999997840003682,4.372469421151609e-7,0.9999995627530579,4.707665485935116e-7,0.9999995292334514,0.9999999999662835,3.37164558186733e-11
2735,0.019022112448024698,0.9809778875519753,3.757960922245941e-7,0.9999996242039078,0.0005096033942240256,0.999490396605776,0.00019062967219201998,0.9998093703278079,0.9992995418314944,0.0007004581685057133
2736,0.019021739716551793,0.9809782602834483,5.468989602797204e-7,0.9999994531010397,4.0966660244834274e-7,0.9999995903333976,1.434007728055298e-7,0.9999998565992272,0.9999997526230767,2.473769232976641e-7
2737,0.01902180421118324,0.9809781957888168,0.0000017150334976654108,0.9999982849665022,0.00002570578883686453,0.9999742942111631,0.00009473644753100583,0.999905263552469,0.9999428202514257,0.00005717974857426113
2738,0.08442026162813179,0.9155797383718682,0.0000035238736221934412,0.9999964761263779,0.0014501241260664638,0.9985498758739335,0.036224165969074386,0.9637758340309256,0.9752352873635959,0.02476471263640412
2739,0.01902174003438484,0.9809782599656152,0.0000014633198046429392,0.9999985366801954,1.5779734688184336e-7,0.999999842202653,7.53238074385779e-8,0.9999999246761926,0.999999404226835,5.957731649145197e-7
2740,0.08433742692897797,0.915662573071022,0.00003114762992409958,0.9999688523700758,0.000002029676062784343,0.9999979703239372,0.0000020464518665679033,0.9999979535481334,0.9999655289743414,0.000034471025658604984
2741,0.5957447588530629,0.4042552411469371,5.559053861951979e-7,0.9999994440946138,0.000007992975972650472,0.9999920070240275,0.0000029800875037858028,0.9999970199124962,0.9999893315120538,0.000010668487946184802
2742,0.0190217398899335,0.9809782601100665,1.2494805935958324e-7,0.9999998750519407,6.65297322514946e-7,0.9999993347026775,6.351296870314574e-7,0.9999993648703129,0.9999993578793885,6.421206114586582e-7
2743,0.03343027507149126,0.9665697249285087,1.8540741750034508e-7,0.9999998145925826,0.00001590318232160431,0.9999840968176783,0.000016188927073690227,0.9999838110729263,0.999968792646372,0.00003120735362812544
2744,0.08433735993861687,0.9156626400613831,2.1211357976487056e-7,0.9999997878864203,0.0000011799855044449903,0.9999988200144956,0.000003397104959505271,0.9999966028950404,0.9999970466313218,0.0000029533686782281386
2745,0.019021742347055465,0.9809782576529446,6.313360546529238e-7,0.9999993686639453,9.965477404778323e-7,0.9999990034522596,0.000004409102778957417,0.999995590897221,0.9999976438219168,0.0000023561780831722393
2746,0.5957447115657736,0.4042552884342265,8.055785242561209e-8,0.9999999194421476,0.0000021394278225236884,0.9999978605721774,0.000002319821244539008,0.9999976801787555,0.9999998507495385,1.4925046169118383e-7
2747,0.019021739778956936,0.9809782602210431,7.237331325936941e-7,0.9999992762668674,2.88043106672579e-7,0.9999997119568933,2.0530763565211547e-7,0.9999997946923643,0.9999999264564218,7.354357820713862e-8
2748,0.08433805814705851,0.9156619418529415,7.25194435167598e-7,0.9999992748055648,0.00012029896952273073,0.9998797010304772,0.0002009780822128567,0.9997990219177871,0.9996791496171031,0.0003208503828968539
2749,0.007228925503203593,0.9927710744967964,1.2748093524830194e-7,0.9999998725190647,0.00033408761594068225,0.9996659123840593,0.0003399987569474634,0.9996600012430525,0.9993459727361691,0.000654027263830858
2750,0.019021864035566542,0.9809781359644335,0.00016431745787284042,0.9998356825421272,0.00003359481200102629,0.999966405187999,0.000036495886792547294,0.9999635041132074,0.9999489019734196,0.000051098026580356796
2751,0.010958904109589048,0.989041095890411,1.8170642086295422e-7,0.9999998182935791,0.0009073781600135832,0.9990926218399864,0.002325497029031484,0.9976745029709685,0.9967687106956531,0.0032312893043468507
2752,0.0843373516432614,0.9156626483567386,6.890754952252313e-7,0.9999993109245048,2.3315572694359228e-7,0.999999766844273,9.801332971234266e-8,0.9999999019866703,0.9999999877178744,1.228212563282613e-8
2753,0.595744694403843,0.4042553055961571,4.1446743849023954e-7,0.9999995855325615,5.116913508833389e-7,0.9999994883086492,0.000001077026093027662,0.9999989229739069,0.9999999273314262,7.266857375205443e-8
2754,0.4571428571428571,0.5428571428571429,0.000026473214887631058,0.9999735267851123,9.107210886503908e-7,0.9999990892789113,9.812375963062802e-7,0.9999990187624037,0.9999999986674604,1.3325397408968587e-9
2755,0.03475939267202201,0.965240607327978,9.298294237909134e-8,0.9999999070170577,0.000012628330475681458,0.9999873716695242,0.00001766089621037539,0.9999823391037896,0.9999740806061369,0.00002591939386299084
2756,0.019021739661772494,0.9809782603382274,2.117175252174751e-7,0.9999997882824748,3.7790811661596693e-7,0.9999996220918834,4.075487818354718e-7,0.9999995924512182,0.999999998764443,1.2355569586804924e-9
2757,0.019021739800727903,0.980978260199272,7.237331467494736e-7,0.9999992762668531,3.033289085926573e-7,0.9999996966710913,2.3088014678282733e-7,0.9999997691198533,0.9999998855988831,1.144011169814004e-7
2758,0.36555362021369253,0.6344463797863075,7.414624680424428e-7,0.9999992585375319,7.437076281926524e-7,0.9999992562923717,7.640617847078434e-7,0.9999992359382153,0.9999988408928037,0.0000011591071963986413
2759,0.007228726293815207,0.9927712737061848,0.0000012511280226349884,0.9999987488719774,3.302836702845568e-7,0.9999996697163298,2.577066504040212e-7,0.9999997422933495,0.999999980899413,1.9100586993078223e-8
2760,0.08433756538147595,0.915662434618524,1.3454580784164598e-7,0.9999998654541922,0.00003835557000842091,0.9999616444299916,0.000059637567406336934,0.9999403624325937,0.9999669710893365,0.00003302891066340566
2761,0.5957448255134045,0.4042551744865954,1.2700595988402574e-7,0.9999998729940401,0.000006608900558343903,0.9999933910994417,0.000014646701010539009,0.9999853532989894,0.9999799214821796,0.000020078517820491994
2762,0.45714285714285735,0.5428571428571427,9.261862107060948e-7,0.9999990738137893,2.495807342937192e-7,0.9999997504192657,9.983872716224818e-8,0.9999999001612728,0.9999999994537815,5.462185549152929e-10
2763,0.007228736754196486,0.9927712632458036,1.2747771083580249e-7,0.9999998725222892,0.000015670230740988884,0.999984329769259,0.0000196787059639419,0.999980321294036,0.9999998910408064,1.089591935447017e-7
2764,0.08433742828002863,0.9156625717199713,1.2518354484064008e-7,0.9999998748164551,0.000017213556139408156,0.9999827864438605,0.000018499514315383017,0.9999815004856847,0.9999998433024841,1.5669751589503495e-7
2765,0.019021768612896457,0.9809782313871035,6.368248600473317e-7,0.9999993631751399,0.00002287057434517959,0.9999771294256548,0.00003182280618880254,0.9999681771938111,0.9999520680278297,0.00004793197217032187
2766,0.010958904109589045,0.9890410958904109,6.364026030720105e-7,0.9999993635973969,0.000005629862262021199,0.999994370137738,0.0000022500955231479324,0.9999977499044769,0.9999999926270129,7.372987069281724e-9
2767,0.6009656958559697,0.39903430414403024,6.442306499572484e-7,0.9999993557693501,0.1544122692162376,0.8455877307837624,0.6174234063699058,0.3825765936300942,0.22870709863566402,0.771292901364336
2768,0.019023457750743118,0.980976542249257,0.0000017111565733048477,0.9999982888434267,0.0005536008852197692,0.9994463991147802,0.002670654958273158,0.9973293450417269,0.9999897555748724,0.000010244425127683996
2769,0.01902173970034001,0.98097826029966,1.6685644965754973e-7,0.9999998331435503,6.717669834792286e-7,0.9999993282330165,2.309185837763644e-7,0.9999997690814163,0.9999997299626863,2.700373137830982e-7
2770,0.0843373511465809,0.9156626488534191,1.2518110244936256e-7,0.9999998748188975,3.5323231641838555e-7,0.9999996467676836,3.161904798245883e-7,0.9999996838095201,0.9999999902527519,9.747248046325885e-9
2771,0.019022093664078445,0.9809779063359215,0.000004497916063761111,0.9999955020839363,0.00005101118734300353,0.9999489888126569,0.0006100855659108263,0.9993899144340892,0.9995058193301253,0.0004941806698748025
2772,0.019021760941796563,0.9809782390582035,6.368046126807855e-7,0.9999993631953874,0.000013137766063011486,0.999986862233937,0.00002715994128153311,0.9999728400587184,0.9999602204583135,0.00003977954168651188
2773,0.01902174859456471,0.9809782514054354,1.2494922049275667e-7,0.9999998750507794,0.000009304345276567807,0.9999906956547235,0.000008332281047922659,0.9999916677189521,0.9999996860021928,3.139978071995689e-7
2774,0.019021749411834262,0.9809782505881657,2.827281076097492e-7,0.9999997172718923,0.000013585023701747011,0.9999864149762983,0.000005427366668788413,0.9999945726333312,0.999999987618008,1.2381991939964173e-8
2775,0.0190219011000896,0.9809780988999104,0.0003007038171884583,0.9996992961828115,9.97832851823609e-7,0.9999990021671481,0.0000022663610355302814,0.9999977336389645,0.9999984588898096,0.0000015411101902861943
2776,0.010958904109589046,0.989041095890411,0.0000012258044244216968,0.9999987741955757,0.00000687006637355137,0.9999931299336264,0.0000397921252037302,0.9999602078747963,0.9999538304716963,0.000046169528303752285
2777,0.45714285714285724,0.5428571428571427,2.1160265833398858e-7,0.9999997883973417,4.6387682293040996e-7,0.9999995361231772,7.202886771457172e-7,0.9999992797113227,0.9999996778391916,3.2216080828778885e-7
2778,0.08433740640819837,0.9156625935918016,6.89106891207595e-7,0.9999993108931089,0.00001317318955408365,0.9999868268104458,0.00001203883054675235,0.9999879611694532,0.9999831775456897,0.000016822454310225032
2779,0.01902174033267595,0.9809782596673241,0.0000013246369753103886,0.9999986753630247,4.891224015355227e-7,0.9999995108775985,4.424945721561922e-7,0.9999995575054278,0.9999999962347911,3.7652089543491764e-9
2780,0.01095890410958904,0.9890410958904109,0.000012951890867288317,0.9999870481091326,0.0000060024723086506785,0.9999939975276914,0.000007569278198156863,0.9999924307218018,0.9999742714288262,0.000025728571173789328
2781,0.59574495376773,0.40425504623226993,0.000005243285496279899,0.9999947567145038,0.000014875407371825423,0.9999851245926281,0.00002022126681374951,0.9999797787331863,0.9999835781966994,0.000016421803300625912
2782,0.35626357006670734,0.6437364299332926,1.2644987589993346e-7,0.9999998735501241,0.0010425121331802784,0.9989574878668198,0.0010651461044483713,0.9989348538955516,0.9978927220671857,0.002107277932814307
2783,0.4571428571428573,0.5428571428571427,7.233400066006701e-7,0.9999992766599934,2.5537406030262343e-7,0.9999997446259398,2.179540365908659e-7,0.9999997820459634,0.9999998892191305,1.1078086942024677e-7
2784,0.019021747816560124,0.9809782521834398,2.583478580288795e-7,0.9999997416521419,0.000012051326597482322,0.9999879486734026,0.000003991566682135947,0.9999960084333178,0.9999999982641724,1.7358276045796392e-9
2785,0.5957471408850478,0.4042528591149523,5.6394038097989735e-8,0.9999999436059619,0.0001207006080203759,0.9998792993919797,0.0002428602075453683,0.9997571397924546,0.9997110578375525,0.0002889421624474505
2786,0.007228727000537874,0.9927712729994621,1.5656931296235857e-7,0.999999843430687,9.526073131043877e-7,0.999999047392687,0.0000014058568148017864,0.9999985941431851,0.9999999835253174,1.6474682550156017e-8
2787,0.01902177383763524,0.9809782261623647,0.00005123524310721321,0.9999487647568929,0.00000440347173589657,0.9999955965282642,0.000009496844879041908,0.999990503155121,0.9999874492268291,0.000012550773170929814
2788,0.010958904109589033,0.9890410958904109,2.116079226396574e-7,0.9999997883920774,0.0000030843187344758337,0.9999969156812656,0.000011446700340595841,0.9999885532996593,0.9999863313595648,0.000013668640435200085
2789,0.007233619869098354,0.9927663801309016,3.8371637870519944e-7,0.9999996162836213,0.012051744015976468,0.9879482559840235,0.004508197564861753,0.9954918024351382,0.9834480231871668,0.016551976812833238
2790,0.019021747209043538,0.9809782527909564,5.81837278558503e-7,0.9999994181627214,0.000010616112183507034,0.9999893838878166,0.000003963251030205756,0.9999960367489698,0.9999856632029311,0.000014336797068871256
2791,0.010958904109589046,0.989041095890411,3.7558658258875797e-7,0.9999996244134173,0.00023271810359748276,0.9997672818964024,0.0001366489421227688,0.9998633510578773,0.9996310866805967,0.0003689133194032812
2792,0.01902192550557607,0.9809780744944239,3.757916373807251e-7,0.9999996242083626,0.00025443617816003043,0.9997455638218399,0.00009496008186477207,0.9999050399181353,0.9996575050691943,0.00034249493080570665
2793,0.01095890410958905,0.9890410958904109,0.000005540358001236782,0.9999944596419987,0.000049779704233895644,0.9999502202957661,0.00012498864924093475,0.9998750113507591,0.9999538547973219,0.000046145202678138595
2794,0.010958904109589043,0.989041095890411,1.52549568668263e-7,0.9999998474504312,0.00003910121379618521,0.9999608987862038,0.0000677074956322442,0.9999322925043678,0.9999938406001041,0.000006159399895890385
2795,0.08433762888786986,0.9156623711121302,0.000008756439305235646,0.9999912435606947,0.00002411797134507112,0.9999758820286548,0.000094116789838015,0.999905883210162,0.9999040598141631,0.00009594018583690841
2796,0.019021783166611742,0.9809782168333883,0.0000029061229979429017,0.9999970938770022,0.000015503381164303835,0.9999844966188357,0.00006424543737459438,0.9999357545626254,0.9999998535357131,1.4646428695475096e-7
2797,0.019021748267188082,0.980978251732812,3.7578489838050666e-7,0.9999996242151017,0.00001221148827477676,0.9999877885117252,0.00000455975942716946,0.9999954402405729,0.9999834795857958,0.000016520414204283425
2798,0.05000000000000001,0.95,4.952177789411918e-7,0.999999504782221,1.7184142338168293e-7,0.9999998281585766,5.0046016648593915e-8,0.9999999499539834,0.00566951066936238,0.9943304893306377
2799,0.007228726610154107,0.9927712733898459,1.702312035925557e-7,0.9999998297687964,7.777789694068728e-7,0.9999992222210307,2.673599961417768e-7,0.9999997326400039,0.9999996873689246,3.1263107536517766e-7
2800,0.010958904109589043,0.989041095890411,0.000008806518232085229,0.9999911934817679,0.04688005233846938,0.9531199476615306,0.013653051945495574,0.9863469480545045,0.9398324380768781,0.06016756192312195
2801,0.45714285714285696,0.542857142857143,0.999997202350678,0.0000027976493219890776,0.00003997186489152372,0.9999600281351084,0.00011331264998833155,0.9998866873500117,0.0002337280612120507,0.999766271938788
2802,0.45714285714285735,0.5428571428571426,0.9380067239686716,0.06199327603132846,0.062022344345573334,0.9379776556544266,0.000005012927956702166,0.9999949870720433,0.00012550514879817675,0.9998744948512017
2803,0.08653883038689056,0.9134611696131095,0.9999997935545044,2.0644549553952003e-7,0.00003961967129921983,0.9999603803287008,0.00010798012200632061,0.9998920198779937,0.0005356856086066889,0.9994643143913933
2804,0.3732912423539124,0.6267087576460877,0.9999999320299007,6.797009938164386e-8,0.00003234372950756825,0.9999676562704924,0.00009266248221866402,0.9999073375177813,0.0018268102315236255,0.9981731897684764
2805,0.010958904109589041,0.9890410958904109,0.9999999476723909,5.232760906170606e-8,0.00001941662134025953,0.9999805833786597,0.00002712385124753611,0.9999728761487524,0.0006419472342653891,0.9993580527657346
2806,0.45714285714285735,0.5428571428571427,0.9266577615202021,0.07334223847979802,3.821524773779384e-7,0.9999996178475226,3.039876370462128e-7,0.9999996960123628,0.00007249159023173811,0.9999275084097683
2807,0.0077907235816582305,0.9922092764183418,0.9999997066625711,2.933374289219054e-7,0.06348157490697977,0.9365184250930202,0.0026847589587605373,0.9973152410412395,0.0002068027859970661,0.999793197214003
2808,0.019547017745993624,0.9804529822540065,0.9857890345988498,0.014210965401150149,2.206293830691581e-7,0.9999997793706169,6.425471554505826e-8,0.9999999357452845,0.00016141257441713006,0.9998385874255828
2809,0.019554591668032494,0.9804454083319674,0.9999996660154191,3.3398458096515547e-7,0.0000015748233910019283,0.9999984251766091,0.0000016335148668271885,0.9999983664851331,0.00018957383257164336,0.9998104261674284
2810,0.007088321948215953,0.992911678051784,0.8373318165826463,0.16266818341735365,6.399610741788416e-7,0.9999993600389258,5.090644867095479e-7,0.9999994909355133,0.00018997661909789202,0.9998100233809021
2811,0.019021982565806665,0.9809780174341933,0.00045658347307008245,0.9995434165269299,2.1002837492668847e-7,0.9999997899716251,6.116734452851642e-8,0.9999999388326555,0.00027192998557559804,0.9997280700144244
2812,0.019554555010412922,0.9804454449895871,0.9999225071374946,0.00007749286250541081,0.00000546156066671311,0.9999945384393334,0.000006042125260515413,0.9999939578747395,0.00026344314872187626,0.9997365568512782
2813,0.08653857797065899,0.913461422029341,0.9999996731459371,3.2685406292700287e-7,0.000019503094577943983,0.999980496905422,0.000027333978587487052,0.9999726660214124,0.000642052839314256,0.9993579471606858
2814,0.019554723900092556,0.9804452760999075,0.9999982998902879,0.0000017001097121270673,0.000027141002296563354,0.9999728589977035,0.00019494086128678286,0.9998050591387132,0.0001548703016691581,0.9998451296983308
2815,0.0865384785492143,0.9134615214507856,0.9999993880266376,6.119733623486629e-7,0.0000023411996420380647,0.999997658800358,0.0000049997246712248915,0.9999950002753288,0.00044174012452347246,0.9995582598754765
2816,0.019555973478517213,0.9804440265214828,0.998331746013173,0.001668253986826984,0.00045728435193319864,0.9995427156480668,0.003487012634303175,0.9965129873656969,0.0001682027206179518,0.9998317972793821
2817,0.4571428571428573,0.5428571428571426,0.9999997670903504,2.3290964961973092e-7,0.0000020953104227262257,0.9999979046895774,6.10225044905589e-7,0.9999993897749552,0.00014076421471061993,0.9998592357852893
2818,0.019554791736347575,0.9804452082636523,0.9999996295336392,3.7046636079998486e-7,0.00003117555883275785,0.9999688244411672,0.0003011562827657954,0.9996988437172342,0.000590140609919129,0.9994098593900808
2819,0.03589705799040509,0.964102942009595,0.9999999215472284,7.845277169158207e-8,0.005888112034250752,0.9941118879657493,0.0002490178672409138,0.999750982132759,0.00015463860645609334,0.999845361393544
2820,0.019554597213168396,0.9804454027868317,0.9999999971112393,2.888760623425794e-9,0.000003141398577230141,0.9999968586014227,0.000008890497762767168,0.9999911095022372,0.00008736616956955187,0.9999126338304304
2821,0.01955459190703205,0.9804454080929679,0.9999999989167816,1.0832184615930182e-9,0.0000016234609279921376,0.999998376539072,0.000001682461514273075,0.9999983175384858,0.00015488008270773726,0.9998451199172923
2822,0.6025277714578607,0.39747222854213937,0.9999943484082022,0.000005651591797854402,0.0002845619937959846,0.999715438006204,0.0020423689655330586,0.9979576310344669,0.00016834522023176262,0.9998316547797681
2823,0.08654416297399355,0.9134558370260065,0.9977668715496345,0.0022331284503654698,0.0005183050853920822,0.9994816949146079,0.003994607860456322,0.9960053921395438,0.00016815338822535146,0.9998318466117746
2824,0.01095890410958904,0.9890410958904109,0.9999999978485159,2.1514840846877637e-9,0.000003018284001688626,0.9999969817159984,0.000008542045800218294,0.9999914579541997,0.00010676667405273625,0.9998932333259473
2825,0.08653854411247952,0.9134614558875205,0.9999998460476522,1.5395234780904274e-7,0.000016274881934151062,0.9999837251180659,0.000016873147752412118,0.9999831268522477,0.0002058736560066956,0.9997941263439933
2826,0.6025108138371149,0.39748918616288514,0.9999999997528708,2.4712925471163837e-10,0.000019781588974361133,0.9999802184110257,0.00002761642724193992,0.999972383572758,0.0006419269318962951,0.9993580730681036
2827,0.00777637183572282,0.9922236281642772,0.9999736524472554,0.000026347552744431047,0.000025670816453016976,0.9999743291835469,0.00004486646959918252,0.9999551335304008,0.0006512188471427689,0.9993487811528573
2828,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.856360187906995e-7,0.9999996143639812,3.067586606174419e-7,0.9999996932413394,0.00007289989704928569,0.9999271001029507
2829,0.03475933658633518,0.9652406634136649,0.9999999281616886,7.183831139389704e-8,0.000016655458161634017,0.9999833445418385,0.00001726390288522376,0.9999827360971147,0.00020586642141431864,0.9997941335785857
2830,0.01955459168513982,0.9804454083148602,0.9999995573195312,4.4268046889881916e-7,0.000002389048910998434,0.9999976109510891,9.397758082576675e-7,0.9999990602241917,0.0005361486740191771,0.9994638513259808
2831,0.6025107486284262,0.39748925137157376,0.9999999995232547,4.767452865697167e-10,0.00001898348397306264,0.999981016516027,0.000019673344409491567,0.9999803266555904,0.00021079410727133015,0.9997892058927286
2832,0.0195545997742718,0.9804454002257281,0.9999993184040145,6.815959855099616e-7,0.000003492456410451808,0.9999965075435896,0.000013353093877163166,0.9999866469061229,0.00040753520056659225,0.9995924647994334
2833,0.019548566206226473,0.9804514337937734,0.9863878425912803,0.013612157408719577,0.001786759309265095,0.998213240690735,0.000520364556919991,0.9994796354430799,0.011446260968340859,0.988553739031659
2834,0.01955462011547009,0.9804453798845298,0.7983548277388334,0.20164517226116668,0.0092462303357259,0.9907537696642741,0.19248887422549213,0.8075111257745079,0.0002785201715186817,0.9997214798284814
2835,0.08653846681793559,0.9134615331820645,0.9999992279525717,7.720474282617466e-7,0.0000021718399477519233,0.9999978281600523,6.325130230203769e-7,0.999999367486977,0.00014121177960212887,0.9998587882203979
2836,0.08653846792683803,0.913461532073162,0.9999998346067781,1.6539322185825734e-7,0.0000020921781724618727,0.9999979078218275,6.093128280151992e-7,0.9999993906871719,0.0001407080769847888,0.9998592919230151
2837,0.019537235083895745,0.9804627649161043,0.9649352707983404,0.03506472920165963,0.0004100705903624526,0.9995899294096374,0.0020840637188591113,0.997915936281141,0.03300401919776829,0.9669959808022317
2838,0.01950127839756993,0.9804987216024301,0.8999496401605933,0.10005035983940665,3.812003613148168e-7,0.9999996187996386,3.032302652395248e-7,0.9999996967697349,0.00007234233108361573,0.9999276576689163
2839,0.010958904109589045,0.989041095890411,0.9999730395315648,0.00002696046843517466,0.000007808439403415748,0.9999921915605966,0.000046156273128817994,0.9999538437268712,0.0004606541631469208,0.9995393458368532
2840,0.010958904109589046,0.9890410958904109,0.9962303570795734,0.0037696429204265866,0.0006705918649536941,0.9993294081350462,0.005276772636609255,0.9947232273633907,0.008636696805521211,0.9913633031944789
2841,0.019554688996333815,0.9804453110036663,0.9999630933086214,0.00003690669137842334,0.00004803918226727085,0.9999519608177327,0.0001518030272823037,0.9998481969727177,0.0006702570633341041,0.9993297429366659
2842,0.019554595954985467,0.9804454040450146,0.9999999995442547,4.557453847720156e-10,0.000003297133631805212,0.9999967028663681,0.000006663642232949561,0.999993336357767,0.00845878347973902,0.9915412165202611
2843,0.0077763650350391265,0.9922236349649608,0.9999999037493438,9.625065625572644e-8,0.000003826575745752866,0.9999961734242543,0.000007737062679050232,0.9999922629373209,0.00012923999088671086,0.9998707600091133
2844,0.010958904109589045,0.989041095890411,0.8757278531545342,0.12427214684546585,0.03971144017013181,0.9602885598298682,0.08466756277330231,0.9153324372266977,0.00016469163479364694,0.9998353083652064
2845,0.35084146294194163,0.6491585370580584,0.9999999993875762,6.124237555905705e-10,0.00000337806196690087,0.9999966219380331,0.0000020188273674241165,0.9999979811726326,0.000489313842173144,0.9995106861578268
2846,0.0070611621742427645,0.9929388378257573,0.9999999899588651,1.0041134983826495e-8,0.0003617423573798097,0.9996382576426202,0.0000020804510376733967,0.9999979195489623,0.00015486494793120532,0.9998451350520687
2847,0.010958904109589046,0.9890410958904109,0.9999995038097214,4.961902786664238e-7,0.000031160350090525126,0.9999688396499096,0.00030109136017056603,0.9996989086398294,0.000590140653404717,0.9994098593465952
2848,0.019554615233951737,0.9804453847660483,0.9999999942007304,5.799269573122215e-9,0.000006393767079521908,0.9999936062329204,0.00003527249507537384,0.9999647275049246,0.00007290085999220252,0.9999270991400078
2849,0.019554652781600425,0.9804453472183996,0.9999999978582406,2.1417594694279014e-9,0.00003422385057404942,0.9999657761494259,0.0000691677131369215,0.9999308322868631,0.00014056747082639046,0.9998594325291736
2850,0.019554594019956455,0.9804454059800435,0.9999997464094833,2.535905167425303e-7,0.000003907157538239449,0.9999960928424617,0.000003107993949865404,0.9999968920060501,0.0000970391884452972,0.9999029608115547
2851,0.010958904109589045,0.989041095890411,0.9999999862599489,1.3740051153535846e-8,0.0002679164805945082,0.9997320835194055,0.0019222441977122854,0.9980777558022877,0.00020572650768781287,0.9997942734923122
2852,0.01955461073469355,0.9804453892653066,0.9999999994388066,5.611934427317025e-10,0.00001682400888501253,0.999983175991115,0.00001743540365671052,0.9999825645963434,0.0001684555871768437,0.9998315444128232
2853,0.6025092818359913,0.39749071816400866,0.9998180662093702,0.00018193379062985662,0.0000024424140144234406,0.9999975575859855,0.0000048494754221406506,0.9999951505245779,0.000769328616499477,0.9992306713835005
2854,0.6025140723215054,0.39748592767849444,0.9999999966686273,3.3313726719306763e-9,0.0000549208900098382,0.9999450791099901,0.0004293201258273576,0.9995706798741726,0.0010309818514384612,0.9989690181485614
2855,0.019556594849144265,0.9804434051508557,0.9999999943701187,5.629881354704935e-9,0.0003095629504113053,0.9996904370495887,0.0029879447849599453,0.9970120552150401,0.0007832585269464673,0.9992167414730535
2856,0.45714285714285724,0.5428571428571428,0.9999271858957637,0.00007281410423635984,0.10686202830923844,0.8931379716907616,0.017680349284181923,0.9823196507158181,0.00034664903627313476,0.9996533509637269
2857,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387063e-7,0.000027055545611075676,0.9999729444543889,0.00019422927570324276,0.9998057707242967,0.0001548703634780681,0.9998451296365221
2858,0.6025114074173652,0.3974885925826348,0.9999999941287689,5.87123102288732e-9,0.00003315271346795467,0.999966847286532,0.00009382525952081585,0.9999061747404792,0.00009502107966378266,0.9999049789203363
2859,0.019536870435886144,0.980463129564114,0.963420132701641,0.0365798672983591,0.0008641871685114151,0.9991358128314887,0.002460414777196113,0.997539585222804,0.03362152391727482,0.9663784760827252
2860,0.01955460993089155,0.9804453900691084,0.9999999996111687,3.8883128299040025e-10,0.00001617497003255389,0.9999838250299674,0.00001676276864124442,0.9999832372313587,0.0002058604131486022,0.9997941395868513
2861,0.6025115777257875,0.39748842227421266,0.9999997098611074,2.9013889254629563e-7,0.00004027605424909877,0.999959723945751,0.00010981476436507337,0.9998901852356349,0.0005356851407885408,0.9994643148592114
2862,0.019554659564785647,0.9804453404352144,0.9999994871502451,5.128497549145308e-7,0.00003807845692089218,0.9999619215430791,0.00007697613214342472,0.9999230238678566,0.00017589765108245396,0.9998241023489175
2863,0.01955817620635956,0.9804418237936404,0.9999999333137751,6.668622490384973e-8,0.005672351880124512,0.9943276481198755,0.00023989329674233337,0.9997601067032578,0.00019350922571699912,0.999806490774283
2864,0.05000000000000001,0.95,0.9999953513327163,0.000004648667283713201,2.874462974749784e-7,0.9999997125537025,1.7292416634980257e-7,0.9999998270758337,0.00037280150073459563,0.9996271984992654
2865,0.05000000000000003,0.95,0.9999999957067859,4.293214211051101e-9,0.00002694243353982237,0.9999730575664602,0.0001933066719182522,0.9998066933280818,0.00015487043865860365,0.9998451295613414
2866,0.01955461072571604,0.9804453892742839,0.9999997777674459,2.2223255405915048e-7,0.000016919694756932383,0.999983080305243,0.000017544547867104965,0.9999824554521329,0.00016847240603390826,0.9998315275939661
2867,0.019544943956548124,0.9804550560434518,0.9818972012090934,0.018102798790906673,1.9132009207827213e-7,0.999999808679908,5.571886175600787e-8,0.9999999442811381,0.00015751225880761708,0.9998424877411923
2868,0.019554617109414946,0.9804453828905849,0.9999999998196759,1.8032407775180163e-10,0.00001867232549053498,0.9999813276745095,0.000026067479682368333,0.9999739325203176,0.0007843820179290968,0.9992156179820709
2869,0.01955880742332787,0.9804411925766722,0.9999999758009925,2.4199007549316758e-8,0.0004428891648855689,0.9995571108351144,0.006493945453597067,0.9935060545464031,0.000598201946108423,0.9994017980538915
2870,0.019554591694351964,0.9804454083056482,0.9999999994955149,5.044851251259934e-10,0.0000022890210297476967,0.9999977109789703,6.666401052165883e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2871,0.050000000000000024,0.95,0.9999929355274167,0.0000070644725831927475,2.3059429108745706e-7,0.9999997694057089,9.084556566624664e-8,0.9999999091544344,0.0004996093586576172,0.9995003906413424
2872,0.019554743568733875,0.9804452564312662,0.9998515204190903,0.00014847958090972573,0.0000632018260620501,0.999936798173938,0.00033795075195867437,0.9996620492480413,0.0004003481980871444,0.9995996518019129
2873,0.08631860401394792,0.9136813959860521,0.8924679277542674,0.10753207224573255,0.0012549103889802204,0.9987450896110198,0.006391964340232677,0.9936080356597673,0.10028757813206893,0.8997124218679311
2874,0.007524235515451491,0.9924757644845486,0.9999960854772451,0.000003914522754869031,2.6253644660089914e-7,0.9999997374635533,1.0321094037647206e-7,0.9999998967890595,0.0006202059100737895,0.9993797940899262
2875,0.007776371091763421,0.9922236289082366,0.9999999979220722,2.077927804064951e-9,0.000019299151489314836,0.9999807008485107,0.000019999804437069016,0.9999800001955629,0.007097784839656828,0.992902215160343
2876,0.3508425708522855,0.6491574291477146,0.9999326807938638,0.00006731920613621732,0.000012304498906757345,0.9999876955010932,0.00007184595644057187,0.9999281540435594,0.0004925513965858443,0.9995074486034141
2877,0.019554723836156685,0.9804452761638434,0.9995211899486605,0.00047881005133951964,0.00007830290336994612,0.99992169709663,0.0006209586856684287,0.9993790413143316,0.00015483329741009753,0.9998451667025898
2878,0.6025105147689381,0.3974894852310618,0.9999999983797523,1.620247693178911e-9,0.000004071047193884258,0.9999959289528061,0.0000032383618844071768,0.9999967616381156,0.00007929384577657067,0.9999207061542233
2879,0.01955675994871048,0.9804432400512895,0.9999999649097566,3.509024332976385e-8,0.00354743686761171,0.9964525631323882,0.000020402339739023042,0.999979597660261,0.00021058063371536112,0.9997894193662847
2880,0.03589112951076094,0.9641088704892391,0.9999999533814531,4.661854694856858e-8,0.00000629400619779731,0.9999937059938022,0.00003518257107676276,0.9999648174289233,0.0014021195497591259,0.9985978804502408
2881,0.010958904109589043,0.989041095890411,0.9999995654441803,4.345558196613276e-7,0.0007784004241456052,0.9992215995758544,0.03022195051955571,0.9697780494804443,0.0002662857965682635,0.9997337142034317
2882,0.45714285714285724,0.5428571428571427,0.9999957802095468,0.000004219790453139059,0.00027909157723022827,0.9997209084227698,0.00200294302477345,0.9979970569752266,0.00016834743198593713,0.9998316525680142
2883,0.010958904109589046,0.9890410958904109,0.9999987903057923,0.0000012096942076070362,0.00002707169225068498,0.9999729283077492,0.00019438299067187,0.9998056170093282,0.00015487034516867623,0.9998451296548313
2884,0.05000000000000002,0.95,0.9999999917811111,8.21888896864582e-9,0.00032175685664422124,0.9996782431433558,0.0031056815647120847,0.9968943184352879,0.0006409998339660652,0.999359000166034
2885,0.007062643114743683,0.9929373568852563,0.9965838223384683,0.0034161776615317134,0.0005084261208353278,0.9994915738791647,0.0029566509588197613,0.9970433490411802,0.00007278468045364589,0.9999272153195463
2886,0.019555024204795827,0.9804449757952042,0.9999999908348315,9.16516851542756e-9,0.00008472467819490861,0.999915275321805,0.0006294076873508765,0.9993705923126491,0.00037808365839896906,0.9996219163416011
2887,0.0070612732445482955,0.9929387267554518,0.9999999930538034,6.94619651231195e-9,0.00004530190362075997,0.9999546980963793,0.0006642626556861052,0.9993357373443138,0.00044101573952804514,0.9995589842604721
2888,0.007061046485199934,0.9929389535148001,0.9999997730313044,2.2696869550582778e-7,0.0000019069214290439665,0.9999980930785709,0.0000019775059490766713,0.999998022494051,0.0001550795778787336,0.9998449204221213
2889,0.019554723900158277,0.9804452760998418,0.9999987903059576,0.0000012096940422671214,0.000027088413583151476,0.9999729115864169,0.00019450296260036337,0.9998054970373996,0.0001548703397053987,0.9998451296602946
2890,0.6025104792341974,0.3974895207658026,0.999999770328795,2.2967120505951936e-7,0.0000021348041523211315,0.9999978651958477,6.217269506156665e-7,0.9999993782730494,0.0001407609751238626,0.9998592390248761
2891,0.050000000000000044,0.95,0.9999999799414941,2.005850588331609e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118941994,0.9980007993881057,0.0001683477970414826,0.9998316522029586
2892,0.007061058972353311,0.9929389410276468,0.9999956421799122,0.000004357820087854366,0.000019933550489126126,0.9999800664495109,0.000020694298933655928,0.9999793057010663,0.011001172678423083,0.988998827321577
2893,0.007776399328528219,0.9922236006714718,0.99999999926734,7.326600814945187e-10,0.00004541260599027299,0.9999545873940097,0.00012363391208898423,0.9998763660879111,0.0005356813476036687,0.9994643186523963
2894,0.019554592627115806,0.9804454073728842,0.9999999977803116,2.2196884344422685e-9,0.00000187423286519874,0.9999981257671349,0.0000026165722164206765,0.9999973834277835,0.0005902212094367372,0.9994097787905633
2895,0.04999999999999999,0.95,0.9999999558983756,4.410162432865671e-8,0.0000038158859271214896,0.9999961841140729,0.000010413701804253698,0.9999895862981957,0.0004925472070721532,0.9995074527929279
2896,0.01095890410958905,0.989041095890411,0.999999979941494,2.0058505883316072e-8,0.00027864228459639865,0.9997213577154036,0.0019992006118942,0.9980007993881058,0.00016834779704148252,0.9998316522029584
2897,0.007061054461266105,0.9929389455387339,0.9999997594680867,2.405319133348873e-7,0.000005553436573888005,0.9999944465634261,0.000023149875305020703,0.999976850124695,0.0003681536024645568,0.9996318463975354
2898,0.03267574745345316,0.9673242525465469,0.9997107960833458,0.0002892039166541538,0.00006250829467650168,0.9999374917053235,0.0004842118091300244,0.99951578819087,0.00015484652061784613,0.9998451534793822
2899,0.019562003504554268,0.9804379964954457,0.9999997498771567,2.501228433674109e-7,0.0005993106845749791,0.999400689315425,0.011598468956594384,0.9884015310434057,0.00011848701800376934,0.9998815129819961
2900,0.019555242846328143,0.9804447571536719,0.999986626193416,0.000013373806583967257,0.00005335496920865134,0.9999466450307913,0.0010343204530356466,0.9989656795469642,0.00008733995838364778,0.9999126600416164
2901,0.019560370501617023,0.9804396294983829,0.9999999595717441,4.042825576136627e-8,0.009291660905925175,0.9907083390940749,0.00021544732907952688,0.9997845526709205,0.00039907259614384294,0.9996009274038561
2902,0.05000000000000001,0.95,0.9998868514735545,0.00011314852644542836,0.0000023977029333547504,0.9999976022970667,0.0000042178239476669125,0.9999957821760523,0.0008499057558502245,0.9991500942441497
2903,0.3103452501539287,0.6896547498460712,0.9999993505054822,6.494945178637267e-7,0.000007482003089362514,0.9999925179969107,0.000055981492299258696,0.9999440185077006,0.000277873650806652,0.9997221263491934
2904,0.3509176616719975,0.6490823383280026,0.9999999669647361,3.303526385567313e-8,0.000473680594523799,0.9995263194054762,0.006945543522465803,0.9930544564775341,0.0004779809198570211,0.9995220190801429
2905,0.010958904109589046,0.9890410958904109,0.9999998418664484,1.5813355149735865e-7,0.000016881586160948237,0.999983118413839,0.00001750216795814238,0.999982497832042,0.00016846754970069528,0.9998315324502993
2906,0.019554540318757745,0.9804454596812423,0.9999066631462947,0.00009333685370526267,1.993571562561328e-7,0.9999998006428437,5.805952583883287e-8,0.9999999419404741,0.00012923936566678002,0.9998707606343331
2907,0.01955459146477251,0.9804454085352274,0.9999998763225717,1.236774281817659e-7,0.0000020822845165429012,0.9999979177154834,6.064314618166862e-7,0.9999993935685382,0.00014067347313715393,0.9998593265268628
2908,0.6025365065977242,0.3974634934022759,0.9999999917816497,8.218350408482448e-9,0.00032788970954446777,0.9996721102904554,0.0031648773669467273,0.9968351226330533,0.0006409819357114585,0.9993590180642886
2909,0.01955454031875774,0.9804454596812423,0.9999066631462947,0.00009333685370526264,1.9935715625613274e-7,0.9999998006428437,5.8059525838832864e-8,0.9999999419404741,0.00012923936566678007,0.9998707606343331
2910,0.010958904109589046,0.9890410958904109,0.9999097228160767,0.00009027718392329993,0.000005932687944721164,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2911,0.010958904109589045,0.989041095890411,0.999999834275815,1.6572418490214365e-7,0.0000020865056952823227,0.9999979134943048,6.076608113955742e-7,0.9999993923391886,0.00014070840813338583,0.9998592915918666
2912,0.032674777835243814,0.9673252221647561,0.999999772863719,2.2713628089118265e-7,0.0000019091677520504135,0.999998090832248,0.0000019798360820933798,0.9999980201639179,0.0001550797005122589,0.9998449202994877
2913,0.08653846950758687,0.9134615304924132,0.9999999991580332,8.419667944767276e-10,0.0000015641410570652228,0.9999984358589429,0.0000016209840593486181,0.9999983790159406,0.000189270719806275,0.9998107292801939
2914,0.010958904109589052,0.9890410958904109,0.999999876266735,1.2373326486923418e-7,0.00000208100274002909,0.9999979189972599,6.06058165276844e-7,0.9999993939418348,0.0001406735290188064,0.9998593264709811
2915,0.007781087969412906,0.9922189120305872,0.9999997656462829,2.3435371710455207e-7,0.02044155749156219,0.9795584425084377,0.00131500457976334,0.9986849954202367,0.00022412619160676236,0.9997758738083933
2916,0.007061058164384885,0.992938941835615,0.9999997504104509,2.4958954910555164e-7,0.000019742609475137112,0.9999802573905249,0.000020471394177145,0.9999795286058228,0.00016847179581758,0.9998315282041824
2917,0.010958904109589045,0.9890410958904109,0.9999097228160767,0.00009027718392329988,0.00000593268794472116,0.9999940673120552,0.0000065978899277497855,0.9999934021100723,0.00023591556182339887,0.9997640844381767
2918,0.01955459169435196,0.980445408305648,0.9999999994955149,5.04485125125993e-10,0.0000022890210297476975,0.9999977109789703,6.666401052165887e-7,0.9999993333598948,0.00017590279333114963,0.999824097206669
2919,0.05000000000000003,0.95,0.9998231185217286,0.0001768814782714842,0.00009490740265586997,0.9999050925973442,0.00010631323147020788,0.9998936867685297,0.00022436221638639863,0.9997756377836137
2920,0.6025098409409617,0.39749015905903823,0.9999081752530296,0.00009182474697048545,2.0304427926282774e-7,0.9999997969557207,5.91333403810263e-8,0.9999999408666597,0.0001292393805222859,0.9998707606194777
2921,0.019554650356253703,0.9804453496437463,0.9999999985330129,1.4669871700549545e-9,0.000032903713004837714,0.9999670962869951,0.00006649964352428642,0.9999335003564757,0.00017178082866827315,0.9998282191713318
2922,0.050000000000000024,0.95,0.9997191856780585,0.0002808143219415686,3.853967727284107e-7,0.9999996146032273,3.065683495519562e-7,0.9999996934316504,0.00007289989620343535,0.9999271001037966
2923,0.019558399495493643,0.9804416005045062,0.9999919707072329,0.000008029292767064308,0.00040025908693494533,0.999599740913065,0.00587364227038276,0.9941263577296172,0.00047826734766074676,0.9995217326523393
2924,0.019554440767066493,0.9804455592329335,0.9997193381688559,0.0002806618311441252,3.8563601879069923e-7,0.9999996143639812,3.0675866061744163e-7,0.9999996932413394,0.00007289989704928565,0.9999271001029507
2925,0.35088079753212115,0.6491192024678788,0.9999899206236024,0.000010079376397691596,0.0038048208769811066,0.9961951791230189,0.000021828530375793253,0.9999781714696243,0.00016827576161542276,0.9998317242383845
2926,0.007068418836499475,0.9929315811635006,0.9560268819684681,0.04397311803153195,4.239737682561211e-7,0.9999995760262317,1.2347545689018316e-7,0.999999876524543,0.0006131880701525031,0.9993868119298476
2927,0.45714285714285724,0.5428571428571428,0.9999970159278777,0.0000029840721222434947,3.176850618794687e-7,0.9999996823149382,1.9057777165064718e-7,0.9999998094222284,0.00046364666879866295,0.9995363533312014
2928,0.019554591743949287,0.9804454082560508,0.9999998225706637,1.7742933641523696e-7,0.0000015682446363537839,0.9999984317553636,0.0000016260108039166475,0.999998373989196,0.00018943138961696114,0.9998105686103831
2929,0.01955597579051218,0.9804440242094878,0.9999999799415226,2.0058477529919763e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463543,0.9998316522707054
2930,0.007777518478800099,0.9922224815212,0.996043106245363,0.00395689375463712,0.009201381503923748,0.9907986184960763,0.00006879159842262135,0.9999312084015773,0.00047877055126820567,0.9995212294487318
2931,0.08653846982693465,0.9134615301730653,0.9999999989185919,1.081408062895695e-9,0.000001626910909219105,0.9999983730890908,0.0000016860368648824297,0.9999983139631351,0.00015488008061881767,0.9998451199193812
2932,0.019554618202720378,0.9804453817972796,0.9999999997513173,2.4868282154735095e-10,0.000019422388428529665,0.9999805776115714,0.00002711496061630412,0.9999728850393836,0.0006419271516850036,0.9993580728483149
2933,0.019554595964677377,0.9804454040353225,0.9999728801231172,0.000027119876882791665,0.000011961216643295998,0.9999880387833567,0.00002513626679971139,0.9999748637332003,0.00012923840213950854,0.9998707615978606
2934,0.6025098359212457,0.3974901640787543,0.9998908919453499,0.00010910805465006495,0.000003902287271898768,0.999996097712728,0.000012085771209509855,0.9999879142287905,0.0006532936308779725,0.999346706369122
2935,0.010958904109589048,0.9890410958904109,0.9999999869804419,1.3019558010933809e-8,2.7480622511166724e-7,0.9999997251937749,1.6423418997950123e-7,0.99999983576581,0.00044989936945875897,0.9995501006305412
2936,0.007776363472925766,0.9922236365270741,0.999999234326558,7.656734418842645e-7,0.000002156704521549353,0.9999978432954785,0.0000030177490682088885,0.9999969822509318,0.0005909711814584172,0.9994090288185415
2937,0.010958904109589041,0.9890410958904109,0.999999649854368,3.501456320752799e-7,0.05054059462661849,0.9494594053733815,0.002137455967924697,0.9978625440320753,0.00016597020353548131,0.9998340297964645
2938,0.019554966829180467,0.9804450331708195,0.9999999926124621,7.38753793039353e-9,0.00007353174152717302,0.9999264682584728,0.0005462573698090911,0.9994537426301909,0.0003692469060266673,0.9996307530939733
2939,0.35609041632801347,0.6439095836719866,0.028419184062738745,0.9715808159372612,2.0797255059918776e-7,0.9999997920274495,6.056861916593509e-8,0.9999999394313809,0.00011961496755465449,0.9998803850324454
2940,0.08653818981853491,0.9134618101814651,0.9997596553369845,0.0002403446630154868,0.000028227717966350325,0.9999717722820337,0.00008702858262715137,0.9999129714173729,0.00022449626556286803,0.9997755037344371
2941,0.019554610728312247,0.9804453892716877,0.9999998418729802,1.5812701975582961e-7,0.000016892023189763576,0.9999831079768102,0.000017512984259140483,0.9999824870157409,0.00016846754215877574,0.9998315324578413
2942,0.019554590078373586,0.9804454099216264,0.9999999749416016,2.505839832831933e-8,2.3016631061861295e-7,0.9999997698336893,9.03038848136177e-8,0.9999999096961152,0.000492574591859282,0.9995074254081407
2943,0.019552763422524416,0.9804472365774757,0.9490181223439003,0.05098187765609971,0.003927560497380202,0.9960724395026198,0.043608406602813544,0.9563915933971865,0.003984115121910127,0.9960158848780899
2944,0.019554966828398645,0.9804450331716013,0.9999979184234378,0.000002081576562333254,0.00007362664596270542,0.9999263733540373,0.0005482357828054374,0.9994517642171946,0.00036924682190375143,0.9996307531780961
2945,0.08653854745587403,0.9134614525441259,0.999999999438886,5.611140360488564e-10,0.000016859760733353497,0.9999831402392666,0.000017472454695385007,0.9999825275453046,0.00016845558362273992,0.9998315444163772
2946,0.7388532079965806,0.26114679200341934,0.9999445323575247,0.000055467642475256674,0.00000497140305834704,0.9999950285969416,0.000005471987618497723,0.9999945280123814,0.00020377279287878754,0.9997962272071211
2947,0.019555217689646718,0.9804447823103534,0.9999877303956068,0.0000122696043931281,0.00005127413920127255,0.9999487258607986,0.0009939061753276093,0.9990060938246724,0.0001067346326069248,0.9998932653673931
2948,0.019554591761544608,0.9804454082384554,0.9999996947824601,3.052175398509364e-7,0.0000016379889118635496,0.9999983620110882,0.0000016990328710818252,0.9999983009671288,0.00015515307080967637,0.9998448469291904
2949,0.010958904109589041,0.989041095890411,0.999998775841333,0.0000012241586669972327,0.000001855259255209818,0.9999981447407448,0.0000019287104922715878,0.9999980712895078,0.00019490646686940501,0.9998050935331305
2950,0.01955501902587971,0.9804449809741204,0.9957121411556984,0.004287858844301628,0.00015912151240037945,0.9998408784875996,0.00483679725840874,0.9951632027415912,0.00046116022655230064,0.9995388397734477
2951,0.01955472390019933,0.9804452760998006,0.9999990968159956,9.031840043387061e-7,0.000027055545611075693,0.9999729444543889,0.0001942292757032428,0.9998057707242967,0.00015487036347806802,0.9998451296365221
2952,0.007776426784371634,0.9922235732156283,0.9999999890860002,1.091399975241166e-8,0.000036123136373034684,0.999963876863627,0.00025917700826769233,0.9997408229917323,0.00016200933097084948,0.9998379906690291
2953,0.05000000000000002,0.95,0.9999999984511525,1.5488475100914777e-9,0.0000023276944655075285,0.9999976723055345,0.000004949869352966619,0.999995050130647,0.00044117333339757674,0.9995588266666025
2954,0.007061046182205015,0.992938953817795,0.9999999042429433,9.575705667924266e-8,0.0000023307671535666315,0.9999976692328464,6.787979840710729e-7,0.9999993212020158,0.00017186442293267977,0.9998281355770674
2955,0.010958904109589041,0.989041095890411,0.9998409877433749,0.00015901225662498384,0.0000025284903861647827,0.9999974715096138,0.000004753266076060626,0.999995246733924,0.0008950697574881696,0.9991049302425118
2956,0.019554591631530796,0.9804454083684693,0.9999998578516346,1.4214836550682122e-7,0.0000023074123308657424,0.9999976925876692,6.719962722212034e-7,0.9999993280037278,0.00017602066439061895,0.9998239793356094
2957,0.6025104798375946,0.39748952016240535,0.9999998779871592,1.2201284082357402e-7,0.00000212049647140013,0.9999978795035286,6.175600715041923e-7,0.9999993824399286,0.00014067180720931215,0.9998593281927908
2958,0.08653844010782508,0.913461559892175,0.999989583715106,0.000010416284894060911,3.3100335377144884e-7,0.9999996689966462,2.67214592008874e-7,0.9999997327854079,0.0014125519484158356,0.9985874480515842
2959,0.019555313203414127,0.9804446867965859,0.9999847791861877,0.000015220813812316791,0.00005912147876304285,0.9999408785212369,0.0011461601938341551,0.9988538398061658,0.00010928957236408865,0.999890710427636
2960,0.01955459596523286,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.0000033027110349108354,0.999996697288965,0.000006674914428942697,0.9999933250855711,0.00012924003569492025,0.9998707599643052
2961,0.01955471873240435,0.9804452812675957,0.9999999970593798,2.9406200912520474e-9,0.000025919337294202104,0.9999740806627058,0.00018596598166717806,0.9998140340183329,0.00018925908828772056,0.9998107409117123
2962,0.08654479059618636,0.9134552094038136,0.9999999829581201,1.704187992933676e-8,0.00030947031848064307,0.9996905296815194,0.002220384272233163,0.9977796157277669,0.00021064118196597405,0.9997893588180341
2963,0.019554591761544605,0.9804454082384554,0.9999996947824601,3.0521753985093623e-7,0.0000016379889118635494,0.9999983620110882,0.0000016990328710818243,0.9999983009671288,0.00015515307080967642,0.9998448469291904
2964,0.007227098280356223,0.9927729017196437,0.009710452013539069,0.990289547986461,3.955672665707841e-7,0.9999996044327334,3.1465858728101466e-7,0.9999996853414127,0.00006736719980273268,0.9999326328001973
2965,0.08653854190128239,0.9134614580987176,0.99996673983624,0.000033260163760115775,0.0000312185121916766,0.9999687814878083,0.000033850782757860126,0.9999661492172423,0.00017097474071885453,0.9998290252592812
2966,0.08588076523162852,0.9141192347683714,0.6895642722338723,0.3104357277661277,0.0023712322801790068,0.997628767719821,0.00925895155144689,0.9907410484485532,0.31749175813208363,0.6825082418679164
2967,0.01955782885479304,0.9804421711452069,0.9999999214844497,7.851555029749136e-8,0.005122975158234531,0.9948770248417654,0.00021665860490731166,0.9997833413950926,0.00015466987567975388,0.9998453301243202
2968,0.049999999999999996,0.95,0.9999998819340666,1.1806593338236539e-7,0.000016864291428908346,0.9999831357085711,0.000017482440700285946,0.9999825175592998,0.00016846450812448412,0.9998315354918754
2969,0.01956128954380735,0.9804387104561926,0.9999997053304608,2.9466953923935457e-7,0.0005415974928897025,0.9994584025071104,0.010481554773664376,0.9895184452263356,0.00009472557478292892,0.999905274425217
2970,0.019554595965232856,0.9804454040347672,0.9999999995424782,4.5752180430591855e-10,0.000003302711034910838,0.999996697288965,0.000006674914428942704,0.9999933250855711,0.00012924003569492028,0.9998707599643052
2971,0.019554597213168382,0.9804454027868317,0.9999999971112393,2.8887606234258017e-9,0.0000031413985772301434,0.9999968586014227,0.000008890497762767178,0.9999911095022372,0.00008736616956955197,0.9999126338304304
2972,0.019555532138016408,0.9804444678619836,0.6798798427436161,0.32012015725638393,0.034525616653600516,0.9654743833463995,0.2872615161421916,0.7127384838578085,0.00014052177713887916,0.9998594782228611
2973,0.01955654932815654,0.9804434506718435,0.9999999586944345,4.130556546408111e-8,0.0032031399185483323,0.9967968600814516,0.000018422139852879495,0.9999815778601471,0.00016830477236750094,0.9998316952276325
2974,0.007776442041007265,0.9922235579589928,0.9999999925889069,7.411093051705311e-9,0.000053683393916456956,0.9999463166060836,0.0003116494433797336,0.9996883505566203,0.0002706566059986264,0.9997293433940013
2975,0.08653865074287309,0.9134613492571269,0.9999998374389277,1.6256107223127966e-7,0.000024210944731932936,0.9999757890552681,0.000051554727587721756,0.9999484452724123,0.0004798381192445468,0.9995201618807554
2976,0.6025085973732657,0.3974914026267344,0.9997238842024282,0.0002761157975718649,3.927683877561041e-7,0.9999996072316122,3.124321865440862e-7,0.9999996875678134,0.00007289992226565329,0.9999271000777343
2977,0.019555922440875808,0.9804440775591242,0.999996128496553,0.000003871503446969581,0.0002684951818868278,0.9997315048181131,0.0019268728422051256,0.9980731271577948,0.00020572597864477053,0.9997942740213552
2978,0.37329045469260275,0.6267095453073973,0.999999243317112,7.566828880380744e-7,0.00000217891398148939,0.9999978210860184,0.000003048754965313582,0.9999969512450346,0.0005909621845225253,0.9994090378154774
2979,0.45714285714285724,0.5428571428571428,0.99999999733146,2.668539810889212e-9,0.000044913956890703435,0.9999550860431092,0.0008839889794143137,0.9991160110205857,0.0016789441633826873,0.9983210558366173
2980,0.010958904109589046,0.989041095890411,0.9998631352672525,0.000136864732747454,0.0000036963142284668444,0.9999963036857715,0.000004043765077559002,0.9999959562349224,0.0016599933938908503,0.9983400066061091
2981,0.019554593651537642,0.9804454063484624,0.9999999983577911,1.642208980780503e-9,0.0000034207882634361252,0.9999965792117366,0.0000027535524134013185,0.9999972464475866,0.00152490572577615,0.9984750942742238
2982,0.019554852376543013,0.980445147623457,0.9999923527715653,0.000007647228434698772,0.00006734877797360431,0.9999326512220265,0.00037188018499742027,0.9996281198150025,0.00007928494261886763,0.9999207150573811
2983,0.019555975790512173,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.000278814864879082,0.999721185135121,0.002000438838097398,0.9979995611619026,0.0001683477292946355,0.9998316522707054
2984,0.019554555450691676,0.9804454445493084,0.9999168070025085,0.00008319299749153703,0.000014023649077237014,0.9999859763509228,0.00000408415946156696,0.9999959158405385,0.00021523297743383983,0.9997847670225662
2985,0.010958904109589053,0.989041095890411,0.9999999998927976,1.0720243372924327e-10,0.000003663705371773208,0.9999963362946281,0.000009974236062026654,0.999990025763938,0.0006018719786280313,0.999398128021372
2986,0.45714285714285724,0.5428571428571428,0.9999999994387834,5.612166239128749e-10,0.000016813571853216927,0.9999831864281469,0.000017424587352473093,0.9999825754126475,0.00016845558821439248,0.9998315444117857
2987,0.01955459531809981,0.9804454046819001,0.9999991772270296,8.2277297045416e-7,0.0000046364055582408015,0.9999953635944417,0.000005007713060684034,0.9999949922869393,0.0003029745878000245,0.9996970254122
2988,0.08654417573441278,0.9134558242655871,0.9999999799416196,2.0058380406513474e-8,0.00027940603162047257,0.9997205939683794,0.0020046803316114167,0.9979953196683885,0.00016834749723056527,0.9998316525027695
2989,0.08653719143244998,0.91346280856755,0.9993494273199107,0.0006505726800892284,0.00001004389487330506,0.9999899561051268,0.00006070921996483661,0.9999392907800352,0.0016512014454620235,0.9983487985545381
2990,0.3508453142524694,0.6491546857475305,0.9992814197629301,0.0007185802370699378,7.490156502750549e-7,0.9999992509843498,0.0000016497961133736356,0.9999983502038866,0.03320561259526959,0.9667943874047304
2991,0.35084258117653994,0.64915741882346,0.9997834650149163,0.00021653498508364234,2.71850670448484e-7,0.9999997281493296,1.0674943314677929e-7,0.9999998932505669,0.020692360185424495,0.9793076398145755
2992,0.03267579104771959,0.9673242089522803,0.9986543545787048,0.0013456454212953347,8.753690781756508e-7,0.9999991246309218,9.047461740708764e-7,0.9999990952538259,0.0017120586131198197,0.9982879413868802
2993,0.019554592030735465,0.9804454079692646,0.9999998042958258,1.957041741103282e-7,0.0000018077891311021576,0.9999981922108689,0.0000018744472583212297,0.9999981255527416,0.00019398221434958256,0.9998060177856505
2994,0.010958904109589043,0.9890410958904109,0.9999957802095468,0.000004219790453139061,0.00027909157723022843,0.9997209084227698,0.0020029430247734507,0.9979970569752264,0.00016834743198593718,0.9998316525680141
2995,0.007061068355714866,0.9929389316442851,0.9999841502670143,0.00001584973298572432,0.000024684580440385903,0.9999753154195596,0.00003990443928196429,0.9999600955607181,0.0006474930013230653,0.999352506998677
2996,0.019555975790512166,0.9804440242094878,0.9999999799415226,2.005847752991977e-8,0.0002788148648790821,0.999721185135121,0.002000438838097399,0.9979995611619026,0.00016834772929463546,0.9998316522707054
2997,0.019554635794752202,0.9804453642052479,0.9999999994229526,5.770473847865098e-10,0.000024135994376199652,0.9999758640056238,0.000051325014029716876,0.9999486749859702,0.00047982053155036205,0.9995201794684496
2998,0.08653857713384035,0.9134614228661596,0.9999980540688255,0.0000019459311745695133,0.000007374235365552221,0.9999926257646344,0.000040767637002537365,0.9999592323629974,0.005985386146226423,0.9940146138537735
2999,0.0195567016274995,0.9804432983725005,0.7478059348480575,0.2521940651519425,0.2552860915978099,0.7447139084021902,0.0004688977789356216,0.9995311022210644,0.0004753785420682895,0.9995246214579318
3000,0.6025125871076792,0.3974874128923208,0.9999995521472679,4.478527320817496e-7,0.000055443762124404666,0.9999445562378756,0.00023011881402332398,0.9997698811859766,0.0005009711195850655,0.999499028880415


==> chapters/tables/ReducedSymptomProbabilityComparisonByAlgorithm.csv <==
ObservableName|ObservedDiagnosis|ObservableValue|JTBP|EP|VMP|EP_JTBP_Diff|EP_VMP_Diff
Anorexia|BrainTumor|1|1.820000082640371e-10|1.8199999950247592e-8|1.8199999950247592e-8|1.8017999941983553e-8|0
AuraSymptoms|BrainTumor|1|1.000000082740371e-10|0.5|0.5|0.4999999999|0
BloodCalcium|BrainTumor|1|0.2233009708737864|0.22330097087378642|0.22330097087378636|2.7755575615628914e-17|5.551115123125783e-17
CancerMetastasis|BrainTumor|1|0.03883495145631067|0.03883495145631069|0.038834951456310676|2.0816681711721685e-17|1.3877787807814457e-17
Coma|BrainTumor|1|0.8|0.8|0.8|0|0
IpsilateralConjunctivalInjection|BrainTumor|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|BrainTumor|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|BrainTumor|1|0.01|0.01|0.01|0|0
Nausea|BrainTumor|1|1.824000082640371e-10|1.8239999950247578e-8|1.8239999950247578e-8|1.805759994198354e-8|0
PainDuration|BrainTumor|0|0.14444444444611104|0.0009990999166516652|0.0009990999166516654|0.14344534452945937|2.168404344971009e-19
PainDuration|BrainTumor|1|0.12777777777944438|0.008325832616561658|0.00832583261656166|0.11945194516288273|1.734723475976807e-18
PainDuration|BrainTumor|2|0.23333333333250017|0.020897839785227287|0.02089783978522729|0.21243549354727287|3.469446951953614e-18
PainDuration|BrainTumor|3|0.13333333333249997|0.06773802383113936|0.06773802383113936|0.06559530950136061|0
PainDuration|BrainTumor|4|0.12777777777694443|0.33551030108762253|0.3355103010876226|0.2077325233106781|5.551115123125783e-17
PainDuration|BrainTumor|5|0.2333333333325001|0.5665289027627974|0.5665289027627975|0.3331955694302974|1.1102230246251565e-16
PainIntensityAvrg|BrainTumor|0|0.12222222222555554|0.0020007999806989324|0.0020007999806989324|0.1202214222448566|0
PainIntensityAvrg|BrainTumor|1|0.07269841269891272|0.012004799884193593|0.012004799884193593|0.06069361281471913|0
PainIntensityAvrg|BrainTumor|2|0.0726984126989127|0.031012399945931447|0.031012399945931447|0.04168601275298125|0
PainIntensityAvrg|BrainTumor|3|0.14047619047952367|0.09213857381286975|0.09213857381286975|0.048337616666653926|0
PainIntensityAvrg|BrainTumor|4|0.11269841269891274|0.11999343284937967|0.11999343284937969|0.00729502015046693|1.3877787807814457e-17
PainIntensityAvrg|BrainTumor|5|0.1388888888840555|0.09904687762438055|0.09904687762438055|0.03984201125967496|0
PainIntensityAvrg|BrainTumor|6|0.07269841269891268|0.12152272423969707|0.12152272423969708|0.048824311540784385|1.3877787807814457e-17
PainIntensityAvrg|BrainTumor|7|0.07269841269891274|0.14628428478019928|0.14628428478019925|0.07358587208128654|2.7755575615628914e-17
PainIntensityAvrg|BrainTumor|8|0.12222222221738903|0.1733315592458877|0.1733315592458877|0.051109337028498666|0
PainIntensityAvrg|BrainTumor|9|0.0726984126989127|0.202664547636762|0.20266454763676203|0.1299661349378493|2.7755575615628914e-17
PainQuality|BrainTumor|0|0.14444444446701107|0.00233323348129223|0.00233323348129223|0.14211121098571886|0
PainQuality|BrainTumor|1|0.1444444444423111|0.016332633802536554|0.016332633802536554|0.12811181063977456|0
PainQuality|BrainTumor|2|0.14444444444677781|0.04433143388038276|0.04433143388038276|0.10011301056639504|0
PainQuality|BrainTumor|3|0.5666666666439001|0.9370026988357884|0.9370026988357884|0.37033603219188826|0
Phonophobia|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Photophobia|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Restlessness|BrainTumor|1|0.01|0.01|0.01|0|0
Sex|BrainTumor|1|0.5369150823719095|0.5543825308940209|0.5543825308940209|0.01746744852211135|0
TriggerAlcohol|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
TriggerAnxiety|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerBodyStress|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerDepression|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerMenstruation|BrainTumor|1|1.000000038315818e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999996168408e-9|0
TriggerMentalStress|BrainTumor|1|1.000000082740371e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999991725953e-9|0
TriggerSmoking|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
TriggerUpset|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|BrainTumor|1|3.0931544107341995e-10|3.0922808157116244e-8|3.0922808157116244e-8|3.0613492716042825e-8|0
Vomiting|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Anorexia|ClusterHeadache|1|1.8200000826403719e-10|1.8199999950247592e-8|2.639999968624754e-8|1.8017999941983553e-8|8.199999735999948e-9
AuraSymptoms|ClusterHeadache|1|0.09999999999999998|0.6|0.6|0.5|0
BloodCalcium|ClusterHeadache|1|0.2050606220347918|0.2050606220347918|0.2050606220347918|0|0
CancerMetastasis|ClusterHeadache|1|0.008434370057986295|0.008434370057986293|0.008434370057986293|1.734723475976807e-18|0
Coma|ClusterHeadache|1|0.20379546652609384|0.2037954665260939|0.2037954665260939|5.551115123125783e-17|0
IpsilateralConjunctivalInjection|ClusterHeadache|1|0.74|0.74|0.74|0|0
IpsilateralLacrimination|ClusterHeadache|1|0.9300000000000002|0.93|0.93|1.1102230246251565e-16|0
IpsilateralPtosis|ClusterHeadache|1|0.68|0.68|0.68|0|0
Nausea|ClusterHeadache|1|0.5000000000412|0.50000000412|0.50000000824|4.078799964446489e-9|4.120000007823421e-9
PainDuration|ClusterHeadache|0|0.22777777777944444|0.00874962502082708|0.008749625079157912|0.21902815275861737|5.833083148443219e-11
PainDuration|ClusterHeadache|1|0.18611111111277764|0.07291354164578955|0.07291354193744373|0.1131975694669881|2.9165418691246003e-10
PainDuration|ClusterHeadache|2|0.12499999999916671|0.15895152013014113|0.15895152010826707|0.033951520130974425|2.1874058120374684e-11
PainDuration|ClusterHeadache|3|0.12499999999916671|0.17937481245312967|0.1793748124250113|0.05437481245396296|2.81183687445008e-11
PainDuration|ClusterHeadache|4|0.2111111111102777|0.24937806270316093|0.2493780626000413|0.038266951592883236|1.0311962395093133e-10
PainDuration|ClusterHeadache|5|0.12499999999916674|0.33063243804695147|0.3306324378500788|0.20563243804778475|1.9687268482115883e-10
PainIntensityAvrg|ClusterHeadache|0|0.11111111111444448|0.000999099940297031|0.000999099930639065|0.11011201117414746|9.657966050166666e-12
PainIntensityAvrg|ClusterHeadache|1|0.0660317460322461|0.005994599641782187|0.0059945995838343894|0.06003714639046391|5.7947797602042606e-11
PainIntensityAvrg|ClusterHeadache|2|0.0660317460322461|0.015486049196993725|0.01548604916968499|0.05054569683525237|2.7308735134345952e-11
PainIntensityAvrg|ClusterHeadache|3|0.17380952381285716|0.11463568404262547|0.11463568393186681|0.05917383977023169|1.107586661275306e-10
PainIntensityAvrg|ClusterHeadache|4|0.14603174603224608|0.16286005291127267|0.16286005277949034|0.01682830687902659|1.3178233504440584e-10
PainIntensityAvrg|ClusterHeadache|5|0.1277777777729442|0.09809561034425575|0.09809561035604636|0.02968216742868844|1.1790610154882586e-11
PainIntensityAvrg|ClusterHeadache|6|0.06603174603224615|0.11733562826356367|0.11733562829934852|0.051303882231317516|3.5784847307596124e-11
PainIntensityAvrg|ClusterHeadache|7|0.06603174603224603|0.1382902745181383|0.13829027458177343|0.07225852848589227|6.363512494722556e-11
PainIntensityAvrg|ClusterHeadache|8|0.11111111110627774|0.16095954910798088|0.16095954920332223|0.049848438001703146|9.534134592925625e-11
PainIntensityAvrg|ClusterHeadache|9|0.0660317460322461|0.18534345203309027|0.1853434521639938|0.11931170600084418|1.309035380092638e-10
PainQuality|ClusterHeadache|0|0.10000000002256666|0.0010000000677000006|0.0010000001353999992|0.09899999995486666|6.769999860191389e-11
PainQuality|ClusterHeadache|1|0.09999999999786666|0.007000000231100006|0.0070000004622|0.09299999976676665|2.3109999417597615e-10
PainQuality|ClusterHeadache|2|0.10000000000233336|0.019000000315900017|0.01900000063180001|0.08099999968643334|3.1589999366365973e-10
PainQuality|ClusterHeadache|3|0.6999999999772335|0.9729999993853|0.9729999987706|0.2729999994080665|6.147000686240744e-10
Phonophobia|ClusterHeadache|1|0.42999999999999994|0.43000000000000005|0.43000000000000005|1.1102230246251565e-16|0
Photophobia|ClusterHeadache|1|0.56|0.54|0.54|0.020000000000000018|0
Restlessness|ClusterHeadache|1|0.8|0.8|0.8|0|0
Sex|ClusterHeadache|1|0.7771350322348125|0.7891006047150395|0.7891006047150395|0.011965572480227005|0
TriggerAlcohol|ClusterHeadache|1|0.19999999999999996|0.19999999999999996|0.19999999999999996|0|0
TriggerAnxiety|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerBodyStress|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerDepression|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerMenstruation|ClusterHeadache|1|1.0000000184399299e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999998155997e-9|0
TriggerMentalStress|ClusterHeadache|1|1.000000082740371e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999991725953e-9|0
TriggerSmoking|ClusterHeadache|1|0.19999999999999996|0.19999999999999996|0.19999999999999996|0|0
TriggerUpset|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|ClusterHeadache|1|3.0811434132446597e-10|3.0805449123726484e-8|3.161089868109649e-8|3.0497334782402016e-8|8.05449557370007e-10
Vomiting|ClusterHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Anorexia|MigraineWithAura|1|0.819999999918|0.8199999918000002|0.8199999918000002|8.117999827916833e-9|0
AuraSymptoms|MigraineWithAura|1|0.95|0.9499999999999998|0.9499999999999998|1.1102230246251565e-16|0
BloodCalcium|MigraineWithAura|1|0.20506062203479183|0.2050606220347918|0.2050606220347918|2.7755575615628914e-17|0
CancerMetastasis|MigraineWithAura|1|0.008434370057986298|0.008434370057986293|0.008434370057986293|5.204170427930421e-18|0
Coma|MigraineWithAura|1|0.2037954665260939|0.2037954665260939|0.2037954665260939|0|0
IpsilateralConjunctivalInjection|MigraineWithAura|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|MigraineWithAura|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|MigraineWithAura|1|0.01|0.01|0.01|0|0
Nausea|MigraineWithAura|1|0.8239999999175999|0.8239999917600002|0.8239999917600002|8.157599706848373e-9|0
PainDuration|MigraineWithAura|0|0.22777777777611116|0.011666166569997|0.011666166569997|0.21611161120611416|0
PainDuration|MigraineWithAura|1|0.21111111110944442|0.08166316608330833|0.08166316608330831|0.1294479450261361|1.3877787807814457e-17
PainDuration|MigraineWithAura|2|0.1250000000008333|0.14728535352660385|0.14728535352660388|0.022285353525770546|2.7755575615628914e-17
PainDuration|MigraineWithAura|3|0.12500000000083328|0.17937481248999265|0.17937481248999268|0.054374812489159374|2.7755575615628914e-17
PainDuration|MigraineWithAura|4|0.18611111111194445|0.2493780628950257|0.24937806289502573|0.06326695178308125|2.7755575615628914e-17
PainDuration|MigraineWithAura|5|0.1250000000008333|0.3306324384350724|0.3306324384350724|0.2056324384342391|0
PainIntensityAvrg|MigraineWithAura|0|0.15555555555222242|0.00006669335267573339|0.00006669335267573339|0.1554888621995467|0
PainIntensityAvrg|MigraineWithAura|1|0.0776984126979126|0.0004001601160544003|0.00040016011605440035|0.0772982525818582|5.421010862427522e-20
PainIntensityAvrg|MigraineWithAura|2|0.07769841269791258|0.02554354672186586|0.025543546721865863|0.052154865976046724|3.469446951953614e-18
PainIntensityAvrg|MigraineWithAura|3|0.17380952380619075|0.09057268777015318|0.09057268777015316|0.08323683603603757|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithAura|4|0.1176984126979128|0.11163898972658631|0.11163898972658631|0.006059422971326486|0
PainIntensityAvrg|MigraineWithAura|5|0.09055555556038893|0.0988340747004165|0.09883407470041647|0.008278519140027571|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|6|0.07769841269791258|0.12379508704886792|0.12379508704886791|0.04609667435095534|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithAura|7|0.07769841269791251|0.15155584192992602|0.151555841929926|0.07385742923201351|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|8|0.07388888889372225|0.18211633934359117|0.18211633934359114|0.10822745044986892|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|9|0.07769841269791258|0.21547657928986305|0.21547657928986308|0.13777816659195047|2.7755575615628914e-17
PainQuality|MigraineWithAura|0|0.3701111110885445|0.018129222764332334|0.018129222764332334|0.3519818883242122|0
PainQuality|MigraineWithAura|1|0.12311111111324444|0.07025365482632637|0.07025365482632637|0.05285745628691807|0
PainQuality|MigraineWithAura|2|0.16777777777544448|0.11803827309031437|0.11803827309031437|0.04973950468513011|0
PainQuality|MigraineWithAura|3|0.3390000000227667|0.7935788493190271|0.7935788493190271|0.4545788492962604|0
Phonophobia|MigraineWithAura|1|0.87|0.8700000000000001|0.8700000000000001|1.1102230246251565e-16|0
Photophobia|MigraineWithAura|1|0.8|0.8|0.8|0|0
Restlessness|MigraineWithAura|1|0.01|0.01|0.01|0|0
Sex|MigraineWithAura|1|0.3226806279025029|0.33826953550189326|0.33826953550189326|0.015588907599390356|0
TriggerAlcohol|MigraineWithAura|1|0.07999999999999996|0.07999999999999997|0.07999999999999997|1.3877787807814457e-17|0
TriggerAnxiety|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerBodyStress|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerDepression|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerMenstruation|MigraineWithAura|1|0.10837109956786761|0.10587687770239244|0.10587687770239244|0.0024942218654751686|0
TriggerMentalStress|MigraineWithAura|1|0.37|0.37|0.37|0|0
TriggerSmoking|MigraineWithAura|1|0.03000000000000003|0.03000000000000002|0.03000000000000002|1.0408340855860843e-17|0
TriggerUpset|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|MigraineWithAura|1|0.17555669117181785|0.17483960692172493|0.17483960692172493|0.0007170842500929253|0
Vomiting|MigraineWithAura|1|0.52|0.52|0.52|0|0
Anorexia|MigraineWithoutAura|1|0.819999999918|0.8199999918000002|0.8199999918000002|8.117999827916833e-9|0
AuraSymptoms|MigraineWithoutAura|1|0.0050000000000000044|0.10000000000000003|0.10000000000000003|0.09500000000000003|0
BloodCalcium|MigraineWithoutAura|1|0.20506062203479175|0.2050606220347918|0.2050606220347918|5.551115123125783e-17|0
CancerMetastasis|MigraineWithoutAura|1|0.008434370057986296|0.008434370057986293|0.008434370057986293|3.469446951953614e-18|0
Coma|MigraineWithoutAura|1|0.20379546652609387|0.2037954665260939|0.2037954665260939|2.7755575615628914e-17|0
IpsilateralConjunctivalInjection|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
Nausea|MigraineWithoutAura|1|0.8239999999175999|0.8239999917600002|0.8239999917600002|8.157599706848373e-9|0
PainDuration|MigraineWithoutAura|0|0.22777777777611108|0.011666166569997|0.011666166569997|0.21611161120611408|0
PainDuration|MigraineWithoutAura|1|0.21111111110944442|0.08166316608330833|0.08166316608330831|0.1294479450261361|1.3877787807814457e-17
PainDuration|MigraineWithoutAura|2|0.12500000000083333|0.14728535352660385|0.14728535352660388|0.022285353525770518|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|3|0.1250000000008334|0.17937481248999265|0.17937481248999268|0.05437481248915926|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|4|0.18611111111194442|0.2493780628950257|0.24937806289502573|0.06326695178308128|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|5|0.1250000000008334|0.3306324384350724|0.3306324384350724|0.205632438434239|0
PainIntensityAvrg|MigraineWithoutAura|0|0.1555555555522222|0.00006669335267573339|0.00006669335267573339|0.15548886219954647|0
PainIntensityAvrg|MigraineWithoutAura|1|0.0776984126979127|0.0004001601160544003|0.00040016011605440035|0.0772982525818583|5.421010862427522e-20
PainIntensityAvrg|MigraineWithoutAura|2|0.07769841269791265|0.02554354672186586|0.025543546721865863|0.052154865976046794|3.469446951953614e-18
PainIntensityAvrg|MigraineWithoutAura|3|0.17380952380619052|0.09057268777015318|0.09057268777015316|0.08323683603603735|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithoutAura|4|0.11769841269791256|0.11163898972658631|0.11163898972658631|0.00605942297132625|0
PainIntensityAvrg|MigraineWithoutAura|5|0.09055555556038904|0.0988340747004165|0.09883407470041647|0.00827851914002746|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|6|0.07769841269791271|0.12379508704886792|0.12379508704886791|0.046096674350955213|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithoutAura|7|0.07769841269791271|0.15155584192992602|0.151555841929926|0.07385742923201331|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|8|0.07388888889372229|0.18211633934359117|0.18211633934359114|0.10822745044986888|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|9|0.07769841269791267|0.21547657928986305|0.21547657928986308|0.13777816659195039|2.7755575615628914e-17
PainQuality|MigraineWithoutAura|0|0.37011111108854444|0.018129222764332334|0.018129222764332334|0.3519818883242121|0
PainQuality|MigraineWithoutAura|1|0.12311111111324444|0.07025365482632637|0.07025365482632637|0.05285745628691807|0
PainQuality|MigraineWithoutAura|2|0.16777777777544448|0.11803827309031437|0.11803827309031437|0.04973950468513011|0
PainQuality|MigraineWithoutAura|3|0.33900000002276665|0.7935788493190271|0.7935788493190271|0.45457884929626047|0
Phonophobia|MigraineWithoutAura|1|0.98|0.98|0.98|0|0
Photophobia|MigraineWithoutAura|1|0.9400000000000001|0.9400000000000001|0.9400000000000001|0|0
Restlessness|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
Sex|MigraineWithoutAura|1|0.1269055282411059|0.1349204309862497|0.1349204309862497|0.008014902745143798|0
TriggerAlcohol|MigraineWithoutAura|1|0.28|0.28|0.28|0|0
TriggerAnxiety|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerBodyStress|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerDepression|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerMenstruation|MigraineWithoutAura|1|0.2619283415403588|0.2595238720533294|0.2595238720533294|0.002404469487029437|0
TriggerMentalStress|MigraineWithoutAura|1|0.42999999999999994|0.43|0.43|5.551115123125783e-17|0
TriggerSmoking|MigraineWithoutAura|1|0.09999999999999998|0.09999999999999998|0.09999999999999998|0|0
TriggerUpset|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|MigraineWithoutAura|1|0.24660651509077106|0.24626588579510808|0.24626588579510808|0.0003406292956629753|0
Vomiting|MigraineWithoutAura|1|0.62|0.62|0.62|0|0
Anorexia|TensionHeadache|1|0.18000000006723993|0.18000000672400007|0.18000000672400007|6.656760143108897e-9|0
AuraSymptoms|TensionHeadache|1|1.000000082740371e-10|0.5|0.5|0.4999999999|0
BloodCalcium|TensionHeadache|1|0.2050606220347918|0.2050606220347918|0.2050606220347918|0|0
CancerMetastasis|TensionHeadache|1|0.008434370057986296|0.008434370057986293|0.008434370057986293|3.469446951953614e-18|0
Coma|TensionHeadache|1|0.20379546652609387|0.2037954665260939|0.2037954665260939|2.7755575615628914e-17|0
IpsilateralConjunctivalInjection|TensionHeadache|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|TensionHeadache|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|TensionHeadache|1|0.01|0.01|0.01|0|0
Nausea|TensionHeadache|1|0.04200000007893925|0.04200000789392001|0.04200000789392001|7.814980766684965e-9|0
PainDuration|TensionHeadache|0|0.21111111111277775|0.006999700016661664|0.0069997000166616636|0.20411141109611608|8.673617379884035e-19
PainDuration|TensionHeadache|1|0.19444444444611114|0.05833083331663165|0.05833083331663164|0.1361136111294795|6.938893903907228e-18
PainDuration|TensionHeadache|2|0.13333333333249997|0.14641039104785353|0.1464103910478535|0.013077057715353557|2.7755575615628914e-17
PainDuration|TensionHeadache|3|0.13333333333249997|0.18024927491874806|0.1802492749187481|0.046915941586248094|2.7755575615628914e-17
PainDuration|TensionHeadache|4|0.1944444444436112|0.25825257516878053|0.25825257516878053|0.06380813072516933|0
PainDuration|TensionHeadache|5|0.1333333333325|0.34975722553132443|0.34975722553132443|0.21642389219882444|0
PainIntensityAvrg|TensionHeadache|0|0.20555555555888896|0.001000800390585748|0.0010008003905857476|0.2045547551683032|4.336808689942018e-19
PainIntensityAvrg|TensionHeadache|1|0.053650793651293625|0.019015207421129204|0.019015207421129197|0.034635586230164425|6.938893903907228e-18
PainIntensityAvrg|TensionHeadache|2|0.053650793651293605|0.06104882426708359|0.06104882426708357|0.007398030615789988|2.0816681711721685e-17
PainIntensityAvrg|TensionHeadache|3|0.12142857143190489|0.1384639133428673|0.1384639133428673|0.017035341910962426|0
PainIntensityAvrg|TensionHeadache|4|0.09365079365129383|0.15202324363797934|0.1520232436379793|0.058372449986685504|2.7755575615628914e-17
PainIntensityAvrg|TensionHeadache|5|0.10555555555072223|0.09874423616032323|0.09874423616032321|0.006811319390399001|1.3877787807814457e-17
PainIntensityAvrg|TensionHeadache|6|0.053650793651293605|0.11176215547129609|0.11176215547129605|0.05811136182000248|4.163336342344337e-17
PainIntensityAvrg|TensionHeadache|7|0.05365079365129366|0.12523483848517003|0.12523483848516995|0.07158404483387637|8.326672684688674e-17
PainIntensityAvrg|TensionHeadache|8|0.20555555555072202|0.13916228520194487|0.13916228520194487|0.06639327034877715|0
PainIntensityAvrg|TensionHeadache|9|0.05365079365129359|0.15354449562162076|0.1535444956216207|0.09989370197032717|5.551115123125783e-17
PainQuality|TensionHeadache|0|0.16944444446701112|0.004083158592261401|0.004083158592261401|0.1653612858747497|0
PainQuality|TensionHeadache|1|0.11577777777564444|0.0849530283516019|0.0849530283516019|0.030824749424042536|0
PainQuality|TensionHeadache|2|0.37077777778011106|0.11423510481265926|0.11423510481265926|0.2565426729674518|0
PainQuality|TensionHeadache|3|0.3439999999772333|0.7967287082434775|0.7967287082434775|0.45272870826624423|0
Phonophobia|TensionHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Photophobia|TensionHeadache|1|0.09999999999999998|0.09999999999999998|0.09999999999999998|0|0
Restlessness|TensionHeadache|1|0.01|0.01|0.01|0|0
Sex|TensionHeadache|1|0.4339633083458155|0.4513458523926428|0.4513458523926428|0.01738254404682732|0
TriggerAlcohol|TensionHeadache|1|0.27|0.27|0.27|0|0
TriggerAnxiety|TensionHeadache|1|0.4|0.4|0.4|0|0
TriggerBodyStress|TensionHeadache|1|0.4|0.4|0.4|0|0
TriggerDepression|TensionHeadache|1|0.3|0.3|0.3|0|0
TriggerMenstruation|TensionHeadache|1|0.22641467670507015|0.21946166355640145|0.21946166355640145|0.006953013148668696|0
TriggerMentalStress|TensionHeadache|1|0.7092451368315859|0.70681158066503|0.70681158066503|0.002433556166555828|0
TriggerSmoking|TensionHeadache|1|0.36|0.36|0.36|0|0
TriggerUpset|TensionHeadache|1|0.3|0.3|0.3|0|0
TriggerWeatherChange|TensionHeadache|1|0.27000000012617603|0.27000001261125844|0.27000001261125844|1.2485082412361237e-8|0
Vomiting|TensionHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0


==> chapters/tables/ReducedSymptomProbabilityComparisonByAlgorithm_JTBP_Samples.csv <==
ObservableName|ObservedDiagnosis|ObservableValue|JTBP|EP|VMP|EP_JTBP_Diff|EP_VMP_Diff
Anorexia|BrainTumor|1|1.820000082640371e-10|1.8199999950247592e-8|1.8199999950247592e-8|1.8017999941983553e-8|0
AuraSymptoms|BrainTumor|1|1.000000082740371e-10|0.5|0.5|0.4999999999|0
BloodCalcium|BrainTumor|1|0.2233009708737864|0.22330097087378642|0.22330097087378636|2.7755575615628914e-17|5.551115123125783e-17
CancerMetastasis|BrainTumor|1|0.03883495145631067|0.03883495145631069|0.038834951456310676|2.0816681711721685e-17|1.3877787807814457e-17
Coma|BrainTumor|1|0.8|0.8|0.8|0|0
IpsilateralConjunctivalInjection|BrainTumor|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|BrainTumor|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|BrainTumor|1|0.01|0.01|0.01|0|0
Nausea|BrainTumor|1|1.824000082640371e-10|1.8239999950247578e-8|1.8239999950247578e-8|1.805759994198354e-8|0
PainDuration|BrainTumor|0|0.14444444444611104|0.0009990999166516652|0.0009990999166516654|0.14344534452945937|2.168404344971009e-19
PainDuration|BrainTumor|1|0.12777777777944438|0.008325832616561658|0.00832583261656166|0.11945194516288273|1.734723475976807e-18
PainDuration|BrainTumor|2|0.23333333333250017|0.020897839785227287|0.02089783978522729|0.21243549354727287|3.469446951953614e-18
PainDuration|BrainTumor|3|0.13333333333249997|0.06773802383113936|0.06773802383113936|0.06559530950136061|0
PainDuration|BrainTumor|4|0.12777777777694443|0.33551030108762253|0.3355103010876226|0.2077325233106781|5.551115123125783e-17
PainDuration|BrainTumor|5|0.2333333333325001|0.5665289027627974|0.5665289027627975|0.3331955694302974|1.1102230246251565e-16
PainIntensityAvrg|BrainTumor|0|0.12222222222555554|0.0020007999806989324|0.0020007999806989324|0.1202214222448566|0
PainIntensityAvrg|BrainTumor|1|0.07269841269891272|0.012004799884193593|0.012004799884193593|0.06069361281471913|0
PainIntensityAvrg|BrainTumor|2|0.0726984126989127|0.031012399945931447|0.031012399945931447|0.04168601275298125|0
PainIntensityAvrg|BrainTumor|3|0.14047619047952367|0.09213857381286975|0.09213857381286975|0.048337616666653926|0
PainIntensityAvrg|BrainTumor|4|0.11269841269891274|0.11999343284937967|0.11999343284937969|0.00729502015046693|1.3877787807814457e-17
PainIntensityAvrg|BrainTumor|5|0.1388888888840555|0.09904687762438055|0.09904687762438055|0.03984201125967496|0
PainIntensityAvrg|BrainTumor|6|0.07269841269891268|0.12152272423969707|0.12152272423969708|0.048824311540784385|1.3877787807814457e-17
PainIntensityAvrg|BrainTumor|7|0.07269841269891274|0.14628428478019928|0.14628428478019925|0.07358587208128654|2.7755575615628914e-17
PainIntensityAvrg|BrainTumor|8|0.12222222221738903|0.1733315592458877|0.1733315592458877|0.051109337028498666|0
PainIntensityAvrg|BrainTumor|9|0.0726984126989127|0.202664547636762|0.20266454763676203|0.1299661349378493|2.7755575615628914e-17
PainQuality|BrainTumor|0|0.14444444446701107|0.00233323348129223|0.00233323348129223|0.14211121098571886|0
PainQuality|BrainTumor|1|0.1444444444423111|0.016332633802536554|0.016332633802536554|0.12811181063977456|0
PainQuality|BrainTumor|2|0.14444444444677781|0.04433143388038276|0.04433143388038276|0.10011301056639504|0
PainQuality|BrainTumor|3|0.5666666666439001|0.9370026988357884|0.9370026988357884|0.37033603219188826|0
Phonophobia|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Photophobia|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Restlessness|BrainTumor|1|0.01|0.01|0.01|0|0
Sex|BrainTumor|1|0.5369150823719095|0.5543825308940209|0.5543825308940209|0.01746744852211135|0
TriggerAlcohol|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
TriggerAnxiety|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerBodyStress|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerDepression|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerMenstruation|BrainTumor|1|1.000000038315818e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999996168408e-9|0
TriggerMentalStress|BrainTumor|1|1.000000082740371e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999991725953e-9|0
TriggerSmoking|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
TriggerUpset|BrainTumor|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|BrainTumor|1|3.0931544107341995e-10|3.0922808157116244e-8|3.0922808157116244e-8|3.0613492716042825e-8|0
Vomiting|BrainTumor|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Anorexia|ClusterHeadache|1|1.8200000826403719e-10|1.8199999950247592e-8|2.639999968624754e-8|1.8017999941983553e-8|8.199999735999948e-9
AuraSymptoms|ClusterHeadache|1|0.09999999999999998|0.6|0.6|0.5|0
BloodCalcium|ClusterHeadache|1|0.2050606220347918|0.2050606220347918|0.2050606220347918|0|0
CancerMetastasis|ClusterHeadache|1|0.008434370057986295|0.008434370057986293|0.008434370057986293|1.734723475976807e-18|0
Coma|ClusterHeadache|1|0.20379546652609384|0.2037954665260939|0.2037954665260939|5.551115123125783e-17|0
IpsilateralConjunctivalInjection|ClusterHeadache|1|0.74|0.74|0.74|0|0
IpsilateralLacrimination|ClusterHeadache|1|0.9300000000000002|0.93|0.93|1.1102230246251565e-16|0
IpsilateralPtosis|ClusterHeadache|1|0.68|0.68|0.68|0|0
Nausea|ClusterHeadache|1|0.5000000000412|0.50000000412|0.50000000824|4.078799964446489e-9|4.120000007823421e-9
PainDuration|ClusterHeadache|0|0.22777777777944444|0.00874962502082708|0.008749625079157912|0.21902815275861737|5.833083148443219e-11
PainDuration|ClusterHeadache|1|0.18611111111277764|0.07291354164578955|0.07291354193744373|0.1131975694669881|2.9165418691246003e-10
PainDuration|ClusterHeadache|2|0.12499999999916671|0.15895152013014113|0.15895152010826707|0.033951520130974425|2.1874058120374684e-11
PainDuration|ClusterHeadache|3|0.12499999999916671|0.17937481245312967|0.1793748124250113|0.05437481245396296|2.81183687445008e-11
PainDuration|ClusterHeadache|4|0.2111111111102777|0.24937806270316093|0.2493780626000413|0.038266951592883236|1.0311962395093133e-10
PainDuration|ClusterHeadache|5|0.12499999999916674|0.33063243804695147|0.3306324378500788|0.20563243804778475|1.9687268482115883e-10
PainIntensityAvrg|ClusterHeadache|0|0.11111111111444448|0.000999099940297031|0.000999099930639065|0.11011201117414746|9.657966050166666e-12
PainIntensityAvrg|ClusterHeadache|1|0.0660317460322461|0.005994599641782187|0.0059945995838343894|0.06003714639046391|5.7947797602042606e-11
PainIntensityAvrg|ClusterHeadache|2|0.0660317460322461|0.015486049196993725|0.01548604916968499|0.05054569683525237|2.7308735134345952e-11
PainIntensityAvrg|ClusterHeadache|3|0.17380952381285716|0.11463568404262547|0.11463568393186681|0.05917383977023169|1.107586661275306e-10
PainIntensityAvrg|ClusterHeadache|4|0.14603174603224608|0.16286005291127267|0.16286005277949034|0.01682830687902659|1.3178233504440584e-10
PainIntensityAvrg|ClusterHeadache|5|0.1277777777729442|0.09809561034425575|0.09809561035604636|0.02968216742868844|1.1790610154882586e-11
PainIntensityAvrg|ClusterHeadache|6|0.06603174603224615|0.11733562826356367|0.11733562829934852|0.051303882231317516|3.5784847307596124e-11
PainIntensityAvrg|ClusterHeadache|7|0.06603174603224603|0.1382902745181383|0.13829027458177343|0.07225852848589227|6.363512494722556e-11
PainIntensityAvrg|ClusterHeadache|8|0.11111111110627774|0.16095954910798088|0.16095954920332223|0.049848438001703146|9.534134592925625e-11
PainIntensityAvrg|ClusterHeadache|9|0.0660317460322461|0.18534345203309027|0.1853434521639938|0.11931170600084418|1.309035380092638e-10
PainQuality|ClusterHeadache|0|0.10000000002256666|0.0010000000677000006|0.0010000001353999992|0.09899999995486666|6.769999860191389e-11
PainQuality|ClusterHeadache|1|0.09999999999786666|0.007000000231100006|0.0070000004622|0.09299999976676665|2.3109999417597615e-10
PainQuality|ClusterHeadache|2|0.10000000000233336|0.019000000315900017|0.01900000063180001|0.08099999968643334|3.1589999366365973e-10
PainQuality|ClusterHeadache|3|0.6999999999772335|0.9729999993853|0.9729999987706|0.2729999994080665|6.147000686240744e-10
Phonophobia|ClusterHeadache|1|0.42999999999999994|0.43000000000000005|0.43000000000000005|1.1102230246251565e-16|0
Photophobia|ClusterHeadache|1|0.56|0.54|0.54|0.020000000000000018|0
Restlessness|ClusterHeadache|1|0.8|0.8|0.8|0|0
Sex|ClusterHeadache|1|0.7771350322348125|0.7891006047150395|0.7891006047150395|0.011965572480227005|0
TriggerAlcohol|ClusterHeadache|1|0.19999999999999996|0.19999999999999996|0.19999999999999996|0|0
TriggerAnxiety|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerBodyStress|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerDepression|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerMenstruation|ClusterHeadache|1|1.0000000184399299e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999998155997e-9|0
TriggerMentalStress|ClusterHeadache|1|1.000000082740371e-10|9.99999999999999e-9|9.99999999999999e-9|9.899999991725953e-9|0
TriggerSmoking|ClusterHeadache|1|0.19999999999999996|0.19999999999999996|0.19999999999999996|0|0
TriggerUpset|ClusterHeadache|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|ClusterHeadache|1|3.0811434132446597e-10|3.0805449123726484e-8|3.161089868109649e-8|3.0497334782402016e-8|8.05449557370007e-10
Vomiting|ClusterHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Anorexia|MigraineWithAura|1|0.819999999918|0.8199999918000002|0.8199999918000002|8.117999827916833e-9|0
AuraSymptoms|MigraineWithAura|1|0.95|0.9499999999999998|0.9499999999999998|1.1102230246251565e-16|0
BloodCalcium|MigraineWithAura|1|0.20506062203479183|0.2050606220347918|0.2050606220347918|2.7755575615628914e-17|0
CancerMetastasis|MigraineWithAura|1|0.008434370057986298|0.008434370057986293|0.008434370057986293|5.204170427930421e-18|0
Coma|MigraineWithAura|1|0.2037954665260939|0.2037954665260939|0.2037954665260939|0|0
IpsilateralConjunctivalInjection|MigraineWithAura|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|MigraineWithAura|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|MigraineWithAura|1|0.01|0.01|0.01|0|0
Nausea|MigraineWithAura|1|0.8239999999175999|0.8239999917600002|0.8239999917600002|8.157599706848373e-9|0
PainDuration|MigraineWithAura|0|0.22777777777611116|0.011666166569997|0.011666166569997|0.21611161120611416|0
PainDuration|MigraineWithAura|1|0.21111111110944442|0.08166316608330833|0.08166316608330831|0.1294479450261361|1.3877787807814457e-17
PainDuration|MigraineWithAura|2|0.1250000000008333|0.14728535352660385|0.14728535352660388|0.022285353525770546|2.7755575615628914e-17
PainDuration|MigraineWithAura|3|0.12500000000083328|0.17937481248999265|0.17937481248999268|0.054374812489159374|2.7755575615628914e-17
PainDuration|MigraineWithAura|4|0.18611111111194445|0.2493780628950257|0.24937806289502573|0.06326695178308125|2.7755575615628914e-17
PainDuration|MigraineWithAura|5|0.1250000000008333|0.3306324384350724|0.3306324384350724|0.2056324384342391|0
PainIntensityAvrg|MigraineWithAura|0|0.15555555555222242|0.00006669335267573339|0.00006669335267573339|0.1554888621995467|0
PainIntensityAvrg|MigraineWithAura|1|0.0776984126979126|0.0004001601160544003|0.00040016011605440035|0.0772982525818582|5.421010862427522e-20
PainIntensityAvrg|MigraineWithAura|2|0.07769841269791258|0.02554354672186586|0.025543546721865863|0.052154865976046724|3.469446951953614e-18
PainIntensityAvrg|MigraineWithAura|3|0.17380952380619075|0.09057268777015318|0.09057268777015316|0.08323683603603757|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithAura|4|0.1176984126979128|0.11163898972658631|0.11163898972658631|0.006059422971326486|0
PainIntensityAvrg|MigraineWithAura|5|0.09055555556038893|0.0988340747004165|0.09883407470041647|0.008278519140027571|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|6|0.07769841269791258|0.12379508704886792|0.12379508704886791|0.04609667435095534|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithAura|7|0.07769841269791251|0.15155584192992602|0.151555841929926|0.07385742923201351|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|8|0.07388888889372225|0.18211633934359117|0.18211633934359114|0.10822745044986892|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithAura|9|0.07769841269791258|0.21547657928986305|0.21547657928986308|0.13777816659195047|2.7755575615628914e-17
PainQuality|MigraineWithAura|0|0.3701111110885445|0.018129222764332334|0.018129222764332334|0.3519818883242122|0
PainQuality|MigraineWithAura|1|0.12311111111324444|0.07025365482632637|0.07025365482632637|0.05285745628691807|0
PainQuality|MigraineWithAura|2|0.16777777777544448|0.11803827309031437|0.11803827309031437|0.04973950468513011|0
PainQuality|MigraineWithAura|3|0.3390000000227667|0.7935788493190271|0.7935788493190271|0.4545788492962604|0
Phonophobia|MigraineWithAura|1|0.87|0.8700000000000001|0.8700000000000001|1.1102230246251565e-16|0
Photophobia|MigraineWithAura|1|0.8|0.8|0.8|0|0
Restlessness|MigraineWithAura|1|0.01|0.01|0.01|0|0
Sex|MigraineWithAura|1|0.3226806279025029|0.33826953550189326|0.33826953550189326|0.015588907599390356|0
TriggerAlcohol|MigraineWithAura|1|0.07999999999999996|0.07999999999999997|0.07999999999999997|1.3877787807814457e-17|0
TriggerAnxiety|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerBodyStress|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerDepression|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerMenstruation|MigraineWithAura|1|0.10837109956786761|0.10587687770239244|0.10587687770239244|0.0024942218654751686|0
TriggerMentalStress|MigraineWithAura|1|0.37|0.37|0.37|0|0
TriggerSmoking|MigraineWithAura|1|0.03000000000000003|0.03000000000000002|0.03000000000000002|1.0408340855860843e-17|0
TriggerUpset|MigraineWithAura|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|MigraineWithAura|1|0.17555669117181785|0.17483960692172493|0.17483960692172493|0.0007170842500929253|0
Vomiting|MigraineWithAura|1|0.52|0.52|0.52|0|0
Anorexia|MigraineWithoutAura|1|0.819999999918|0.8199999918000002|0.8199999918000002|8.117999827916833e-9|0
AuraSymptoms|MigraineWithoutAura|1|0.0050000000000000044|0.10000000000000003|0.10000000000000003|0.09500000000000003|0
BloodCalcium|MigraineWithoutAura|1|0.20506062203479175|0.2050606220347918|0.2050606220347918|5.551115123125783e-17|0
CancerMetastasis|MigraineWithoutAura|1|0.008434370057986296|0.008434370057986293|0.008434370057986293|3.469446951953614e-18|0
Coma|MigraineWithoutAura|1|0.20379546652609387|0.2037954665260939|0.2037954665260939|2.7755575615628914e-17|0
IpsilateralConjunctivalInjection|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
Nausea|MigraineWithoutAura|1|0.8239999999175999|0.8239999917600002|0.8239999917600002|8.157599706848373e-9|0
PainDuration|MigraineWithoutAura|0|0.22777777777611108|0.011666166569997|0.011666166569997|0.21611161120611408|0
PainDuration|MigraineWithoutAura|1|0.21111111110944442|0.08166316608330833|0.08166316608330831|0.1294479450261361|1.3877787807814457e-17
PainDuration|MigraineWithoutAura|2|0.12500000000083333|0.14728535352660385|0.14728535352660388|0.022285353525770518|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|3|0.1250000000008334|0.17937481248999265|0.17937481248999268|0.05437481248915926|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|4|0.18611111111194442|0.2493780628950257|0.24937806289502573|0.06326695178308128|2.7755575615628914e-17
PainDuration|MigraineWithoutAura|5|0.1250000000008334|0.3306324384350724|0.3306324384350724|0.205632438434239|0
PainIntensityAvrg|MigraineWithoutAura|0|0.1555555555522222|0.00006669335267573339|0.00006669335267573339|0.15548886219954647|0
PainIntensityAvrg|MigraineWithoutAura|1|0.0776984126979127|0.0004001601160544003|0.00040016011605440035|0.0772982525818583|5.421010862427522e-20
PainIntensityAvrg|MigraineWithoutAura|2|0.07769841269791265|0.02554354672186586|0.025543546721865863|0.052154865976046794|3.469446951953614e-18
PainIntensityAvrg|MigraineWithoutAura|3|0.17380952380619052|0.09057268777015318|0.09057268777015316|0.08323683603603735|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithoutAura|4|0.11769841269791256|0.11163898972658631|0.11163898972658631|0.00605942297132625|0
PainIntensityAvrg|MigraineWithoutAura|5|0.09055555556038904|0.0988340747004165|0.09883407470041647|0.00827851914002746|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|6|0.07769841269791271|0.12379508704886792|0.12379508704886791|0.046096674350955213|1.3877787807814457e-17
PainIntensityAvrg|MigraineWithoutAura|7|0.07769841269791271|0.15155584192992602|0.151555841929926|0.07385742923201331|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|8|0.07388888889372229|0.18211633934359117|0.18211633934359114|0.10822745044986888|2.7755575615628914e-17
PainIntensityAvrg|MigraineWithoutAura|9|0.07769841269791267|0.21547657928986305|0.21547657928986308|0.13777816659195039|2.7755575615628914e-17
PainQuality|MigraineWithoutAura|0|0.37011111108854444|0.018129222764332334|0.018129222764332334|0.3519818883242121|0
PainQuality|MigraineWithoutAura|1|0.12311111111324444|0.07025365482632637|0.07025365482632637|0.05285745628691807|0
PainQuality|MigraineWithoutAura|2|0.16777777777544448|0.11803827309031437|0.11803827309031437|0.04973950468513011|0
PainQuality|MigraineWithoutAura|3|0.33900000002276665|0.7935788493190271|0.7935788493190271|0.45457884929626047|0
Phonophobia|MigraineWithoutAura|1|0.98|0.98|0.98|0|0
Photophobia|MigraineWithoutAura|1|0.9400000000000001|0.9400000000000001|0.9400000000000001|0|0
Restlessness|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
Sex|MigraineWithoutAura|1|0.1269055282411059|0.1349204309862497|0.1349204309862497|0.008014902745143798|0
TriggerAlcohol|MigraineWithoutAura|1|0.28|0.28|0.28|0|0
TriggerAnxiety|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerBodyStress|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerDepression|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerMenstruation|MigraineWithoutAura|1|0.2619283415403588|0.2595238720533294|0.2595238720533294|0.002404469487029437|0
TriggerMentalStress|MigraineWithoutAura|1|0.42999999999999994|0.43|0.43|5.551115123125783e-17|0
TriggerSmoking|MigraineWithoutAura|1|0.09999999999999998|0.09999999999999998|0.09999999999999998|0|0
TriggerUpset|MigraineWithoutAura|1|0.01|0.01|0.01|0|0
TriggerWeatherChange|MigraineWithoutAura|1|0.24660651509077106|0.24626588579510808|0.24626588579510808|0.0003406292956629753|0
Vomiting|MigraineWithoutAura|1|0.62|0.62|0.62|0|0
Anorexia|TensionHeadache|1|0.18000000006723993|0.18000000672400007|0.18000000672400007|6.656760143108897e-9|0
AuraSymptoms|TensionHeadache|1|1.000000082740371e-10|0.5|0.5|0.4999999999|0
BloodCalcium|TensionHeadache|1|0.2050606220347918|0.2050606220347918|0.2050606220347918|0|0
CancerMetastasis|TensionHeadache|1|0.008434370057986296|0.008434370057986293|0.008434370057986293|3.469446951953614e-18|0
Coma|TensionHeadache|1|0.20379546652609387|0.2037954665260939|0.2037954665260939|2.7755575615628914e-17|0
IpsilateralConjunctivalInjection|TensionHeadache|1|0.01|0.01|0.01|0|0
IpsilateralLacrimination|TensionHeadache|1|0.01|0.01|0.01|0|0
IpsilateralPtosis|TensionHeadache|1|0.01|0.01|0.01|0|0
Nausea|TensionHeadache|1|0.04200000007893925|0.04200000789392001|0.04200000789392001|7.814980766684965e-9|0
PainDuration|TensionHeadache|0|0.21111111111277775|0.006999700016661664|0.0069997000166616636|0.20411141109611608|8.673617379884035e-19
PainDuration|TensionHeadache|1|0.19444444444611114|0.05833083331663165|0.05833083331663164|0.1361136111294795|6.938893903907228e-18
PainDuration|TensionHeadache|2|0.13333333333249997|0.14641039104785353|0.1464103910478535|0.013077057715353557|2.7755575615628914e-17
PainDuration|TensionHeadache|3|0.13333333333249997|0.18024927491874806|0.1802492749187481|0.046915941586248094|2.7755575615628914e-17
PainDuration|TensionHeadache|4|0.1944444444436112|0.25825257516878053|0.25825257516878053|0.06380813072516933|0
PainDuration|TensionHeadache|5|0.1333333333325|0.34975722553132443|0.34975722553132443|0.21642389219882444|0
PainIntensityAvrg|TensionHeadache|0|0.20555555555888896|0.001000800390585748|0.0010008003905857476|0.2045547551683032|4.336808689942018e-19
PainIntensityAvrg|TensionHeadache|1|0.053650793651293625|0.019015207421129204|0.019015207421129197|0.034635586230164425|6.938893903907228e-18
PainIntensityAvrg|TensionHeadache|2|0.053650793651293605|0.06104882426708359|0.06104882426708357|0.007398030615789988|2.0816681711721685e-17
PainIntensityAvrg|TensionHeadache|3|0.12142857143190489|0.1384639133428673|0.1384639133428673|0.017035341910962426|0
PainIntensityAvrg|TensionHeadache|4|0.09365079365129383|0.15202324363797934|0.1520232436379793|0.058372449986685504|2.7755575615628914e-17
PainIntensityAvrg|TensionHeadache|5|0.10555555555072223|0.09874423616032323|0.09874423616032321|0.006811319390399001|1.3877787807814457e-17
PainIntensityAvrg|TensionHeadache|6|0.053650793651293605|0.11176215547129609|0.11176215547129605|0.05811136182000248|4.163336342344337e-17
PainIntensityAvrg|TensionHeadache|7|0.05365079365129366|0.12523483848517003|0.12523483848516995|0.07158404483387637|8.326672684688674e-17
PainIntensityAvrg|TensionHeadache|8|0.20555555555072202|0.13916228520194487|0.13916228520194487|0.06639327034877715|0
PainIntensityAvrg|TensionHeadache|9|0.05365079365129359|0.15354449562162076|0.1535444956216207|0.09989370197032717|5.551115123125783e-17
PainQuality|TensionHeadache|0|0.16944444446701112|0.004083158592261401|0.004083158592261401|0.1653612858747497|0
PainQuality|TensionHeadache|1|0.11577777777564444|0.0849530283516019|0.0849530283516019|0.030824749424042536|0
PainQuality|TensionHeadache|2|0.37077777778011106|0.11423510481265926|0.11423510481265926|0.2565426729674518|0
PainQuality|TensionHeadache|3|0.3439999999772333|0.7967287082434775|0.7967287082434775|0.45272870826624423|0
Phonophobia|TensionHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0
Photophobia|TensionHeadache|1|0.09999999999999998|0.09999999999999998|0.09999999999999998|0|0
Restlessness|TensionHeadache|1|0.01|0.01|0.01|0|0
Sex|TensionHeadache|1|0.4339633083458155|0.4513458523926428|0.4513458523926428|0.01738254404682732|0
TriggerAlcohol|TensionHeadache|1|0.27|0.27|0.27|0|0
TriggerAnxiety|TensionHeadache|1|0.4|0.4|0.4|0|0
TriggerBodyStress|TensionHeadache|1|0.4|0.4|0.4|0|0
TriggerDepression|TensionHeadache|1|0.3|0.3|0.3|0|0
TriggerMenstruation|TensionHeadache|1|0.22641467670507015|0.21946166355640145|0.21946166355640145|0.006953013148668696|0
TriggerMentalStress|TensionHeadache|1|0.7092451368315859|0.70681158066503|0.70681158066503|0.002433556166555828|0
TriggerSmoking|TensionHeadache|1|0.36|0.36|0.36|0|0
TriggerUpset|TensionHeadache|1|0.3|0.3|0.3|0|0
TriggerWeatherChange|TensionHeadache|1|0.27000000012617603|0.27000001261125844|0.27000001261125844|1.2485082412361237e-8|0
Vomiting|TensionHeadache|1|1.000000082740371e-10|1.0000000050247583e-8|1.0000000050247583e-8|9.900000041973546e-9|0


==> chapters/tables/RoundedSymptomProbabilityComparisonByAlgorithm.csv <==
Anorexia|BrainTumor|1|0|0|0
AuraSymptoms|BrainTumor|1|0|0|0
BloodCalcium|BrainTumor|1|22|22|22
CancerMetastasis|BrainTumor|1|4|4|4
Coma|BrainTumor|1|80|80|80
IpsilateralConjunctivalInjection|BrainTumor|1|1|1|1
IpsilateralLacrimination|BrainTumor|1|1|1|1
IpsilateralPtosis|BrainTumor|1|1|1|1
Nausea|BrainTumor|1|0|0|0
PainDuration|BrainTumor|0|14|0|0
PainDuration|BrainTumor|1|13|1|1
PainDuration|BrainTumor|2|23|2|2
PainDuration|BrainTumor|3|13|7|7
PainDuration|BrainTumor|4|13|34|34
PainDuration|BrainTumor|5|23|57|57
PainIntensityAvrg|BrainTumor|0|12|0|0
PainIntensityAvrg|BrainTumor|1|7|1|1
PainIntensityAvrg|BrainTumor|2|7|3|3
PainIntensityAvrg|BrainTumor|3|14|9|9
PainIntensityAvrg|BrainTumor|4|11|12|12
PainIntensityAvrg|BrainTumor|5|14|10|10
PainIntensityAvrg|BrainTumor|6|7|12|12
PainIntensityAvrg|BrainTumor|7|7|15|15
PainIntensityAvrg|BrainTumor|8|12|17|17
PainIntensityAvrg|BrainTumor|9|7|20|20
PainQuality|BrainTumor|0|14|0|0
PainQuality|BrainTumor|1|14|2|2
PainQuality|BrainTumor|2|14|4|4
PainQuality|BrainTumor|3|57|94|94
Phonophobia|BrainTumor|1|0|0|0
Photophobia|BrainTumor|1|0|0|0
Restlessness|BrainTumor|1|1|1|1
Sex|BrainTumor|1|54|55|55
TriggerAlcohol|BrainTumor|1|0|0|0
TriggerAnxiety|BrainTumor|1|1|1|1
TriggerBodyStress|BrainTumor|1|1|1|1
TriggerDepression|BrainTumor|1|1|1|1
TriggerMenstruation|BrainTumor|1|0|0|0
TriggerMentalStress|BrainTumor|1|0|0|0
TriggerSmoking|BrainTumor|1|0|0|0
TriggerUpset|BrainTumor|1|1|1|1
TriggerWeatherChange|BrainTumor|1|0|0|0
Vomiting|BrainTumor|1|0|0|0
Anorexia|ClusterHeadache|1|0|0|0
AuraSymptoms|ClusterHeadache|1|10|10|10
BloodCalcium|ClusterHeadache|1|21|21|21
CancerMetastasis|ClusterHeadache|1|1|1|1
Coma|ClusterHeadache|1|20|20|20
IpsilateralConjunctivalInjection|ClusterHeadache|1|74|74|74
IpsilateralLacrimination|ClusterHeadache|1|93|93|93
IpsilateralPtosis|ClusterHeadache|1|68|68|68
Nausea|ClusterHeadache|1|50|50|50
PainDuration|ClusterHeadache|0|23|1|1
PainDuration|ClusterHeadache|1|19|7|7
PainDuration|ClusterHeadache|2|12|16|16
PainDuration|ClusterHeadache|3|12|18|18
PainDuration|ClusterHeadache|4|21|25|25
PainDuration|ClusterHeadache|5|12|33|33
PainIntensityAvrg|ClusterHeadache|0|11|0|0
PainIntensityAvrg|ClusterHeadache|1|7|1|1
PainIntensityAvrg|ClusterHeadache|2|7|2|2
PainIntensityAvrg|ClusterHeadache|3|17|11|11
PainIntensityAvrg|ClusterHeadache|4|15|16|16
PainIntensityAvrg|ClusterHeadache|5|13|10|10
PainIntensityAvrg|ClusterHeadache|6|7|12|12
PainIntensityAvrg|ClusterHeadache|7|7|14|14
PainIntensityAvrg|ClusterHeadache|8|11|16|16
PainIntensityAvrg|ClusterHeadache|9|7|19|19
PainQuality|ClusterHeadache|0|10|0|0
PainQuality|ClusterHeadache|1|10|1|1
PainQuality|ClusterHeadache|2|10|2|2
PainQuality|ClusterHeadache|3|70|97|97
Phonophobia|ClusterHeadache|1|43|43|43
Photophobia|ClusterHeadache|1|56|54|54
Restlessness|ClusterHeadache|1|80|80|80
Sex|ClusterHeadache|1|78|79|79
TriggerAlcohol|ClusterHeadache|1|20|20|20
TriggerAnxiety|ClusterHeadache|1|1|1|1
TriggerBodyStress|ClusterHeadache|1|1|1|1
TriggerDepression|ClusterHeadache|1|1|1|1
TriggerMenstruation|ClusterHeadache|1|0|0|0
TriggerMentalStress|ClusterHeadache|1|0|0|0
TriggerSmoking|ClusterHeadache|1|20|20|20
TriggerUpset|ClusterHeadache|1|1|1|1
TriggerWeatherChange|ClusterHeadache|1|0|0|0
Vomiting|ClusterHeadache|1|0|0|0
Anorexia|MigraineWithAura|1|82|82|82
AuraSymptoms|MigraineWithAura|1|95|95|95
BloodCalcium|MigraineWithAura|1|21|21|21
CancerMetastasis|MigraineWithAura|1|1|1|1
Coma|MigraineWithAura|1|20|20|20
IpsilateralConjunctivalInjection|MigraineWithAura|1|1|1|1
IpsilateralLacrimination|MigraineWithAura|1|1|1|1
IpsilateralPtosis|MigraineWithAura|1|1|1|1
Nausea|MigraineWithAura|1|82|82|82
PainDuration|MigraineWithAura|0|23|1|1
PainDuration|MigraineWithAura|1|21|8|8
PainDuration|MigraineWithAura|2|13|15|15
PainDuration|MigraineWithAura|3|13|18|18
PainDuration|MigraineWithAura|4|19|25|25
PainDuration|MigraineWithAura|5|13|33|33
PainIntensityAvrg|MigraineWithAura|0|16|0|0
PainIntensityAvrg|MigraineWithAura|1|8|0|0
PainIntensityAvrg|MigraineWithAura|2|8|3|3
PainIntensityAvrg|MigraineWithAura|3|17|9|9
PainIntensityAvrg|MigraineWithAura|4|12|11|11
PainIntensityAvrg|MigraineWithAura|5|9|10|10
PainIntensityAvrg|MigraineWithAura|6|8|12|12
PainIntensityAvrg|MigraineWithAura|7|8|15|15
PainIntensityAvrg|MigraineWithAura|8|7|18|18
PainIntensityAvrg|MigraineWithAura|9|8|22|22
PainQuality|MigraineWithAura|0|37|2|2
PainQuality|MigraineWithAura|1|12|7|7
PainQuality|MigraineWithAura|2|17|12|12
PainQuality|MigraineWithAura|3|34|79|79
Phonophobia|MigraineWithAura|1|87|87|87
Photophobia|MigraineWithAura|1|80|80|80
Restlessness|MigraineWithAura|1|1|1|1
Sex|MigraineWithAura|1|32|34|34
TriggerAlcohol|MigraineWithAura|1|8|8|8
TriggerAnxiety|MigraineWithAura|1|1|1|1
TriggerBodyStress|MigraineWithAura|1|1|1|1
TriggerDepression|MigraineWithAura|1|1|1|1
TriggerMenstruation|MigraineWithAura|1|11|11|11
TriggerMentalStress|MigraineWithAura|1|37|37|37
TriggerSmoking|MigraineWithAura|1|3|3|3
TriggerUpset|MigraineWithAura|1|1|1|1
TriggerWeatherChange|MigraineWithAura|1|18|17|17
Vomiting|MigraineWithAura|1|52|52|52
Anorexia|MigraineWithoutAura|1|82|82|82
AuraSymptoms|MigraineWithoutAura|1|1|1|1
BloodCalcium|MigraineWithoutAura|1|21|21|21
CancerMetastasis|MigraineWithoutAura|1|1|1|1
Coma|MigraineWithoutAura|1|20|20|20
IpsilateralConjunctivalInjection|MigraineWithoutAura|1|1|1|1
IpsilateralLacrimination|MigraineWithoutAura|1|1|1|1
IpsilateralPtosis|MigraineWithoutAura|1|1|1|1
Nausea|MigraineWithoutAura|1|82|82|82
PainDuration|MigraineWithoutAura|0|23|1|1
PainDuration|MigraineWithoutAura|1|21|8|8
PainDuration|MigraineWithoutAura|2|13|15|15
PainDuration|MigraineWithoutAura|3|13|18|18
PainDuration|MigraineWithoutAura|4|19|25|25
PainDuration|MigraineWithoutAura|5|13|33|33
PainIntensityAvrg|MigraineWithoutAura|0|16|0|0
PainIntensityAvrg|MigraineWithoutAura|1|8|0|0
PainIntensityAvrg|MigraineWithoutAura|2|8|3|3
PainIntensityAvrg|MigraineWithoutAura|3|17|9|9
PainIntensityAvrg|MigraineWithoutAura|4|12|11|11
PainIntensityAvrg|MigraineWithoutAura|5|9|10|10
PainIntensityAvrg|MigraineWithoutAura|6|8|12|12
PainIntensityAvrg|MigraineWithoutAura|7|8|15|15
PainIntensityAvrg|MigraineWithoutAura|8|7|18|18
PainIntensityAvrg|MigraineWithoutAura|9|8|22|22
PainQuality|MigraineWithoutAura|0|37|2|2
PainQuality|MigraineWithoutAura|1|12|7|7
PainQuality|MigraineWithoutAura|2|17|12|12
PainQuality|MigraineWithoutAura|3|34|79|79
Phonophobia|MigraineWithoutAura|1|98|98|98
Photophobia|MigraineWithoutAura|1|94|94|94
Restlessness|MigraineWithoutAura|1|1|1|1
Sex|MigraineWithoutAura|1|13|13|13
TriggerAlcohol|MigraineWithoutAura|1|28|28|28
TriggerAnxiety|MigraineWithoutAura|1|1|1|1
TriggerBodyStress|MigraineWithoutAura|1|1|1|1
TriggerDepression|MigraineWithoutAura|1|1|1|1
TriggerMenstruation|MigraineWithoutAura|1|26|26|26
TriggerMentalStress|MigraineWithoutAura|1|43|43|43
TriggerSmoking|MigraineWithoutAura|1|10|10|10
TriggerUpset|MigraineWithoutAura|1|1|1|1
TriggerWeatherChange|MigraineWithoutAura|1|25|25|25
Vomiting|MigraineWithoutAura|1|62|62|62
Anorexia|TensionHeadache|1|18|18|18
AuraSymptoms|TensionHeadache|1|0|0|0
BloodCalcium|TensionHeadache|1|21|21|21
CancerMetastasis|TensionHeadache|1|1|1|1
Coma|TensionHeadache|1|20|20|20
IpsilateralConjunctivalInjection|TensionHeadache|1|1|1|1
IpsilateralLacrimination|TensionHeadache|1|1|1|1
IpsilateralPtosis|TensionHeadache|1|1|1|1
Nausea|TensionHeadache|1|4|4|4
PainDuration|TensionHeadache|0|21|1|1
PainDuration|TensionHeadache|1|19|6|6
PainDuration|TensionHeadache|2|13|15|15
PainDuration|TensionHeadache|3|13|18|18
PainDuration|TensionHeadache|4|19|26|26
PainDuration|TensionHeadache|5|13|35|35
PainIntensityAvrg|TensionHeadache|0|21|0|0
PainIntensityAvrg|TensionHeadache|1|5|2|2
PainIntensityAvrg|TensionHeadache|2|5|6|6
PainIntensityAvrg|TensionHeadache|3|12|14|14
PainIntensityAvrg|TensionHeadache|4|9|15|15
PainIntensityAvrg|TensionHeadache|5|11|10|10
PainIntensityAvrg|TensionHeadache|6|5|11|11
PainIntensityAvrg|TensionHeadache|7|5|13|13
PainIntensityAvrg|TensionHeadache|8|21|14|14
PainIntensityAvrg|TensionHeadache|9|5|15|15
PainQuality|TensionHeadache|0|17|0|0
PainQuality|TensionHeadache|1|12|8|8
PainQuality|TensionHeadache|2|37|11|11
PainQuality|TensionHeadache|3|34|80|80
Phonophobia|TensionHeadache|1|0|0|0
Photophobia|TensionHeadache|1|10|10|10
Restlessness|TensionHeadache|1|1|1|1
Sex|TensionHeadache|1|43|45|45
TriggerAlcohol|TensionHeadache|1|27|27|27
TriggerAnxiety|TensionHeadache|1|40|40|40
TriggerBodyStress|TensionHeadache|1|40|40|40
TriggerDepression|TensionHeadache|1|30|30|30
TriggerMenstruation|TensionHeadache|1|23|22|22
TriggerMentalStress|TensionHeadache|1|71|71|71
TriggerSmoking|TensionHeadache|1|36|36|36
TriggerUpset|TensionHeadache|1|30|30|30
TriggerWeatherChange|TensionHeadache|1|27|27|27
Vomiting|TensionHeadache|1|0|0|0


==> chapters/tables/RoundedSymptomProbabilityComparisonByAlgorithm_JTBP_Samples.csv <==
ObservableName|ObservedDiagnosis|ObservableValue|JTBP|EP|VMP
Anorexia|BrainTumor|1|0|0|0
AuraSymptoms|BrainTumor|1|0|50|50
BloodCalcium|BrainTumor|1|22|22|22
CancerMetastasis|BrainTumor|1|4|4|4
Coma|BrainTumor|1|80|80|80
IpsilateralConjunctivalInjection|BrainTumor|1|1|1|1
IpsilateralLacrimination|BrainTumor|1|1|1|1
IpsilateralPtosis|BrainTumor|1|1|1|1
Nausea|BrainTumor|1|0|0|0
PainDuration|BrainTumor|0|14|0|0
PainDuration|BrainTumor|1|13|1|1
PainDuration|BrainTumor|2|23|2|2
PainDuration|BrainTumor|3|13|7|7
PainDuration|BrainTumor|4|13|34|34
PainDuration|BrainTumor|5|23|57|57
PainIntensityAvrg|BrainTumor|0|12|0|0
PainIntensityAvrg|BrainTumor|1|7|1|1
PainIntensityAvrg|BrainTumor|2|7|3|3
PainIntensityAvrg|BrainTumor|3|14|9|9
PainIntensityAvrg|BrainTumor|4|11|12|12
PainIntensityAvrg|BrainTumor|5|14|10|10
PainIntensityAvrg|BrainTumor|6|7|12|12
PainIntensityAvrg|BrainTumor|7|7|15|15
PainIntensityAvrg|BrainTumor|8|12|17|17
PainIntensityAvrg|BrainTumor|9|7|20|20
PainQuality|BrainTumor|0|14|0|0
PainQuality|BrainTumor|1|14|2|2
PainQuality|BrainTumor|2|14|4|4
PainQuality|BrainTumor|3|57|94|94
Phonophobia|BrainTumor|1|0|0|0
Photophobia|BrainTumor|1|0|0|0
Restlessness|BrainTumor|1|1|1|1
Sex|BrainTumor|1|54|55|55
TriggerAlcohol|BrainTumor|1|0|0|0
TriggerAnxiety|BrainTumor|1|1|1|1
TriggerBodyStress|BrainTumor|1|1|1|1
TriggerDepression|BrainTumor|1|1|1|1
TriggerMenstruation|BrainTumor|1|0|0|0
TriggerMentalStress|BrainTumor|1|0|0|0
TriggerSmoking|BrainTumor|1|0|0|0
TriggerUpset|BrainTumor|1|1|1|1
TriggerWeatherChange|BrainTumor|1|0|0|0
Vomiting|BrainTumor|1|0|0|0
Anorexia|ClusterHeadache|1|0|0|0
AuraSymptoms|ClusterHeadache|1|10|60|60
BloodCalcium|ClusterHeadache|1|21|21|21
CancerMetastasis|ClusterHeadache|1|1|1|1
Coma|ClusterHeadache|1|20|20|20
IpsilateralConjunctivalInjection|ClusterHeadache|1|74|74|74
IpsilateralLacrimination|ClusterHeadache|1|93|93|93
IpsilateralPtosis|ClusterHeadache|1|68|68|68
Nausea|ClusterHeadache|1|50|50|50
PainDuration|ClusterHeadache|0|23|1|1
PainDuration|ClusterHeadache|1|19|7|7
PainDuration|ClusterHeadache|2|12|16|16
PainDuration|ClusterHeadache|3|12|18|18
PainDuration|ClusterHeadache|4|21|25|25
PainDuration|ClusterHeadache|5|12|33|33
PainIntensityAvrg|ClusterHeadache|0|11|0|0
PainIntensityAvrg|ClusterHeadache|1|7|1|1
PainIntensityAvrg|ClusterHeadache|2|7|2|2
PainIntensityAvrg|ClusterHeadache|3|17|11|11
PainIntensityAvrg|ClusterHeadache|4|15|16|16
PainIntensityAvrg|ClusterHeadache|5|13|10|10
PainIntensityAvrg|ClusterHeadache|6|7|12|12
PainIntensityAvrg|ClusterHeadache|7|7|14|14
PainIntensityAvrg|ClusterHeadache|8|11|16|16
PainIntensityAvrg|ClusterHeadache|9|7|19|19
PainQuality|ClusterHeadache|0|10|0|0
PainQuality|ClusterHeadache|1|10|1|1
PainQuality|ClusterHeadache|2|10|2|2
PainQuality|ClusterHeadache|3|70|97|97
Phonophobia|ClusterHeadache|1|43|43|43
Photophobia|ClusterHeadache|1|56|54|54
Restlessness|ClusterHeadache|1|80|80|80
Sex|ClusterHeadache|1|78|79|79
TriggerAlcohol|ClusterHeadache|1|20|20|20
TriggerAnxiety|ClusterHeadache|1|1|1|1
TriggerBodyStress|ClusterHeadache|1|1|1|1
TriggerDepression|ClusterHeadache|1|1|1|1
TriggerMenstruation|ClusterHeadache|1|0|0|0
TriggerMentalStress|ClusterHeadache|1|0|0|0
TriggerSmoking|ClusterHeadache|1|20|20|20
TriggerUpset|ClusterHeadache|1|1|1|1
TriggerWeatherChange|ClusterHeadache|1|0|0|0
Vomiting|ClusterHeadache|1|0|0|0
Anorexia|MigraineWithAura|1|82|82|82
AuraSymptoms|MigraineWithAura|1|95|95|95
BloodCalcium|MigraineWithAura|1|21|21|21
CancerMetastasis|MigraineWithAura|1|1|1|1
Coma|MigraineWithAura|1|20|20|20
IpsilateralConjunctivalInjection|MigraineWithAura|1|1|1|1
IpsilateralLacrimination|MigraineWithAura|1|1|1|1
IpsilateralPtosis|MigraineWithAura|1|1|1|1
Nausea|MigraineWithAura|1|82|82|82
PainDuration|MigraineWithAura|0|23|1|1
PainDuration|MigraineWithAura|1|21|8|8
PainDuration|MigraineWithAura|2|13|15|15
PainDuration|MigraineWithAura|3|13|18|18
PainDuration|MigraineWithAura|4|19|25|25
PainDuration|MigraineWithAura|5|13|33|33
PainIntensityAvrg|MigraineWithAura|0|16|0|0
PainIntensityAvrg|MigraineWithAura|1|8|0|0
PainIntensityAvrg|MigraineWithAura|2|8|3|3
PainIntensityAvrg|MigraineWithAura|3|17|9|9
PainIntensityAvrg|MigraineWithAura|4|12|11|11
PainIntensityAvrg|MigraineWithAura|5|9|10|10
PainIntensityAvrg|MigraineWithAura|6|8|12|12
PainIntensityAvrg|MigraineWithAura|7|8|15|15
PainIntensityAvrg|MigraineWithAura|8|7|18|18
PainIntensityAvrg|MigraineWithAura|9|8|22|22
PainQuality|MigraineWithAura|0|37|2|2
PainQuality|MigraineWithAura|1|12|7|7
PainQuality|MigraineWithAura|2|17|12|12
PainQuality|MigraineWithAura|3|34|79|79
Phonophobia|MigraineWithAura|1|87|87|87
Photophobia|MigraineWithAura|1|80|80|80
Restlessness|MigraineWithAura|1|1|1|1
Sex|MigraineWithAura|1|32|34|34
TriggerAlcohol|MigraineWithAura|1|8|8|8
TriggerAnxiety|MigraineWithAura|1|1|1|1
TriggerBodyStress|MigraineWithAura|1|1|1|1
TriggerDepression|MigraineWithAura|1|1|1|1
TriggerMenstruation|MigraineWithAura|1|11|11|11
TriggerMentalStress|MigraineWithAura|1|37|37|37
TriggerSmoking|MigraineWithAura|1|3|3|3
TriggerUpset|MigraineWithAura|1|1|1|1
TriggerWeatherChange|MigraineWithAura|1|18|17|17
Vomiting|MigraineWithAura|1|52|52|52
Anorexia|MigraineWithoutAura|1|82|82|82
AuraSymptoms|MigraineWithoutAura|1|1|10|10
BloodCalcium|MigraineWithoutAura|1|21|21|21
CancerMetastasis|MigraineWithoutAura|1|1|1|1
Coma|MigraineWithoutAura|1|20|20|20
IpsilateralConjunctivalInjection|MigraineWithoutAura|1|1|1|1
IpsilateralLacrimination|MigraineWithoutAura|1|1|1|1
IpsilateralPtosis|MigraineWithoutAura|1|1|1|1
Nausea|MigraineWithoutAura|1|82|82|82
PainDuration|MigraineWithoutAura|0|23|1|1
PainDuration|MigraineWithoutAura|1|21|8|8
PainDuration|MigraineWithoutAura|2|13|15|15
PainDuration|MigraineWithoutAura|3|13|18|18
PainDuration|MigraineWithoutAura|4|19|25|25
PainDuration|MigraineWithoutAura|5|13|33|33
PainIntensityAvrg|MigraineWithoutAura|0|16|0|0
PainIntensityAvrg|MigraineWithoutAura|1|8|0|0
PainIntensityAvrg|MigraineWithoutAura|2|8|3|3
PainIntensityAvrg|MigraineWithoutAura|3|17|9|9
PainIntensityAvrg|MigraineWithoutAura|4|12|11|11
PainIntensityAvrg|MigraineWithoutAura|5|9|10|10
PainIntensityAvrg|MigraineWithoutAura|6|8|12|12
PainIntensityAvrg|MigraineWithoutAura|7|8|15|15
PainIntensityAvrg|MigraineWithoutAura|8|7|18|18
PainIntensityAvrg|MigraineWithoutAura|9|8|22|22
PainQuality|MigraineWithoutAura|0|37|2|2
PainQuality|MigraineWithoutAura|1|12|7|7
PainQuality|MigraineWithoutAura|2|17|12|12
PainQuality|MigraineWithoutAura|3|34|79|79
Phonophobia|MigraineWithoutAura|1|98|98|98
Photophobia|MigraineWithoutAura|1|94|94|94
Restlessness|MigraineWithoutAura|1|1|1|1
Sex|MigraineWithoutAura|1|13|13|13
TriggerAlcohol|MigraineWithoutAura|1|28|28|28
TriggerAnxiety|MigraineWithoutAura|1|1|1|1
TriggerBodyStress|MigraineWithoutAura|1|1|1|1
TriggerDepression|MigraineWithoutAura|1|1|1|1
TriggerMenstruation|MigraineWithoutAura|1|26|26|26
TriggerMentalStress|MigraineWithoutAura|1|43|43|43
TriggerSmoking|MigraineWithoutAura|1|10|10|10
TriggerUpset|MigraineWithoutAura|1|1|1|1
TriggerWeatherChange|MigraineWithoutAura|1|25|25|25
Vomiting|MigraineWithoutAura|1|62|62|62
Anorexia|TensionHeadache|1|18|18|18
AuraSymptoms|TensionHeadache|1|0|50|50
BloodCalcium|TensionHeadache|1|21|21|21
CancerMetastasis|TensionHeadache|1|1|1|1
Coma|TensionHeadache|1|20|20|20
IpsilateralConjunctivalInjection|TensionHeadache|1|1|1|1
IpsilateralLacrimination|TensionHeadache|1|1|1|1
IpsilateralPtosis|TensionHeadache|1|1|1|1
Nausea|TensionHeadache|1|4|4|4
PainDuration|TensionHeadache|0|21|1|1
PainDuration|TensionHeadache|1|19|6|6
PainDuration|TensionHeadache|2|13|15|15
PainDuration|TensionHeadache|3|13|18|18
PainDuration|TensionHeadache|4|19|26|26
PainDuration|TensionHeadache|5|13|35|35
PainIntensityAvrg|TensionHeadache|0|21|0|0
PainIntensityAvrg|TensionHeadache|1|5|2|2
PainIntensityAvrg|TensionHeadache|2|5|6|6
PainIntensityAvrg|TensionHeadache|3|12|14|14
PainIntensityAvrg|TensionHeadache|4|9|15|15
PainIntensityAvrg|TensionHeadache|5|11|10|10
PainIntensityAvrg|TensionHeadache|6|5|11|11
PainIntensityAvrg|TensionHeadache|7|5|13|13
PainIntensityAvrg|TensionHeadache|8|21|14|14
PainIntensityAvrg|TensionHeadache|9|5|15|15
PainQuality|TensionHeadache|0|17|0|0
PainQuality|TensionHeadache|1|12|8|8
PainQuality|TensionHeadache|2|37|11|11
PainQuality|TensionHeadache|3|34|80|80
Phonophobia|TensionHeadache|1|0|0|0
Photophobia|TensionHeadache|1|10|10|10
Restlessness|TensionHeadache|1|1|1|1
Sex|TensionHeadache|1|43|45|45
TriggerAlcohol|TensionHeadache|1|27|27|27
TriggerAnxiety|TensionHeadache|1|40|40|40
TriggerBodyStress|TensionHeadache|1|40|40|40
TriggerDepression|TensionHeadache|1|30|30|30
TriggerMenstruation|TensionHeadache|1|23|22|22
TriggerMentalStress|TensionHeadache|1|71|71|71
TriggerSmoking|TensionHeadache|1|36|36|36
TriggerUpset|TensionHeadache|1|30|30|30
TriggerWeatherChange|TensionHeadache|1|27|27|27
Vomiting|TensionHeadache|1|0|0|0


==> chapters/tables/SimpleExample.csv <==
x,BrainTumorT,BrainTumorF,ClusterHeadacheT,ClusterHeadacheF,MigraineWithAuraT,MigraineWithAuraF,MigraineWithoutAuraT,MigraineWithoutAuraF,TensionHeadacheT,TensionHeadacheF
1,0.8662942593437603,0.13370574065623975,4.518907467668697e-16,0.9999999999999996,5.864566838689943e-7,0.9999994135433161,4.6650379696693333e-7,0.9999995334962031,0.00029658920782202374,0.999703410792178
2,0.07855456247910395,0.921445437520896,9.259053906796079e-14,0.9999999999999074,5.711826567708886e-7,0.9999994288173433,4.5435389428488945e-7,0.9999995456461057,0.000296589209229832,0.9997034107907702
3,0.017631234300923854,0.9823687656990762,1.2778940492566917e-15,0.9999999999999987,3.0238453777126593e-7,0.9999996976154623,8.806457329775763e-8,0.9999999119354267,0.0004652615749073843,0.9995347384250927
4,0.5769923083526912,0.4230076916473088,3.155063247708087e-15,0.9999999999999969,9.801376190378303e-8,0.9999999019862381,2.8544912325818195e-8,0.9999999714550877,0.0001535728394282021,0.9998464271605718
5,0.5224509864281535,0.47754901357184654,6.617130343186923e-16,0.9999999999999993,5.371030679619536e-7,0.9999994628969321,4.2724488859747216e-7,0.9999995727551114,0.00043885249061433236,0.9995611475093856
6,0.5769923082747673,0.42300769172523267,4.292513110370829e-15,0.9999999999999957,9.06125643540427e-8,0.9999999093874357,2.6389434043384027e-8,0.9999999736105659,0.00030457024412453297,0.9996954297558754
7,0.07855456073071032,0.9214454392692897,1.1171628596273984e-15,0.9999999999999989,1.7498583957225183e-7,0.9999998250141604,1.3919452334885943e-7,0.9999998608054766,0.00011398821994299998,0.999886011780057
8,0.5769923082237095,0.4230076917762905,4.6825701253405535e-15,0.9999999999999953,8.57631053450271e-8,0.9999999142368946,2.4977108064345173e-8,0.999999975022892,0.0002567826240834349,0.9997432173759165
9,0.06400047923959172,0.9359995207604083,3.2784740568323313e-15,0.9999999999999967,9.600725026430295e-8,0.9999999039927497,2.7960548480199253e-8,0.9999999720394516,0.00017353087813891196,0.9998264691218611


==> chapters/tables/WrongClassificationProbsPretty_EP.csv <==
InferenceAlgorithm|ExpectedDiagnosis|MostProbDiagnosis|BT|CHA|MA|MO|TTHA|ProbDiff
EP|MigraineWithAura|MigraineWithoutAura|1.5|0|0|100|0|100
EP|MigraineWithAura|MigraineWithoutAura|6.7|0.1|0.1|100|0|99.9
EP|MigraineWithAura|MigraineWithoutAura|0.4|0|0.1|100|0.2|99.9
EP|MigraineWithAura|MigraineWithoutAura|6.7|0|0|100|0|100
EP|MigraineWithAura|MigraineWithoutAura|0.7|0|0|100|0|100
EP|MigraineWithAura|MigraineWithoutAura|0.4|0|0.1|100|0|99.9
EP|MigraineWithAura|MigraineWithoutAura|6.7|0|0.7|100|0.3|99.3
EP|MigraineWithAura|MigraineWithoutAura|0.4|0|0.3|100|0|99.7
EP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.1|100|0|99.9
EP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.3|100|0.2|99.7
EP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.3|100|0.1|99.7
EP|MigraineWithAura|MigraineWithoutAura|0.4|0|0|100|0|100
EP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.1|100|0|99.9
EP|MigraineWithAura|MigraineWithoutAura|1.8|0|0.1|100|0|99.9
EP|MigraineWithoutAura|MigraineWithAura|1.5|0|100|7.4|0|92.6
EP|MigraineWithoutAura|MigraineWithAura|53.5|0|100|6|6.2|94
EP|TensionHeadache|BrainTumor|1.9|0|0|0|1.1|0.9
EP|TensionHeadache|MigraineWithoutAura|58.5|0|0|100|0.1|99.9
JTBP|ClusterHeadache|BrainTumor|1.9|0|0|0|0|1.9
JTBP|ClusterHeadache|BrainTumor|35.6|2.8|0|0|0|32.8
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|11.8|88.2|0|76.4
JTBP|MigraineWithAura|MigraineWithoutAura|8.7|1.5|1.1|97.5|0|96.5
JTBP|MigraineWithAura|MigraineWithoutAura|1.1|0|2.2|98|0.1|95.8
JTBP|MigraineWithAura|MigraineWithoutAura|8.7|0|10.7|89.3|0|78.6
JTBP|MigraineWithAura|MigraineWithoutAura|3.5|0|24.3|75.7|0.1|51.4
JTBP|MigraineWithAura|MigraineWithoutAura|1.1|0|2|98.1|0|96
JTBP|MigraineWithAura|MigraineWithoutAura|8.7|0|2.3|98.5|0.1|96.2
JTBP|MigraineWithAura|MigraineWithoutAura|1.1|0|2.3|98|0|95.7
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|7.5|92.6|0|85.2
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|1|99.2|0.1|98.2
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|6.1|94.2|0.1|88.1
JTBP|MigraineWithAura|MigraineWithoutAura|1.1|0|10.7|89.3|0|78.6
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|7.5|92.6|0|85.2
JTBP|MigraineWithAura|MigraineWithoutAura|2|0|7.1|92.9|0|85.8
JTBP|MigraineWithoutAura|MigraineWithAura|2|0|99.2|8.2|0|91
JTBP|MigraineWithoutAura|MigraineWithAura|60.3|0|98.9|7.3|1.5|91.7
JTBP|TensionHeadache|BrainTumor|0.7|0|0|0|0.3|0.4
JTBP|TensionHeadache|BrainTumor|1.9|0|0|0|1.4|0.5
JTBP|TensionHeadache|BrainTumor|5|0|0|0|0.6|4.4
JTBP|TensionHeadache|MigraineWithoutAura|60.1|0|15.4|61.7|22.9|38.9
VMP|MigraineWithAura|ClusterHeadache|58.7|100|17.8|0.1|99.6|82.2
VMP|MigraineWithAura|ClusterHeadache|6.7|100|0.1|4.4|0|99.9
VMP|MigraineWithAura|ClusterHeadache|0.2|100|29.6|3.3|0|70.4
VMP|MigraineWithAura|ClusterHeadache|0.7|100|20.4|3.6|99.6|79.6
VMP|MigraineWithAura|ClusterHeadache|1.8|100|3.1|0.1|100|96.9
VMP|MigraineWithAura|ClusterHeadache|6.7|100|3.7|0.1|99.9|96.3
VMP|MigraineWithAura|ClusterHeadache|1.8|100|15.6|0.6|0.1|84.4
VMP|MigraineWithAura|ClusterHeadache|1.8|100|25.7|0.9|0.1|74.3
VMP|MigraineWithAura|ClusterHeadache|53.5|100|0.2|0|0|99.8
VMP|MigraineWithAura|ClusterHeadache|1.5|100|1.3|0.2|100|98.7
VMP|MigraineWithAura|ClusterHeadache|53.8|100|14.5|1.9|99.7|85.5
VMP|MigraineWithAura|ClusterHeadache|0.4|100|0.7|5.6|99.9|99.3
VMP|MigraineWithAura|ClusterHeadache|6.8|100|17.1|0.1|99.7|82.9
VMP|MigraineWithAura|ClusterHeadache|1.8|100|1.4|0.2|0|98.6
VMP|MigraineWithAura|ClusterHeadache|1.5|100|17|2.5|99.9|83
VMP|MigraineWithAura|ClusterHeadache|0.2|100|1|0|100|99
VMP|MigraineWithAura|MigraineWithoutAura|24.9|0|77.6|100|0|22.4
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|0|100|0|100
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|80|100|0.3|20
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|78.7|100|0.4|21.3
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|81.1|100|0.4|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|78.7|100|0.1|21.3
VMP|MigraineWithAura|MigraineWithoutAura|53.5|0|41.3|100|0|58.7
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|29|100|0|71
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|86.3|100|0.8|13.7
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|56.4|100|0.1|43.6
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|0|100|0|100
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|59|100|0.1|41
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|62.5|100|0|37.5
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|62.5|100|0|37.5
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|76.2|100|0|23.8
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|81.1|100|0.2|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|22.9|100|0|77.1
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|29|100|0|71
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|12|100|0|88
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|52.8|100|0|47.2
VMP|MigraineWithAura|MigraineWithoutAura|2|0|44.9|100|0|55.1
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|0.1|100|0|99.9
VMP|MigraineWithAura|MigraineWithoutAura|2|0|17.6|100|0|82.4
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|80.7|100|0.1|19.3
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|37.3|100|0.2|62.7
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|76.2|100|0|23.8
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|64.7|100|0|35.3
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|54.9|100|0|45.1
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|71.7|100|0.1|28.3
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|61|100|0|39
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|68.6|100|0|31.4
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|82.4|100|28.2|17.6
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|37.8|100|0.5|62.2
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|0.6|100|0.5|99.4
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|78.7|100|0.1|21.3
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|0.3|100|0.1|99.7
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|60.8|100|1.4|39.2
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|81.5|100|23.1|18.5
VMP|MigraineWithAura|MigraineWithoutAura|2|0|44.9|100|0|55.1
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|74.8|100|0.4|25.2
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|52.8|100|0|47.2
VMP|MigraineWithAura|MigraineWithoutAura|87|0|52.8|100|0|47.2
VMP|MigraineWithAura|MigraineWithoutAura|10.7|0|61|100|0|39
VMP|MigraineWithAura|MigraineWithoutAura|58.5|0|86.6|100|0.2|13.4
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|39.8|100|0.6|60.2
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|82.4|100|0.8|17.6
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|69|100|0.2|31
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.1|100|0|99.9
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|61|100|0|39
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|62.5|100|0|37.5
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|78.7|100|0.1|21.3
VMP|MigraineWithAura|MigraineWithoutAura|2|0|81.1|100|0.1|18.9
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|56.4|100|0|43.6
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.3|100|0.2|99.7
VMP|MigraineWithAura|MigraineWithoutAura|24.9|0|81.1|100|0|18.9
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|84.7|100|3.3|15.3
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|22.9|100|0|77.1
VMP|MigraineWithAura|MigraineWithoutAura|2|0|62.5|100|0|37.5
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|82.4|100|0.1|17.6
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|82.4|100|3.6|17.6
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.3|100|0.1|99.7
VMP|MigraineWithAura|MigraineWithoutAura|10.7|0|58.9|100|0.6|41.1
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|35.4|100|0|64.6
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|78.7|100|0.1|21.3
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|61|100|0|39
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|65.9|100|0.1|34.1
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|35.4|100|0|64.6
VMP|MigraineWithAura|MigraineWithoutAura|58.5|0|85.2|100|25.5|14.8
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|0.1|100|0|99.9
VMP|MigraineWithAura|MigraineWithoutAura|6.7|0|35.4|100|0|64.6
VMP|MigraineWithAura|MigraineWithoutAura|2|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|82.4|100|1.5|17.6
VMP|MigraineWithAura|MigraineWithoutAura|0.4|0|79.8|100|0.1|20.2
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|77.6|100|0|22.4
VMP|MigraineWithAura|MigraineWithoutAura|10.7|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|64.5|100|0|35.5
VMP|MigraineWithAura|MigraineWithoutAura|53.5|0|37.3|100|0.1|62.7
VMP|MigraineWithAura|MigraineWithoutAura|0.7|0|60.9|100|0.3|39.1
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|61|100|0.1|39
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|61|100|0|39
VMP|MigraineWithAura|MigraineWithoutAura|53.5|0|76.2|100|0|23.8
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|44.9|100|0|55.1
VMP|MigraineWithAura|MigraineWithoutAura|8.1|0|62.5|100|0|37.5
VMP|MigraineWithAura|MigraineWithoutAura|0.2|0|79.8|100|0.1|20.2
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|81.2|100|0.2|18.8
VMP|MigraineWithAura|MigraineWithoutAura|1.5|0|76.1|100|0|23.9
VMP|MigraineWithAura|MigraineWithoutAura|1.8|0|35.4|100|0|64.6
VMP|MigraineWithAura|MigraineWithoutAura|53.5|0|76.1|100|0|23.9
VMP|MigraineWithAura|TensionHeadache|25.3|100|39.4|0.7|100|60.6
VMP|MigraineWithAura|TensionHeadache|1.4|0|0|0|100|100
VMP|MigraineWithAura|TensionHeadache|0.4|100|0.2|2.5|100|99.8
VMP|MigraineWithAura|TensionHeadache|1.8|100|27.3|0.2|100|72.7
VMP|MigraineWithAura|TensionHeadache|0.7|0|1|3.2|100|99
VMP|MigraineWithAura|TensionHeadache|58.9|100|40.4|0.8|100|59.6
VMP|MigraineWithAura|TensionHeadache|58.8|100|32.5|3.9|100|67.5
VMP|MigraineWithAura|TensionHeadache|1.8|99.7|1|0|100|99
VMP|MigraineWithAura|TensionHeadache|1.8|100|0.1|0.8|100|99.9
VMP|MigraineWithoutAura|ClusterHeadache|1.8|100|0.1|3.2|100|96.8
VMP|MigraineWithoutAura|MigraineWithAura|1.5|0|100|7.4|0|92.6
VMP|MigraineWithoutAura|TensionHeadache|0.2|99.9|0.5|4.5|100|95.5
VMP|MigraineWithoutAura|TensionHeadache|1.8|100|1|9.3|100|90.7
VMP|MigraineWithoutAura|TensionHeadache|24.9|100|0.1|2.3|100|97.7
VMP|MigraineWithoutAura|TensionHeadache|0.2|99.5|0.3|11.7|100|88.3
VMP|MigraineWithoutAura|TensionHeadache|1.5|100|0.1|2.3|100|97.7
VMP|MigraineWithoutAura|TensionHeadache|2|99.8|0.2|3.2|99.9|96.7
VMP|MigraineWithoutAura|TensionHeadache|1.5|100|0.2|0.9|100|99
VMP|MigraineWithoutAura|TensionHeadache|53.6|100|0.2|2.2|100|97.8
VMP|MigraineWithoutAura|TensionHeadache|1.8|99.5|0.2|8.3|100|91.7
VMP|MigraineWithoutAura|TensionHeadache|0.2|100|0.2|3.9|100|96.1
VMP|MigraineWithoutAura|TensionHeadache|1.8|99.7|0.2|9.9|100|90.1
VMP|TensionHeadache|BrainTumor|1.9|0|0|0|1.1|0.9
VMP|TensionHeadache|ClusterHeadache|8.1|100|0|0|9|91

